Optimal Precoders for Tracking the AoD and AoA of a mm-Wave Path

In millimeter-wave channels, most of the received energy is carried by a few paths. Traditional precoders sweep the angle-of-departure (AoD) and angle-of-arrival (AoA) space with directional precoders to identify directions with largest power. Such precoders are heuristic and lead to sub-optimal AoD/AoA estimation. We derive optimal precoders, minimizing the Cram\'{e}r-Rao bound (CRB) of the AoD/AoA, assuming a fully digital architecture at the transmitter and spatial filtering of a single path. The precoders are found by solving a suitable convex optimization problem. We demonstrate that the accuracy can be improved by at least a factor of two over traditional precoders, and show that there is an optimal number of distinct precoders beyond which the CRB does not improve.

==> Data/Nantennas.dat <==
	Nantennas		EB_dig			EB_hyb			DEB_dig			DEB_hyb			OEB_dig			OEB_hyb
   1.0000000e+01   5.1688724e-01   7.1590339e-01   5.1688724e-01   7.1590339e-01   9.5197758e-02   1.7343251e-01
   1.2000000e+01   4.0456710e-01   5.6446221e-01   4.0456710e-01   5.6446222e-01   9.9550886e-02   1.8034078e-01
   1.4000000e+01   3.3691487e-01   4.5381122e-01   3.3691487e-01   4.5381122e-01   1.0062257e-01   1.7420234e-01
   1.6000000e+01   2.9270784e-01   3.8879323e-01   2.9270784e-01   3.8879324e-01   1.0365422e-01   1.6492321e-01
   1.8000000e+01   2.5354244e-01   3.3288641e-01   2.5354244e-01   3.3288641e-01   1.0861340e-01   1.7344881e-01
   2.0000000e+01   2.2357082e-01   2.8054268e-01   2.2357082e-01   2.8054268e-01   1.1554139e-01   1.6691555e-01
   2.2000000e+01   2.0092170e-01   2.5393514e-01   2.0092170e-01   2.5393514e-01   1.2440304e-01   1.7777537e-01
   2.4000000e+01   1.8393443e-01   2.2938277e-01   1.8393443e-01   2.2572329e-01   1.3330742e-01   1.8672812e-01
   2.6000000e+01   1.7298013e-01   2.1608022e-01   1.7100779e-01   2.0571191e-01   1.4243047e-01   1.8540646e-01
   2.8000000e+01   1.7339598e-01   2.2033342e-01   1.6234564e-01   1.9396542e-01   1.5386708e-01   2.0070235e-01
   3.0000000e+01   1.7965911e-01   2.1621702e-01   1.5379512e-01   1.7590206e-01   1.6803912e-01   2.0555260e-01
   3.2000000e+01   1.9166434e-01   2.3310886e-01   1.4661821e-01   1.6870812e-01   1.8564283e-01   2.2408448e-01
   3.4000000e+01   2.0901358e-01   2.5316205e-01   1.4071132e-01   1.5846817e-01   2.0733655e-01   2.4825833e-01
   3.6000000e+01   2.3189618e-01   2.6715867e-01   1.3598835e-01   1.5001374e-01   2.3161071e-01   2.6306859e-01
   3.8000000e+01   2.6140311e-01   3.0107079e-01   1.3275773e-01   1.4597967e-01   2.6138058e-01   2.9700256e-01
   4.0000000e+01   2.9948066e-01   3.2878513e-01   1.3090685e-01   1.3898929e-01   2.9948066e-01   3.2878514e-01
   4.2000000e+01   3.4944374e-01   3.8159754e-01   1.2946331e-01   1.3805425e-01   3.4944375e-01   3.7834564e-01
   4.4000000e+01   4.1649610e-01   4.5301531e-01   1.2880735e-01   1.3558373e-01   4.1649610e-01   4.4947563e-01
   4.6000000e+01   5.0909746e-01   5.3531285e-01   1.3018921e-01   1.3477174e-01   5.0909753e-01   5.3171937e-01
   4.8000000e+01   6.3717367e-01   6.6539103e-01   1.3326395e-01   1.3786091e-01   6.3717371e-01   6.6539106e-01
   5.0000000e+01   8.3407667e-01   8.5931675e-01   1.3873369e-01   1.4044332e-01   8.3407674e-01   8.5931688e-01


==> Data/complexity.dat <==
	Ngrid			N_10			N_20			N_30			N_40
   2.0000000e+00   5.0920831e-01   8.1260950e-01   1.1678747e+00   3.3395453e+00
   4.0000000e+00   5.2630009e-01   7.5556739e-01   1.3993575e+00   3.4850164e+00
   6.0000000e+00   5.6376948e-01   9.4157214e-01   2.1509665e+00   4.9055030e+00
   8.0000000e+00   5.9695109e-01   9.7756881e-01   2.2751453e+00   6.4460356e+00
   1.0000000e+01   6.3625535e-01   1.0645120e+00   2.9393315e+00   7.8891575e+00
   1.2000000e+01   6.7359790e-01   1.2498541e+00   2.9439008e+00   8.6648083e+00
   1.4000000e+01   7.1445494e-01   1.3716556e+00   3.4172801e+00   8.3969260e+00
   1.6000000e+01   8.4446623e-01   1.6379939e+00   4.0895767e+00   1.0223990e+01
   1.8000000e+01   7.8568839e-01   1.7542878e+00   4.3425213e+00   1.0244039e+01
   2.0000000e+01   8.2277019e-01   1.9977881e+00   4.5400569e+00   1.2119604e+01


==> Data/dataAmbiguities.dat <==
   8.0000000e+01   8.0000000e+01   1.0000000e+00
   8.0000000e+01   8.0300000e+01   9.5988684e-01
   8.0000000e+01   8.0600000e+01   8.2333544e-01
   8.0000000e+01   8.0900000e+01   5.7739005e-01
   8.0000000e+01   8.1200000e+01   2.6893278e-01
   8.0000000e+01   8.1500000e+01   4.0073145e-02
   8.0000000e+01   8.1800000e+01   1.7329956e-02
   8.0000000e+01   8.2100000e+01   1.7131915e-01
   8.0000000e+01   8.2400000e+01   3.9157145e-01
   8.0000000e+01   8.2700000e+01   6.0227806e-01
   8.0000000e+01   8.3000000e+01   7.7446787e-01
   8.0000000e+01   8.3300000e+01   9.0077055e-01
   8.0000000e+01   8.3600000e+01   9.7776910e-01
   8.0000000e+01   8.3900000e+01   9.9728931e-01
   8.0000000e+01   8.4200000e+01   9.4163364e-01
   8.0000000e+01   8.4500000e+01   7.8416244e-01
   8.0000000e+01   8.4800000e+01   5.1165619e-01
   8.0000000e+01   8.5100000e+01   1.9252188e-01
   8.0000000e+01   8.5400000e+01   7.6791040e-03
   8.0000000e+01   8.5700000e+01   6.3133688e-02
   8.0000000e+01   8.6000000e+01   2.6439855e-01
   8.0000000e+01   8.6300000e+01   4.8461962e-01
   8.0000000e+01   8.6600000e+01   6.6742484e-01
   8.0000000e+01   8.6900000e+01   8.0278240e-01
   8.0000000e+01   8.7200000e+01   8.9541231e-01
   8.0000000e+01   8.7500000e+01   9.5188484e-01
   8.0000000e+01   8.7800000e+01   9.7724229e-01
   8.0000000e+01   8.8100000e+01   9.7469007e-01
   8.0000000e+01   8.8400000e+01   9.4607376e-01
   8.0000000e+01   8.8700000e+01   8.9253312e-01
   8.0000000e+01   8.9000000e+01   8.1523518e-01
   8.0000000e+01   8.9300000e+01   7.1619989e-01
   8.0000000e+01   8.9600000e+01   5.9918693e-01
   8.0000000e+01   8.9900000e+01   4.7047453e-01
   8.0000000e+01   9.0200000e+01   3.3917777e-01
   8.0000000e+01   9.0500000e+01   2.1665188e-01
   8.0000000e+01   9.0800000e+01   1.1471064e-01
   8.0000000e+01   9.1100000e+01   4.2962845e-02
   8.0000000e+01   9.1400000e+01   6.2553158e-03
   8.0000000e+01   9.1700000e+01   3.4030152e-03
   8.0000000e+01   9.2000000e+01   2.7759697e-02
   8.0000000e+01   9.2300000e+01   6.9190733e-02
   8.0000000e+01   9.2600000e+01   1.1645602e-01
   8.0000000e+01   9.2900000e+01   1.5918768e-01
   8.0000000e+01   9.3200000e+01   1.8918715e-01
   8.0000000e+01   9.3500000e+01   2.0118479e-01
   8.0000000e+01   9.3800000e+01   1.9330506e-01
   8.0000000e+01   9.4100000e+01   1.6732362e-01
   8.0000000e+01   9.4400000e+01   1.2855287e-01
   8.0000000e+01   9.4700000e+01   8.5045353e-02
   8.0000000e+01   9.5000000e+01   4.5947467e-02
   8.0000000e+01   9.5300000e+01   1.9288997e-02
   8.0000000e+01   9.5600000e+01   9.9635066e-03
   8.0000000e+01   9.5900000e+01   1.8695370e-02
   8.0000000e+01   9.6200000e+01   4.2289482e-02
   8.0000000e+01   9.6500000e+01   7.4823807e-02
   8.0000000e+01   9.6800000e+01   1.0915895e-01
   8.0000000e+01   9.7100000e+01   1.3829005e-01
   8.0000000e+01   9.7400000e+01   1.5639069e-01
   8.0000000e+01   9.7700000e+01   1.5962208e-01
   8.0000000e+01   9.8000000e+01   1.4680155e-01
   8.0000000e+01   9.8300000e+01   1.1987860e-01
   8.0000000e+01   9.8600000e+01   8.3974268e-02
   8.0000000e+01   9.8900000e+01   4.6678584e-02
   8.0000000e+01   9.9200000e+01   1.6528955e-02
   8.0000000e+01   9.9500000e+01   1.0589238e-03
   8.0000000e+01   9.9800000e+01   5.1625908e-03
   8.0000000e+01   1.0010000e+02   3.0406650e-02
   8.0000000e+01   1.0040000e+02   7.5393254e-02
   8.0000000e+01   1.0070000e+02   1.3676991e-01
   8.0000000e+01   1.0100000e+02   2.1033675e-01
   8.0000000e+01   1.0130000e+02   2.9187719e-01
   8.0000000e+01   1.0160000e+02   3.7759255e-01
   8.0000000e+01   1.0190000e+02   4.6418415e-01
   8.0000000e+01   1.0220000e+02   5.4866520e-01
   8.0000000e+01   1.0250000e+02   6.2794191e-01
   8.0000000e+01   1.0280000e+02   6.9811209e-01
   8.0000000e+01   1.0310000e+02   7.5330506e-01
   8.0000000e+01   1.0340000e+02   7.8375929e-01
   8.0000000e+01   1.0370000e+02   7.7298055e-01
   8.0000000e+01   1.0400000e+02   6.9562959e-01
   8.0000000e+01   1.0430000e+02   5.2549626e-01
   8.0000000e+01   1.0460000e+02   2.7604780e-01
   8.0000000e+01   1.0490000e+02   5.7446584e-02
   8.0000000e+01   1.0520000e+02   5.3063190e-03
   8.0000000e+01   1.0550000e+02   1.1801976e-01
   8.0000000e+01   1.0580000e+02   3.0027094e-01
   8.0000000e+01   1.0610000e+02   4.8241057e-01
   8.0000000e+01   1.0640000e+02   6.3766758e-01
   8.0000000e+01   1.0670000e+02   7.5913803e-01
   8.0000000e+01   1.0700000e+02   8.4404519e-01
   8.0000000e+01   1.0730000e+02   8.8663352e-01
   8.0000000e+01   1.0760000e+02   8.7468071e-01
   8.0000000e+01   1.0790000e+02   7.8881826e-01
   8.0000000e+01   1.0820000e+02   6.1090871e-01
   8.0000000e+01   1.0850000e+02   3.5496185e-01
   8.0000000e+01   1.0880000e+02   1.0941222e-01
   8.0000000e+01   1.0910000e+02   7.3397838e-04
   8.0000000e+01   1.0940000e+02   6.5447989e-02
   8.0000000e+01   1.0970000e+02   2.3378608e-01
   8.0000000e+01   1.1000000e+02   4.2703643e-01
   8.0300000e+01   8.0000000e+01   9.5988684e-01
   8.0300000e+01   8.0300000e+01   1.0000000e+00
   8.0300000e+01   8.0600000e+01   9.4706417e-01
   8.0300000e+01   8.0900000e+01   7.6500918e-01
   8.0300000e+01   8.1200000e+01   4.6140423e-01
   8.0300000e+01   8.1500000e+01   1.5383891e-01
   8.0300000e+01   8.1800000e+01   4.8080538e-03
   8.0300000e+01   8.2100000e+01   4.9972547e-02
   8.0300000e+01   8.2400000e+01   2.0914157e-01
   8.0300000e+01   8.2700000e+01   4.0275133e-01
   8.0300000e+01   8.3000000e+01   5.8956361e-01
   8.0300000e+01   8.3300000e+01   7.5290571e-01
   8.0300000e+01   8.3600000e+01   8.8426385e-01
   8.0300000e+01   8.3900000e+01   9.7284298e-01
   8.0300000e+01   8.4200000e+01   9.9770734e-01
   8.0300000e+01   8.4500000e+01   9.2216817e-01
   8.0300000e+01   8.4800000e+01   7.0541124e-01
   8.0300000e+01   8.5100000e+01   3.6972700e-01
   8.0300000e+01   8.5400000e+01   7.9721328e-02
   8.0300000e+01   8.5700000e+01   3.1983922e-03
   8.0300000e+01   8.6000000e+01   1.1367344e-01
   8.0300000e+01   8.6300000e+01   2.9638264e-01
   8.0300000e+01   8.6600000e+01   4.7910182e-01
   8.0300000e+01   8.6900000e+01   6.3614879e-01
   8.0300000e+01   8.7200000e+01   7.6252005e-01
   8.0300000e+01   8.7500000e+01   8.5936787e-01
   8.0300000e+01   8.7800000e+01   9.2863744e-01
   8.0300000e+01   8.8100000e+01   9.7150405e-01
   8.0300000e+01   8.8400000e+01   9.8813490e-01
   8.0300000e+01   8.8700000e+01   9.7792726e-01
   8.0300000e+01   8.9000000e+01   9.4000000e-01
   8.0300000e+01   8.9300000e+01   8.7392172e-01
   8.0300000e+01   8.9600000e+01   7.8067759e-01
   8.0300000e+01   8.9900000e+01   6.6376889e-01
   8.0300000e+01   9.0200000e+01   5.3012579e-01
   8.0300000e+01   9.0500000e+01   3.9029312e-01
   8.0300000e+01   9.0800000e+01   2.5735057e-01
   8.0300000e+01   9.1100000e+01   1.4448234e-01
   8.0300000e+01   9.1400000e+01   6.1916495e-02
   8.0300000e+01   9.1700000e+01   1.4517942e-02
   8.0300000e+01   9.2000000e+01   1.0544216e-03
   8.0300000e+01   9.2300000e+01   1.5208745e-02
   8.0300000e+01   9.2600000e+01   4.7577248e-02
   8.0300000e+01   9.2900000e+01   8.7741260e-02
   8.0300000e+01   9.3200000e+01   1.2589178e-01
   8.0300000e+01   9.3500000e+01   1.5395879e-01
   8.0300000e+01   9.3800000e+01   1.6643419e-01
   8.0300000e+01   9.4100000e+01   1.6103600e-01
   8.0300000e+01   9.4400000e+01   1.3914095e-01
   8.0300000e+01   9.4700000e+01   1.0568541e-01
   8.0300000e+01   9.5000000e+01   6.8213860e-02
   8.0300000e+01   9.5300000e+01   3.5076574e-02
   8.0300000e+01   9.5600000e+01   1.3294648e-02
   8.0300000e+01   9.5900000e+01   6.8954110e-03
   8.0300000e+01   9.6200000e+01   1.6282641e-02
   8.0300000e+01   9.6500000e+01   3.8638981e-02
   8.0300000e+01   9.6800000e+01   6.8931123e-02
   8.0300000e+01   9.7100000e+01   1.0104539e-01
   8.0300000e+01   9.7400000e+01   1.2880105e-01
   8.0300000e+01   9.7700000e+01   1.4682439e-01
   8.0300000e+01   9.8000000e+01   1.5136397e-01
   8.0300000e+01   9.8300000e+01   1.4105667e-01
   8.0300000e+01   9.8600000e+01   1.1747312e-01
   8.0300000e+01   9.8900000e+01   8.5120485e-02
   8.0300000e+01   9.9200000e+01   5.0646076e-02
   8.0300000e+01   9.9500000e+01   2.1339636e-02
   8.0300000e+01   9.9800000e+01   3.4631109e-03
   8.0300000e+01   1.0010000e+02   1.0701996e-03
   8.0300000e+01   1.0040000e+02   1.5676102e-02
   8.0300000e+01   1.0070000e+02   4.6668551e-02
   8.0300000e+01   1.0100000e+02   9.2073357e-02
   8.0300000e+01   1.0130000e+02   1.4930301e-01
   8.0300000e+01   1.0160000e+02   2.1568485e-01
   8.0300000e+01   1.0190000e+02   2.8872069e-01
   8.0300000e+01   1.0220000e+02   3.6610147e-01
   8.0300000e+01   1.0250000e+02   4.4549273e-01
   8.0300000e+01   1.0280000e+02   5.2403685e-01
   8.0300000e+01   1.0310000e+02   5.9738472e-01
   8.0300000e+01   1.0340000e+02   6.5786048e-01
   8.0300000e+01   1.0370000e+02   6.9120774e-01
   8.0300000e+01   1.0400000e+02   6.7230959e-01
   8.0300000e+01   1.0430000e+02   5.6663387e-01
   8.0300000e+01   1.0460000e+02   3.6074557e-01
   8.0300000e+01   1.0490000e+02   1.2822606e-01
   8.0300000e+01   1.0520000e+02   5.3556054e-03
   8.0300000e+01   1.0550000e+02   3.5469905e-02
   8.0300000e+01   1.0580000e+02   1.5727365e-01
   8.0300000e+01   1.0610000e+02   3.0735486e-01
   8.0300000e+01   1.0640000e+02   4.5404551e-01
   8.0300000e+01   1.0670000e+02   5.8522733e-01
   8.0300000e+01   1.0700000e+02   6.9511491e-01
   8.0300000e+01   1.0730000e+02   7.7679851e-01
   8.0300000e+01   1.0760000e+02   8.1746290e-01
   8.0300000e+01   1.0790000e+02   7.9503580e-01
   8.0300000e+01   1.0820000e+02   6.8120806e-01
   8.0300000e+01   1.0850000e+02   4.6622450e-01
   8.0300000e+01   1.0880000e+02   2.0870457e-01
   8.0300000e+01   1.0910000e+02   3.2059062e-02
   8.0300000e+01   1.0940000e+02   8.9613423e-03
   8.0300000e+01   1.0970000e+02   1.0643816e-01
   8.0300000e+01   1.1000000e+02   2.5829067e-01
   8.0600000e+01   8.0000000e+01   8.2333544e-01
   8.0600000e+01   8.0300000e+01   9.4706417e-01
   8.0600000e+01   8.0600000e+01   1.0000000e+00
   8.0600000e+01   8.0900000e+01   9.2681442e-01
   8.0600000e+01   8.1200000e+01   6.8869245e-01
   8.0600000e+01   8.1500000e+01   3.5198038e-01
   8.0600000e+01   8.1800000e+01   8.8133400e-02
   8.0600000e+01   8.2100000e+01   4.2810632e-05
   8.0600000e+01   8.2400000e+01   5.7952341e-02
   8.0600000e+01   8.2700000e+01   1.9374602e-01
   8.0600000e+01   8.3000000e+01   3.6033700e-01
   8.0600000e+01   8.3300000e+01   5.3373281e-01
   8.0600000e+01   8.3600000e+01   7.0128670e-01
   8.0600000e+01   8.3900000e+01   8.5133941e-01
   8.0600000e+01   8.4200000e+01   9.6336230e-01
   8.0600000e+01   8.4500000e+01   9.9634132e-01
   8.0600000e+01   8.4800000e+01   8.8579671e-01
   8.0600000e+01   8.5100000e+01   5.9668820e-01
   8.0600000e+01   8.5400000e+01   2.4256102e-01
   8.0600000e+01   8.5700000e+01   2.9230033e-02
   8.0600000e+01   8.6000000e+01   1.3508676e-02
   8.0600000e+01   8.6300000e+01   1.1706606e-01
   8.0600000e+01   8.6600000e+01   2.6366853e-01
   8.0600000e+01   8.6900000e+01   4.1471457e-01
   8.0600000e+01   8.7200000e+01   5.5502509e-01
   8.0600000e+01   8.7500000e+01   6.7930974e-01
   8.0600000e+01   8.7800000e+01   7.8557624e-01
   8.0600000e+01   8.8100000e+01   8.7243076e-01
   8.0600000e+01   8.8400000e+01   9.3805987e-01
   8.0600000e+01   8.8700000e+01   9.7993668e-01
   8.0600000e+01   8.9000000e+01   9.9492905e-01
   8.0600000e+01   8.9300000e+01   9.7976247e-01
   8.0600000e+01   8.9600000e+01   9.3188142e-01
   8.0600000e+01   8.9900000e+01   8.5070233e-01
   8.0600000e+01   9.0200000e+01   7.3904661e-01
   8.0600000e+01   9.0500000e+01   6.0422618e-01
   8.0600000e+01   9.0800000e+01   4.5803539e-01
   8.0600000e+01   9.1100000e+01   3.1511854e-01
   8.0600000e+01   9.1400000e+01   1.8995901e-01
   8.0600000e+01   9.1700000e+01   9.3626137e-02
   8.0600000e+01   9.2000000e+01   3.1641768e-02
   8.0600000e+01   9.2300000e+01   3.6376882e-03
   8.0600000e+01   9.2600000e+01   4.4836032e-03
   8.0600000e+01   9.2900000e+01   2.6048205e-02
   8.0600000e+01   9.3200000e+01   5.8888094e-02
   8.0600000e+01   9.3500000e+01   9.3589979e-02
   8.0600000e+01   9.3800000e+01   1.2183959e-01
   8.0600000e+01   9.4100000e+01   1.3739363e-01
   8.0600000e+01   9.4400000e+01   1.3699888e-01
   8.0600000e+01   9.4700000e+01   1.2104395e-01
   8.0600000e+01   9.5000000e+01   9.3542437e-02
   8.0600000e+01   9.5300000e+01   6.1158348e-02
   8.0600000e+01   9.5600000e+01   3.1430977e-02
   8.0600000e+01   9.5900000e+01   1.0829587e-02
   8.0600000e+01   9.6200000e+01   3.3535970e-03
   8.0600000e+01   9.6500000e+01   1.0026502e-02
   8.0600000e+01   9.6800000e+01   2.9155075e-02
   8.0600000e+01   9.7100000e+01   5.6990180e-02
   8.0600000e+01   9.7400000e+01   8.8485724e-02
   8.0600000e+01   9.7700000e+01   1.1804488e-01
   8.0600000e+01   9.8000000e+01   1.4029591e-01
   8.0600000e+01   9.8300000e+01   1.5096201e-01
   8.0600000e+01   9.8600000e+01   1.4776627e-01
   8.0600000e+01   9.8900000e+01   1.3111304e-01
   8.0600000e+01   9.9200000e+01   1.0418093e-01
   8.0600000e+01   9.9500000e+01   7.2222965e-02
   8.0600000e+01   9.9800000e+01   4.1267470e-02
   8.0600000e+01   1.0010000e+02   1.6750797e-02
   8.0600000e+01   1.0040000e+02   2.6015311e-03
   8.0600000e+01   1.0070000e+02   9.7649477e-04
   8.0600000e+01   1.0100000e+02   1.2511674e-02
   8.0600000e+01   1.0130000e+02   3.6809063e-02
   8.0600000e+01   1.0160000e+02   7.2924097e-02
   8.0600000e+01   1.0190000e+02   1.1972880e-01
   8.0600000e+01   1.0220000e+02   1.7611035e-01
   8.0600000e+01   1.0250000e+02   2.4099109e-01
   8.0600000e+01   1.0280000e+02   3.1311961e-01
   8.0600000e+01   1.0310000e+02   3.9046632e-01
   8.0600000e+01   1.0340000e+02   4.6880651e-01
   8.0600000e+01   1.0370000e+02   5.3865460e-01
   8.0600000e+01   1.0400000e+02   5.7964995e-01
   8.0600000e+01   1.0430000e+02   5.5540008e-01
   8.0600000e+01   1.0460000e+02   4.2875846e-01
   8.0600000e+01   1.0490000e+02   2.2454908e-01
   8.0600000e+01   1.0520000e+02   5.5225134e-02
   8.0600000e+01   1.0550000e+02   3.0548912e-05
   8.0600000e+01   1.0580000e+02   4.1772487e-02
   8.0600000e+01   1.0610000e+02   1.3452736e-01
   8.0600000e+01   1.0640000e+02   2.4759757e-01
   8.0600000e+01   1.0670000e+02   3.6602138e-01
   8.0600000e+01   1.0700000e+02   4.8217947e-01
   8.0600000e+01   1.0730000e+02   5.8932055e-01
   8.0600000e+01   1.0760000e+02   6.7633336e-01
   8.0600000e+01   1.0790000e+02   7.2227825e-01
   8.0600000e+01   1.0820000e+02   6.9343132e-01
   8.0600000e+01   1.0850000e+02   5.5751703e-01
   8.0600000e+01   1.0880000e+02   3.3254808e-01
   8.0600000e+01   1.0910000e+02   1.1732542e-01
   8.0600000e+01   1.0940000e+02   8.7496755e-03
   8.0600000e+01   1.0970000e+02   1.7135945e-02
   8.0600000e+01   1.1000000e+02   1.0059889e-01
   8.0900000e+01   8.0000000e+01   5.7739005e-01
   8.0900000e+01   8.0300000e+01   7.6500918e-01
   8.0900000e+01   8.0600000e+01   9.2681442e-01
   8.0900000e+01   8.0900000e+01   1.0000000e+00
   8.0900000e+01   8.1200000e+01   9.0224932e-01
   8.0900000e+01   8.1500000e+01   6.2237943e-01
   8.0900000e+01   8.1800000e+01   2.9602062e-01
   8.0900000e+01   8.2100000e+01   7.6550115e-02
   8.0900000e+01   8.2400000e+01   9.3993499e-04
   8.0900000e+01   8.2700000e+01   3.2781609e-02
   8.0900000e+01   8.3000000e+01   1.3089432e-01
   8.0900000e+01   8.3300000e+01   2.6924925e-01
   8.0900000e+01   8.3600000e+01   4.3380896e-01
   8.0900000e+01   8.3900000e+01   6.1505157e-01
   8.0900000e+01   8.4200000e+01   7.9842842e-01
   8.0900000e+01   8.4500000e+01   9.4884829e-01
   8.0900000e+01   8.4800000e+01   9.9143797e-01
   8.0900000e+01   8.5100000e+01   8.3357773e-01
   8.0900000e+01   8.5400000e+01   4.9883696e-01
   8.0900000e+01   8.5700000e+01   1.8241136e-01
   8.0900000e+01   8.6000000e+01   2.3214687e-02
   8.0900000e+01   8.6300000e+01   6.4122816e-03
   8.0900000e+01   8.6600000e+01   7.1476846e-02
   8.0900000e+01   8.6900000e+01   1.7504883e-01
   8.0900000e+01   8.7200000e+01   2.9413364e-01
   8.0900000e+01   8.7500000e+01   4.1733935e-01
   8.0900000e+01   8.7800000e+01   5.3861074e-01
   8.0900000e+01   8.8100000e+01   6.5391931e-01
   8.0900000e+01   8.8400000e+01   7.5959949e-01
   8.0900000e+01   8.8700000e+01   8.5150228e-01
   8.0900000e+01   8.9000000e+01   9.2461430e-01
   8.0900000e+01   8.9300000e+01   9.7307359e-01
   8.0900000e+01   8.9600000e+01   9.9066678e-01
   8.0900000e+01   8.9900000e+01   9.7192599e-01
   8.0900000e+01   9.0200000e+01   9.1380645e-01
   8.0900000e+01   9.0500000e+01   8.1757945e-01
   8.0900000e+01   9.0800000e+01   6.9014737e-01
   8.0900000e+01   9.1100000e+01   5.4384889e-01
   8.0900000e+01   9.1400000e+01   3.9434971e-01
   8.0900000e+01   9.1700000e+01   2.5725849e-01
   8.0900000e+01   9.2000000e+01   1.4487414e-01
   8.0900000e+01   9.2300000e+01   6.4286085e-02
   8.0900000e+01   9.2600000e+01   1.7137496e-02
   8.0900000e+01   9.2900000e+01   5.3890954e-04
   8.0900000e+01   9.3200000e+01   8.3908694e-03
   8.0900000e+01   9.3500000e+01   3.2630829e-02
   8.0900000e+01   9.3800000e+01   6.4300624e-02
   8.0900000e+01   9.4100000e+01   9.4579544e-02
   8.0900000e+01   9.4400000e+01   1.1594707e-01
   8.0900000e+01   9.4700000e+01   1.2343642e-01
   8.0900000e+01   9.5000000e+01   1.1563488e-01
   8.0900000e+01   9.5300000e+01   9.4930310e-02
   8.0900000e+01   9.5600000e+01   6.6720542e-02
   8.0900000e+01   9.5900000e+01   3.7818005e-02
   8.0900000e+01   9.6200000e+01   1.4688199e-02
   8.0900000e+01   9.6500000e+01   2.1332680e-03
   8.0900000e+01   9.6800000e+01   2.6617871e-03
   8.0900000e+01   9.7100000e+01   1.6421063e-02
   8.0900000e+01   9.7400000e+01   4.1433475e-02
   8.0900000e+01   9.7700000e+01   7.3956539e-02
   8.0900000e+01   9.8000000e+01   1.0894500e-01
   8.0900000e+01   9.8300000e+01   1.4070812e-01
   8.0900000e+01   9.8600000e+01   1.6384115e-01
   8.0900000e+01   9.8900000e+01   1.7433906e-01
   8.0900000e+01   9.9200000e+01   1.7056007e-01
   8.0900000e+01   9.9500000e+01   1.5360734e-01
   8.0900000e+01   9.9800000e+01   1.2690762e-01
   8.0900000e+01   1.0010000e+02   9.5179949e-02
   8.0900000e+01   1.0040000e+02   6.3275889e-02
   8.0900000e+01   1.0070000e+02   3.5328913e-02
   8.0900000e+01   1.0100000e+02   1.4383152e-02
   8.0900000e+01   1.0130000e+02   2.4238760e-03
   8.0900000e+01   1.0160000e+02   6.3214758e-04
   8.0900000e+01   1.0190000e+02   9.7076765e-03
   8.0900000e+01   1.0220000e+02   3.0167421e-02
   8.0900000e+01   1.0250000e+02   6.2575975e-02
   8.0900000e+01   1.0280000e+02   1.0766957e-01
   8.0900000e+01   1.0310000e+02   1.6626957e-01
   8.0900000e+01   1.0340000e+02   2.3866482e-01
   8.0900000e+01   1.0370000e+02   3.2259234e-01
   8.0900000e+01   1.0400000e+02   4.0795296e-01
   8.0900000e+01   1.0430000e+02   4.6689112e-01
   8.0900000e+01   1.0460000e+02   4.5041628e-01
   8.0900000e+01   1.0490000e+02   3.3044424e-01
   8.0900000e+01   1.0520000e+02   1.6531673e-01
   8.0900000e+01   1.0550000e+02   4.5812800e-02
   8.0900000e+01   1.0580000e+02   1.1785281e-03
   8.0900000e+01   1.0610000e+02   1.4958927e-02
   8.0900000e+01   1.0640000e+02   6.6083181e-02
   8.0900000e+01   1.0670000e+02   1.4120218e-01
   8.0900000e+01   1.0700000e+02   2.3320036e-01
   8.0900000e+01   1.0730000e+02   3.3744788e-01
   8.0900000e+01   1.0760000e+02   4.4755041e-01
   8.0900000e+01   1.0790000e+02   5.4923713e-01
   8.0900000e+01   1.0820000e+02   6.1224591e-01
   8.0900000e+01   1.0850000e+02   5.9033341e-01
   8.0900000e+01   1.0880000e+02   4.5638532e-01
   8.0900000e+01   1.0910000e+02   2.5889955e-01
   8.0900000e+01   1.0940000e+02   9.3612295e-02
   8.0900000e+01   1.0970000e+02   1.1282972e-02
   8.0900000e+01   1.1000000e+02   5.2146047e-03
   8.1200000e+01   8.0000000e+01   2.6893278e-01
   8.1200000e+01   8.0300000e+01   4.6140423e-01
   8.1200000e+01   8.0600000e+01   6.8869245e-01
   8.1200000e+01   8.0900000e+01   9.0224932e-01
   8.1200000e+01   8.1200000e+01   1.0000000e+00
   8.1200000e+01   8.1500000e+01   8.8639222e-01
   8.1200000e+01   8.1800000e+01   6.0701210e-01
   8.1200000e+01   8.2100000e+01   3.1720529e-01
   8.1200000e+01   8.2400000e+01   1.1665518e-01
   8.1200000e+01   8.2700000e+01   1.8332369e-02
   8.1200000e+01   8.3000000e+01   2.7371853e-03
   8.1200000e+01   8.3300000e+01   5.0968195e-02
   8.1200000e+01   8.3600000e+01   1.5250125e-01
   8.1200000e+01   8.3900000e+01   3.0370481e-01
   8.1200000e+01   8.4200000e+01   5.0209557e-01
   8.1200000e+01   8.4500000e+01   7.3195229e-01
   8.1200000e+01   8.4800000e+01   9.3343879e-01
   8.1200000e+01   8.5100000e+01   9.8151062e-01
   8.1200000e+01   8.5400000e+01   7.8863124e-01
   8.1200000e+01   8.5700000e+01   4.6779969e-01
   8.1200000e+01   8.6000000e+01   2.0172542e-01
   8.1200000e+01   8.6300000e+01   5.3353821e-02
   8.1200000e+01   8.6600000e+01   1.8238999e-03
   8.1200000e+01   8.6900000e+01   1.3931078e-02
   8.1200000e+01   8.7200000e+01   6.6034326e-02
   8.1200000e+01   8.7500000e+01   1.4388161e-01
   8.1200000e+01   8.7800000e+01   2.3896083e-01
   8.1200000e+01   8.8100000e+01   3.4567607e-01
   8.1200000e+01   8.8400000e+01   4.5953584e-01
   8.1200000e+01   8.8700000e+01   5.7596794e-01
   8.1200000e+01   8.9000000e+01   6.8950126e-01
   8.1200000e+01   8.9300000e+01   7.9324815e-01
   8.1200000e+01   8.9600000e+01   8.7879334e-01
   8.1200000e+01   8.9900000e+01   9.3671743e-01
   8.1200000e+01   9.0200000e+01   9.5797487e-01
   8.1200000e+01   9.0500000e+01   9.3608639e-01
   8.1200000e+01   9.0800000e+01   8.6957813e-01
   8.1200000e+01   9.1100000e+01   7.6358593e-01
   8.1200000e+01   9.1400000e+01   6.2958339e-01
   8.1200000e+01   9.1700000e+01   4.8305097e-01
   8.1200000e+01   9.2000000e+01   3.4004764e-01
   8.1200000e+01   9.2300000e+01   2.1413470e-01
   8.1200000e+01   9.2600000e+01   1.1460945e-01
   8.1200000e+01   9.2900000e+01   4.6107364e-02
   8.1200000e+01   9.3200000e+01   9.0472490e-03
   8.1200000e+01   9.3500000e+01   3.4355438e-04
   8.1200000e+01   9.3800000e+01   1.4088003e-02
   8.1200000e+01   9.4100000e+01   4.2232841e-02
   8.1200000e+01   9.4400000e+01   7.5508860e-02
   8.1200000e+01   9.4700000e+01   1.0477534e-01
   8.1200000e+01   9.5000000e+01   1.2270408e-01
   8.1200000e+01   9.5300000e+01   1.2530586e-01
   8.1200000e+01   9.5600000e+01   1.1265262e-01
   8.1200000e+01   9.5900000e+01   8.8458272e-02
   8.1200000e+01   9.6200000e+01   5.8758470e-02
   8.1200000e+01   9.6500000e+01   3.0306095e-02
   8.1200000e+01   9.6800000e+01   9.2318950e-03
   8.1200000e+01   9.7100000e+01   1.8249774e-04
   8.1200000e+01   9.7400000e+01   5.8519855e-03
   8.1200000e+01   9.7700000e+01   2.6727591e-02
   8.1200000e+01   9.8000000e+01   6.0953595e-02
   8.1200000e+01   9.8300000e+01   1.0438192e-01
   8.1200000e+01   9.8600000e+01   1.5100400e-01
   8.1200000e+01   9.8900000e+01   1.9392226e-01
   8.1200000e+01   9.9200000e+01   2.2676357e-01
   8.1200000e+01   9.9500000e+01   2.4509372e-01
   8.1200000e+01   9.9800000e+01   2.4726049e-01
   8.1200000e+01   1.0010000e+02   2.3435355e-01
   8.1200000e+01   1.0040000e+02   2.0943725e-01
   8.1200000e+01   1.0070000e+02   1.7651370e-01
   8.1200000e+01   1.0100000e+02   1.3964347e-01
   8.1200000e+01   1.0130000e+02   1.0242501e-01
   8.1200000e+01   1.0160000e+02   6.7825521e-02
   8.1200000e+01   1.0190000e+02   3.8260194e-02
   8.1200000e+01   1.0220000e+02   1.5817373e-02
   8.1200000e+01   1.0250000e+02   2.5684929e-03
   8.1200000e+01   1.0280000e+02   9.4481938e-04
   8.1200000e+01   1.0310000e+02   1.4176406e-02
   8.1200000e+01   1.0340000e+02   4.6704887e-02
   8.1200000e+01   1.0370000e+02   1.0406628e-01
   8.1200000e+01   1.0400000e+02   1.9034440e-01
   8.1200000e+01   1.0430000e+02   2.9841170e-01
   8.1200000e+01   1.0460000e+02   3.9087677e-01
   8.1200000e+01   1.0490000e+02   4.0372990e-01
   8.1200000e+01   1.0520000e+02   3.1860513e-01
   8.1200000e+01   1.0550000e+02   1.9531836e-01
   8.1200000e+01   1.0580000e+02   9.2645006e-02
   8.1200000e+01   1.0610000e+02   2.8981002e-02
   8.1200000e+01   1.0640000e+02   1.9214900e-03
   8.1200000e+01   1.0670000e+02   5.8613585e-03
   8.1200000e+01   1.0700000e+02   3.7560863e-02
   8.1200000e+01   1.0730000e+02   9.6599904e-02
   8.1200000e+01   1.0760000e+02   1.8386386e-01
   8.1200000e+01   1.0790000e+02   2.9733722e-01
   8.1200000e+01   1.0820000e+02   4.2235649e-01
   8.1200000e+01   1.0850000e+02   5.1801740e-01
   8.1200000e+01   1.0880000e+02   5.2498040e-01
   8.1200000e+01   1.0910000e+02   4.2404097e-01
   8.1200000e+01   1.0940000e+02   2.7121466e-01
   8.1200000e+01   1.0970000e+02   1.3553474e-01
   8.1200000e+01   1.1000000e+02   4.6743597e-02
   8.1500000e+01   8.0000000e+01   4.0073145e-02
   8.1500000e+01   8.0300000e+01   1.5383891e-01
   8.1500000e+01   8.0600000e+01   3.5198038e-01
   8.1500000e+01   8.0900000e+01   6.2237943e-01
   8.1500000e+01   8.1200000e+01   8.8639222e-01
   8.1500000e+01   8.1500000e+01   1.0000000e+00
   8.1500000e+01   8.1800000e+01   8.9267400e-01
   8.1500000e+01   8.2100000e+01   6.5408828e-01
   8.1500000e+01   8.2400000e+01   4.0745902e-01
   8.1500000e+01   8.2700000e+01   2.1287762e-01
   8.1500000e+01   8.3000000e+01   8.2532779e-02
   8.1500000e+01   8.3300000e+01   1.3396933e-02
   8.1500000e+01   8.3600000e+01   3.2999075e-03
   8.1500000e+01   8.3900000e+01   5.6487414e-02
   8.1500000e+01   8.4200000e+01   1.8442195e-01
   8.1500000e+01   8.4500000e+01   3.9883577e-01
   8.1500000e+01   8.4800000e+01   6.8182941e-01
   8.1500000e+01   8.5100000e+01   9.2796839e-01
   8.1500000e+01   8.5400000e+01   9.6926676e-01
   8.1500000e+01   8.5700000e+01   7.8224145e-01
   8.1500000e+01   8.6000000e+01   5.1715677e-01
   8.1500000e+01   8.6300000e+01   2.9257524e-01
   8.1500000e+01   8.6600000e+01   1.3893937e-01
   8.1500000e+01   8.6900000e+01   4.8254903e-02
   8.1500000e+01   8.7200000e+01   6.4427157e-03
   8.1500000e+01   8.7500000e+01   2.3858581e-03
   8.1500000e+01   8.7800000e+01   2.8644161e-02
   8.1500000e+01   8.8100000e+01   8.0364630e-02
   8.1500000e+01   8.8400000e+01   1.5408653e-01
   8.1500000e+01   8.8700000e+01   2.4669448e-01
   8.1500000e+01   8.9000000e+01   3.5447062e-01
   8.1500000e+01   8.9300000e+01   4.7221276e-01
   8.1500000e+01   8.9600000e+01   5.9250697e-01
   8.1500000e+01   8.9900000e+01   7.0541160e-01
   8.1500000e+01   9.0200000e+01   7.9894579e-01
   8.1500000e+01   9.0500000e+01   8.6071669e-01
   8.1500000e+01   9.0800000e+01   8.8059808e-01
   8.1500000e+01   9.1100000e+01   8.5365719e-01
   8.1500000e+01   9.1400000e+01   7.8201639e-01
   8.1500000e+01   9.1700000e+01   6.7464043e-01
   8.1500000e+01   9.2000000e+01   5.4513105e-01
   8.1500000e+01   9.2300000e+01   4.0863808e-01
   8.1500000e+01   9.2600000e+01   2.7916509e-01
   8.1500000e+01   9.2900000e+01   1.6793078e-01
   8.1500000e+01   9.3200000e+01   8.2707282e-02
   8.1500000e+01   9.3500000e+01   2.7683637e-02
   8.1500000e+01   9.3800000e+01   3.4439581e-03
   8.1500000e+01   9.4100000e+01   6.9282294e-03
   8.1500000e+01   9.4400000e+01   3.1568582e-02
   8.1500000e+01   9.4700000e+01   6.7986990e-02
   8.1500000e+01   9.5000000e+01   1.0552743e-01
   8.1500000e+01   9.5300000e+01   1.3443968e-01
   8.1500000e+01   9.5600000e+01   1.4801009e-01
   8.1500000e+01   9.5900000e+01   1.4381135e-01
   8.1500000e+01   9.6200000e+01   1.2368842e-01
   8.1500000e+01   9.6500000e+01   9.2744720e-02
   8.1500000e+01   9.6800000e+01   5.7932199e-02
   8.1500000e+01   9.7100000e+01   2.6740490e-02
   8.1500000e+01   9.7400000e+01   6.1590418e-03
   8.1500000e+01   9.7700000e+01   1.8307384e-03
   8.1500000e+01   9.8000000e+01   1.7254414e-02
   8.1500000e+01   9.8300000e+01   5.3021208e-02
   8.1500000e+01   9.8600000e+01   1.0630097e-01
   8.1500000e+01   9.8900000e+01   1.7096416e-01
   8.1500000e+01   9.9200000e+01   2.3862435e-01
   8.1500000e+01   9.9500000e+01   3.0045301e-01
   8.1500000e+01   9.9800000e+01   3.4912226e-01
   8.1500000e+01   1.0010000e+02   3.8010784e-01
   8.1500000e+01   1.0040000e+02   3.9196846e-01
   8.1500000e+01   1.0070000e+02   3.8577142e-01
   8.1500000e+01   1.0100000e+02   3.6413931e-01
   8.1500000e+01   1.0130000e+02   3.3035140e-01
   8.1500000e+01   1.0160000e+02   2.8772208e-01
   8.1500000e+01   1.0190000e+02   2.3929295e-01
   8.1500000e+01   1.0220000e+02   1.8778840e-01
   8.1500000e+01   1.0250000e+02   1.3578387e-01
   8.1500000e+01   1.0280000e+02   8.6089136e-02
   8.1500000e+01   1.0310000e+02   4.2437522e-02
   8.1500000e+01   1.0340000e+02   1.0684277e-02
   8.1500000e+01   1.0370000e+02   7.2113070e-04
   8.1500000e+01   1.0400000e+02   2.8450855e-02
   8.1500000e+01   1.0430000e+02   1.1278219e-01
   8.1500000e+01   1.0460000e+02   2.5344263e-01
   8.1500000e+01   1.0490000e+02   3.9300340e-01
   8.1500000e+01   1.0520000e+02   4.4730065e-01
   8.1500000e+01   1.0550000e+02   4.0431063e-01
   8.1500000e+01   1.0580000e+02   3.1339842e-01
   8.1500000e+01   1.0610000e+02   2.1622996e-01
   8.1500000e+01   1.0640000e+02   1.3121704e-01
   8.1500000e+01   1.0670000e+02   6.4623689e-02
   8.1500000e+01   1.0700000e+02   1.9566408e-02
   8.1500000e+01   1.0730000e+02   3.9755648e-04
   8.1500000e+01   1.0760000e+02   1.4834066e-02
   8.1500000e+01   1.0790000e+02   7.4086902e-02
   8.1500000e+01   1.0820000e+02   1.8714845e-01
   8.1500000e+01   1.0850000e+02   3.4177749e-01
   8.1500000e+01   1.0880000e+02   4.8130826e-01
   8.1500000e+01   1.0910000e+02   5.3175021e-01
   8.1500000e+01   1.0940000e+02   4.7850225e-01
   8.1500000e+01   1.0970000e+02   3.6892221e-01
   8.1500000e+01   1.1000000e+02   2.5122886e-01
   8.1800000e+01   8.0000000e+01   1.7329956e-02
   8.1800000e+01   8.0300000e+01   4.8080538e-03
   8.1800000e+01   8.0600000e+01   8.8133400e-02
   8.1800000e+01   8.0900000e+01   2.9602062e-01
   8.1800000e+01   8.1200000e+01   6.0701210e-01
   8.1800000e+01   8.1500000e+01   8.9267400e-01
   8.1800000e+01   8.1800000e+01   1.0000000e+00
   8.1800000e+01   8.2100000e+01   9.1547286e-01
   8.1800000e+01   8.2400000e+01   7.3149343e-01
   8.1800000e+01   8.2700000e+01   5.2789730e-01
   8.1800000e+01   8.3000000e+01   3.4247051e-01
   8.1800000e+01   8.3300000e+01   1.8899694e-01
   8.1800000e+01   8.3600000e+01   7.4405352e-02
   8.1800000e+01   8.3900000e+01   8.7657058e-03
   8.1800000e+01   8.4200000e+01   1.2108775e-02
   8.1800000e+01   8.4500000e+01   1.1773369e-01
   8.1800000e+01   8.4800000e+01   3.5627193e-01
   8.1800000e+01   8.5100000e+01   6.8723516e-01
   8.1800000e+01   8.5400000e+01   9.3762339e-01
   8.1800000e+01   8.5700000e+01   9.6161871e-01
   8.1800000e+01   8.6000000e+01   8.1257631e-01
   8.1800000e+01   8.6300000e+01   6.1148458e-01
   8.1800000e+01   8.6600000e+01   4.2537893e-01
   8.1800000e+01   8.6900000e+01   2.7424447e-01
   8.1800000e+01   8.7200000e+01   1.5942972e-01
   8.1800000e+01   8.7500000e+01   7.7710317e-02
   8.1800000e+01   8.7800000e+01   2.5927042e-02
   8.1800000e+01   8.8100000e+01   2.0484800e-03
   8.1800000e+01   8.8400000e+01   5.0858777e-03
   8.1800000e+01   8.8700000e+01   3.4622809e-02
   8.1800000e+01   8.9000000e+01   9.0136836e-02
   8.1800000e+01   8.9300000e+01   1.7012878e-01
   8.1800000e+01   8.9600000e+01   2.7109811e-01
   8.1800000e+01   8.9900000e+01   3.8654768e-01
   8.1800000e+01   9.0200000e+01   5.0642136e-01
   8.1800000e+01   9.0500000e+01   6.1753629e-01
   8.1800000e+01   9.0800000e+01   7.0542113e-01
   8.1800000e+01   9.1100000e+01   7.5734823e-01
   8.1800000e+01   9.1400000e+01   7.6551158e-01
   8.1800000e+01   9.1700000e+01   7.2895006e-01
   8.1800000e+01   9.2000000e+01   6.5341865e-01
   8.1800000e+01   9.2300000e+01   5.4954543e-01
   8.1800000e+01   9.2600000e+01   4.3035041e-01
   8.1800000e+01   9.2900000e+01   3.0910256e-01
   8.1800000e+01   9.3200000e+01   1.9789454e-01
   8.1800000e+01   9.3500000e+01   1.0677272e-01
   8.1800000e+01   9.3800000e+01   4.3047928e-02
   8.1800000e+01   9.4100000e+01   1.0522077e-02
   8.1800000e+01   9.4400000e+01   8.6863185e-03
   8.1800000e+01   9.4700000e+01   3.2311761e-02
   8.1800000e+01   9.5000000e+01   7.2011009e-02
   8.1800000e+01   9.5300000e+01   1.1605307e-01
   8.1800000e+01   9.5600000e+01   1.5303061e-01
   8.1800000e+01   9.5900000e+01   1.7440970e-01
   8.1800000e+01   9.6200000e+01   1.7605038e-01
   8.1800000e+01   9.6500000e+01   1.5841313e-01
   8.1800000e+01   9.6800000e+01   1.2580499e-01
   8.1800000e+01   9.7100000e+01   8.5234113e-02
   8.1800000e+01   9.7400000e+01   4.5254434e-02
   8.1800000e+01   9.7700000e+01   1.4869280e-02
   8.1800000e+01   9.8000000e+01   2.3600782e-03
   8.1800000e+01   9.8300000e+01   1.3924069e-02
   8.1800000e+01   9.8600000e+01   5.2246703e-02
   8.1800000e+01   9.8900000e+01   1.1547423e-01
   8.1800000e+01   9.9200000e+01   1.9720569e-01
   8.1800000e+01   9.9500000e+01   2.8781483e-01
   8.1800000e+01   9.9800000e+01   3.7672283e-01
   8.1800000e+01   1.0010000e+02   4.5469653e-01
   8.1800000e+01   1.0040000e+02   5.1531041e-01
   8.1800000e+01   1.0070000e+02   5.5527975e-01
   8.1800000e+01   1.0100000e+02   5.7393843e-01
   8.1800000e+01   1.0130000e+02   5.7235123e-01
   8.1800000e+01   1.0160000e+02   5.5245359e-01
   8.1800000e+01   1.0190000e+02   5.1641176e-01
   8.1800000e+01   1.0220000e+02   4.6624450e-01
   8.1800000e+01   1.0250000e+02   4.0368999e-01
   8.1800000e+01   1.0280000e+02   3.3032935e-01
   8.1800000e+01   1.0310000e+02   2.4809835e-01
   8.1800000e+01   1.0340000e+02   1.6058823e-01
   8.1800000e+01   1.0370000e+02   7.6038722e-02
   8.1800000e+01   1.0400000e+02   1.3304958e-02
   8.1800000e+01   1.0430000e+02   9.0025279e-03
   8.1800000e+01   1.0460000e+02   1.0722757e-01
   8.1800000e+01   1.0490000e+02   2.9888132e-01
   8.1800000e+01   1.0520000e+02   4.8096721e-01
   8.1800000e+01   1.0550000e+02   5.6466226e-01
   8.1800000e+01   1.0580000e+02   5.5349233e-01
   8.1800000e+01   1.0610000e+02   4.8755736e-01
   8.1800000e+01   1.0640000e+02   3.9719659e-01
   8.1800000e+01   1.0670000e+02   2.9856438e-01
   8.1800000e+01   1.0700000e+02   2.0036535e-01
   8.1800000e+01   1.0730000e+02   1.0976731e-01
   8.1800000e+01   1.0760000e+02   3.7185216e-02
   8.1800000e+01   1.0790000e+02   1.0105235e-03
   8.1800000e+01   1.0820000e+02   2.9803282e-02
   8.1800000e+01   1.0850000e+02   1.4946273e-01
   8.1800000e+01   1.0880000e+02   3.4170423e-01
   8.1800000e+01   1.0910000e+02   5.2082413e-01
   8.1800000e+01   1.0940000e+02   6.0652866e-01
   8.1800000e+01   1.0970000e+02   5.9359131e-01
   8.1800000e+01   1.1000000e+02   5.1970138e-01
   8.2100000e+01   8.0000000e+01   1.7131915e-01
   8.2100000e+01   8.0300000e+01   4.9972547e-02
   8.2100000e+01   8.0600000e+01   4.2810632e-05
   8.2100000e+01   8.0900000e+01   7.6550115e-02
   8.2100000e+01   8.1200000e+01   3.1720529e-01
   8.2100000e+01   8.1500000e+01   6.5408828e-01
   8.2100000e+01   8.1800000e+01   9.1547286e-01
   8.2100000e+01   8.2100000e+01   1.0000000e+00
   8.2100000e+01   8.2400000e+01   9.3892367e-01
   8.2100000e+01   8.2700000e+01   8.0092078e-01
   8.2100000e+01   8.3000000e+01   6.3310382e-01
   8.2100000e+01   8.3300000e+01   4.5937634e-01
   8.2100000e+01   8.3600000e+01   2.9233400e-01
   8.2100000e+01   8.3900000e+01   1.4362430e-01
   8.2100000e+01   8.4200000e+01   3.3694065e-02
   8.2100000e+01   8.4500000e+01   3.0938756e-03
   8.2100000e+01   8.4800000e+01   1.1485037e-01
   8.2100000e+01   8.5100000e+01   4.0140826e-01
   8.2100000e+01   8.5400000e+01   7.4808396e-01
   8.2100000e+01   8.5700000e+01   9.5232059e-01
   8.2100000e+01   8.6000000e+01   9.6122293e-01
   8.2100000e+01   8.6300000e+01   8.5403830e-01
   8.2100000e+01   8.6600000e+01   7.0628289e-01
   8.2100000e+01   8.6900000e+01   5.5578128e-01
   8.2100000e+01   8.7200000e+01   4.1723269e-01
   8.2100000e+01   8.7500000e+01   2.9566478e-01
   8.2100000e+01   8.7800000e+01   1.9290217e-01
   8.2100000e+01   8.8100000e+01   1.1016794e-01
   8.2100000e+01   8.8400000e+01   4.9016694e-02
   8.2100000e+01   8.8700000e+01   1.1541243e-02
   8.2100000e+01   8.9000000e+01   1.6861874e-04
   8.2100000e+01   8.9300000e+01   1.7100667e-02
   8.2100000e+01   8.9600000e+01   6.3383505e-02
   8.2100000e+01   8.9900000e+01   1.3766444e-01
   8.2100000e+01   9.0200000e+01   2.3491330e-01
   8.2100000e+01   9.0500000e+01   3.4567697e-01
   8.2100000e+01   9.0800000e+01   4.5657093e-01
   8.2100000e+01   9.1100000e+01   5.5237936e-01
   8.2100000e+01   9.1400000e+01   6.1929995e-01
   8.2100000e+01   9.1700000e+01   6.4807017e-01
   8.2100000e+01   9.2000000e+01   6.3568837e-01
   8.2100000e+01   9.2300000e+01   5.8528814e-01
   8.2100000e+01   9.2600000e+01   5.0470396e-01
   8.2100000e+01   9.2900000e+01   4.0464669e-01
   8.2100000e+01   9.3200000e+01   2.9713257e-01
   8.2100000e+01   9.3500000e+01   1.9429966e-01
   8.2100000e+01   9.3800000e+01   1.0737810e-01
   8.2100000e+01   9.4100000e+01   4.5501768e-02
   8.2100000e+01   9.4400000e+01   1.4261146e-02
   8.2100000e+01   9.4700000e+01   1.4312058e-02
   8.2100000e+01   9.5000000e+01   4.0732766e-02
   8.2100000e+01   9.5300000e+01   8.3796716e-02
   8.2100000e+01   9.5600000e+01   1.3122299e-01
   8.2100000e+01   9.5900000e+01   1.7114195e-01
   8.2100000e+01   9.6200000e+01   1.9464946e-01
   8.2100000e+01   9.6500000e+01   1.9720150e-01
   8.2100000e+01   9.6800000e+01   1.7881636e-01
   8.2100000e+01   9.7100000e+01   1.4352209e-01
   8.2100000e+01   9.7400000e+01   9.8505083e-02
   8.2100000e+01   9.7700000e+01   5.3153949e-02
   8.2100000e+01   9.8000000e+01   1.7915431e-02
   8.2100000e+01   9.8300000e+01   2.7767102e-03
   8.2100000e+01   9.8600000e+01   1.5359082e-02
   8.2100000e+01   9.8900000e+01   5.9013210e-02
   8.2100000e+01   9.9200000e+01   1.3168013e-01
   8.2100000e+01   9.9500000e+01   2.2621558e-01
   8.2100000e+01   9.9800000e+01   3.3221947e-01
   8.2100000e+01   1.0010000e+02   4.3859984e-01
   8.2100000e+01   1.0040000e+02   5.3579677e-01
   8.2100000e+01   1.0070000e+02   6.1697728e-01
   8.2100000e+01   1.0100000e+02   6.7816063e-01
   8.2100000e+01   1.0130000e+02   7.1765266e-01
   8.2100000e+01   1.0160000e+02   7.3522767e-01
   8.2100000e+01   1.0190000e+02   7.3135040e-01
   8.2100000e+01   1.0220000e+02   7.0656193e-01
   8.2100000e+01   1.0250000e+02   6.6105073e-01
   8.2100000e+01   1.0280000e+02   5.9441731e-01
   8.2100000e+01   1.0310000e+02   5.0574147e-01
   8.2100000e+01   1.0340000e+02   3.9438617e-01
   8.2100000e+01   1.0370000e+02   2.6281328e-01
   8.2100000e+01   1.0400000e+02   1.2432455e-01
   8.2100000e+01   1.0430000e+02   1.8556739e-02
   8.2100000e+01   1.0460000e+02   1.9954338e-02
   8.2100000e+01   1.0490000e+02   1.7989640e-01
   8.2100000e+01   1.0520000e+02   4.2303840e-01
   8.2100000e+01   1.0550000e+02   6.1417334e-01
   8.2100000e+01   1.0580000e+02   7.0203247e-01
   8.2100000e+01   1.0610000e+02   7.0573482e-01
   8.2100000e+01   1.0640000e+02   6.5499939e-01
   8.2100000e+01   1.0670000e+02   5.6983414e-01
   8.2100000e+01   1.0700000e+02   4.6140519e-01
   8.2100000e+01   1.0730000e+02   3.3685087e-01
   8.2100000e+01   1.0760000e+02   2.0473195e-01
   8.2100000e+01   1.0790000e+02   8.2514959e-02
   8.2100000e+01   1.0820000e+02   6.2616329e-03
   8.2100000e+01   1.0850000e+02   3.0607307e-02
   8.2100000e+01   1.0880000e+02   1.8735681e-01
   8.2100000e+01   1.0910000e+02   4.1918322e-01
   8.2100000e+01   1.0940000e+02   6.1348809e-01
   8.2100000e+01   1.0970000e+02   7.1099166e-01
   8.2100000e+01   1.1000000e+02   7.2010048e-01
   8.2400000e+01   8.0000000e+01   3.9157145e-01
   8.2400000e+01   8.0300000e+01   2.0914157e-01
   8.2400000e+01   8.0600000e+01   5.7952341e-02
   8.2400000e+01   8.0900000e+01   9.3993499e-04
   8.2400000e+01   8.1200000e+01   1.1665518e-01
   8.2400000e+01   8.1500000e+01   4.0745902e-01
   8.2400000e+01   8.1800000e+01   7.3149343e-01
   8.2400000e+01   8.2100000e+01   9.3892367e-01
   8.2400000e+01   8.2400000e+01   1.0000000e+00
   8.2400000e+01   8.2700000e+01   9.5540672e-01
   8.2400000e+01   8.3000000e+01   8.4767129e-01
   8.2400000e+01   8.3300000e+01   7.0300785e-01
   8.2400000e+01   8.3600000e+01   5.3551358e-01
   8.2400000e+01   8.3900000e+01   3.5506307e-01
   8.2400000e+01   8.4200000e+01   1.7695714e-01
   8.2400000e+01   8.4500000e+01   3.7070540e-02
   8.2400000e+01   8.4800000e+01   9.3496350e-03
   8.2400000e+01   8.5100000e+01   1.8029787e-01
   8.2400000e+01   8.5400000e+01   5.1632929e-01
   8.2400000e+01   8.5700000e+01   8.2058965e-01
   8.2400000e+01   8.6000000e+01   9.6295360e-01
   8.2400000e+01   8.6300000e+01   9.6539354e-01
   8.2400000e+01   8.6600000e+01   8.9039616e-01
   8.2400000e+01   8.6900000e+01   7.8096480e-01
   8.2400000e+01   8.7200000e+01   6.5933953e-01
   8.2400000e+01   8.7500000e+01   5.3630102e-01
   8.2400000e+01   8.7800000e+01   4.1747073e-01
   8.2400000e+01   8.8100000e+01   3.0653272e-01
   8.2400000e+01   8.8400000e+01   2.0678660e-01
   8.2400000e+01   8.8700000e+01   1.2187368e-01
   8.2400000e+01   8.9000000e+01   5.6026622e-02
   8.2400000e+01   8.9300000e+01   1.3918466e-02
   8.2400000e+01   8.9600000e+01   5.6069667e-05
   8.2400000e+01   8.9900000e+01   1.7659472e-02
   8.2400000e+01   9.0200000e+01   6.7127865e-02
   8.2400000e+01   9.0500000e+01   1.4451857e-01
   8.2400000e+01   9.0800000e+01   2.4080062e-01
   8.2400000e+01   9.1100000e+01   3.4263905e-01
   8.2400000e+01   9.1400000e+01   4.3485024e-01
   8.2400000e+01   9.1700000e+01   5.0370885e-01
   8.2400000e+01   9.2000000e+01   5.3975359e-01
   8.2400000e+01   9.2300000e+01   5.3912356e-01
   8.2400000e+01   9.2600000e+01   5.0337968e-01
   8.2400000e+01   9.2900000e+01   4.3844178e-01
   8.2400000e+01   9.3200000e+01   3.5333233e-01
   8.2400000e+01   9.3500000e+01   2.5906333e-01
   8.2400000e+01   9.3800000e+01   1.6759768e-01
   8.2400000e+01   9.4100000e+01   9.0597801e-02
   8.2400000e+01   9.4400000e+01   3.7745405e-02
   8.2400000e+01   9.4700000e+01   1.4780726e-02
   8.2400000e+01   9.5000000e+01   2.1901845e-02
   8.2400000e+01   9.5300000e+01   5.3392939e-02
   8.2400000e+01   9.5600000e+01   9.8958473e-02
   8.2400000e+01   9.5900000e+01   1.4637284e-01
   8.2400000e+01   9.6200000e+01   1.8438658e-01
   8.2400000e+01   9.6500000e+01   2.0488993e-01
   8.2400000e+01   9.6800000e+01   2.0395231e-01
   8.2400000e+01   9.7100000e+01   1.8195089e-01
   8.2400000e+01   9.7400000e+01   1.4320333e-01
   8.2400000e+01   9.7700000e+01   9.5365794e-02
   8.2400000e+01   9.8000000e+01   4.8574244e-02
   8.2400000e+01   9.8300000e+01   1.4118586e-02
   8.2400000e+01   9.8600000e+01   2.5080520e-03
   8.2400000e+01   9.8900000e+01   2.1164710e-02
   8.2400000e+01   9.9200000e+01   7.2479621e-02
   8.2400000e+01   9.9500000e+01   1.5313880e-01
   8.2400000e+01   9.9800000e+01   2.5514323e-01
   8.2400000e+01   1.0010000e+02   3.6806372e-01
   8.2400000e+01   1.0040000e+02   4.8149046e-01
   8.2400000e+01   1.0070000e+02   5.8676947e-01
   8.2400000e+01   1.0100000e+02   6.7770185e-01
   8.2400000e+01   1.0130000e+02   7.5039903e-01
   8.2400000e+01   1.0160000e+02   8.0267932e-01
   8.2400000e+01   1.0190000e+02   8.3332729e-01
   8.2400000e+01   1.0220000e+02   8.4138806e-01
   8.2400000e+01   1.0250000e+02   8.2554568e-01
   8.2400000e+01   1.0280000e+02   7.8358330e-01
   8.2400000e+01   1.0310000e+02   7.1197750e-01
   8.2400000e+01   1.0340000e+02   6.0597360e-01
   8.2400000e+01   1.0370000e+02   4.6144912e-01
   8.2400000e+01   1.0400000e+02   2.8236073e-01
   8.2400000e+01   1.0430000e+02   1.0059659e-01
   8.2400000e+01   1.0460000e+02   1.4686274e-03
   8.2400000e+01   1.0490000e+02   8.4647504e-02
   8.2400000e+01   1.0520000e+02   3.2406362e-01
   8.2400000e+01   1.0550000e+02   5.7387041e-01
   8.2400000e+01   1.0580000e+02   7.4040759e-01
   8.2400000e+01   1.0610000e+02   8.1594082e-01
   8.2400000e+01   1.0640000e+02   8.2143923e-01
   8.2400000e+01   1.0670000e+02   7.7546200e-01
   8.2400000e+01   1.0700000e+02   6.8873416e-01
   8.2400000e+01   1.0730000e+02   5.6648330e-01
   8.2400000e+01   1.0760000e+02   4.1301173e-01
   8.2400000e+01   1.0790000e+02   2.3978582e-01
   8.2400000e+01   1.0820000e+02   7.9843188e-02
   8.2400000e+01   1.0850000e+02   6.9153180e-04
   8.2400000e+01   1.0880000e+02   7.5240260e-02
   8.2400000e+01   1.0910000e+02   2.9167326e-01
   8.2400000e+01   1.0940000e+02   5.3807647e-01
   8.2400000e+01   1.0970000e+02   7.1822955e-01
   8.2400000e+01   1.1000000e+02   8.0859810e-01
   8.2700000e+01   8.0000000e+01   6.0227806e-01
   8.2700000e+01   8.0300000e+01   4.0275133e-01
   8.2700000e+01   8.0600000e+01   1.9374602e-01
   8.2700000e+01   8.0900000e+01   3.2781609e-02
   8.2700000e+01   8.1200000e+01   1.8332369e-02
   8.2700000e+01   8.1500000e+01   2.1287762e-01
   8.2700000e+01   8.1800000e+01   5.2789730e-01
   8.2700000e+01   8.2100000e+01   8.0092078e-01
   8.2700000e+01   8.2400000e+01   9.5540672e-01
   8.2700000e+01   8.2700000e+01   1.0000000e+00
   8.2700000e+01   8.3000000e+01   9.6500469e-01
   8.2700000e+01   8.3300000e+01   8.7352655e-01
   8.2700000e+01   8.3600000e+01   7.3821065e-01
   8.2700000e+01   8.3900000e+01   5.6547136e-01
   8.2700000e+01   8.4200000e+01   3.6317155e-01
   8.2700000e+01   8.4500000e+01   1.5612510e-01
   8.2700000e+01   8.4800000e+01   1.3229438e-02
   8.2700000e+01   8.5100000e+01   5.0729707e-02
   8.2700000e+01   8.5400000e+01   3.1164228e-01
   8.2700000e+01   8.5700000e+01   6.4258280e-01
   8.2700000e+01   8.6000000e+01   8.7222218e-01
   8.2700000e+01   8.6300000e+01   9.6877988e-01
   8.2700000e+01   8.6600000e+01   9.7126142e-01
   8.2700000e+01   8.6900000e+01   9.1872568e-01
   8.2700000e+01   8.7200000e+01   8.3557231e-01
   8.2700000e+01   8.7500000e+01   7.3543952e-01
   8.2700000e+01   8.7800000e+01   6.2612343e-01
   8.2700000e+01   8.8100000e+01   5.1270187e-01
   8.2700000e+01   8.8400000e+01   3.9931430e-01
   8.2700000e+01   8.8700000e+01   2.9018869e-01
   8.2700000e+01   8.9000000e+01   1.9022700e-01
   8.2700000e+01   8.9300000e+01   1.0522910e-01
   8.2700000e+01   8.9600000e+01   4.1679739e-02
   8.2700000e+01   8.9900000e+01   5.9545662e-03
   8.2700000e+01   9.0200000e+01   2.8794028e-03
   8.2700000e+01   9.0500000e+01   3.3865811e-02
   8.2700000e+01   9.0800000e+01   9.5281526e-02
   8.2700000e+01   9.1100000e+01   1.7798253e-01
   8.2700000e+01   9.1400000e+01   2.6862372e-01
   8.2700000e+01   9.1700000e+01   3.5246246e-01
   8.2700000e+01   9.2000000e+01   4.1651725e-01
   8.2700000e+01   9.2300000e+01   4.5186698e-01
   8.2700000e+01   9.2600000e+01   4.5456848e-01
   8.2700000e+01   9.2900000e+01   4.2545674e-01
   8.2700000e+01   9.3200000e+01   3.6941915e-01
   8.2700000e+01   9.3500000e+01   2.9457698e-01
   8.2700000e+01   9.3800000e+01   2.1144753e-01
   8.2700000e+01   9.4100000e+01   1.3186528e-01
   8.2700000e+01   9.4400000e+01   6.7382060e-02
   8.2700000e+01   9.4700000e+01   2.7129868e-02
   8.2700000e+01   9.5000000e+01   1.5642069e-02
   8.2700000e+01   9.5300000e+01   3.1540853e-02
   8.2700000e+01   9.5600000e+01   6.7855272e-02
   8.2700000e+01   9.5900000e+01   1.1396797e-01
   8.2700000e+01   9.6200000e+01   1.5836157e-01
   8.2700000e+01   9.6500000e+01   1.9110722e-01
   8.2700000e+01   9.6800000e+01   2.0547069e-01
   8.2700000e+01   9.7100000e+01   1.9861814e-01
   8.2700000e+01   9.7400000e+01   1.7173343e-01
   8.2700000e+01   9.7700000e+01   1.2982145e-01
   8.2700000e+01   9.8000000e+01   8.1229578e-02
   8.2700000e+01   9.8300000e+01   3.6685628e-02
   8.2700000e+01   9.8600000e+01   7.6229255e-03
   8.2700000e+01   9.8900000e+01   3.8637993e-03
   8.2700000e+01   9.9200000e+01   3.1264349e-02
   8.2700000e+01   9.9500000e+01   9.0276979e-02
   8.2700000e+01   9.9800000e+01   1.7612336e-01
   8.2700000e+01   1.0010000e+02   2.8045391e-01
   8.2700000e+01   1.0040000e+02   3.9363506e-01
   8.2700000e+01   1.0070000e+02   5.0669928e-01
   8.2700000e+01   1.0100000e+02   6.1243691e-01
   8.2700000e+01   1.0130000e+02   7.0563456e-01
   8.2700000e+01   1.0160000e+02   7.8274337e-01
   8.2700000e+01   1.0190000e+02   8.4127641e-01
   8.2700000e+01   1.0220000e+02   8.7912282e-01
   8.2700000e+01   1.0250000e+02   8.9384310e-01
   8.2700000e+01   1.0280000e+02   8.8193026e-01
   8.2700000e+01   1.0310000e+02   8.3802452e-01
   8.2700000e+01   1.0340000e+02   7.5428659e-01
   8.2700000e+01   1.0370000e+02   6.2105005e-01
   8.2700000e+01   1.0400000e+02   4.3275653e-01
   8.2700000e+01   1.0430000e+02   2.0866031e-01
   8.2700000e+01   1.0460000e+02   3.0274622e-02
   8.2700000e+01   1.0490000e+02   2.6665867e-02
   8.2700000e+01   1.0520000e+02   2.2294682e-01
   8.2700000e+01   1.0550000e+02   4.8736137e-01
   8.2700000e+01   1.0580000e+02   7.0150527e-01
   8.2700000e+01   1.0610000e+02   8.3342827e-01
   8.2700000e+01   1.0640000e+02   8.9234114e-01
   8.2700000e+01   1.0670000e+02   8.9239392e-01
   8.2700000e+01   1.0700000e+02   8.4216631e-01
   8.2700000e+01   1.0730000e+02   7.4424955e-01
   8.2700000e+01   1.0760000e+02   5.9818480e-01
   8.2700000e+01   1.0790000e+02   4.0767988e-01
   8.2700000e+01   1.0820000e+02   1.9690132e-01
   8.2700000e+01   1.0850000e+02   3.3345292e-02
   8.2700000e+01   1.0880000e+02   1.5828214e-02
   8.2700000e+01   1.0910000e+02   1.7807823e-01
   8.2700000e+01   1.0940000e+02   4.2924283e-01
   8.2700000e+01   1.0970000e+02   6.5544513e-01
   8.2700000e+01   1.1000000e+02   8.0701730e-01
   8.3000000e+01   8.0000000e+01   7.7446787e-01
   8.3000000e+01   8.0300000e+01   5.8956361e-01
   8.3000000e+01   8.0600000e+01   3.6033700e-01
   8.3000000e+01   8.0900000e+01   1.3089432e-01
   8.3000000e+01   8.1200000e+01   2.7371853e-03
   8.3000000e+01   8.1500000e+01   8.2532779e-02
   8.3000000e+01   8.1800000e+01   3.4247051e-01
   8.3000000e+01   8.2100000e+01   6.3310382e-01
   8.3000000e+01   8.2400000e+01   8.4767129e-01
   8.3000000e+01   8.2700000e+01   9.6500469e-01
   8.3000000e+01   8.3000000e+01   1.0000000e+00
   8.3000000e+01   8.3300000e+01   9.6954373e-01
   8.3000000e+01   8.3600000e+01   8.8309634e-01
   8.3000000e+01   8.3900000e+01   7.4302436e-01
   8.3000000e+01   8.4200000e+01   5.4937163e-01
   8.3000000e+01   8.4500000e+01   3.1334926e-01
   8.3000000e+01   8.4800000e+01   8.8988903e-02
   8.3000000e+01   8.5100000e+01   1.6031271e-03
   8.3000000e+01   8.5400000e+01   1.5611374e-01
   8.3000000e+01   8.5700000e+01   4.6100293e-01
   8.3000000e+01   8.6000000e+01   7.3393069e-01
   8.3000000e+01   8.6300000e+01   8.9992071e-01
   8.3000000e+01   8.6600000e+01   9.7115807e-01
   8.3000000e+01   8.6900000e+01   9.7731071e-01
   8.3000000e+01   8.7200000e+01   9.4103925e-01
   8.3000000e+01   8.7500000e+01   8.7648236e-01
   8.3000000e+01   8.7800000e+01   7.9220240e-01
   8.3000000e+01   8.8100000e+01   6.9374972e-01
   8.3000000e+01   8.8400000e+01   5.8537412e-01
   8.3000000e+01   8.8700000e+01   4.7116120e-01
   8.3000000e+01   8.9000000e+01   3.5582395e-01
   8.3000000e+01   8.9300000e+01   2.4522186e-01
   8.3000000e+01   8.9600000e+01   1.4652732e-01
   8.3000000e+01   8.9900000e+01   6.7844087e-02
   8.3000000e+01   9.0200000e+01   1.7077662e-02
   8.3000000e+01   9.0500000e+01   6.7919997e-05
   8.3000000e+01   9.0800000e+01   1.8448297e-02
   8.3000000e+01   9.1100000e+01   6.8160525e-02
   8.3000000e+01   9.1400000e+01   1.3956011e-01
   8.3000000e+01   9.1700000e+01   2.1933878e-01
   8.3000000e+01   9.2000000e+01   2.9349463e-01
   8.3000000e+01   9.2300000e+01   3.5011428e-01
   8.3000000e+01   9.2600000e+01   3.8111148e-01
   8.3000000e+01   9.2900000e+01   3.8282536e-01
   8.3000000e+01   9.3200000e+01   3.5588636e-01
   8.3000000e+01   9.3500000e+01   3.0479562e-01
   8.3000000e+01   9.3800000e+01   2.3739526e-01
   8.3000000e+01   9.4100000e+01   1.6409128e-01
   8.3000000e+01   9.4400000e+01   9.6529818e-02
   8.3000000e+01   9.4700000e+01   4.5572820e-02
   8.3000000e+01   9.5000000e+01   1.8884800e-02
   8.3000000e+01   9.5300000e+01   1.8963046e-02
   8.3000000e+01   9.5600000e+01   4.2532561e-02
   8.3000000e+01   9.5900000e+01   8.1642429e-02
   8.3000000e+01   9.6200000e+01   1.2593643e-01
   8.3000000e+01   9.6500000e+01   1.6511974e-01
   8.3000000e+01   9.6800000e+01   1.9086237e-01
   8.3000000e+01   9.7100000e+01   1.9792287e-01
   8.3000000e+01   9.7400000e+01   1.8467440e-01
   8.3000000e+01   9.7700000e+01   1.5328421e-01
   8.3000000e+01   9.8000000e+01   1.0961826e-01
   8.3000000e+01   9.8300000e+01   6.2699047e-02
   8.3000000e+01   9.8600000e+01   2.3439378e-02
   8.3000000e+01   9.8900000e+01   2.5757939e-03
   8.3000000e+01   9.9200000e+01   8.2268047e-03
   8.3000000e+01   9.9500000e+01   4.3968255e-02
   8.3000000e+01   9.9800000e+01   1.0826905e-01
   8.3000000e+01   1.0010000e+02   1.9546129e-01
   8.3000000e+01   1.0040000e+02   2.9763502e-01
   8.3000000e+01   1.0070000e+02   4.0655181e-01
   8.3000000e+01   1.0100000e+02   5.1494700e-01
   8.3000000e+01   1.0130000e+02   6.1706537e-01
   8.3000000e+01   1.0160000e+02   7.0859541e-01
   8.3000000e+01   1.0190000e+02   7.8624892e-01
   8.3000000e+01   1.0220000e+02   8.4716519e-01
   8.3000000e+01   1.0250000e+02   8.8820827e-01
   8.3000000e+01   1.0280000e+02   9.0512979e-01
   8.3000000e+01   1.0310000e+02   8.9152492e-01
   8.3000000e+01   1.0340000e+02   8.3763191e-01
   8.3000000e+01   1.0370000e+02   7.2979428e-01
   8.3000000e+01   1.0400000e+02   5.5432441e-01
   8.3000000e+01   1.0430000e+02   3.1663011e-01
   8.3000000e+01   1.0460000e+02   8.5414380e-02
   8.3000000e+01   1.0490000e+02   2.1321751e-03
   8.3000000e+01   1.0520000e+02   1.3627240e-01
   8.3000000e+01   1.0550000e+02   3.8415402e-01
   8.3000000e+01   1.0580000e+02   6.1808540e-01
   8.3000000e+01   1.0610000e+02   7.8743921e-01
   8.3000000e+01   1.0640000e+02   8.8954677e-01
   8.3000000e+01   1.0670000e+02   9.3290217e-01
   8.3000000e+01   1.0700000e+02   9.2315885e-01
   8.3000000e+01   1.0730000e+02   8.6020766e-01
   8.3000000e+01   1.0760000e+02   7.3924225e-01
   8.3000000e+01   1.0790000e+02   5.5627045e-01
   8.3000000e+01   1.0820000e+02   3.2413985e-01
   8.3000000e+01   1.0850000e+02   1.0188963e-01
   8.3000000e+01   1.0880000e+02   2.3179119e-04
   8.3000000e+01   1.0910000e+02   9.1344992e-02
   8.3000000e+01   1.0940000e+02   3.1550700e-01
   8.3000000e+01   1.0970000e+02   5.5658533e-01
   8.3000000e+01   1.1000000e+02   7.4666873e-01
   8.3300000e+01   8.0000000e+01   9.0077055e-01
   8.3300000e+01   8.0300000e+01   7.5290571e-01
   8.3300000e+01   8.0600000e+01   5.3373281e-01
   8.3300000e+01   8.0900000e+01   2.6924925e-01
   8.3300000e+01   8.1200000e+01   5.0968195e-02
   8.3300000e+01   8.1500000e+01   1.3396933e-02
   8.3300000e+01   8.1800000e+01   1.8899694e-01
   8.3300000e+01   8.2100000e+01   4.5937634e-01
   8.3300000e+01   8.2400000e+01   7.0300785e-01
   8.3300000e+01   8.2700000e+01   8.7352655e-01
   8.3300000e+01   8.3000000e+01   9.6954373e-01
   8.3300000e+01   8.3300000e+01   1.0000000e+00
   8.3300000e+01   8.3600000e+01   9.7018306e-01
   8.3300000e+01   8.3900000e+01   8.7837065e-01
   8.3300000e+01   8.4200000e+01   7.1727265e-01
   8.3300000e+01   8.4500000e+01   4.8392079e-01
   8.3300000e+01   8.4800000e+01   2.1153762e-01
   8.3300000e+01   8.5100000e+01   1.8006653e-02
   8.3300000e+01   8.5400000e+01   5.2963400e-02
   8.3300000e+01   8.5700000e+01   2.9454566e-01
   8.3300000e+01   8.6000000e+01   5.7327587e-01
   8.3300000e+01   8.6300000e+01   7.8320696e-01
   8.3300000e+01   8.6600000e+01   9.0982681e-01
   8.3300000e+01   8.6900000e+01   9.7022790e-01
   8.3300000e+01   8.7200000e+01   9.8256154e-01
   8.3300000e+01   8.7500000e+01   9.5963950e-01
   8.3300000e+01   8.7800000e+01   9.0965278e-01
   8.3300000e+01   8.8100000e+01   8.3788314e-01
   8.3300000e+01   8.8400000e+01   7.4812973e-01
   8.3300000e+01   8.8700000e+01   6.4379947e-01
   8.3300000e+01   8.9000000e+01   5.2878613e-01
   8.3300000e+01   8.9300000e+01   4.0819499e-01
   8.3300000e+01   8.9600000e+01   2.8884004e-01
   8.3300000e+01   8.9900000e+01   1.7929888e-01
   8.3300000e+01   9.0200000e+01   8.9228249e-02
   8.3300000e+01   9.0500000e+01   2.7752117e-02
   8.3300000e+01   9.0800000e+01   1.1428357e-03
   8.3300000e+01   9.1100000e+01   1.0598409e-02
   8.3300000e+01   9.1400000e+01   5.1217683e-02
   8.3300000e+01   9.1700000e+01   1.1284355e-01
   8.3300000e+01   9.2000000e+01   1.8245326e-01
   8.3300000e+01   9.2300000e+01   2.4701131e-01
   8.3300000e+01   9.2600000e+01   2.9573881e-01
   8.3300000e+01   9.2900000e+01   3.2137999e-01
   8.3300000e+01   9.3200000e+01   3.2064728e-01
   8.3300000e+01   9.3500000e+01   2.9423583e-01
   8.3300000e+01   9.3800000e+01   2.4665169e-01
   8.3300000e+01   9.4100000e+01   1.8580232e-01
   8.3300000e+01   9.4400000e+01   1.2206807e-01
   8.3300000e+01   9.4700000e+01   6.6597689e-02
   8.3300000e+01   9.5000000e+01   2.8945285e-02
   8.3300000e+01   9.5300000e+01   1.4726492e-02
   8.3300000e+01   9.5600000e+01   2.4256995e-02
   8.3300000e+01   9.5900000e+01   5.2775403e-02
   8.3300000e+01   9.6200000e+01   9.2048235e-02
   8.3300000e+01   9.6500000e+01   1.3255428e-01
   8.3300000e+01   9.6800000e+01   1.6545074e-01
   8.3300000e+01   9.7100000e+01   1.8395079e-01
   8.3300000e+01   9.7400000e+01   1.8415926e-01
   8.3300000e+01   9.7700000e+01   1.6556748e-01
   8.3300000e+01   9.8000000e+01   1.3130362e-01
   8.3300000e+01   9.8300000e+01   8.8008916e-02
   8.3300000e+01   9.8600000e+01   4.5048752e-02
   8.3300000e+01   9.8900000e+01   1.2864381e-02
   8.3300000e+01   9.9200000e+01   6.9683776e-04
   8.3300000e+01   9.9500000e+01   1.4433227e-02
   8.3300000e+01   9.9800000e+01   5.5465231e-02
   8.3300000e+01   1.0010000e+02   1.2097232e-01
   8.3300000e+01   1.0040000e+02   2.0529347e-01
   8.3300000e+01   1.0070000e+02   3.0162097e-01
   8.3300000e+01   1.0100000e+02   4.0335468e-01
   8.3300000e+01   1.0130000e+02   5.0483934e-01
   8.3300000e+01   1.0160000e+02   6.0153236e-01
   8.3300000e+01   1.0190000e+02   6.8977936e-01
   8.3300000e+01   1.0220000e+02   7.6635115e-01
   8.3300000e+01   1.0250000e+02   8.2780613e-01
   8.3300000e+01   1.0280000e+02   8.6963989e-01
   8.3300000e+01   1.0310000e+02   8.8509951e-01
   8.3300000e+01   1.0340000e+02   8.6356440e-01
   8.3300000e+01   1.0370000e+02   7.8895814e-01
   8.3300000e+01   1.0400000e+02   6.4134109e-01
   8.3300000e+01   1.0430000e+02   4.1281840e-01
   8.3300000e+01   1.0460000e+02   1.5392687e-01
   8.3300000e+01   1.0490000e+02   4.5869841e-03
   8.3300000e+01   1.0520000e+02   6.8979078e-02
   8.3300000e+01   1.0550000e+02   2.7895344e-01
   8.3300000e+01   1.0580000e+02   5.0997850e-01
   8.3300000e+01   1.0610000e+02   6.9881167e-01
   8.3300000e+01   1.0640000e+02   8.3205377e-01
   8.3300000e+01   1.0670000e+02   9.1220624e-01
   8.3300000e+01   1.0700000e+02   9.4171993e-01
   8.3300000e+01   1.0730000e+02   9.1801612e-01
   8.3300000e+01   1.0760000e+02   8.3269542e-01
   8.3300000e+01   1.0790000e+02   6.7490155e-01
   8.3300000e+01   1.0820000e+02   4.4551038e-01
   8.3300000e+01   1.0850000e+02   1.8970350e-01
   8.3300000e+01   1.0880000e+02   1.8459721e-02
   8.3300000e+01   1.0910000e+02   3.3182167e-02
   8.3300000e+01   1.0940000e+02   2.0955005e-01
   8.3300000e+01   1.0970000e+02   4.4084295e-01
   8.3300000e+01   1.1000000e+02   6.4864280e-01
   8.3600000e+01   8.0000000e+01   9.7776910e-01
   8.3600000e+01   8.0300000e+01   8.8426385e-01
   8.3600000e+01   8.0600000e+01   7.0128670e-01
   8.3600000e+01   8.0900000e+01   4.3380896e-01
   8.3600000e+01   8.1200000e+01   1.5250125e-01
   8.3600000e+01   8.1500000e+01   3.2999075e-03
   8.3600000e+01   8.1800000e+01   7.4405352e-02
   8.3600000e+01   8.2100000e+01   2.9233400e-01
   8.3600000e+01   8.2400000e+01   5.3551358e-01
   8.3600000e+01   8.2700000e+01   7.3821065e-01
   8.3600000e+01   8.3000000e+01   8.8309634e-01
   8.3600000e+01   8.3300000e+01   9.7018306e-01
   8.3600000e+01   8.3600000e+01   1.0000000e+00
   8.3600000e+01   8.3900000e+01   9.6698569e-01
   8.3600000e+01   8.4200000e+01   8.5745594e-01
   8.3600000e+01   8.4500000e+01   6.5472907e-01
   8.3600000e+01   8.4800000e+01   3.6736502e-01
   8.3600000e+01   8.5100000e+01   9.1651820e-02
   8.3600000e+01   8.5400000e+01   3.5605412e-03
   8.3600000e+01   8.5700000e+01   1.5301730e-01
   8.3600000e+01   8.6000000e+01   4.0376548e-01
   8.3600000e+01   8.6300000e+01   6.3190060e-01
   8.3600000e+01   8.6600000e+01   7.9816350e-01
   8.3600000e+01   8.6900000e+01   9.0510513e-01
   8.3600000e+01   8.7200000e+01   9.6421444e-01
   8.3600000e+01   8.7500000e+01   9.8544320e-01
   8.3600000e+01   8.7800000e+01   9.7562616e-01
   8.3600000e+01   8.8100000e+01   9.3913751e-01
   8.3600000e+01   8.8400000e+01   8.7885958e-01
   8.3600000e+01   8.8700000e+01   7.9709183e-01
   8.3600000e+01   8.9000000e+01   6.9640543e-01
   8.3600000e+01   8.9300000e+01   5.8047869e-01
   8.3600000e+01   8.9600000e+01   4.5485822e-01
   8.3600000e+01   8.9900000e+01   3.2744068e-01
   8.3600000e+01   9.0200000e+01   2.0832145e-01
   8.3600000e+01   9.0500000e+01   1.0865127e-01
   8.3600000e+01   9.0800000e+01   3.8449994e-02
   8.3600000e+01   9.1100000e+01   3.9494620e-03
   8.3600000e+01   9.1400000e+01   5.5862016e-03
   8.3600000e+01   9.1700000e+01   3.7665462e-02
   8.3600000e+01   9.2000000e+01   8.9863439e-02
   8.3600000e+01   9.2300000e+01   1.4977761e-01
   8.3600000e+01   9.2600000e+01   2.0542936e-01
   8.3600000e+01   9.2900000e+01   2.4703577e-01
   8.3600000e+01   9.3200000e+01   2.6798072e-01
   8.3600000e+01   9.3500000e+01   2.6526706e-01
   8.3600000e+01   9.3800000e+01   2.3972040e-01
   8.3600000e+01   9.4100000e+01   1.9597833e-01
   8.3600000e+01   9.4400000e+01   1.4203318e-01
   8.3600000e+01   9.4700000e+01   8.8007138e-02
   8.3600000e+01   9.5000000e+01   4.4088966e-02
   8.3600000e+01   9.5300000e+01   1.8096790e-02
   8.3600000e+01   9.5600000e+01   1.3566137e-02
   8.3600000e+01   9.5900000e+01   2.9145044e-02
   8.3600000e+01   9.6200000e+01   5.9414804e-02
   8.3600000e+01   9.6500000e+01   9.6581374e-02
   8.3600000e+01   9.6800000e+01   1.3229043e-01
   8.3600000e+01   9.7100000e+01   1.5909382e-01
   8.3600000e+01   9.7400000e+01   1.7148358e-01
   8.3600000e+01   9.7700000e+01   1.6662504e-01
   8.3600000e+01   9.8000000e+01   1.4489445e-01
   8.3600000e+01   9.8300000e+01   1.1014106e-01
   8.3600000e+01   9.8600000e+01   6.9400079e-02
   8.3600000e+01   9.8900000e+01   3.1779037e-02
   8.3600000e+01   9.9200000e+01   6.5562326e-03
   8.3600000e+01   9.9500000e+01   1.0418236e-03
   8.3600000e+01   9.9800000e+01   1.9043278e-02
   8.3600000e+01   1.0010000e+02   6.0516019e-02
   8.3600000e+01   1.0040000e+02   1.2233719e-01
   8.3600000e+01   1.0070000e+02   1.9963578e-01
   8.3600000e+01   1.0100000e+02   2.8705603e-01
   8.3600000e+01   1.0130000e+02   3.7959714e-01
   8.3600000e+01   1.0160000e+02   4.7296852e-01
   8.3600000e+01   1.0190000e+02   5.6355830e-01
   8.3600000e+01   1.0220000e+02   6.4813050e-01
   8.3600000e+01   1.0250000e+02   7.2330287e-01
   8.3600000e+01   1.0280000e+02   7.8475855e-01
   8.3600000e+01   1.0310000e+02   8.2603167e-01
   8.3600000e+01   1.0340000e+02   8.3663600e-01
   8.3600000e+01   1.0370000e+02   7.9962709e-01
   8.3600000e+01   1.0400000e+02   6.9091843e-01
   8.3600000e+01   1.0430000e+02   4.9077812e-01
   8.3600000e+01   1.0460000e+02   2.2825099e-01
   8.3600000e+01   1.0490000e+02   2.9675981e-02
   8.3600000e+01   1.0520000e+02   2.2882712e-02
   8.3600000e+01   1.0550000e+02   1.7912027e-01
   8.3600000e+01   1.0580000e+02   3.8765439e-01
   8.3600000e+01   1.0610000e+02   5.7886126e-01
   8.3600000e+01   1.0640000e+02   7.3041363e-01
   8.3600000e+01   1.0670000e+02   8.3897201e-01
   8.3600000e+01   1.0700000e+02   9.0378084e-01
   8.3600000e+01   1.0730000e+02   9.2017526e-01
   8.3600000e+01   1.0760000e+02   8.7708497e-01
   8.3600000e+01   1.0790000e+02   7.5802204e-01
   8.3600000e+01   1.0820000e+02   5.5219782e-01
   8.3600000e+01   1.0850000e+02   2.8723708e-01
   8.3600000e+01   1.0880000e+02   6.4214788e-02
   8.3600000e+01   1.0910000e+02   3.5638014e-03
   8.3600000e+01   1.0940000e+02   1.1749961e-01
   8.3600000e+01   1.0970000e+02   3.1820936e-01
   8.3600000e+01   1.1000000e+02   5.2429148e-01
   8.3900000e+01   8.0000000e+01   9.9728931e-01
   8.3900000e+01   8.0300000e+01   9.7284298e-01
   8.3900000e+01   8.0600000e+01   8.5133941e-01
   8.3900000e+01   8.0900000e+01   6.1505157e-01
   8.3900000e+01   8.1200000e+01   3.0370481e-01
   8.3900000e+01   8.1500000e+01   5.6487414e-02
   8.3900000e+01   8.1800000e+01   8.7657058e-03
   8.3900000e+01   8.2100000e+01   1.4362430e-01
   8.3900000e+01   8.2400000e+01   3.5506307e-01
   8.3900000e+01   8.2700000e+01   5.6547136e-01
   8.3900000e+01   8.3000000e+01   7.4302436e-01
   8.3900000e+01   8.3300000e+01   8.7837065e-01
   8.3900000e+01   8.3600000e+01   9.6698569e-01
   8.3900000e+01   8.3900000e+01   1.0000000e+00
   8.3900000e+01   8.4200000e+01   9.5877481e-01
   8.3900000e+01   8.4500000e+01   8.1434747e-01
   8.3900000e+01   8.4800000e+01   5.4819362e-01
   8.3900000e+01   8.5100000e+01   2.2139349e-01
   8.3900000e+01   8.5400000e+01   1.4892295e-02
   8.3900000e+01   8.5700000e+01   4.7787061e-02
   8.3900000e+01   8.6000000e+01   2.3645820e-01
   8.3900000e+01   8.6300000e+01   4.5412455e-01
   8.3900000e+01   8.6600000e+01   6.4054311e-01
   8.3900000e+01   8.6900000e+01   7.8262158e-01
   8.3900000e+01   8.7200000e+01   8.8334955e-01
   8.3900000e+01   8.7500000e+01   9.4838332e-01
   8.3900000e+01   8.7800000e+01   9.8224773e-01
   8.3900000e+01   8.8100000e+01   9.8779399e-01
   8.3900000e+01   8.8400000e+01   9.6655740e-01
   8.3900000e+01   8.8700000e+01   9.1935284e-01
   8.3900000e+01   8.9000000e+01   8.4698683e-01
   8.3900000e+01   8.9300000e+01   7.5109444e-01
   8.3900000e+01   8.9600000e+01   6.3507413e-01
   8.3900000e+01   8.9900000e+01   5.0495520e-01
   8.3900000e+01   9.0200000e+01   3.6983582e-01
   8.3900000e+01   9.0500000e+01   2.4140224e-01
   8.3900000e+01   9.0800000e+01   1.3219815e-01
   8.3900000e+01   9.1100000e+01   5.2888626e-02
   8.3900000e+01   9.1400000e+01   9.4992153e-03
   8.3900000e+01   9.1700000e+01   1.8788731e-03
   8.3900000e+01   9.2000000e+01   2.4048398e-02
   8.3900000e+01   9.2300000e+01   6.6070942e-02
   8.3900000e+01   9.2600000e+01   1.1645357e-01
   8.3900000e+01   9.2900000e+01   1.6421387e-01
   8.3900000e+01   9.3200000e+01   2.0028354e-01
   8.3900000e+01   9.3500000e+01   2.1836961e-01
   8.3900000e+01   9.3800000e+01   2.1552585e-01
   8.3900000e+01   9.4100000e+01   1.9254452e-01
   8.3900000e+01   9.4400000e+01   1.5401513e-01
   8.3900000e+01   9.4700000e+01   1.0771224e-01
   8.3900000e+01   9.5000000e+01   6.3073496e-02
   8.3900000e+01   9.5300000e+01   2.8973560e-02
   8.3900000e+01   9.5600000e+01   1.1521999e-02
   8.3900000e+01   9.5900000e+01   1.2742303e-02
   8.3900000e+01   9.6200000e+01   3.0542467e-02
   8.3900000e+01   9.6500000e+01   5.9727675e-02
   8.3900000e+01   9.6800000e+01   9.3449109e-02
   8.3900000e+01   9.7100000e+01   1.2457778e-01
   8.3900000e+01   9.7400000e+01   1.4680448e-01
   8.3900000e+01   9.7700000e+01   1.5551234e-01
   8.3900000e+01   9.8000000e+01   1.4851989e-01
   8.3900000e+01   9.8300000e+01   1.2666686e-01
   8.3900000e+01   9.8600000e+01   9.4018429e-02
   8.3900000e+01   9.8900000e+01   5.7368235e-02
   8.3900000e+01   9.9200000e+01   2.4901539e-02
   8.3900000e+01   9.9500000e+01   4.3239039e-03
   8.3900000e+01   9.9800000e+01   1.1541839e-03
   8.3900000e+01   1.0010000e+02   1.7845649e-02
   8.3900000e+01   1.0040000e+02   5.3927959e-02
   8.3900000e+01   1.0070000e+02   1.0685066e-01
   8.3900000e+01   1.0100000e+02   1.7301387e-01
   8.3900000e+01   1.0130000e+02   2.4859988e-01
   8.3900000e+01   1.0160000e+02   3.3005408e-01
   8.3900000e+01   1.0190000e+02   4.1422939e-01
   8.3900000e+01   1.0220000e+02   4.9826045e-01
   8.3900000e+01   1.0250000e+02   5.7920071e-01
   8.3900000e+01   1.0280000e+02   6.5337027e-01
   8.3900000e+01   1.0310000e+02   7.1523203e-01
   8.3900000e+01   1.0340000e+02   7.5545981e-01
   8.3900000e+01   1.0370000e+02   7.5791970e-01
   8.3900000e+01   1.0400000e+02   6.9686621e-01
   8.3900000e+01   1.0430000e+02   5.4309784e-01
   8.3900000e+01   1.0460000e+02   3.0222966e-01
   8.3900000e+01   1.0490000e+02   7.5434942e-02
   8.3900000e+01   1.0520000e+02   1.0115902e-03
   8.3900000e+01   1.0550000e+02   9.0838765e-02
   8.3900000e+01   1.0580000e+02   2.5808051e-01
   8.3900000e+01   1.0610000e+02   4.3367895e-01
   8.3900000e+01   1.0640000e+02   5.8889070e-01
   8.3900000e+01   1.0670000e+02   7.1510870e-01
   8.3900000e+01   1.0700000e+02   8.0859517e-01
   8.3900000e+01   1.0730000e+02   8.6314705e-01
   8.3900000e+01   1.0760000e+02   8.6617284e-01
   8.3900000e+01   1.0790000e+02   7.9723413e-01
   8.3900000e+01   1.0820000e+02   6.3501886e-01
   8.3900000e+01   1.0850000e+02   3.8697545e-01
   8.3900000e+01   1.0880000e+02   1.3437298e-01
   8.3900000e+01   1.0910000e+02   4.7113450e-03
   8.3900000e+01   1.0940000e+02   4.5354652e-02
   8.3900000e+01   1.0970000e+02   1.9596305e-01
   8.3900000e+01   1.1000000e+02   3.8020180e-01
   8.4200000e+01   8.0000000e+01   9.4163364e-01
   8.4200000e+01   8.0300000e+01   9.9770734e-01
   8.4200000e+01   8.0600000e+01   9.6336230e-01
   8.4200000e+01   8.0900000e+01   7.9842842e-01
   8.4200000e+01   8.1200000e+01   5.0209557e-01
   8.4200000e+01   8.1500000e+01   1.8442195e-01
   8.4200000e+01   8.1800000e+01   1.2108775e-02
   8.4200000e+01   8.2100000e+01   3.3694065e-02
   8.4200000e+01   8.2400000e+01   1.7695714e-01
   8.4200000e+01   8.2700000e+01   3.6317155e-01
   8.4200000e+01   8.3000000e+01   5.4937163e-01
   8.4200000e+01   8.3300000e+01   7.1727265e-01
   8.4200000e+01   8.3600000e+01   8.5745594e-01
   8.4200000e+01   8.3900000e+01   9.5877481e-01
   8.4200000e+01   8.4200000e+01   1.0000000e+00
   8.4200000e+01   8.4500000e+01   9.4301955e-01
   8.4200000e+01   8.4800000e+01   7.4200923e-01
   8.4200000e+01   8.5100000e+01   4.0921182e-01
   8.4200000e+01   8.5400000e+01   1.0277061e-01
   8.4200000e+01   8.5700000e+01   2.8089077e-04
   8.4200000e+01   8.6000000e+01   8.9947535e-02
   8.4200000e+01   8.6300000e+01   2.6165630e-01
   8.4200000e+01   8.6600000e+01   4.4120710e-01
   8.4200000e+01   8.6900000e+01   6.0011921e-01
   8.4200000e+01   8.7200000e+01   7.3144261e-01
   8.4200000e+01   8.7500000e+01   8.3516491e-01
   8.4200000e+01   8.7800000e+01   9.1253275e-01
   8.4200000e+01   8.8100000e+01   9.6425515e-01
   8.4200000e+01   8.8400000e+01   9.9011987e-01
   8.4200000e+01   8.8700000e+01   9.8914035e-01
   8.4200000e+01   8.9000000e+01   9.5998939e-01
   8.4200000e+01   8.9300000e+01   9.0169741e-01
   8.4200000e+01   8.9600000e+01   8.1462579e-01
   8.4200000e+01   8.9900000e+01   7.0162441e-01
   8.4200000e+01   9.0200000e+01   5.6906516e-01
   8.4200000e+01   9.0500000e+01   4.2719863e-01
   8.4200000e+01   9.0800000e+01   2.8924178e-01
   8.4200000e+01   9.1100000e+01   1.6902717e-01
   8.4200000e+01   9.1400000e+01   7.7865512e-02
   8.4200000e+01   9.1700000e+01   2.1913416e-02
   8.4200000e+01   9.2000000e+01   1.1564743e-03
   8.4200000e+01   9.2300000e+01   1.0192936e-02
   8.4200000e+01   9.2600000e+01   4.0117817e-02
   8.4200000e+01   9.2900000e+01   8.0583166e-02
   8.4200000e+01   9.3200000e+01   1.2146731e-01
   8.4200000e+01   9.3500000e+01   1.5406465e-01
   8.4200000e+01   9.3800000e+01   1.7197520e-01
   8.4200000e+01   9.4100000e+01   1.7185899e-01
   8.4200000e+01   9.4400000e+01   1.5400949e-01
   8.4200000e+01   9.4700000e+01   1.2245164e-01
   8.4200000e+01   9.5000000e+01   8.4203607e-02
   8.4200000e+01   9.5300000e+01   4.7621550e-02
   8.4200000e+01   9.5600000e+01   2.0269114e-02
   8.4200000e+01   9.5900000e+01   7.1036930e-03
   8.4200000e+01   9.6200000e+01   9.6116244e-03
   8.4200000e+01   9.6500000e+01   2.5985912e-02
   8.4200000e+01   9.6800000e+01   5.1979392e-02
   8.4200000e+01   9.7100000e+01   8.1967592e-02
   8.4200000e+01   9.7400000e+01   1.0994032e-01
   8.4200000e+01   9.7700000e+01   1.3037457e-01
   8.4200000e+01   9.8000000e+01   1.3905824e-01
   8.4200000e+01   9.8300000e+01   1.3388825e-01
   8.4200000e+01   9.8600000e+01   1.1549949e-01
   8.4200000e+01   9.8900000e+01   8.7419412e-02
   8.4200000e+01   9.9200000e+01   5.5469351e-02
   8.4200000e+01   9.9500000e+01   2.6443722e-02
   8.4200000e+01   9.9800000e+01   6.5212681e-03
   8.4200000e+01   1.0010000e+02   4.1214649e-05
   8.4200000e+01   1.0040000e+02   9.0403307e-03
   8.4200000e+01   1.0070000e+02   3.3511145e-02
   8.4200000e+01   1.0100000e+02   7.2050552e-02
   8.4200000e+01   1.0130000e+02   1.2254804e-01
   8.4200000e+01   1.0160000e+02   1.8270290e-01
   8.4200000e+01   1.0190000e+02   2.5030473e-01
   8.4200000e+01   1.0220000e+02   3.2328647e-01
   8.4200000e+01   1.0250000e+02   3.9955820e-01
   8.4200000e+01   1.0280000e+02   4.7656815e-01
   8.4200000e+01   1.0310000e+02   5.5040788e-01
   8.4200000e+01   1.0340000e+02   6.1406320e-01
   8.4200000e+01   1.0370000e+02   6.5420838e-01
   8.4200000e+01   1.0400000e+02   6.4669554e-01
   8.4200000e+01   1.0430000e+02   5.5677049e-01
   8.4200000e+01   1.0460000e+02   3.6664542e-01
   8.4200000e+01   1.0490000e+02   1.4057754e-01
   8.4200000e+01   1.0520000e+02   9.9102889e-03
   8.4200000e+01   1.0550000e+02   2.4469153e-02
   8.4200000e+01   1.0580000e+02   1.3136128e-01
   8.4200000e+01   1.0610000e+02   2.7064847e-01
   8.4200000e+01   1.0640000e+02   4.1095108e-01
   8.4200000e+01   1.0670000e+02   5.3965281e-01
   8.4200000e+01   1.0700000e+02   6.5062341e-01
   8.4200000e+01   1.0730000e+02   7.3696436e-01
   8.4200000e+01   1.0760000e+02   7.8615214e-01
   8.4200000e+01   1.0790000e+02   7.7629961e-01
   8.4200000e+01   1.0820000e+02   6.7808329e-01
   8.4200000e+01   1.0850000e+02   4.7761218e-01
   8.4200000e+01   1.0880000e+02   2.2609195e-01
   8.4200000e+01   1.0910000e+02   4.2480821e-02
   8.4200000e+01   1.0940000e+02   3.9192123e-03
   8.4200000e+01   1.0970000e+02   8.5341328e-02
   8.4200000e+01   1.1000000e+02   2.2496489e-01
   8.4500000e+01   8.0000000e+01   7.8416244e-01
   8.4500000e+01   8.0300000e+01   9.2216817e-01
   8.4500000e+01   8.0600000e+01   9.9634132e-01
   8.4500000e+01   8.0900000e+01   9.4884829e-01
   8.4500000e+01   8.1200000e+01   7.3195229e-01
   8.4500000e+01   8.1500000e+01   3.9883577e-01
   8.4500000e+01   8.1800000e+01   1.1773369e-01
   8.4500000e+01   8.2100000e+01   3.0938756e-03
   8.4500000e+01   8.2400000e+01   3.7070540e-02
   8.4500000e+01   8.2700000e+01   1.5612510e-01
   8.4500000e+01   8.3000000e+01   3.1334926e-01
   8.4500000e+01   8.3300000e+01   4.8392079e-01
   8.4500000e+01   8.3600000e+01   6.5472907e-01
   8.4500000e+01   8.3900000e+01   8.1434747e-01
   8.4500000e+01   8.4200000e+01   9.4301955e-01
   8.4500000e+01   8.4500000e+01   1.0000000e+00
   8.4500000e+01   8.4800000e+01   9.1725141e-01
   8.4500000e+01   8.5100000e+01   6.4739256e-01
   8.4500000e+01   8.5400000e+01   2.8857955e-01
   8.4500000e+01   8.5700000e+01   4.9291014e-02
   8.4500000e+01   8.6000000e+01   4.1341299e-03
   8.4500000e+01   8.6300000e+01   8.5703230e-02
   8.4500000e+01   8.6600000e+01   2.1915743e-01
   8.4500000e+01   8.6900000e+01   3.6406026e-01
   8.4500000e+01   8.7200000e+01   5.0333039e-01
   8.4500000e+01   8.7500000e+01   6.3035041e-01
   8.4500000e+01   8.7800000e+01   7.4228777e-01
   8.4500000e+01   8.8100000e+01   8.3720898e-01
   8.4500000e+01   8.8400000e+01   9.1290629e-01
   8.4500000e+01   8.8700000e+01   9.6648244e-01
   8.4500000e+01   8.9000000e+01   9.9435763e-01
   8.4500000e+01   8.9300000e+01   9.9264579e-01
   8.4500000e+01   8.9600000e+01   9.5795428e-01
   8.4500000e+01   8.9900000e+01   8.8862792e-01
   8.4500000e+01   9.0200000e+01   7.8626451e-01
   8.4500000e+01   9.0500000e+01   6.5700016e-01
   8.4500000e+01   9.0800000e+01   5.1179386e-01
   8.4500000e+01   9.1100000e+01   3.6508201e-01
   8.4500000e+01   9.1400000e+01   2.3191023e-01
   8.4500000e+01   9.1700000e+01   1.2459037e-01
   8.4500000e+01   9.2000000e+01   5.0280209e-02
   8.4500000e+01   9.2300000e+01   1.0290513e-02
   8.4500000e+01   9.2600000e+01   9.3130506e-04
   8.4500000e+01   9.2900000e+01   1.5114531e-02
   8.4500000e+01   9.3200000e+01   4.3985323e-02
   8.4500000e+01   9.3500000e+01   7.8254924e-02
   8.4500000e+01   9.3800000e+01   1.0927184e-01
   8.4500000e+01   9.4100000e+01   1.3000796e-01
   8.4500000e+01   9.4400000e+01   1.3603914e-01
   8.4500000e+01   9.4700000e+01   1.2635066e-01
   8.4500000e+01   9.5000000e+01   1.0357728e-01
   8.4500000e+01   9.5300000e+01   7.3331060e-02
   8.4500000e+01   9.5600000e+01   4.2661640e-02
   8.4500000e+01   9.5900000e+01   1.8182806e-02
   8.4500000e+01   9.6200000e+01   4.5687866e-03
   8.4500000e+01   9.6500000e+01   3.8405556e-03
   8.4500000e+01   9.6800000e+01   1.5408524e-02
   8.4500000e+01   9.7100000e+01   3.6566268e-02
   8.4500000e+01   9.7400000e+01   6.3138837e-02
   8.4500000e+01   9.7700000e+01   9.0151280e-02
   8.4500000e+01   9.8000000e+01   1.1253531e-01
   8.4500000e+01   9.8300000e+01   1.2593564e-01
   8.4500000e+01   9.8600000e+01   1.2758394e-01
   8.4500000e+01   9.8900000e+01   1.1702629e-01
   8.4500000e+01   9.9200000e+01   9.6366579e-02
   8.4500000e+01   9.9500000e+01   6.9794554e-02
   8.4500000e+01   9.9800000e+01   4.2510390e-02
   8.4500000e+01   1.0010000e+02   1.9489733e-02
   8.4500000e+01   1.0040000e+02   4.5743408e-03
   8.4500000e+01   1.0070000e+02   1.1911220e-04
   8.4500000e+01   1.0100000e+02   7.1195779e-03
   8.4500000e+01   1.0130000e+02   2.5590993e-02
   8.4500000e+01   1.0160000e+02   5.4986353e-02
   8.4500000e+01   1.0190000e+02   9.4529353e-02
   8.4500000e+01   1.0220000e+02   1.4341420e-01
   8.4500000e+01   1.0250000e+02   2.0085215e-01
   8.4500000e+01   1.0280000e+02   2.6591610e-01
   8.4500000e+01   1.0310000e+02   3.3703088e-01
   8.4500000e+01   1.0340000e+02   4.1072400e-01
   8.4500000e+01   1.0370000e+02   4.7883689e-01
   8.4500000e+01   1.0400000e+02   5.2322731e-01
   8.4500000e+01   1.0430000e+02   5.1030181e-01
   8.4500000e+01   1.0460000e+02   4.0333100e-01
   8.4500000e+01   1.0490000e+02   2.1964224e-01
   8.4500000e+01   1.0520000e+02   5.9749219e-02
   8.4500000e+01   1.0550000e+02   3.7605595e-04
   8.4500000e+01   1.0580000e+02   3.0684937e-02
   8.4500000e+01   1.0610000e+02   1.1050330e-01
   8.4500000e+01   1.0640000e+02   2.1178046e-01
   8.4500000e+01   1.0670000e+02   3.2047113e-01
   8.4500000e+01   1.0700000e+02   4.2936289e-01
   8.4500000e+01   1.0730000e+02   5.3222142e-01
   8.4500000e+01   1.0760000e+02   6.1889266e-01
   8.4500000e+01   1.0790000e+02   6.6995736e-01
   8.4500000e+01   1.0820000e+02   6.5325658e-01
   8.4500000e+01   1.0850000e+02   5.3591664e-01
   8.4500000e+01   1.0880000e+02   3.2985949e-01
   8.4500000e+01   1.0910000e+02   1.2441412e-01
   8.4500000e+01   1.0940000e+02   1.3034492e-02
   8.4500000e+01   1.0970000e+02   1.0588973e-02
   8.4500000e+01   1.1000000e+02   8.0888969e-02
   8.4800000e+01   8.0000000e+01   5.1165619e-01
   8.4800000e+01   8.0300000e+01   7.0541124e-01
   8.4800000e+01   8.0600000e+01   8.8579671e-01
   8.4800000e+01   8.0900000e+01   9.9143797e-01
   8.4800000e+01   8.1200000e+01   9.3343879e-01
   8.4800000e+01   8.1500000e+01   6.8182941e-01
   8.4800000e+01   8.1800000e+01   3.5627193e-01
   8.4800000e+01   8.2100000e+01   1.1485037e-01
   8.4800000e+01   8.2400000e+01   9.3496350e-03
   8.4800000e+01   8.2700000e+01   1.3229438e-02
   8.4800000e+01   8.3000000e+01   8.8988903e-02
   8.4800000e+01   8.3300000e+01   2.1153762e-01
   8.4800000e+01   8.3600000e+01   3.6736502e-01
   8.4800000e+01   8.3900000e+01   5.4819362e-01
   8.4800000e+01   8.4200000e+01   7.4200923e-01
   8.4800000e+01   8.4500000e+01   9.1725141e-01
   8.4800000e+01   8.4800000e+01   1.0000000e+00
   8.4800000e+01   8.5100000e+01   8.8623330e-01
   8.4800000e+01   8.5400000e+01   5.7310648e-01
   8.4800000e+01   8.5700000e+01   2.4293915e-01
   8.4800000e+01   8.6000000e+01   5.0656120e-02
   8.4800000e+01   8.6300000e+01   3.6192762e-05
   8.4800000e+01   8.6600000e+01   3.8080988e-02
   8.4800000e+01   8.6900000e+01   1.2234905e-01
   8.4800000e+01   8.7200000e+01   2.2887808e-01
   8.4800000e+01   8.7500000e+01   3.4520926e-01
   8.4800000e+01   8.7800000e+01   4.6453189e-01
   8.4800000e+01   8.8100000e+01   5.8236942e-01
   8.4800000e+01   8.8400000e+01   6.9481475e-01
   8.4800000e+01   8.8700000e+01   7.9756230e-01
   8.4800000e+01   8.9000000e+01   8.8539160e-01
   8.4800000e+01   8.9300000e+01   9.5202914e-01
   8.4800000e+01   8.9600000e+01   9.9048057e-01
   8.4800000e+01   8.9900000e+01   9.9398722e-01
   8.4800000e+01   9.0200000e+01   9.5765826e-01
   8.4800000e+01   9.0500000e+01   8.8050136e-01
   8.4800000e+01   9.0800000e+01   7.6710602e-01
   8.4800000e+01   9.1100000e+01   6.2798068e-01
   8.4800000e+01   9.1400000e+01   4.7794018e-01
   8.4800000e+01   9.1700000e+01   3.3295494e-01
   8.4800000e+01   9.2000000e+01   2.0677107e-01
   8.4800000e+01   9.2300000e+01   1.0862096e-01
   8.4800000e+01   9.2600000e+01   4.2534021e-02
   8.4800000e+01   9.2900000e+01   7.8911682e-03
   8.4800000e+01   9.3200000e+01   5.2503360e-04
   8.4800000e+01   9.3500000e+01   1.3837594e-02
   8.4800000e+01   9.3800000e+01   3.9764969e-02
   8.4800000e+01   9.4100000e+01   6.9698318e-02
   8.4800000e+01   9.4400000e+01   9.5548629e-02
   8.4800000e+01   9.4700000e+01   1.1099659e-01
   8.4800000e+01   9.5000000e+01   1.1267274e-01
   8.4800000e+01   9.5300000e+01   1.0078532e-01
   8.4800000e+01   9.5600000e+01   7.8809370e-02
   8.4800000e+01   9.5900000e+01   5.2288992e-02
   8.4800000e+01   9.6200000e+01   2.7253833e-02
   8.4800000e+01   9.6500000e+01   8.8490084e-03
   8.4800000e+01   9.6800000e+01   5.1102192e-04
   8.4800000e+01   9.7100000e+01   3.6753996e-03
   8.4800000e+01   9.7400000e+01   1.7819983e-02
   8.4800000e+01   9.7700000e+01   4.0667320e-02
   8.4800000e+01   9.8000000e+01   6.8494275e-02
   8.4800000e+01   9.8300000e+01   9.6614370e-02
   8.4800000e+01   9.8600000e+01   1.2012039e-01
   8.4800000e+01   9.8900000e+01   1.3485524e-01
   8.4800000e+01   9.9200000e+01   1.3836540e-01
   8.4800000e+01   9.9500000e+01   1.3045503e-01
   8.4800000e+01   9.9800000e+01   1.1307501e-01
   8.4800000e+01   1.0010000e+02   8.9615930e-02
   8.4800000e+01   1.0040000e+02   6.3964727e-02
   8.4800000e+01   1.0070000e+02   3.9716039e-02
   8.4800000e+01   1.0100000e+02   1.9740990e-02
   8.4800000e+01   1.0130000e+02   6.1016056e-03
   8.4800000e+01   1.0160000e+02   1.8846189e-04
   8.4800000e+01   1.0190000e+02   2.9541661e-03
   8.4800000e+01   1.0220000e+02   1.5157920e-02
   8.4800000e+01   1.0250000e+02   3.7576650e-02
   8.4800000e+01   1.0280000e+02   7.1148282e-02
   8.4800000e+01   1.0310000e+02   1.1696520e-01
   8.4800000e+01   1.0340000e+02   1.7586133e-01
   8.4800000e+01   1.0370000e+02   2.4686487e-01
   8.4800000e+01   1.0400000e+02   3.2285243e-01
   8.4800000e+01   1.0430000e+02   3.8173966e-01
   8.4800000e+01   1.0460000e+02   3.8143245e-01
   8.4800000e+01   1.0490000e+02   2.9225771e-01
   8.4800000e+01   1.0520000e+02   1.5617954e-01
   8.4800000e+01   1.0550000e+02   5.0005177e-02
   8.4800000e+01   1.0580000e+02   3.6396563e-03
   8.4800000e+01   1.0610000e+02   6.9936512e-03
   8.4800000e+01   1.0640000e+02   4.3761347e-02
   8.4800000e+01   1.0670000e+02   1.0308755e-01
   8.4800000e+01   1.0700000e+02   1.7915114e-01
   8.4800000e+01   1.0730000e+02   2.6834841e-01
   8.4800000e+01   1.0760000e+02   3.6580146e-01
   8.4800000e+01   1.0790000e+02   4.6003577e-01
   8.4800000e+01   1.0820000e+02   5.2536562e-01
   8.4800000e+01   1.0850000e+02   5.2018755e-01
   8.4800000e+01   1.0880000e+02   4.1563331e-01
   8.4800000e+01   1.0910000e+02   2.4748695e-01
   8.4800000e+01   1.0940000e+02   9.8273640e-02
   8.4800000e+01   1.0970000e+02   1.6734311e-02
   8.4800000e+01   1.1000000e+02   1.3716873e-03
   8.5100000e+01   8.0000000e+01   1.9252188e-01
   8.5100000e+01   8.0300000e+01   3.6972700e-01
   8.5100000e+01   8.0600000e+01   5.9668820e-01
   8.5100000e+01   8.0900000e+01   8.3357773e-01
   8.5100000e+01   8.1200000e+01   9.8151062e-01
   8.5100000e+01   8.1500000e+01   9.2796839e-01
   8.5100000e+01   8.1800000e+01   6.8723516e-01
   8.5100000e+01   8.2100000e+01   4.0140826e-01
   8.5100000e+01   8.2400000e+01   1.8029787e-01
   8.5100000e+01   8.2700000e+01   5.0729707e-02
   8.5100000e+01   8.3000000e+01   1.6031271e-03
   8.5100000e+01   8.3300000e+01   1.8006653e-02
   8.5100000e+01   8.3600000e+01   9.1651820e-02
   8.5100000e+01   8.3900000e+01   2.2139349e-01
   8.5100000e+01   8.4200000e+01   4.0921182e-01
   8.5100000e+01   8.4500000e+01   6.4739256e-01
   8.5100000e+01   8.4800000e+01   8.8623330e-01
   8.5100000e+01   8.5100000e+01   1.0000000e+00
   8.5100000e+01   8.5400000e+01   8.7056186e-01
   8.5100000e+01   8.5700000e+01   5.7366586e-01
   8.5100000e+01   8.6000000e+01   2.9195707e-01
   8.5100000e+01   8.6300000e+01   1.0975252e-01
   8.5100000e+01   8.6600000e+01   2.1480614e-02
   8.5100000e+01   8.6900000e+01   1.9901457e-04
   8.5100000e+01   8.7200000e+01   2.4078305e-02
   8.5100000e+01   8.7500000e+01   7.9172593e-02
   8.5100000e+01   8.7800000e+01   1.5696693e-01
   8.5100000e+01   8.8100000e+01   2.5195489e-01
   8.5100000e+01   8.8400000e+01   3.5992506e-01
   8.5100000e+01   8.8700000e+01   4.7675037e-01
   8.5100000e+01   8.9000000e+01   5.9746783e-01
   8.5100000e+01   8.9300000e+01   7.1558222e-01
   8.5100000e+01   8.9600000e+01   8.2269338e-01
   8.5100000e+01   8.9900000e+01   9.0869747e-01
   8.5100000e+01   9.0200000e+01   9.6286411e-01
   8.5100000e+01   9.0500000e+01   9.7590388e-01
   8.5100000e+01   9.0800000e+01   9.4262981e-01
   8.5100000e+01   9.1100000e+01   8.6419403e-01
   8.5100000e+01   9.1400000e+01   7.4869329e-01
   8.5100000e+01   9.1700000e+01   6.0960829e-01
   8.5100000e+01   9.2000000e+01   4.6272081e-01
   8.5100000e+01   9.2300000e+01   3.2289065e-01
   8.5100000e+01   9.2600000e+01   2.0183287e-01
   8.5100000e+01   9.2900000e+01   1.0720895e-01
   8.5100000e+01   9.3200000e+01   4.2665643e-02
   8.5100000e+01   9.3500000e+01   8.2632900e-03
   8.5100000e+01   9.3800000e+01   9.2156326e-04
   8.5100000e+01   9.4100000e+01   1.4827509e-02
   8.5100000e+01   9.4400000e+01   4.2011041e-02
   8.5100000e+01   9.4700000e+01   7.3364188e-02
   8.5100000e+01   9.5000000e+01   1.0017957e-01
   8.5100000e+01   9.5300000e+01   1.1588101e-01
   8.5100000e+01   9.5600000e+01   1.1731092e-01
   8.5100000e+01   9.5900000e+01   1.0504424e-01
   8.5100000e+01   9.6200000e+01   8.2689301e-02
   8.5100000e+01   9.6500000e+01   5.5611180e-02
   8.5100000e+01   9.6800000e+01   2.9627043e-02
   8.5100000e+01   9.7100000e+01   1.0003987e-02
   8.5100000e+01   9.7400000e+01   7.9944337e-04
   8.5100000e+01   9.7700000e+01   4.4235044e-03
   8.5100000e+01   9.8000000e+01   2.1312242e-02
   8.5100000e+01   9.8300000e+01   4.9724976e-02
   8.5100000e+01   9.8600000e+01   8.5821008e-02
   8.5100000e+01   9.8900000e+01   1.2421189e-01
   8.5100000e+01   9.9200000e+01   1.5902703e-01
   8.5100000e+01   9.9500000e+01   1.8522081e-01
   8.5100000e+01   9.9800000e+01   1.9962611e-01
   8.5100000e+01   1.0010000e+02   2.0135336e-01
   8.5100000e+01   1.0040000e+02   1.9149356e-01
   8.5100000e+01   1.0070000e+02   1.7241253e-01
   8.5100000e+01   1.0100000e+02   1.4700453e-01
   8.5100000e+01   1.0130000e+02   1.1814546e-01
   8.5100000e+01   1.0160000e+02   8.8412402e-02
   8.5100000e+01   1.0190000e+02   6.0029025e-02
   8.5100000e+01   1.0220000e+02   3.4968198e-02
   8.5100000e+01   1.0250000e+02   1.5163528e-02
   8.5100000e+01   1.0280000e+02   2.8169915e-03
   8.5100000e+01   1.0310000e+02   8.1756276e-04
   8.5100000e+01   1.0340000e+02   1.3259072e-02
   8.5100000e+01   1.0370000e+02   4.5790941e-02
   8.5100000e+01   1.0400000e+02   1.0448496e-01
   8.5100000e+01   1.0430000e+02   1.8915655e-01
   8.5100000e+01   1.0460000e+02   2.7672455e-01
   8.5100000e+01   1.0490000e+02   3.1508491e-01
   8.5100000e+01   1.0520000e+02   2.7438158e-01
   8.5100000e+01   1.0550000e+02   1.8888225e-01
   8.5100000e+01   1.0580000e+02   1.0575908e-01
   8.5100000e+01   1.0610000e+02   4.5595179e-02
   8.5100000e+01   1.0640000e+02   1.1029768e-02
   8.5100000e+01   1.0670000e+02   6.3826277e-05
   8.5100000e+01   1.0700000e+02   1.1476451e-02
   8.5100000e+01   1.0730000e+02   4.6057873e-02
   8.5100000e+01   1.0760000e+02   1.0609252e-01
   8.5100000e+01   1.0790000e+02   1.9264569e-01
   8.5100000e+01   1.0820000e+02   2.9798385e-01
   8.5100000e+01   1.0850000e+02   3.9269820e-01
   8.5100000e+01   1.0880000e+02   4.2602920e-01
   8.5100000e+01   1.0910000e+02   3.7001129e-01
   8.5100000e+01   1.0940000e+02   2.5847184e-01
   8.5100000e+01   1.0970000e+02   1.4666290e-01
   8.5100000e+01   1.1000000e+02   6.4182855e-02
   8.5400000e+01   8.0000000e+01   7.6791040e-03
   8.5400000e+01   8.0300000e+01   7.9721328e-02
   8.5400000e+01   8.0600000e+01   2.4256102e-01
   8.5400000e+01   8.0900000e+01   4.9883696e-01
   8.5400000e+01   8.1200000e+01   7.8863124e-01
   8.5400000e+01   8.1500000e+01   9.6926676e-01
   8.5400000e+01   8.1800000e+01   9.3762339e-01
   8.5400000e+01   8.2100000e+01   7.4808396e-01
   8.5400000e+01   8.2400000e+01   5.1632929e-01
   8.5400000e+01   8.2700000e+01   3.1164228e-01
   8.5400000e+01   8.3000000e+01   1.5611374e-01
   8.5400000e+01   8.3300000e+01   5.2963400e-02
   8.5400000e+01   8.3600000e+01   3.5605412e-03
   8.5400000e+01   8.3900000e+01   1.4892295e-02
   8.5400000e+01   8.4200000e+01   1.0277061e-01
   8.5400000e+01   8.4500000e+01   2.8857955e-01
   8.5400000e+01   8.4800000e+01   5.7310648e-01
   8.5400000e+01   8.5100000e+01   8.7056186e-01
   8.5400000e+01   8.5400000e+01   1.0000000e+00
   8.5400000e+01   8.5700000e+01   8.8659597e-01
   8.5400000e+01   8.6000000e+01   6.5097314e-01
   8.5400000e+01   8.6300000e+01   4.2046427e-01
   8.5400000e+01   8.6600000e+01   2.4245936e-01
   8.5400000e+01   8.6900000e+01   1.1990573e-01
   8.5400000e+01   8.7200000e+01   4.4174761e-02
   8.5400000e+01   8.7500000e+01   6.7534074e-03
   8.5400000e+01   8.7800000e+01   1.6153799e-03
   8.5400000e+01   8.8100000e+01   2.4949999e-02
   8.5400000e+01   8.8400000e+01   7.4353466e-02
   8.5400000e+01   8.8700000e+01   1.4795599e-01
   8.5400000e+01   8.9000000e+01   2.4351736e-01
   8.5400000e+01   8.9300000e+01   3.5746420e-01
   8.5400000e+01   8.9600000e+01   4.8392873e-01
   8.5400000e+01   8.9900000e+01   6.1402338e-01
   8.5400000e+01   9.0200000e+01   7.3578140e-01
   8.5400000e+01   9.0500000e+01   8.3525268e-01
   8.5400000e+01   9.0800000e+01   8.9893790e-01
   8.5400000e+01   9.1100000e+01   9.1701996e-01
   8.5400000e+01   9.1400000e+01   8.8611636e-01
   8.5400000e+01   9.1700000e+01   8.1024078e-01
   8.5400000e+01   9.2000000e+01   6.9957375e-01
   8.5400000e+01   9.2300000e+01   5.6781838e-01
   8.5400000e+01   9.2600000e+01   4.2941933e-01
   8.5400000e+01   9.2900000e+01   2.9754310e-01
   8.5400000e+01   9.3200000e+01   1.8299464e-01
   8.5400000e+01   9.3500000e+01   9.3740522e-02
   8.5400000e+01   9.3800000e+01   3.4600876e-02
   8.5400000e+01   9.4100000e+01   6.8605528e-03
   8.5400000e+01   9.4400000e+01   7.8819511e-03
   8.5400000e+01   9.4700000e+01   3.1109362e-02
   8.5400000e+01   9.5000000e+01   6.6925511e-02
   8.5400000e+01   9.5300000e+01   1.0449172e-01
   8.5400000e+01   9.5600000e+01   1.3410394e-01
   8.5400000e+01   9.5900000e+01   1.4919371e-01
   8.5400000e+01   9.6200000e+01   1.4727623e-01
   8.5400000e+01   9.6500000e+01   1.2974831e-01
   8.5400000e+01   9.6800000e+01   1.0095265e-01
   8.5400000e+01   9.7100000e+01   6.7033336e-02
   8.5400000e+01   9.7400000e+01   3.4893384e-02
   8.5400000e+01   9.7700000e+01   1.1290518e-02
   8.5400000e+01   9.8000000e+01   1.9565013e-03
   8.5400000e+01   9.8300000e+01   1.0658504e-02
   8.5400000e+01   9.8600000e+01   3.8311355e-02
   8.5400000e+01   9.8900000e+01   8.2479092e-02
   8.5400000e+01   9.9200000e+01   1.3766339e-01
   8.5400000e+01   9.9500000e+01   1.9650090e-01
   8.5400000e+01   9.9800000e+01   2.5149625e-01
   8.5400000e+01   1.0010000e+02   2.9659609e-01
   8.5400000e+01   1.0040000e+02   3.2804605e-01
   8.5400000e+01   1.0070000e+02   3.4442142e-01
   8.5400000e+01   1.0100000e+02   3.4610331e-01
   8.5400000e+01   1.0130000e+02   3.3457577e-01
   8.5400000e+01   1.0160000e+02   3.1181217e-01
   8.5400000e+01   1.0190000e+02   2.7986346e-01
   8.5400000e+01   1.0220000e+02   2.4065799e-01
   8.5400000e+01   1.0250000e+02   1.9599140e-01
   8.5400000e+01   1.0280000e+02   1.4771213e-01
   8.5400000e+01   1.0310000e+02   9.8188188e-02
   8.5400000e+01   1.0340000e+02   5.1288249e-02
   8.5400000e+01   1.0370000e+02   1.4301338e-02
   8.5400000e+01   1.0400000e+02   1.0041628e-03
   8.5400000e+01   1.0430000e+02   3.3105787e-02
   8.5400000e+01   1.0460000e+02   1.2716281e-01
   8.5400000e+01   1.0490000e+02   2.5595295e-01
   8.5400000e+01   1.0520000e+02   3.4577603e-01
   8.5400000e+01   1.0550000e+02   3.5823182e-01
   8.5400000e+01   1.0580000e+02   3.1521212e-01
   8.5400000e+01   1.0610000e+02   2.4920505e-01
   8.5400000e+01   1.0640000e+02   1.7938872e-01
   8.5400000e+01   1.0670000e+02   1.1458995e-01
   8.5400000e+01   1.0700000e+02   5.9576410e-02
   8.5400000e+01   1.0730000e+02   1.9120942e-02
   8.5400000e+01   1.0760000e+02   6.7834090e-04
   8.5400000e+01   1.0790000e+02   1.6103657e-02
   8.5400000e+01   1.0820000e+02   7.9693710e-02
   8.5400000e+01   1.0850000e+02   1.9464361e-01
   8.5400000e+01   1.0880000e+02   3.2753701e-01
   8.5400000e+01   1.0910000e+02   4.1324745e-01
   8.5400000e+01   1.0940000e+02   4.1694039e-01
   8.5400000e+01   1.0970000e+02   3.5949888e-01
   8.5400000e+01   1.1000000e+02   2.7712931e-01
   8.5700000e+01   8.0000000e+01   6.3133688e-02
   8.5700000e+01   8.0300000e+01   3.1983922e-03
   8.5700000e+01   8.0600000e+01   2.9230033e-02
   8.5700000e+01   8.0900000e+01   1.8241136e-01
   8.5700000e+01   8.1200000e+01   4.6779969e-01
   8.5700000e+01   8.1500000e+01   7.8224145e-01
   8.5700000e+01   8.1800000e+01   9.6161871e-01
   8.5700000e+01   8.2100000e+01   9.5232059e-01
   8.5700000e+01   8.2400000e+01   8.2058965e-01
   8.5700000e+01   8.2700000e+01   6.4258280e-01
   8.5700000e+01   8.3000000e+01   4.6100293e-01
   8.5700000e+01   8.3300000e+01   2.9454566e-01
   8.5700000e+01   8.3600000e+01   1.5301730e-01
   8.5700000e+01   8.3900000e+01   4.7787061e-02
   8.5700000e+01   8.4200000e+01   2.8089077e-04
   8.5700000e+01   8.4500000e+01   4.9291014e-02
   8.5700000e+01   8.4800000e+01   2.4293915e-01
   8.5700000e+01   8.5100000e+01   5.7366586e-01
   8.5700000e+01   8.5400000e+01   8.8659597e-01
   8.5700000e+01   8.5700000e+01   1.0000000e+00
   8.5700000e+01   8.6000000e+01   9.1900406e-01
   8.5700000e+01   8.6300000e+01   7.5149557e-01
   8.5700000e+01   8.6600000e+01   5.7254252e-01
   8.5700000e+01   8.6900000e+01   4.1195270e-01
   8.5700000e+01   8.7200000e+01   2.7765968e-01
   8.5700000e+01   8.7500000e+01   1.7032323e-01
   8.5700000e+01   8.7800000e+01   8.9137203e-02
   8.5700000e+01   8.8100000e+01   3.3715884e-02
   8.5700000e+01   8.8400000e+01   4.5166767e-03
   8.5700000e+01   8.8700000e+01   2.6894258e-03
   8.5700000e+01   8.9000000e+01   2.9599672e-02
   8.5700000e+01   8.9300000e+01   8.6048301e-02
   8.5700000e+01   8.9600000e+01   1.7118301e-01
   8.5700000e+01   8.9900000e+01   2.8121553e-01
   8.5700000e+01   9.0200000e+01   4.0830462e-01
   8.5700000e+01   9.0500000e+01   5.4023236e-01
   8.5700000e+01   9.0800000e+01   6.6152803e-01
   8.5700000e+01   9.1100000e+01   7.5619909e-01
   8.5700000e+01   9.1400000e+01   8.1130030e-01
   8.5700000e+01   9.1700000e+01   8.1987913e-01
   8.5700000e+01   9.2000000e+01   7.8208215e-01
   8.5700000e+01   9.2300000e+01   7.0427436e-01
   8.5700000e+01   9.2600000e+01   5.9700897e-01
   8.5700000e+01   9.2900000e+01   4.7290261e-01
   8.5700000e+01   9.3200000e+01   3.4502648e-01
   8.5700000e+01   9.3500000e+01   2.2584055e-01
   8.5700000e+01   9.3800000e+01   1.2634312e-01
   8.5700000e+01   9.4100000e+01   5.5076005e-02
   8.5700000e+01   9.4400000e+01   1.6873410e-02
   8.5700000e+01   9.4700000e+01   1.1664766e-02
   8.5700000e+01   9.5000000e+01   3.4000947e-02
   8.5700000e+01   9.5300000e+01   7.3927072e-02
   8.5700000e+01   9.5600000e+01   1.1922574e-01
   8.5700000e+01   9.5900000e+01   1.5826999e-01
   8.5700000e+01   9.6200000e+01   1.8240654e-01
   8.5700000e+01   9.6500000e+01   1.8718216e-01
   8.5700000e+01   9.6800000e+01   1.7242039e-01
   8.5700000e+01   9.7100000e+01   1.4159687e-01
   8.5700000e+01   9.7400000e+01   1.0096772e-01
   8.5700000e+01   9.7700000e+01   5.8652977e-02
   8.5700000e+01   9.8000000e+01   2.3616556e-02
   8.5700000e+01   9.8300000e+01   4.3826597e-03
   8.5700000e+01   9.8600000e+01   7.4639914e-03
   8.5700000e+01   9.8900000e+01   3.5810043e-02
   8.5700000e+01   9.9200000e+01   8.7891864e-02
   8.5700000e+01   9.9500000e+01   1.5798656e-01
   8.5700000e+01   9.9800000e+01   2.3768986e-01
   8.5700000e+01   1.0010000e+02   3.1802368e-01
   8.5700000e+01   1.0040000e+02   3.9126003e-01
   8.5700000e+01   1.0070000e+02   4.5190097e-01
   8.5700000e+01   1.0100000e+02   4.9678427e-01
   8.5700000e+01   1.0130000e+02   5.2462657e-01
   8.5700000e+01   1.0160000e+02   5.3536395e-01
   8.5700000e+01   1.0190000e+02   5.2953020e-01
   8.5700000e+01   1.0220000e+02   5.0777595e-01
   8.5700000e+01   1.0250000e+02   4.7054877e-01
   8.5700000e+01   1.0280000e+02   4.1794446e-01
   8.5700000e+01   1.0310000e+02   3.4981758e-01
   8.5700000e+01   1.0340000e+02   2.6648159e-01
   8.5700000e+01   1.0370000e+02   1.7092615e-01
   8.5700000e+01   1.0400000e+02   7.4539850e-02
   8.5700000e+01   1.0430000e+02   7.7488956e-03
   8.5700000e+01   1.0460000e+02   2.3407312e-02
   8.5700000e+01   1.0490000e+02   1.5124370e-01
   8.5700000e+01   1.0520000e+02   3.2790363e-01
   8.5700000e+01   1.0550000e+02   4.5608291e-01
   8.5700000e+01   1.0580000e+02   5.0530251e-01
   8.5700000e+01   1.0610000e+02   4.9413653e-01
   8.5700000e+01   1.0640000e+02   4.4596210e-01
   8.5700000e+01   1.0670000e+02   3.7588103e-01
   8.5700000e+01   1.0700000e+02   2.9243492e-01
   8.5700000e+01   1.0730000e+02   2.0159013e-01
   8.5700000e+01   1.0760000e+02   1.1091220e-01
   8.5700000e+01   1.0790000e+02   3.4871908e-02
   8.5700000e+01   1.0820000e+02   6.8290452e-04
   8.5700000e+01   1.0850000e+02   4.4889803e-02
   8.5700000e+01   1.0880000e+02   1.7991887e-01
   8.5700000e+01   1.0910000e+02   3.5200181e-01
   8.5700000e+01   1.0940000e+02   4.7886853e-01
   8.5700000e+01   1.0970000e+02   5.2707107e-01
   8.5700000e+01   1.1000000e+02   5.1122887e-01
   8.6000000e+01   8.0000000e+01   2.6439855e-01
   8.6000000e+01   8.0300000e+01   1.1367344e-01
   8.6000000e+01   8.0600000e+01   1.3508676e-02
   8.6000000e+01   8.0900000e+01   2.3214687e-02
   8.6000000e+01   8.1200000e+01   2.0172542e-01
   8.6000000e+01   8.1500000e+01   5.1715677e-01
   8.6000000e+01   8.1800000e+01   8.1257631e-01
   8.6000000e+01   8.2100000e+01   9.6122293e-01
   8.6000000e+01   8.2400000e+01   9.6295360e-01
   8.6000000e+01   8.2700000e+01   8.7222218e-01
   8.6000000e+01   8.3000000e+01   7.3393069e-01
   8.6000000e+01   8.3300000e+01   5.7327587e-01
   8.6000000e+01   8.3600000e+01   4.0376548e-01
   8.6000000e+01   8.3900000e+01   2.3645820e-01
   8.6000000e+01   8.4200000e+01   8.9947535e-02
   8.6000000e+01   8.4500000e+01   4.1341299e-03
   8.6000000e+01   8.4800000e+01   5.0656120e-02
   8.6000000e+01   8.5100000e+01   2.9195707e-01
   8.6000000e+01   8.5400000e+01   6.5097314e-01
   8.6000000e+01   8.5700000e+01   9.1900406e-01
   8.6000000e+01   8.6000000e+01   1.0000000e+00
   8.6000000e+01   8.6300000e+01   9.4655196e-01
   8.6000000e+01   8.6600000e+01   8.3070306e-01
   8.6000000e+01   8.6900000e+01   6.9471812e-01
   8.6000000e+01   8.7200000e+01   5.5795238e-01
   8.6000000e+01   8.7500000e+01   4.2873357e-01
   8.6000000e+01   8.7800000e+01   3.1104856e-01
   8.6000000e+01   8.8100000e+01   2.0760972e-01
   8.6000000e+01   8.8400000e+01   1.2118250e-01
   8.6000000e+01   8.8700000e+01   5.5104305e-02
   8.6000000e+01   8.9000000e+01   1.3337037e-02
   8.6000000e+01   8.9300000e+01   1.0960560e-04
   8.6000000e+01   8.9600000e+01   1.9092588e-02
   8.6000000e+01   8.9900000e+01   7.2078436e-02
   8.6000000e+01   9.0200000e+01   1.5734507e-01
   8.6000000e+01   9.0500000e+01   2.6823514e-01
   8.6000000e+01   9.0800000e+01   3.9278391e-01
   8.6000000e+01   9.1100000e+01   5.1509683e-01
   8.6000000e+01   9.1400000e+01   6.1840214e-01
   8.6000000e+01   9.1700000e+01   6.8868683e-01
   8.6000000e+01   9.2000000e+01   7.1742287e-01
   8.6000000e+01   9.2300000e+01   7.0250167e-01
   8.6000000e+01   9.2600000e+01   6.4755780e-01
   8.6000000e+01   9.2900000e+01   5.6051247e-01
   8.6000000e+01   9.3200000e+01   4.5210987e-01
   8.6000000e+01   9.3500000e+01   3.3476010e-01
   8.6000000e+01   9.3800000e+01   2.2154996e-01
   8.6000000e+01   9.4100000e+01   1.2506253e-01
   8.6000000e+01   9.4400000e+01   5.5735894e-02
   8.6000000e+01   9.4700000e+01   1.9885519e-02
   8.6000000e+01   9.5000000e+01   1.8041900e-02
   8.6000000e+01   9.5300000e+01   4.4514598e-02
   8.6000000e+01   9.5600000e+01   8.8708319e-02
   8.6000000e+01   9.5900000e+01   1.3782077e-01
   8.6000000e+01   9.6200000e+01   1.7984061e-01
   8.6000000e+01   9.6500000e+01   2.0580053e-01
   8.6000000e+01   9.6800000e+01   2.1086933e-01
   8.6000000e+01   9.7100000e+01   1.9449143e-01
   8.6000000e+01   9.7400000e+01   1.6001148e-01
   8.6000000e+01   9.7700000e+01   1.1408220e-01
   8.6000000e+01   9.8000000e+01   6.5871137e-02
   8.6000000e+01   9.8300000e+01   2.5877172e-02
   8.6000000e+01   9.8600000e+01   4.1984742e-03
   8.6000000e+01   9.8900000e+01   8.4184170e-03
   8.6000000e+01   9.9200000e+01   4.1739455e-02
   8.6000000e+01   9.9500000e+01   1.0219694e-01
   8.6000000e+01   9.9800000e+01   1.8339845e-01
   8.6000000e+01   1.0010000e+02   2.7644681e-01
   8.6000000e+01   1.0040000e+02   3.7214126e-01
   8.6000000e+01   1.0070000e+02   4.6261657e-01
   8.6000000e+01   1.0100000e+02   5.4207974e-01
   8.6000000e+01   1.0130000e+02   6.0677698e-01
   8.6000000e+01   1.0160000e+02   6.5451946e-01
   8.6000000e+01   1.0190000e+02   6.8405770e-01
   8.6000000e+01   1.0220000e+02   6.9446790e-01
   8.6000000e+01   1.0250000e+02   6.8460418e-01
   8.6000000e+01   1.0280000e+02   6.5261899e-01
   8.6000000e+01   1.0310000e+02   5.9559184e-01
   8.6000000e+01   1.0340000e+02   5.0954193e-01
   8.6000000e+01   1.0370000e+02   3.9088283e-01
   8.6000000e+01   1.0400000e+02   2.4243368e-01
   8.6000000e+01   1.0430000e+02   8.9703744e-02
   8.6000000e+01   1.0460000e+02   2.3606180e-03
   8.6000000e+01   1.0490000e+02   6.3513712e-02
   8.6000000e+01   1.0520000e+02   2.5450546e-01
   8.6000000e+01   1.0550000e+02   4.5678427e-01
   8.6000000e+01   1.0580000e+02   5.9251994e-01
   8.6000000e+01   1.0610000e+02   6.5423050e-01
   8.6000000e+01   1.0640000e+02   6.5858834e-01
   8.6000000e+01   1.0670000e+02   6.2072817e-01
   8.6000000e+01   1.0700000e+02   5.4959201e-01
   8.6000000e+01   1.0730000e+02   4.4976836e-01
   8.6000000e+01   1.0760000e+02   3.2523694e-01
   8.6000000e+01   1.0790000e+02   1.8597162e-01
   8.6000000e+01   1.0820000e+02   5.9485808e-02
   8.6000000e+01   1.0850000e+02   5.8037615e-04
   8.6000000e+01   1.0880000e+02   6.6563689e-02
   8.6000000e+01   1.0910000e+02   2.4464574e-01
   8.6000000e+01   1.0940000e+02   4.4264105e-01
   8.6000000e+01   1.0970000e+02   5.8385871e-01
   8.6000000e+01   1.1000000e+02   6.5114287e-01
   8.6300000e+01   8.0000000e+01   4.8461962e-01
   8.6300000e+01   8.0300000e+01   2.9638264e-01
   8.6300000e+01   8.0600000e+01   1.1706606e-01
   8.6300000e+01   8.0900000e+01   6.4122816e-03
   8.6300000e+01   8.1200000e+01   5.3353821e-02
   8.6300000e+01   8.1500000e+01   2.9257524e-01
   8.6300000e+01   8.1800000e+01   6.1148458e-01
   8.6300000e+01   8.2100000e+01   8.5403830e-01
   8.6300000e+01   8.2400000e+01   9.6539354e-01
   8.6300000e+01   8.2700000e+01   9.6877988e-01
   8.6300000e+01   8.3000000e+01   8.9992071e-01
   8.6300000e+01   8.3300000e+01   7.8320696e-01
   8.6300000e+01   8.3600000e+01   6.3190060e-01
   8.6300000e+01   8.3900000e+01   4.5412455e-01
   8.6300000e+01   8.4200000e+01   2.6165630e-01
   8.6300000e+01   8.4500000e+01   8.5703230e-02
   8.6300000e+01   8.4800000e+01   3.6192762e-05
   8.6300000e+01   8.5100000e+01   1.0975252e-01
   8.6300000e+01   8.5400000e+01   4.2046427e-01
   8.6300000e+01   8.5700000e+01   7.5149557e-01
   8.6300000e+01   8.6000000e+01   9.4655196e-01
   8.6300000e+01   8.6300000e+01   1.0000000e+00
   8.6300000e+01   8.6600000e+01   9.6404919e-01
   8.6300000e+01   8.6900000e+01   8.8105830e-01
   8.6300000e+01   8.7200000e+01   7.7513969e-01
   8.6300000e+01   8.7500000e+01   6.5894056e-01
   8.6300000e+01   8.7800000e+01   5.3944351e-01
   8.6300000e+01   8.8100000e+01   4.2126607e-01
   8.6300000e+01   8.8400000e+01   3.0841247e-01
   8.6300000e+01   8.8700000e+01   2.0521612e-01
   8.6300000e+01   8.9000000e+01   1.1681052e-01
   8.6300000e+01   8.9300000e+01   4.9198913e-02
   8.6300000e+01   8.9600000e+01   8.8353687e-03
   8.6300000e+01   8.9900000e+01   1.5832402e-03
   8.6300000e+01   9.0200000e+01   3.1039938e-02
   8.6300000e+01   9.0500000e+01   9.6559183e-02
   8.6300000e+01   9.0800000e+01   1.9175400e-01
   8.6300000e+01   9.1100000e+01   3.0445730e-01
   8.6300000e+01   9.1400000e+01   4.1864518e-01
   8.6300000e+01   9.1700000e+01   5.1778701e-01
   8.6300000e+01   9.2000000e+01   5.8825331e-01
   8.6300000e+01   9.2300000e+01   6.2151278e-01
   8.6300000e+01   9.2600000e+01   6.1472653e-01
   8.6300000e+01   9.2900000e+01   5.7019613e-01
   8.6300000e+01   9.3200000e+01   4.9438898e-01
   8.6300000e+01   9.3500000e+01   3.9700985e-01
   8.6300000e+01   9.3800000e+01   2.9015411e-01
   8.6300000e+01   9.4100000e+01   1.8724977e-01
   8.6300000e+01   9.4400000e+01   1.0143318e-01
   8.6300000e+01   9.4700000e+01   4.3293481e-02
   8.6300000e+01   9.5000000e+01   1.8490813e-02
   8.6300000e+01   9.5300000e+01   2.6233171e-02
   8.6300000e+01   9.5600000e+01   5.9482886e-02
   8.6300000e+01   9.5900000e+01   1.0695274e-01
   8.6300000e+01   9.6200000e+01   1.5603374e-01
   8.6300000e+01   9.6500000e+01   1.9550476e-01
   8.6300000e+01   9.6800000e+01   2.1731328e-01
   8.6300000e+01   9.7100000e+01   2.1737644e-01
   8.6300000e+01   9.7400000e+01   1.9573351e-01
   8.6300000e+01   9.7700000e+01   1.5637103e-01
   8.6300000e+01   9.8000000e+01   1.0679784e-01
   8.6300000e+01   9.8300000e+01   5.7190947e-02
   8.6300000e+01   9.8600000e+01   1.8863967e-02
   8.6300000e+01   9.8900000e+01   2.0646201e-03
   8.6300000e+01   9.9200000e+01   1.3618952e-02
   8.6300000e+01   9.9500000e+01   5.5333110e-02
   8.6300000e+01   9.9800000e+01   1.2388738e-01
   8.6300000e+01   1.0010000e+02   2.1221178e-01
   8.6300000e+01   1.0040000e+02   3.1159242e-01
   8.6300000e+01   1.0070000e+02   4.1358190e-01
   8.6300000e+01   1.0100000e+02   5.1116030e-01
   8.6300000e+01   1.0130000e+02   5.9909142e-01
   8.6300000e+01   1.0160000e+02   6.7370912e-01
   8.6300000e+01   1.0190000e+02   7.3241048e-01
   8.6300000e+01   1.0220000e+02   7.7304051e-01
   8.6300000e+01   1.0250000e+02   7.9323978e-01
   8.6300000e+01   1.0280000e+02   7.8974500e-01
   8.6300000e+01   1.0310000e+02   7.5762120e-01
   8.6300000e+01   1.0340000e+02   6.8957453e-01
   8.6300000e+01   1.0370000e+02   5.7627279e-01
   8.6300000e+01   1.0400000e+02   4.1115938e-01
   8.6300000e+01   1.0430000e+02   2.0843707e-01
   8.6300000e+01   1.0460000e+02   3.7594727e-02
   8.6300000e+01   1.0490000e+02   1.5421976e-02
   8.6300000e+01   1.0520000e+02   1.7340158e-01
   8.6300000e+01   1.0550000e+02   4.0086578e-01
   8.6300000e+01   1.0580000e+02   5.9119665e-01
   8.6300000e+01   1.0610000e+02   7.1231413e-01
   8.6300000e+01   1.0640000e+02   7.6999025e-01
   8.6300000e+01   1.0670000e+02   7.7571431e-01
   8.6300000e+01   1.0700000e+02   7.3671553e-01
   8.6300000e+01   1.0730000e+02   6.5515057e-01
   8.6300000e+01   1.0760000e+02   5.3042991e-01
   8.6300000e+01   1.0790000e+02   3.6534716e-01
   8.6300000e+01   1.0820000e+02   1.8022597e-01
   8.6300000e+01   1.0850000e+02   3.3260699e-02
   8.6300000e+01   1.0880000e+02   1.1275025e-02
   8.6300000e+01   1.0910000e+02   1.4629099e-01
   8.6300000e+01   1.0940000e+02   3.6145599e-01
   8.6300000e+01   1.0970000e+02   5.5759438e-01
   8.6300000e+01   1.1000000e+02   6.9028778e-01
   8.6600000e+01   8.0000000e+01   6.6742484e-01
   8.6600000e+01   8.0300000e+01   4.7910182e-01
   8.6600000e+01   8.0600000e+01   2.6366853e-01
   8.6600000e+01   8.0900000e+01   7.1476846e-02
   8.6600000e+01   8.1200000e+01   1.8238999e-03
   8.6600000e+01   8.1500000e+01   1.3893937e-01
   8.6600000e+01   8.1800000e+01   4.2537893e-01
   8.6600000e+01   8.2100000e+01   7.0628289e-01
   8.6600000e+01   8.2400000e+01   8.9039616e-01
   8.6600000e+01   8.2700000e+01   9.7126142e-01
   8.6600000e+01   8.3000000e+01   9.7115807e-01
   8.6600000e+01   8.3300000e+01   9.0982681e-01
   8.6600000e+01   8.3600000e+01   7.9816350e-01
   8.6600000e+01   8.3900000e+01   6.4054311e-01
   8.6600000e+01   8.4200000e+01   4.4120710e-01
   8.6600000e+01   8.4500000e+01   2.1915743e-01
   8.6600000e+01   8.4800000e+01   3.8080988e-02
   8.6600000e+01   8.5100000e+01   2.1480614e-02
   8.6600000e+01   8.5400000e+01   2.4245936e-01
   8.6600000e+01   8.5700000e+01   5.7254252e-01
   8.6600000e+01   8.6000000e+01   8.3070306e-01
   8.6600000e+01   8.6300000e+01   9.6404919e-01
   8.6600000e+01   8.6600000e+01   1.0000000e+00
   8.6600000e+01   8.6900000e+01   9.7419064e-01
   8.6600000e+01   8.7200000e+01   9.1079794e-01
   8.6600000e+01   8.7500000e+01   8.2401291e-01
   8.6600000e+01   8.7800000e+01   7.2217637e-01
   8.6600000e+01   8.8100000e+01   6.1074072e-01
   8.6600000e+01   8.8400000e+01   4.9409019e-01
   8.6600000e+01   8.8700000e+01   3.7668024e-01
   8.6600000e+01   8.9000000e+01   2.6377600e-01
   8.6600000e+01   8.9300000e+01   1.6185989e-01
   8.6600000e+01   8.9600000e+01   7.8611297e-02
   8.6600000e+01   8.9900000e+01   2.2258022e-02
   8.6600000e+01   9.0200000e+01   1.3629826e-04
   8.6600000e+01   9.0500000e+01   1.6573872e-02
   8.6600000e+01   9.0800000e+01   7.0714255e-02
   8.6600000e+01   9.1100000e+01   1.5532831e-01
   8.6600000e+01   9.1400000e+01   2.5751101e-01
   8.6600000e+01   9.1700000e+01   3.6126659e-01
   8.6600000e+01   9.2000000e+01   4.5093309e-01
   8.6600000e+01   9.2300000e+01   5.1406548e-01
   8.6600000e+01   9.2600000e+01   5.4298182e-01
   8.6600000e+01   9.2900000e+01   5.3505206e-01
   8.6600000e+01   9.3200000e+01   4.9229727e-01
   8.6600000e+01   9.3500000e+01   4.2081688e-01
   8.6600000e+01   9.3800000e+01   3.3020924e-01
   8.6600000e+01   9.4100000e+01   2.3278124e-01
   8.6600000e+01   9.4400000e+01   1.4216480e-01
   8.6600000e+01   9.4700000e+01   7.1125019e-02
   8.6600000e+01   9.5000000e+01   2.8876960e-02
   8.6600000e+01   9.5300000e+01   1.8833787e-02
   8.6600000e+01   9.5600000e+01   3.7840452e-02
   8.6600000e+01   9.5900000e+01   7.7312849e-02
   8.6600000e+01   9.6200000e+01   1.2572670e-01
   8.6600000e+01   9.6500000e+01   1.7136602e-01
   8.6600000e+01   9.6800000e+01   2.0446146e-01
   8.6600000e+01   9.7100000e+01   2.1845295e-01
   8.6600000e+01   9.7400000e+01   2.1057390e-01
   8.6600000e+01   9.7700000e+01   1.8205524e-01
   8.6600000e+01   9.8000000e+01   1.3806722e-01
   8.6600000e+01   9.8300000e+01   8.7249894e-02
   8.6600000e+01   9.8600000e+01   4.0539160e-02
   8.6600000e+01   9.8900000e+01   9.1590387e-03
   8.6600000e+01   9.9200000e+01   2.1410188e-03
   8.6600000e+01   9.9500000e+01   2.4236609e-02
   8.6600000e+01   9.9800000e+01   7.5111986e-02
   8.6600000e+01   1.0010000e+02   1.5009433e-01
   8.6600000e+01   1.0040000e+02   2.4194107e-01
   8.6600000e+01   1.0070000e+02   3.4274542e-01
   8.6600000e+01   1.0100000e+02   4.4531303e-01
   8.6600000e+01   1.0130000e+02   5.4380220e-01
   8.6600000e+01   1.0160000e+02   6.3375546e-01
   8.6600000e+01   1.0190000e+02   7.1175356e-01
   8.6600000e+01   1.0220000e+02   7.7487195e-01
   8.6600000e+01   1.0250000e+02   8.2001525e-01
   8.6600000e+01   1.0280000e+02   8.4310835e-01
   8.6600000e+01   1.0310000e+02   8.3806648e-01
   8.6600000e+01   1.0340000e+02   7.9555540e-01
   8.6600000e+01   1.0370000e+02   7.0222146e-01
   8.6600000e+01   1.0400000e+02   5.4374762e-01
   8.6600000e+01   1.0430000e+02   3.2197386e-01
   8.6600000e+01   1.0460000e+02   9.6825638e-02
   8.6600000e+01   1.0490000e+02   4.3648093e-04
   8.6600000e+01   1.0520000e+02   1.0641626e-01
   8.6600000e+01   1.0550000e+02   3.2640193e-01
   8.6600000e+01   1.0580000e+02   5.4161645e-01
   8.6600000e+01   1.0610000e+02   7.0160189e-01
   8.6600000e+01   1.0640000e+02   8.0130092e-01
   8.6600000e+01   1.0670000e+02   8.4731903e-01
   8.6600000e+01   1.0700000e+02   8.4437681e-01
   8.6600000e+01   1.0730000e+02   7.9214886e-01
   8.6600000e+01   1.0760000e+02   6.8593578e-01
   8.6600000e+01   1.0790000e+02   5.2144304e-01
   8.6600000e+01   1.0820000e+02   3.0923610e-01
   8.6600000e+01   1.0850000e+02   1.0192199e-01
   8.6600000e+01   1.0880000e+02   8.3461140e-04
   8.6600000e+01   1.0910000e+02   7.5076093e-02
   8.6600000e+01   1.0940000e+02   2.7374218e-01
   8.6600000e+01   1.0970000e+02   4.9161789e-01
   8.6600000e+01   1.1000000e+02   6.6551812e-01
   8.6900000e+01   8.0000000e+01   8.0278240e-01
   8.6900000e+01   8.0300000e+01   6.3614879e-01
   8.6900000e+01   8.0600000e+01   4.1471457e-01
   8.6900000e+01   8.0900000e+01   1.7504883e-01
   8.6900000e+01   8.1200000e+01   1.3931078e-02
   8.6900000e+01   8.1500000e+01   4.8254903e-02
   8.6900000e+01   8.1800000e+01   2.7424447e-01
   8.6900000e+01   8.2100000e+01   5.5578128e-01
   8.6900000e+01   8.2400000e+01   7.8096480e-01
   8.6900000e+01   8.2700000e+01   9.1872568e-01
   8.6900000e+01   8.3000000e+01   9.7731071e-01
   8.6900000e+01   8.3300000e+01   9.7022790e-01
   8.6900000e+01   8.3600000e+01   9.0510513e-01
   8.6900000e+01   8.3900000e+01   7.8262158e-01
   8.6900000e+01   8.4200000e+01   6.0011921e-01
   8.6900000e+01   8.4500000e+01   3.6406026e-01
   8.6900000e+01   8.4800000e+01   1.2234905e-01
   8.6900000e+01   8.5100000e+01   1.9901457e-04
   8.6900000e+01   8.5400000e+01   1.1990573e-01
   8.6900000e+01   8.5700000e+01   4.1195270e-01
   8.6900000e+01   8.6000000e+01   6.9471812e-01
   8.6900000e+01   8.6300000e+01   8.8105830e-01
   8.6900000e+01   8.6600000e+01   9.7419064e-01
   8.6900000e+01   8.6900000e+01   1.0000000e+00
   8.6900000e+01   8.7200000e+01   9.7998643e-01
   8.6900000e+01   8.7500000e+01   9.2805174e-01
   8.6900000e+01   8.7800000e+01   8.5275016e-01
   8.6900000e+01   8.8100000e+01   7.5962729e-01
   8.6900000e+01   8.8400000e+01   6.5289185e-01
   8.6900000e+01   8.8700000e+01   5.3659268e-01
   8.6900000e+01   8.9000000e+01   4.1549922e-01
   8.6900000e+01   8.9300000e+01   2.9574819e-01
   8.6900000e+01   8.9600000e+01   1.8516193e-01
   8.6900000e+01   8.9900000e+01   9.3005539e-02
   8.6900000e+01   9.0200000e+01   2.8910029e-02
   8.6900000e+01   9.0500000e+01   8.8028133e-04
   8.6900000e+01   9.0800000e+01   1.2796054e-02
   8.6900000e+01   9.1100000e+01   6.2391031e-02
   8.6900000e+01   9.1400000e+01   1.4083642e-01
   8.6900000e+01   9.1700000e+01   2.3438661e-01
   8.6900000e+01   9.2000000e+01   3.2742870e-01
   8.6900000e+01   9.2300000e+01   4.0561862e-01
   8.6900000e+01   9.2600000e+01   4.5806021e-01
   8.6900000e+01   9.2900000e+01   4.7828029e-01
   8.6900000e+01   9.3200000e+01   4.6437088e-01
   8.6900000e+01   9.3500000e+01   4.1879640e-01
   8.6900000e+01   9.3800000e+01   3.4811659e-01
   8.6900000e+01   9.4100000e+01   2.6251095e-01
   8.6900000e+01   9.4400000e+01   1.7473416e-01
   8.6900000e+01   9.4700000e+01   9.8180882e-02
   8.6900000e+01   9.5000000e+01   4.4191050e-02
   8.6900000e+01   9.5300000e+01   1.9384086e-02
   8.6900000e+01   9.5600000e+01   2.4137549e-02
   8.6900000e+01   9.5900000e+01   5.2897836e-02
   8.6900000e+01   9.6200000e+01   9.6073470e-02
   8.6900000e+01   9.6500000e+01   1.4256970e-01
   8.6900000e+01   9.6800000e+01   1.8203821e-01
   8.6900000e+01   9.7100000e+01   2.0641846e-01
   8.6900000e+01   9.7400000e+01   2.1083623e-01
   8.6900000e+01   9.7700000e+01   1.9411033e-01
   8.6900000e+01   9.8000000e+01   1.5900808e-01
   8.6900000e+01   9.8300000e+01   1.1213760e-01
   8.6900000e+01   9.8600000e+01   6.3171827e-02
   8.6900000e+01   9.8900000e+01   2.3173947e-02
   8.6900000e+01   9.9200000e+01   2.2242732e-03
   8.6900000e+01   9.9500000e+01   7.1043591e-03
   8.6900000e+01   9.9800000e+01   3.9979593e-02
   8.6900000e+01   1.0010000e+02   9.8559578e-02
   8.6900000e+01   1.0040000e+02   1.7743676e-01
   8.6900000e+01   1.0070000e+02   2.6982554e-01
   8.6900000e+01   1.0100000e+02   3.6900030e-01
   8.6900000e+01   1.0130000e+02   4.6911663e-01
   8.6900000e+01   1.0160000e+02   5.6544309e-01
   8.6900000e+01   1.0190000e+02   6.5417751e-01
   8.6900000e+01   1.0220000e+02   7.3200747e-01
   8.6900000e+01   1.0250000e+02   7.9548732e-01
   8.6900000e+01   1.0280000e+02   8.4019982e-01
   8.6900000e+01   1.0310000e+02   8.5958070e-01
   8.6900000e+01   1.0340000e+02   8.4329229e-01
   8.6900000e+01   1.0370000e+02   7.7554645e-01
   8.6900000e+01   1.0400000e+02   6.3633104e-01
   8.6900000e+01   1.0430000e+02   4.1629941e-01
   8.6900000e+01   1.0460000e+02   1.6173265e-01
   8.6900000e+01   1.0490000e+02   7.2032429e-03
   8.6900000e+01   1.0520000e+02   5.7674816e-02
   8.6900000e+01   1.0550000e+02   2.5225648e-01
   8.6900000e+01   1.0580000e+02   4.7146013e-01
   8.6900000e+01   1.0610000e+02   6.5273643e-01
   8.6900000e+01   1.0640000e+02   7.8180897e-01
   8.6900000e+01   1.0670000e+02   8.6038512e-01
   8.6900000e+01   1.0700000e+02   8.9057556e-01
   8.6900000e+01   1.0730000e+02   8.6990113e-01
   8.6900000e+01   1.0760000e+02   7.9041201e-01
   8.6900000e+01   1.0790000e+02   6.4180044e-01
   8.6900000e+01   1.0820000e+02   4.2478460e-01
   8.6900000e+01   1.0850000e+02   1.8196024e-01
   8.6900000e+01   1.0880000e+02   1.8342825e-02
   8.6900000e+01   1.0910000e+02   3.0267159e-02
   8.6900000e+01   1.0940000e+02   1.9521741e-01
   8.6900000e+01   1.0970000e+02   4.1238490e-01
   8.6900000e+01   1.1000000e+02   6.0746962e-01
   8.7200000e+01   8.0000000e+01   8.9541231e-01
   8.7200000e+01   8.0300000e+01   7.6252005e-01
   8.7200000e+01   8.0600000e+01   5.5502509e-01
   8.7200000e+01   8.0900000e+01   2.9413364e-01
   8.7200000e+01   8.1200000e+01   6.6034326e-02
   8.7200000e+01   8.1500000e+01   6.4427157e-03
   8.7200000e+01   8.1800000e+01   1.5942972e-01
   8.7200000e+01   8.2100000e+01   4.1723269e-01
   8.7200000e+01   8.2400000e+01   6.5933953e-01
   8.7200000e+01   8.2700000e+01   8.3557231e-01
   8.7200000e+01   8.3000000e+01   9.4103925e-01
   8.7200000e+01   8.3300000e+01   9.8256154e-01
   8.7200000e+01   8.3600000e+01   9.6421444e-01
   8.7200000e+01   8.3900000e+01   8.8334955e-01
   8.7200000e+01   8.4200000e+01   7.3144261e-01
   8.7200000e+01   8.4500000e+01   5.0333039e-01
   8.7200000e+01   8.4800000e+01   2.2887808e-01
   8.7200000e+01   8.5100000e+01   2.4078305e-02
   8.7200000e+01   8.5400000e+01   4.4174761e-02
   8.7200000e+01   8.5700000e+01   2.7765968e-01
   8.7200000e+01   8.6000000e+01   5.5795238e-01
   8.7200000e+01   8.6300000e+01   7.7513969e-01
   8.7200000e+01   8.6600000e+01   9.1079794e-01
   8.7200000e+01   8.6900000e+01   9.7998643e-01
   8.7200000e+01   8.7200000e+01   1.0000000e+00
   8.7200000e+01   8.7500000e+01   9.8329401e-01
   8.7200000e+01   8.7800000e+01   9.3787763e-01
   8.7200000e+01   8.8100000e+01   8.6890185e-01
   8.7200000e+01   8.8400000e+01   7.8005616e-01
   8.7200000e+01   8.8700000e+01   6.7467640e-01
   8.7200000e+01   8.9000000e+01   5.5667349e-01
   8.7200000e+01   8.9300000e+01   4.3133358e-01
   8.7200000e+01   8.9600000e+01   3.0590593e-01
   8.7200000e+01   8.9900000e+01   1.8973780e-01
   8.7200000e+01   9.0200000e+01   9.3611422e-02
   8.7200000e+01   9.0500000e+01   2.8037478e-02
   8.7200000e+01   9.0800000e+01   6.9292644e-04
   8.7200000e+01   9.1100000e+01   1.3847842e-02
   8.7200000e+01   9.1400000e+01   6.3009125e-02
   8.7200000e+01   9.1700000e+01   1.3759745e-01
   8.7200000e+01   9.2000000e+01   2.2340045e-01
   8.7200000e+01   9.2300000e+01   3.0565782e-01
   8.7200000e+01   9.2600000e+01   3.7160916e-01
   8.7200000e+01   9.2900000e+01   4.1199314e-01
   8.7200000e+01   9.3200000e+01   4.2166374e-01
   8.7200000e+01   9.3500000e+01   3.9975823e-01
   8.7200000e+01   9.3800000e+01   3.4971704e-01
   8.7200000e+01   9.4100000e+01   2.7912428e-01
   8.7200000e+01   9.4400000e+01   1.9903468e-01
   8.7200000e+01   9.4700000e+01   1.2239760e-01
   8.7200000e+01   9.5000000e+01   6.1542151e-02
   8.7200000e+01   9.5300000e+01   2.5342303e-02
   8.7200000e+01   9.5600000e+01   1.7153133e-02
   8.7200000e+01   9.5900000e+01   3.4388171e-02
   8.7200000e+01   9.6200000e+01   6.9769115e-02
   8.7200000e+01   9.6500000e+01   1.1350035e-01
   8.7200000e+01   9.6800000e+01   1.5545834e-01
   8.7200000e+01   9.7100000e+01   1.8686615e-01
   8.7200000e+01   9.7400000e+01   2.0140066e-01
   8.7200000e+01   9.7700000e+01   1.9592432e-01
   8.7200000e+01   9.8000000e+01   1.7099034e-01
   8.7200000e+01   9.8300000e+01   1.3104755e-01
   8.7200000e+01   9.8600000e+01   8.4050644e-02
   8.7200000e+01   9.8900000e+01   4.0176447e-02
   8.7200000e+01   9.9200000e+01   9.6990765e-03
   8.7200000e+01   9.9500000e+01   6.3715748e-04
   8.7200000e+01   9.9800000e+01   1.7095636e-02
   8.7200000e+01   1.0010000e+02   5.8925047e-02
   8.7200000e+01   1.0040000e+02   1.2261044e-01
   8.7200000e+01   1.0070000e+02   2.0275513e-01
   8.7200000e+01   1.0100000e+02   2.9347394e-01
   8.7200000e+01   1.0130000e+02   3.8931081e-01
   8.7200000e+01   1.0160000e+02   4.8562223e-01
   8.7200000e+01   1.0190000e+02   5.7854068e-01
   8.7200000e+01   1.0220000e+02   6.6465008e-01
   8.7200000e+01   1.0250000e+02   7.4043691e-01
   8.7200000e+01   1.0280000e+02   8.0147699e-01
   8.7200000e+01   1.0310000e+02   8.4120343e-01
   8.7200000e+01   1.0340000e+02   8.4903783e-01
   8.7200000e+01   1.0370000e+02   8.0801171e-01
   8.7200000e+01   1.0400000e+02   6.9429459e-01
   8.7200000e+01   1.0430000e+02   4.8919087e-01
   8.7200000e+01   1.0460000e+02   2.2403889e-01
   8.7200000e+01   1.0490000e+02   2.7331222e-02
   8.7200000e+01   1.0520000e+02   2.5435191e-02
   8.7200000e+01   1.0550000e+02   1.8558872e-01
   8.7200000e+01   1.0580000e+02   3.9500883e-01
   8.7200000e+01   1.0610000e+02   5.8425978e-01
   8.7200000e+01   1.0640000e+02   7.3177177e-01
   8.7200000e+01   1.0670000e+02   8.3481833e-01
   8.7200000e+01   1.0700000e+02   8.9308662e-01
   8.7200000e+01   1.0730000e+02   9.0236039e-01
   8.7200000e+01   1.0760000e+02   8.5230088e-01
   8.7200000e+01   1.0790000e+02   7.2785081e-01
   8.7200000e+01   1.0820000e+02   5.2076520e-01
   8.7200000e+01   1.0850000e+02   2.6174999e-01
   8.7200000e+01   1.0880000e+02   5.2209248e-02
   8.7200000e+01   1.0910000e+02   6.7944923e-03
   8.7200000e+01   1.0940000e+02   1.3022762e-01
   8.7200000e+01   1.0970000e+02   3.3238002e-01
   8.7200000e+01   1.1000000e+02   5.3380394e-01
   8.7500000e+01   8.0000000e+01   9.5188484e-01
   8.7500000e+01   8.0300000e+01   8.5936787e-01
   8.7500000e+01   8.0600000e+01   6.7930974e-01
   8.7500000e+01   8.0900000e+01   4.1733935e-01
   8.7500000e+01   8.1200000e+01   1.4388161e-01
   8.7500000e+01   8.1500000e+01   2.3858581e-03
   8.7500000e+01   8.1800000e+01   7.7710317e-02
   8.7500000e+01   8.2100000e+01   2.9566478e-01
   8.7500000e+01   8.2400000e+01   5.3630102e-01
   8.7500000e+01   8.2700000e+01   7.3543952e-01
   8.7500000e+01   8.3000000e+01   8.7648236e-01
   8.7500000e+01   8.3300000e+01   9.5963950e-01
   8.7500000e+01   8.3600000e+01   9.8544320e-01
   8.7500000e+01   8.3900000e+01   9.4838332e-01
   8.7500000e+01   8.4200000e+01   8.3516491e-01
   8.7500000e+01   8.4500000e+01   6.3035041e-01
   8.7500000e+01   8.4800000e+01   3.4520926e-01
   8.7500000e+01   8.5100000e+01   7.9172593e-02
   8.7500000e+01   8.5400000e+01   6.7534074e-03
   8.7500000e+01   8.5700000e+01   1.7032323e-01
   8.7500000e+01   8.6000000e+01   4.2873357e-01
   8.7500000e+01   8.6300000e+01   6.5894056e-01
   8.7500000e+01   8.6600000e+01   8.2401291e-01
   8.7500000e+01   8.6900000e+01   9.2805174e-01
   8.7500000e+01   8.7200000e+01   9.8329401e-01
   8.7500000e+01   8.7500000e+01   1.0000000e+00
   8.7500000e+01   8.7800000e+01   9.8511933e-01
   8.7500000e+01   8.8100000e+01   9.4308030e-01
   8.7500000e+01   8.8400000e+01   8.7683598e-01
   8.7500000e+01   8.8700000e+01   7.8883004e-01
   8.7500000e+01   8.9000000e+01   6.8190284e-01
   8.7500000e+01   8.9300000e+01   5.6017363e-01
   8.7500000e+01   8.9600000e+01   4.2983194e-01
   8.7500000e+01   8.9900000e+01   2.9960737e-01
   8.7500000e+01   9.0200000e+01   1.8053297e-01
   8.7500000e+01   9.0500000e+01   8.4624046e-02
   8.7500000e+01   9.0800000e+01   2.2446171e-02
   8.7500000e+01   9.1100000e+01   2.2668903e-04
   8.7500000e+01   9.1400000e+01   1.7740697e-02
   8.7500000e+01   9.1700000e+01   6.8055603e-02
   8.7500000e+01   9.2000000e+01   1.3926254e-01
   8.7500000e+01   9.2300000e+01   2.1729220e-01
   8.7500000e+01   9.2600000e+01   2.8861730e-01
   8.7500000e+01   9.2900000e+01   3.4212668e-01
   8.7500000e+01   9.3200000e+01   3.7013688e-01
   8.7500000e+01   9.3500000e+01   3.6888498e-01
   8.7500000e+01   9.3800000e+01   3.3882275e-01
   8.7500000e+01   9.4100000e+01   2.8475390e-01
   8.7500000e+01   9.4400000e+01   2.1553237e-01
   8.7500000e+01   9.4700000e+01   1.4289803e-01
   8.7500000e+01   9.5000000e+01   7.9270281e-02
   8.7500000e+01   9.5300000e+01   3.4934445e-02
   8.7500000e+01   9.5600000e+01   1.5625973e-02
   8.7500000e+01   9.5900000e+01   2.1490568e-02
   8.7500000e+01   9.6200000e+01   4.7695745e-02
   8.7500000e+01   9.6500000e+01   8.6160707e-02
   8.7500000e+01   9.6800000e+01   1.2756326e-01
   8.7500000e+01   9.7100000e+01   1.6303268e-01
   8.7500000e+01   9.7400000e+01   1.8537517e-01
   8.7500000e+01   9.7700000e+01   1.8996009e-01
   8.7500000e+01   9.8000000e+01   1.7541237e-01
   8.7500000e+01   9.8300000e+01   1.4407405e-01
   8.7500000e+01   9.8600000e+01   1.0196650e-01
   8.7500000e+01   9.8900000e+01   5.7913446e-02
   8.7500000e+01   9.9200000e+01   2.1749642e-02
   8.7500000e+01   9.9500000e+01   2.0724383e-03
   8.7500000e+01   9.9800000e+01   4.3897282e-03
   8.7500000e+01   1.0010000e+02   3.0373213e-02
   8.7500000e+01   1.0040000e+02   7.8314079e-02
   8.7500000e+01   1.0070000e+02   1.4430411e-01
   8.7500000e+01   1.0100000e+02   2.2351040e-01
   8.7500000e+01   1.0130000e+02   3.1112150e-01
   8.7500000e+01   1.0160000e+02   4.0283712e-01
   8.7500000e+01   1.0190000e+02   4.9495783e-01
   8.7500000e+01   1.0220000e+02   5.8417555e-01
   8.7500000e+01   1.0250000e+02   6.6711633e-01
   8.7500000e+01   1.0280000e+02   7.3958966e-01
   8.7500000e+01   1.0310000e+02   7.9536747e-01
   8.7500000e+01   1.0340000e+02   8.2419214e-01
   8.7500000e+01   1.0370000e+02   8.0889098e-01
   8.7500000e+01   1.0400000e+02   7.2341423e-01
   8.7500000e+01   1.0430000e+02   5.4166181e-01
   8.7500000e+01   1.0460000e+02   2.8010982e-01
   8.7500000e+01   1.0490000e+02   5.5492638e-02
   8.7500000e+01   1.0520000e+02   7.0248552e-03
   8.7500000e+01   1.0550000e+02   1.2864378e-01
   8.7500000e+01   1.0580000e+02   3.1911942e-01
   8.7500000e+01   1.0610000e+02   5.0631451e-01
   8.7500000e+01   1.0640000e+02   6.6323426e-01
   8.7500000e+01   1.0670000e+02   7.8334900e-01
   8.7500000e+01   1.0700000e+02   8.6421808e-01
   8.7500000e+01   1.0730000e+02   9.0030096e-01
   8.7500000e+01   1.0760000e+02   8.7964243e-01
   8.7500000e+01   1.0790000e+02   7.8365104e-01
   8.7500000e+01   1.0820000e+02   5.9634271e-01
   8.7500000e+01   1.0850000e+02   3.3598244e-01
   8.7500000e+01   1.0880000e+02   9.5403762e-02
   8.7500000e+01   1.0910000e+02   5.6209318e-06
   8.7500000e+01   1.0940000e+02   7.9122118e-02
   8.7500000e+01   1.0970000e+02   2.5706867e-01
   8.7500000e+01   1.1000000e+02   4.5384427e-01
   8.7800000e+01   8.0000000e+01   9.7724229e-01
   8.7800000e+01   8.0300000e+01   9.2863744e-01
   8.7800000e+01   8.0600000e+01   7.8557624e-01
   8.7800000e+01   8.0900000e+01   5.3861074e-01
   8.7800000e+01   8.1200000e+01   2.3896083e-01
   8.7800000e+01   8.1500000e+01   2.8644161e-02
   8.7800000e+01   8.1800000e+01   2.5927042e-02
   8.7800000e+01   8.2100000e+01   1.9290217e-01
   8.7800000e+01   8.2400000e+01   4.1747073e-01
   8.7800000e+01   8.2700000e+01   6.2612343e-01
   8.7800000e+01   8.3000000e+01   7.9220240e-01
   8.7800000e+01   8.3300000e+01   9.0965278e-01
   8.7800000e+01   8.3600000e+01   9.7562616e-01
   8.7800000e+01   8.3900000e+01   9.8224773e-01
   8.7800000e+01   8.4200000e+01   9.1253275e-01
   8.7800000e+01   8.4500000e+01   7.4228777e-01
   8.7800000e+01   8.4800000e+01   4.6453189e-01
   8.7800000e+01   8.5100000e+01   1.5696693e-01
   8.7800000e+01   8.5400000e+01   1.6153799e-03
   8.7800000e+01   8.5700000e+01   8.9137203e-02
   8.7800000e+01   8.6000000e+01   3.1104856e-01
   8.7800000e+01   8.6300000e+01   5.3944351e-01
   8.7800000e+01   8.6600000e+01   7.2217637e-01
   8.7800000e+01   8.6900000e+01   8.5275016e-01
   8.7800000e+01   8.7200000e+01   9.3787763e-01
   8.7800000e+01   8.7500000e+01   9.8511933e-01
   8.7800000e+01   8.7800000e+01   1.0000000e+00
   8.7800000e+01   8.8100000e+01   9.8599459e-01
   8.7800000e+01   8.8400000e+01   9.4517847e-01
   8.7800000e+01   8.8700000e+01   8.7899855e-01
   8.7800000e+01   8.9000000e+01   7.8910054e-01
   8.7800000e+01   8.9300000e+01   6.7823240e-01
   8.7800000e+01   8.9600000e+01   5.5117686e-01
   8.7800000e+01   8.9900000e+01   4.1550736e-01
   8.7800000e+01   9.0200000e+01   2.8176937e-01
   8.7800000e+01   9.0500000e+01   1.6260890e-01
   8.7800000e+01   9.0800000e+01   7.0621140e-02
   8.7800000e+01   9.1100000e+01   1.5351977e-02
   8.7800000e+01   9.1400000e+01   6.0624844e-04
   8.7800000e+01   9.1700000e+01   2.3329752e-02
   8.7800000e+01   9.2000000e+01   7.4548885e-02
   8.7800000e+01   9.2300000e+01   1.4175264e-01
   8.7800000e+01   9.2600000e+01   2.1157017e-01
   8.7800000e+01   9.2900000e+01   2.7188333e-01
   8.7800000e+01   9.3200000e+01   3.1315280e-01
   8.7800000e+01   9.3500000e+01   3.2919256e-01
   8.7800000e+01   9.3800000e+01   3.1770740e-01
   8.7800000e+01   9.4100000e+01   2.8069695e-01
   8.7800000e+01   9.4400000e+01   2.2450749e-01
   8.7800000e+01   9.4700000e+01   1.5910166e-01
   8.7800000e+01   9.5000000e+01   9.6250462e-02
   8.7800000e+01   9.5300000e+01   4.6894400e-02
   8.7800000e+01   9.5600000e+01   1.8547229e-02
   8.7800000e+01   9.5900000e+01   1.3762740e-02
   8.7800000e+01   9.6200000e+01   3.0143028e-02
   8.7800000e+01   9.6500000e+01   6.1576210e-02
   8.7800000e+01   9.6800000e+01   9.9970381e-02
   8.7800000e+01   9.7100000e+01   1.3687070e-01
   8.7800000e+01   9.7400000e+01   1.6472453e-01
   8.7800000e+01   9.7700000e+01   1.7785790e-01
   8.7800000e+01   9.8000000e+01   1.7329623e-01
   8.7800000e+01   9.8300000e+01   1.5142514e-01
   8.7800000e+01   9.8600000e+01   1.1625993e-01
   8.7800000e+01   9.8900000e+01   7.4967467e-02
   8.7800000e+01   9.9200000e+01   3.6459769e-02
   8.7800000e+01   9.9500000e+01   9.3573457e-03
   8.7800000e+01   9.9800000e+01   7.0559712e-05
   8.7800000e+01   1.0010000e+02   1.1743564e-02
   8.7800000e+01   1.0040000e+02   4.4311952e-02
   8.7800000e+01   1.0070000e+02   9.5359006e-02
   8.7800000e+01   1.0100000e+02   1.6121897e-01
   8.7800000e+01   1.0130000e+02   2.3789623e-01
   8.7800000e+01   1.0160000e+02   3.2161948e-01
   8.7800000e+01   1.0190000e+02   4.0903473e-01
   8.7800000e+01   1.0220000e+02   4.9710464e-01
   8.7800000e+01   1.0250000e+02   5.8275252e-01
   8.7800000e+01   1.0280000e+02   6.6220037e-01
   8.7800000e+01   1.0310000e+02   7.2981185e-01
   8.7800000e+01   1.0340000e+02   7.7607782e-01
   8.7800000e+01   1.0370000e+02   7.8440334e-01
   8.7800000e+01   1.0400000e+02   7.2789634e-01
   8.7800000e+01   1.0430000e+02   5.7496627e-01
   8.7800000e+01   1.0460000e+02   3.2804804e-01
   8.7800000e+01   1.0490000e+02   8.8229322e-02
   8.7800000e+01   1.0520000e+02   1.5517386e-04
   8.7800000e+01   1.0550000e+02   8.1972141e-02
   8.7800000e+01   1.0580000e+02   2.4724585e-01
   8.7800000e+01   1.0610000e+02   4.2458255e-01
   8.7800000e+01   1.0640000e+02   5.8331541e-01
   8.7800000e+01   1.0670000e+02   7.1380349e-01
   8.7800000e+01   1.0700000e+02   8.1181977e-01
   8.7800000e+01   1.0730000e+02   8.7089154e-01
   8.7800000e+01   1.0760000e+02   8.7813647e-01
   8.7800000e+01   1.0790000e+02   8.1256263e-01
   8.7800000e+01   1.0820000e+02   6.5179733e-01
   8.7800000e+01   1.0850000e+02   4.0185182e-01
   8.7800000e+01   1.0880000e+02   1.4351143e-01
   8.7800000e+01   1.0910000e+02   6.4244871e-03
   8.7800000e+01   1.0940000e+02   4.1240294e-02
   8.7800000e+01   1.0970000e+02   1.8896131e-01
   8.7800000e+01   1.1000000e+02   3.7267935e-01
   8.8100000e+01   8.0000000e+01   9.7469007e-01
   8.8100000e+01   8.0300000e+01   9.7150405e-01
   8.8100000e+01   8.0600000e+01   8.7243076e-01
   8.8100000e+01   8.0900000e+01   6.5391931e-01
   8.8100000e+01   8.1200000e+01   3.4567607e-01
   8.8100000e+01   8.1500000e+01   8.0364630e-02
   8.8100000e+01   8.1800000e+01   2.0484800e-03
   8.8100000e+01   8.2100000e+01   1.1016794e-01
   8.8100000e+01   8.2400000e+01   3.0653272e-01
   8.8100000e+01   8.2700000e+01   5.1270187e-01
   8.8100000e+01   8.3000000e+01   6.9374972e-01
   8.8100000e+01   8.3300000e+01   8.3788314e-01
   8.8100000e+01   8.3600000e+01   9.3913751e-01
   8.8100000e+01   8.3900000e+01   9.8779399e-01
   8.8100000e+01   8.4200000e+01   9.6425515e-01
   8.8100000e+01   8.4500000e+01   8.3720898e-01
   8.8100000e+01   8.4800000e+01   5.8236942e-01
   8.8100000e+01   8.5100000e+01   2.5195489e-01
   8.8100000e+01   8.5400000e+01   2.4949999e-02
   8.8100000e+01   8.5700000e+01   3.3715884e-02
   8.8100000e+01   8.6000000e+01   2.0760972e-01
   8.8100000e+01   8.6300000e+01   4.2126607e-01
   8.8100000e+01   8.6600000e+01   6.1074072e-01
   8.8100000e+01   8.6900000e+01   7.5962729e-01
   8.8100000e+01   8.7200000e+01   8.6890185e-01
   8.8100000e+01   8.7500000e+01   9.4308030e-01
   8.8100000e+01   8.7800000e+01   9.8599459e-01
   8.8100000e+01   8.8100000e+01   1.0000000e+00
   8.8100000e+01   8.8400000e+01   9.8620345e-01
   8.8100000e+01   8.8700000e+01   9.4500061e-01
   8.8100000e+01   8.9000000e+01   8.7677766e-01
   8.8100000e+01   8.9300000e+01   7.8278141e-01
   8.8100000e+01   8.9600000e+01   6.6613287e-01
   8.8100000e+01   8.9900000e+01   5.3281554e-01
   8.8100000e+01   9.0200000e+01   3.9225205e-01
   8.8100000e+01   9.0500000e+01   2.5692276e-01
   8.8100000e+01   9.0800000e+01   1.4061795e-01
   8.8100000e+01   9.1100000e+01   5.5514978e-02
   8.8100000e+01   9.1400000e+01   9.0894555e-03
   8.8100000e+01   9.1700000e+01   2.2282333e-03
   8.8100000e+01   9.2000000e+01   2.9344599e-02
   8.8100000e+01   9.2300000e+01   8.0197041e-02
   8.8100000e+01   9.2600000e+01   1.4238439e-01
   8.8100000e+01   9.2900000e+01   2.0356748e-01
   8.8100000e+01   9.3200000e+01   2.5302735e-01
   8.8100000e+01   9.3500000e+01   2.8267276e-01
   8.8100000e+01   9.3800000e+01   2.8778446e-01
   8.8100000e+01   9.4100000e+01   2.6764894e-01
   8.8100000e+01   9.4400000e+01   2.2593289e-01
   8.8100000e+01   9.4700000e+01   1.7038872e-01
   8.8100000e+01   9.5000000e+01   1.1150743e-01
   8.8100000e+01   9.5300000e+01   6.0183294e-02
   8.8100000e+01   9.5600000e+01   2.5096581e-02
   8.8100000e+01   9.5900000e+01   1.0817470e-02
   8.8100000e+01   9.6200000e+01   1.7267179e-02
   8.8100000e+01   9.6500000e+01   4.0441990e-02
   8.8100000e+01   9.6800000e+01   7.3805477e-02
   8.8100000e+01   9.7100000e+01   1.0974971e-01
   8.8100000e+01   9.7400000e+01   1.4082916e-01
   8.8100000e+01   9.7700000e+01   1.6076728e-01
   8.8100000e+01   9.8000000e+01   1.6534891e-01
   8.8100000e+01   9.8300000e+01   1.5322214e-01
   8.8100000e+01   9.8600000e+01   1.2642302e-01
   8.8100000e+01   9.8900000e+01   9.0272304e-02
   8.8100000e+01   9.9200000e+01   5.2381539e-02
   8.8100000e+01   9.9500000e+01   2.0912275e-02
   8.8100000e+01   9.9800000e+01   2.7040429e-03
   8.8100000e+01   1.0010000e+02   2.0063910e-03
   8.8100000e+01   1.0040000e+02   2.0186610e-02
   8.8100000e+01   1.0070000e+02   5.6256187e-02
   8.8100000e+01   1.0100000e+02   1.0776441e-01
   8.8100000e+01   1.0130000e+02   1.7164365e-01
   8.8100000e+01   1.0160000e+02   2.4478911e-01
   8.8100000e+01   1.0190000e+02   3.2433044e-01
   8.8100000e+01   1.0220000e+02   4.0763012e-01
   8.8100000e+01   1.0250000e+02   4.9203212e-01
   8.8100000e+01   1.0280000e+02   5.7430762e-01
   8.8100000e+01   1.0310000e+02   6.4960468e-01
   8.8100000e+01   1.0340000e+02   7.0949904e-01
   8.8100000e+01   1.0370000e+02   7.3862243e-01
   8.8100000e+01   1.0400000e+02   7.1046316e-01
   8.8100000e+01   1.0430000e+02   5.8982606e-01
   8.8100000e+01   1.0460000e+02   3.6641789e-01
   8.8100000e+01   1.0490000e+02   1.2300491e-01
   8.8100000e+01   1.0520000e+02   3.0391776e-03
   8.8100000e+01   1.0550000e+02   4.5687133e-02
   8.8100000e+01   1.0580000e+02   1.8146530e-01
   8.8100000e+01   1.0610000e+02   3.4265924e-01
   8.8100000e+01   1.0640000e+02   4.9659866e-01
   8.8100000e+01   1.0670000e+02   6.3126162e-01
   8.8100000e+01   1.0700000e+02   7.4100568e-01
   8.8100000e+01   1.0730000e+02   8.1880311e-01
   8.8100000e+01   1.0760000e+02   8.5147623e-01
   8.8100000e+01   1.0790000e+02   8.1670833e-01
   8.8100000e+01   1.0820000e+02   6.8716908e-01
   8.8100000e+01   1.0850000e+02   4.5729651e-01
   8.8100000e+01   1.0880000e+02   1.9335191e-01
   8.8100000e+01   1.0910000e+02   2.3471479e-02
   8.8100000e+01   1.0940000e+02   1.5883878e-02
   8.8100000e+01   1.0970000e+02   1.2949740e-01
   8.8100000e+01   1.1000000e+02   2.9349730e-01
   8.8400000e+01   8.0000000e+01   9.4607376e-01
   8.8400000e+01   8.0300000e+01   9.8813490e-01
   8.8400000e+01   8.0600000e+01   9.3805987e-01
   8.8400000e+01   8.0900000e+01   7.5959949e-01
   8.8400000e+01   8.1200000e+01   4.5953584e-01
   8.8400000e+01   8.1500000e+01   1.5408653e-01
   8.8400000e+01   8.1800000e+01   5.0858777e-03
   8.8400000e+01   8.2100000e+01   4.9016694e-02
   8.8400000e+01   8.2400000e+01   2.0678660e-01
   8.8400000e+01   8.2700000e+01   3.9931430e-01
   8.8400000e+01   8.3000000e+01   5.8537412e-01
   8.8400000e+01   8.3300000e+01   7.4812973e-01
   8.8400000e+01   8.3600000e+01   8.7885958e-01
   8.8400000e+01   8.3900000e+01   9.6655740e-01
   8.8400000e+01   8.4200000e+01   9.9011987e-01
   8.8400000e+01   8.4500000e+01   9.1290629e-01
   8.8400000e+01   8.4800000e+01   6.9481475e-01
   8.8400000e+01   8.5100000e+01   3.5992506e-01
   8.8400000e+01   8.5400000e+01   7.4353466e-02
   8.8400000e+01   8.5700000e+01   4.5166767e-03
   8.8400000e+01   8.6000000e+01   1.2118250e-01
   8.8400000e+01   8.6300000e+01   3.0841247e-01
   8.8400000e+01   8.6600000e+01   4.9409019e-01
   8.8400000e+01   8.6900000e+01   6.5289185e-01
   8.8400000e+01   8.7200000e+01   7.8005616e-01
   8.8400000e+01   8.7500000e+01   8.7683598e-01
   8.8400000e+01   8.7800000e+01   9.4517847e-01
   8.8400000e+01   8.8100000e+01   9.8620345e-01
   8.8400000e+01   8.8400000e+01   1.0000000e+00
   8.8400000e+01   8.8700000e+01   9.8590047e-01
   8.8400000e+01   8.9000000e+01   9.4301695e-01
   8.8400000e+01   8.9300000e+01   8.7102715e-01
   8.8400000e+01   8.9600000e+01   7.7120872e-01
   8.8400000e+01   8.9900000e+01   6.4760022e-01
   8.8400000e+01   9.0200000e+01   5.0793678e-01
   8.8400000e+01   9.0500000e+01   3.6377925e-01
   8.8400000e+01   9.0800000e+01   2.2927235e-01
   8.8400000e+01   9.1100000e+01   1.1847175e-01
   8.8400000e+01   9.1400000e+01   4.2045094e-02
   8.8400000e+01   9.1700000e+01   4.7337370e-03
   8.8400000e+01   9.2000000e+01   4.6429180e-03
   8.8400000e+01   9.2300000e+01   3.4394948e-02
   8.8400000e+01   9.2600000e+01   8.3298721e-02
   8.8400000e+01   9.2900000e+01   1.3955368e-01
   8.8400000e+01   9.3200000e+01   1.9195340e-01
   8.8400000e+01   9.3500000e+01   2.3107168e-01
   8.8400000e+01   9.3800000e+01   2.5017145e-01
   8.8400000e+01   9.4100000e+01   2.4602374e-01
   8.8400000e+01   9.4400000e+01   2.1956232e-01
   8.8400000e+01   9.4700000e+01   1.7600797e-01
   8.8400000e+01   9.5000000e+01   1.2402202e-01
   8.8400000e+01   9.5300000e+01   7.3783783e-02
   8.8400000e+01   9.5600000e+01   3.4504654e-02
   8.8400000e+01   9.5900000e+01   1.2308636e-02
   8.8400000e+01   9.6200000e+01   9.2230072e-03
   8.8400000e+01   9.6500000e+01   2.3390035e-02
   8.8400000e+01   9.6800000e+01   5.0066605e-02
   8.8400000e+01   9.7100000e+01   8.2860079e-02
   8.8400000e+01   9.7400000e+01   1.1486498e-01
   8.8400000e+01   9.7700000e+01   1.3964207e-01
   8.8400000e+01   9.8000000e+01   1.5212642e-01
   8.8400000e+01   9.8300000e+01   1.4951035e-01
   8.8400000e+01   9.8600000e+01   1.3196435e-01
   8.8400000e+01   9.8900000e+01   1.0287032e-01
   8.8400000e+01   9.9200000e+01   6.8248000e-02
   8.8400000e+01   9.9500000e+01   3.5375024e-02
   8.8400000e+01   9.9800000e+01   1.1064269e-02
   8.8400000e+01   1.0010000e+02   2.8343505e-04
   8.8400000e+01   1.0040000e+02   5.5726103e-03
   8.8400000e+01   1.0070000e+02   2.7250812e-02
   8.8400000e+01   1.0100000e+02   6.4073752e-02
   8.8400000e+01   1.0130000e+02   1.1396515e-01
   8.8400000e+01   1.0160000e+02   1.7458492e-01
   8.8400000e+01   1.0190000e+02   2.4365340e-01
   8.8400000e+01   1.0220000e+02   3.1903526e-01
   8.8400000e+01   1.0250000e+02   3.9859165e-01
   8.8400000e+01   1.0280000e+02   4.7974654e-01
   8.8400000e+01   1.0310000e+02   5.5857804e-01
   8.8400000e+01   1.0340000e+02   6.2801280e-01
   8.8400000e+01   1.0370000e+02   6.7445802e-01
   8.8400000e+01   1.0400000e+02   6.7289615e-01
   8.8400000e+01   1.0430000e+02   5.8641871e-01
   8.8400000e+01   1.0460000e+02   3.9374419e-01
   8.8400000e+01   1.0490000e+02   1.5760556e-01
   8.8400000e+01   1.0520000e+02   1.4193683e-02
   8.8400000e+01   1.0550000e+02   1.9878988e-02
   8.8400000e+01   1.0580000e+02   1.2341810e-01
   8.8400000e+01   1.0610000e+02   2.6333539e-01
   8.8400000e+01   1.0640000e+02   4.0658148e-01
   8.8400000e+01   1.0670000e+02   5.3952668e-01
   8.8400000e+01   1.0700000e+02   6.5551452e-01
   8.8400000e+01   1.0730000e+02   7.4733365e-01
   8.8400000e+01   1.0760000e+02   8.0210637e-01
   8.8400000e+01   1.0790000e+02   7.9723813e-01
   8.8400000e+01   1.0820000e+02   7.0196438e-01
   8.8400000e+01   1.0850000e+02   5.0025188e-01
   8.8400000e+01   1.0880000e+02   2.4214839e-01
   8.8400000e+01   1.0910000e+02   4.9024449e-02
   8.8400000e+01   1.0940000e+02   2.5215073e-03
   8.8400000e+01   1.0970000e+02   7.9845062e-02
   8.8400000e+01   1.1000000e+02   2.1879283e-01
   8.8700000e+01   8.0000000e+01   8.9253312e-01
   8.8700000e+01   8.0300000e+01   9.7792726e-01
   8.8700000e+01   8.0600000e+01   9.7993668e-01
   8.8700000e+01   8.0900000e+01   8.5150228e-01
   8.8700000e+01   8.1200000e+01   5.7596794e-01
   8.8700000e+01   8.1500000e+01   2.4669448e-01
   8.8700000e+01   8.1800000e+01   3.4622809e-02
   8.8700000e+01   8.2100000e+01   1.1541243e-02
   8.8700000e+01   8.2400000e+01   1.2187368e-01
   8.8700000e+01   8.2700000e+01   2.9018869e-01
   8.8700000e+01   8.3000000e+01   4.7116120e-01
   8.8700000e+01   8.3300000e+01   6.4379947e-01
   8.8700000e+01   8.3600000e+01   7.9709183e-01
   8.8700000e+01   8.3900000e+01   9.1935284e-01
   8.8700000e+01   8.4200000e+01   9.8914035e-01
   8.8700000e+01   8.4500000e+01   9.6648244e-01
   8.8700000e+01   8.4800000e+01   7.9756230e-01
   8.8700000e+01   8.5100000e+01   4.7675037e-01
   8.8700000e+01   8.5400000e+01   1.4795599e-01
   8.8700000e+01   8.5700000e+01   2.6894258e-03
   8.8700000e+01   8.6000000e+01   5.5104305e-02
   8.8700000e+01   8.6300000e+01   2.0521612e-01
   8.8700000e+01   8.6600000e+01   3.7668024e-01
   8.8700000e+01   8.6900000e+01   5.3659268e-01
   8.8700000e+01   8.7200000e+01   6.7467640e-01
   8.8700000e+01   8.7500000e+01   7.8883004e-01
   8.8700000e+01   8.7800000e+01   8.7899855e-01
   8.8700000e+01   8.8100000e+01   9.4500061e-01
   8.8700000e+01   8.8400000e+01   9.8590047e-01
   8.8700000e+01   8.8700000e+01   1.0000000e+00
   8.8700000e+01   8.9000000e+01   9.8517612e-01
   8.8700000e+01   8.9300000e+01   9.3953435e-01
   8.8700000e+01   8.9600000e+01   8.6240197e-01
   8.8700000e+01   8.9900000e+01   7.5559370e-01
   8.8700000e+01   9.0200000e+01   6.2465489e-01
   8.8700000e+01   9.0500000e+01   4.7950036e-01
   8.8700000e+01   9.0800000e+01   3.3376123e-01
   8.8700000e+01   9.1100000e+01   2.0252813e-01
   8.8700000e+01   9.1400000e+01   9.9040424e-02
   8.8700000e+01   9.1700000e+01   3.1643280e-02
   8.8700000e+01   9.2000000e+01   2.2868603e-03
   8.8700000e+01   9.2300000e+01   6.9382266e-03
   8.8700000e+01   9.2600000e+01   3.7294033e-02
   8.8700000e+01   9.2900000e+01   8.2839573e-02
   8.8700000e+01   9.3200000e+01   1.3260441e-01
   8.8700000e+01   9.3500000e+01   1.7646554e-01
   8.8700000e+01   9.3800000e+01   2.0617193e-01
   8.8700000e+01   9.4100000e+01   2.1629647e-01
   8.8700000e+01   9.4400000e+01   2.0511511e-01
   8.8700000e+01   9.4700000e+01   1.7511295e-01
   8.8700000e+01   9.5000000e+01   1.3265431e-01
   8.8700000e+01   9.5300000e+01   8.6562475e-02
   8.8700000e+01   9.5600000e+01   4.5912098e-02
   8.8700000e+01   9.5900000e+01   1.7837007e-02
   8.8700000e+01   9.6200000e+01   6.1501441e-03
   8.8700000e+01   9.6500000e+01   1.1068955e-02
   8.8700000e+01   9.6800000e+01   2.9790067e-02
   8.8700000e+01   9.7100000e+01   5.7440734e-02
   8.8700000e+01   9.7400000e+01   8.8056831e-02
   8.8700000e+01   9.7700000e+01   1.1547810e-01
   8.8700000e+01   9.8000000e+01   1.3421610e-01
   8.8700000e+01   9.8300000e+01   1.4035566e-01
   8.8700000e+01   9.8600000e+01   1.3240516e-01
   8.8700000e+01   9.8900000e+01   1.1181304e-01
   8.8700000e+01   9.9200000e+01   8.2802318e-02
   8.8700000e+01   9.9500000e+01   5.1397337e-02
   8.8700000e+01   9.9800000e+01   2.3943554e-02
   8.8700000e+01   1.0010000e+02   5.7167338e-03
   8.8700000e+01   1.0040000e+02   1.2248215e-04
   8.8700000e+01   1.0070000e+02   8.6078520e-03
   8.8700000e+01   1.0100000e+02   3.1069205e-02
   8.8700000e+01   1.0130000e+02   6.6436090e-02
   8.8700000e+01   1.0160000e+02   1.1319250e-01
   8.8700000e+01   1.0190000e+02   1.6972587e-01
   8.8700000e+01   1.0220000e+02   2.3447952e-01
   8.8700000e+01   1.0250000e+02   3.0590248e-01
   8.8700000e+01   1.0280000e+02   3.8214341e-01
   8.8700000e+01   1.0310000e+02   4.6031139e-01
   8.8700000e+01   1.0340000e+02   5.3488369e-01
   8.8700000e+01   1.0370000e+02   5.9449965e-01
   8.8700000e+01   1.0400000e+02   6.1665534e-01
   8.8700000e+01   1.0430000e+02   5.6464717e-01
   8.8700000e+01   1.0460000e+02   4.0838458e-01
   8.8700000e+01   1.0490000e+02   1.8978192e-01
   8.8700000e+01   1.0520000e+02   3.2176962e-02
   8.8700000e+01   1.0550000e+02   4.6691442e-03
   8.8700000e+01   1.0580000e+02   7.4708073e-02
   8.8700000e+01   1.0610000e+02   1.8927597e-01
   8.8700000e+01   1.0640000e+02   3.1654380e-01
   8.8700000e+01   1.0670000e+02   4.4209871e-01
   8.8700000e+01   1.0700000e+02   5.5870649e-01
   8.8700000e+01   1.0730000e+02   6.5934293e-01
   8.8700000e+01   1.0760000e+02   7.3199851e-01
   8.8700000e+01   1.0790000e+02   7.5483496e-01
   8.8700000e+01   1.0820000e+02   6.9529072e-01
   8.8700000e+01   1.0850000e+02   5.2839525e-01
   8.8700000e+01   1.0880000e+02   2.8704399e-01
   8.8700000e+01   1.0910000e+02   8.1011197e-02
   8.8700000e+01   1.0940000e+02   6.9803499e-04
   8.8700000e+01   1.0970000e+02   4.1188313e-02
   8.8700000e+01   1.1000000e+02   1.5097365e-01
   8.9000000e+01   8.0000000e+01   8.1523518e-01
   8.9000000e+01   8.0300000e+01   9.4000000e-01
   8.9000000e+01   8.0600000e+01   9.9492905e-01
   8.9000000e+01   8.0900000e+01   9.2461430e-01
   8.9000000e+01   8.1200000e+01   6.8950126e-01
   8.9000000e+01   8.1500000e+01   3.5447062e-01
   8.9000000e+01   8.1800000e+01   9.0136836e-02
   8.9000000e+01   8.2100000e+01   1.6861874e-04
   8.9000000e+01   8.2400000e+01   5.6026622e-02
   8.9000000e+01   8.2700000e+01   1.9022700e-01
   8.9000000e+01   8.3000000e+01   3.5582395e-01
   8.9000000e+01   8.3300000e+01   5.2878613e-01
   8.9000000e+01   8.3600000e+01   6.9640543e-01
   8.9000000e+01   8.3900000e+01   8.4698683e-01
   8.9000000e+01   8.4200000e+01   9.5998939e-01
   8.9000000e+01   8.4500000e+01   9.9435763e-01
   8.9000000e+01   8.4800000e+01   8.8539160e-01
   8.9000000e+01   8.5100000e+01   5.9746783e-01
   8.9000000e+01   8.5400000e+01   2.4351736e-01
   8.9000000e+01   8.5700000e+01   2.9599672e-02
   8.9000000e+01   8.6000000e+01   1.3337037e-02
   8.9000000e+01   8.6300000e+01   1.1681052e-01
   8.9000000e+01   8.6600000e+01   2.6377600e-01
   8.9000000e+01   8.6900000e+01   4.1549922e-01
   8.9000000e+01   8.7200000e+01   5.5667349e-01
   8.9000000e+01   8.7500000e+01   6.8190284e-01
   8.9000000e+01   8.7800000e+01   7.8910054e-01
   8.9000000e+01   8.8100000e+01   8.7677766e-01
   8.9000000e+01   8.8400000e+01   9.4301695e-01
   8.9000000e+01   8.8700000e+01   9.8517612e-01
   8.9000000e+01   8.9000000e+01   1.0000000e+00
   8.9000000e+01   8.9300000e+01   9.8409715e-01
   8.9000000e+01   8.9600000e+01   9.3482788e-01
   8.9000000e+01   8.9900000e+01   8.5159730e-01
   8.9000000e+01   9.0200000e+01   7.3733552e-01
   8.9000000e+01   9.0500000e+01   5.9962009e-01
   8.9000000e+01   9.0800000e+01   4.5066986e-01
   8.9000000e+01   9.1100000e+01   3.0566018e-01
   8.9000000e+01   9.1400000e+01   1.7961175e-01
   8.9000000e+01   9.1700000e+01   8.4024053e-02
   8.9000000e+01   9.2000000e+01   2.4659388e-02
   8.9000000e+01   9.2300000e+01   1.1701278e-03
   8.9000000e+01   9.2600000e+01   8.2382873e-03
   8.9000000e+01   9.2900000e+01   3.7362180e-02
   8.9000000e+01   9.3200000e+01   7.8563320e-02
   8.9000000e+01   9.3500000e+01   1.2173649e-01
   8.9000000e+01   9.3800000e+01   1.5773384e-01
   8.9000000e+01   9.4100000e+01   1.7938865e-01
   8.9000000e+01   9.4400000e+01   1.8254900e-01
   8.9000000e+01   9.4700000e+01   1.6690539e-01
   8.9000000e+01   9.5000000e+01   1.3616457e-01
   8.9000000e+01   9.5300000e+01   9.7196912e-02
   8.9000000e+01   9.5600000e+01   5.8244652e-02
   8.9000000e+01   9.5900000e+01   2.6819286e-02
   8.9000000e+01   9.6200000e+01   8.0763966e-03
   8.9000000e+01   9.6500000e+01   4.1097171e-03
   8.9000000e+01   9.6800000e+01   1.4091095e-02
   8.9000000e+01   9.7100000e+01   3.4891628e-02
   8.9000000e+01   9.7400000e+01   6.1845431e-02
   8.9000000e+01   9.7700000e+01   8.9507152e-02
   8.9000000e+01   9.8000000e+01   1.1242440e-01
   8.9000000e+01   9.8300000e+01   1.2599302e-01
   8.9000000e+01   9.8600000e+01   1.2736192e-01
   8.9000000e+01   9.8900000e+01   1.1616316e-01
   8.9000000e+01   9.9200000e+01   9.4719485e-02
   8.9000000e+01   9.9500000e+01   6.7501609e-02
   8.9000000e+01   9.9800000e+01   3.9970722e-02
   8.9000000e+01   1.0010000e+02   1.7281053e-02
   8.9000000e+01   1.0040000e+02   3.3463704e-03
   8.9000000e+01   1.0070000e+02   4.9844917e-04
   8.9000000e+01   1.0100000e+02   9.6448914e-03
   8.9000000e+01   1.0130000e+02   3.0680163e-02
   8.9000000e+01   1.0160000e+02   6.2926924e-02
   8.9000000e+01   1.0190000e+02   1.0548058e-01
   8.9000000e+01   1.0220000e+02   1.5740946e-01
   8.9000000e+01   1.0250000e+02   2.1779123e-01
   8.9000000e+01   1.0280000e+02   2.8553501e-01
   8.9000000e+01   1.0310000e+02   3.5883105e-01
   8.9000000e+01   1.0340000e+02   4.3383174e-01
   8.9000000e+01   1.0370000e+02   5.0175901e-01
   8.9000000e+01   1.0400000e+02   5.4352855e-01
   8.9000000e+01   1.0430000e+02   5.2457251e-01
   8.9000000e+01   1.0460000e+02   4.0863701e-01
   8.9000000e+01   1.0490000e+02   2.1706458e-01
   8.9000000e+01   1.0520000e+02   5.5324868e-02
   8.9000000e+01   1.0550000e+02   8.1999864e-05
   8.9000000e+01   1.0580000e+02   3.7002126e-02
   8.9000000e+01   1.0610000e+02   1.2334783e-01
   8.9000000e+01   1.0640000e+02   2.3006812e-01
   8.9000000e+01   1.0670000e+02   3.4284094e-01
   8.9000000e+01   1.0700000e+02   4.5432555e-01
   8.9000000e+01   1.0730000e+02   5.5805249e-01
   8.9000000e+01   1.0760000e+02   6.4341512e-01
   8.9000000e+01   1.0790000e+02   6.9034565e-01
   8.9000000e+01   1.0820000e+02   6.6624012e-01
   8.9000000e+01   1.0850000e+02   5.3919553e-01
   8.9000000e+01   1.0880000e+02   3.2485420e-01
   8.9000000e+01   1.0910000e+02   1.1705920e-01
   8.9000000e+01   1.0940000e+02   9.8038954e-03
   8.9000000e+01   1.0970000e+02   1.4734820e-02
   8.9000000e+01   1.1000000e+02   9.2622055e-02
   8.9300000e+01   8.0000000e+01   7.1619989e-01
   8.9300000e+01   8.0300000e+01   8.7392172e-01
   8.9300000e+01   8.0600000e+01   9.7976247e-01
   8.9300000e+01   8.0900000e+01   9.7307359e-01
   8.9300000e+01   8.1200000e+01   7.9324815e-01
   8.9300000e+01   8.1500000e+01   4.7221276e-01
   8.9300000e+01   8.1800000e+01   1.7012878e-01
   8.9300000e+01   8.2100000e+01   1.7100667e-02
   8.9300000e+01   8.2400000e+01   1.3918466e-02
   8.9300000e+01   8.2700000e+01   1.0522910e-01
   8.9300000e+01   8.3000000e+01   2.4522186e-01
   8.9300000e+01   8.3300000e+01   4.0819499e-01
   8.9300000e+01   8.3600000e+01   5.8047869e-01
   8.9300000e+01   8.3900000e+01   7.5109444e-01
   8.9300000e+01   8.4200000e+01   9.0169741e-01
   8.9300000e+01   8.4500000e+01   9.9264579e-01
   8.9300000e+01   8.4800000e+01   9.5202914e-01
   8.9300000e+01   8.5100000e+01   7.1558222e-01
   8.9300000e+01   8.5400000e+01   3.5746420e-01
   8.9300000e+01   8.5700000e+01   8.6048301e-02
   8.9300000e+01   8.6000000e+01   1.0960560e-04
   8.9300000e+01   8.6300000e+01   4.9198913e-02
   8.9300000e+01   8.6600000e+01   1.6185989e-01
   8.9300000e+01   8.6900000e+01   2.9574819e-01
   8.9300000e+01   8.7200000e+01   4.3133358e-01
   8.9300000e+01   8.7500000e+01   5.6017363e-01
   8.9300000e+01   8.7800000e+01   6.7823240e-01
   8.9300000e+01   8.8100000e+01   7.8278141e-01
   8.9300000e+01   8.8400000e+01   8.7102715e-01
   8.9300000e+01   8.8700000e+01   9.3953435e-01
   8.9300000e+01   8.9000000e+01   9.8409715e-01
   8.9300000e+01   8.9300000e+01   1.0000000e+00
   8.9300000e+01   8.9600000e+01   9.8273622e-01
   8.9300000e+01   8.9900000e+01   9.2924153e-01
   8.9300000e+01   9.0200000e+01   8.3951934e-01
   8.9300000e+01   9.0500000e+01   7.1818864e-01
   8.9300000e+01   9.0800000e+01   5.7514989e-01
   8.9300000e+01   9.1100000e+01   4.2460942e-01
   8.9300000e+01   9.1400000e+01   2.8238825e-01
   8.9300000e+01   9.1700000e+01   1.6245096e-01
   8.9300000e+01   9.2000000e+01   7.4100879e-02
   8.9300000e+01   9.2300000e+01   2.0822541e-02
   8.9300000e+01   9.2600000e+01   7.5484147e-04
   8.9300000e+01   9.2900000e+01   8.0819771e-03
   8.9300000e+01   9.3200000e+01   3.4584622e-02
   8.9300000e+01   9.3500000e+01   7.0958597e-02
   8.9300000e+01   9.3800000e+01   1.0789519e-01
   8.9300000e+01   9.4100000e+01   1.3710767e-01
   8.9300000e+01   9.4400000e+01   1.5243411e-01
   8.9300000e+01   9.4700000e+01   1.5090041e-01
   8.9300000e+01   9.5000000e+01   1.3334934e-01
   8.9300000e+01   9.5300000e+01   1.0418681e-01
   8.9300000e+01   9.5600000e+01   7.0125941e-02
   8.9300000e+01   9.5900000e+01   3.8343041e-02
   8.9300000e+01   9.6200000e+01   1.4760053e-02
   8.9300000e+01   9.6500000e+01   2.9964639e-03
   8.9300000e+01   9.6800000e+01   4.0938028e-03
   8.9300000e+01   9.7100000e+01   1.6779289e-02
   8.9300000e+01   9.7400000e+01   3.7969773e-02
   8.9300000e+01   9.7700000e+01   6.3342674e-02
   8.9300000e+01   9.8000000e+01   8.7960399e-02
   8.9300000e+01   9.8300000e+01   1.0701459e-01
   8.9300000e+01   9.8600000e+01   1.1670381e-01
   8.9300000e+01   9.8900000e+01   1.1509090e-01
   8.9300000e+01   9.9200000e+01   1.0262202e-01
   8.9300000e+01   9.9500000e+01   8.2010470e-02
   8.9300000e+01   9.9800000e+01   5.7463468e-02
   8.9300000e+01   1.0010000e+02   3.3579240e-02
   8.9300000e+01   1.0040000e+02   1.4377449e-02
   8.9300000e+01   1.0070000e+02   2.7648146e-03
   8.9300000e+01   1.0100000e+02   4.5960367e-04
   8.9300000e+01   1.0130000e+02   8.2152396e-03
   8.9300000e+01   1.0160000e+02   2.6153090e-02
   8.9300000e+01   1.0190000e+02   5.4072803e-02
   8.9300000e+01   1.0220000e+02   9.1675829e-02
   8.9300000e+01   1.0250000e+02   1.3867167e-01
   8.9300000e+01   1.0280000e+02   1.9472101e-01
   8.9300000e+01   1.0310000e+02   2.5908302e-01
   8.9300000e+01   1.0340000e+02   3.2961551e-01
   8.9300000e+01   1.0370000e+02   4.0033431e-01
   8.9300000e+01   1.0400000e+02   4.5631249e-01
   8.9300000e+01   1.0430000e+02   4.6699271e-01
   8.9300000e+01   1.0460000e+02   3.9306023e-01
   8.9300000e+01   1.0490000e+02   2.3674911e-01
   8.9300000e+01   1.0520000e+02   8.1515308e-02
   8.9300000e+01   1.0550000e+02   5.7944462e-03
   8.9300000e+01   1.0580000e+02   1.1906572e-02
   8.9300000e+01   1.0610000e+02   6.8679157e-02
   8.9300000e+01   1.0640000e+02   1.5128987e-01
   8.9300000e+01   1.0670000e+02   2.4640799e-01
   8.9300000e+01   1.0700000e+02   3.4708186e-01
   8.9300000e+01   1.0730000e+02   4.4774736e-01
   8.9300000e+01   1.0760000e+02   5.3967741e-01
   8.9300000e+01   1.0790000e+02   6.0553107e-01
   8.9300000e+01   1.0820000e+02   6.1449715e-01
   8.9300000e+01   1.0850000e+02   5.3023807e-01
   8.9300000e+01   1.0880000e+02   3.5204243e-01
   8.9300000e+01   1.0910000e+02   1.5422232e-01
   8.9300000e+01   1.0940000e+02   2.8757204e-02
   8.9300000e+01   1.0970000e+02   1.5181324e-03
   8.9300000e+01   1.1000000e+02   4.6493845e-02
   8.9600000e+01   8.0000000e+01   5.9918693e-01
   8.9600000e+01   8.0300000e+01   7.8067759e-01
   8.9600000e+01   8.0600000e+01   9.3188142e-01
   8.9600000e+01   8.0900000e+01   9.9066678e-01
   8.9600000e+01   8.1200000e+01   8.7879334e-01
   8.9600000e+01   8.1500000e+01   5.9250697e-01
   8.9600000e+01   8.1800000e+01   2.7109811e-01
   8.9600000e+01   8.2100000e+01   6.3383505e-02
   8.9600000e+01   8.2400000e+01   5.6069667e-05
   8.9600000e+01   8.2700000e+01   4.1679739e-02
   8.9600000e+01   8.3000000e+01   1.4652732e-01
   8.9600000e+01   8.3300000e+01   2.8884004e-01
   8.9600000e+01   8.3600000e+01   4.5485822e-01
   8.9600000e+01   8.3900000e+01   6.3507413e-01
   8.9600000e+01   8.4200000e+01   8.1462579e-01
   8.9600000e+01   8.4500000e+01   9.5795428e-01
   8.9600000e+01   8.4800000e+01   9.9048057e-01
   8.9600000e+01   8.5100000e+01   8.2269338e-01
   8.9600000e+01   8.5400000e+01   4.8392873e-01
   8.9600000e+01   8.5700000e+01   1.7118301e-01
   8.9600000e+01   8.6000000e+01   1.9092588e-02
   8.9600000e+01   8.6300000e+01   8.8353687e-03
   8.9600000e+01   8.6600000e+01   7.8611297e-02
   8.9600000e+01   8.6900000e+01   1.8516193e-01
   8.9600000e+01   8.7200000e+01   3.0590593e-01
   8.9600000e+01   8.7500000e+01   4.2983194e-01
   8.9600000e+01   8.7800000e+01   5.5117686e-01
   8.9600000e+01   8.8100000e+01   6.6613287e-01
   8.9600000e+01   8.8400000e+01   7.7120872e-01
   8.9600000e+01   8.8700000e+01   8.6240197e-01
   8.9600000e+01   8.9000000e+01   9.3482788e-01
   8.9600000e+01   8.9300000e+01   9.8273622e-01
   8.9600000e+01   8.9600000e+01   1.0000000e+00
   8.9600000e+01   8.9900000e+01   9.8119559e-01
   8.9600000e+01   9.0200000e+01   9.2325904e-01
   8.9600000e+01   9.0500000e+01   8.2736305e-01
   8.9600000e+01   9.0800000e+01   7.0023465e-01
   8.9600000e+01   9.1100000e+01   5.5399144e-01
   8.9600000e+01   9.1400000e+01   4.0408861e-01
   8.9600000e+01   9.1700000e+01   2.6599671e-01
   8.9600000e+01   9.2000000e+01   1.5199304e-01
   8.9600000e+01   9.2300000e+01   6.9275321e-02
   8.9600000e+01   9.2600000e+01   1.9711726e-02
   8.9600000e+01   9.2900000e+01   7.2621054e-04
   8.9600000e+01   9.3200000e+01   6.5858087e-03
   8.9600000e+01   9.3500000e+01   2.9603927e-02
   8.9600000e+01   9.3800000e+01   6.1148888e-02
   8.9600000e+01   9.4100000e+01   9.2598464e-02
   8.9600000e+01   9.4400000e+01   1.1641398e-01
   8.9600000e+01   9.4700000e+01   1.2732497e-01
   8.9600000e+01   9.5000000e+01   1.2332285e-01
   8.9600000e+01   9.5300000e+01   1.0599061e-01
   8.9600000e+01   9.5600000e+01   7.9870456e-02
   8.9600000e+01   9.5900000e+01   5.1043035e-02
   8.9600000e+01   9.6200000e+01   2.5493631e-02
   8.9600000e+01   9.6500000e+01   7.8486493e-03
   8.9600000e+01   9.6800000e+01   7.4016512e-04
   8.9600000e+01   9.7100000e+01   4.7113256e-03
   8.9600000e+01   9.7400000e+01   1.8431103e-02
   8.9600000e+01   9.7700000e+01   3.9039882e-02
   8.9600000e+01   9.8000000e+01   6.2580643e-02
   8.9600000e+01   9.8300000e+01   8.4571650e-02
   8.9600000e+01   9.8600000e+01   1.0077276e-01
   8.9600000e+01   9.8900000e+01   1.0806851e-01
   8.9600000e+01   9.9200000e+01   1.0520909e-01
   8.9600000e+01   9.9500000e+01   9.3081905e-02
   8.9600000e+01   9.9800000e+01   7.4356273e-02
   8.9600000e+01   1.0010000e+02   5.2665626e-02
   8.9600000e+01   1.0040000e+02   3.1706657e-02
   8.9600000e+01   1.0070000e+02   1.4591035e-02
   8.9600000e+01   1.0100000e+02   3.5730831e-03
   8.9600000e+01   1.0130000e+02   8.5915671e-05
   8.9600000e+01   1.0160000e+02   4.9445846e-03
   8.9600000e+01   1.0190000e+02   1.8593976e-02
   8.9600000e+01   1.0220000e+02   4.1328529e-02
   8.9600000e+01   1.0250000e+02   7.3445779e-02
   8.9600000e+01   1.0280000e+02   1.1529418e-01
   8.9600000e+01   1.0310000e+02   1.6711327e-01
   8.9600000e+01   1.0340000e+02   2.2837824e-01
   8.9600000e+01   1.0370000e+02   2.9592466e-01
   8.9600000e+01   1.0400000e+02   3.5946460e-01
   8.9600000e+01   1.0430000e+02   3.9413261e-01
   8.9600000e+01   1.0460000e+02   3.6101194e-01
   8.9600000e+01   1.0490000e+02   2.4609185e-01
   8.9600000e+01   1.0520000e+02   1.0801375e-01
   8.9600000e+01   1.0550000e+02   2.0801436e-02
   8.9600000e+01   1.0580000e+02   6.3264822e-04
   8.9600000e+01   1.0610000e+02   2.8436779e-02
   8.9600000e+01   1.0640000e+02   8.4842833e-02
   8.9600000e+01   1.0670000e+02   1.5838476e-01
   8.9600000e+01   1.0700000e+02   2.4299255e-01
   8.9600000e+01   1.0730000e+02   3.3431430e-01
   8.9600000e+01   1.0760000e+02   4.2587701e-01
   8.9600000e+01   1.0790000e+02   5.0389080e-01
   8.9600000e+01   1.0820000e+02   5.4115560e-01
   8.9600000e+01   1.0850000e+02   4.9984598e-01
   8.9600000e+01   1.0880000e+02   3.6497148e-01
   8.9600000e+01   1.0910000e+02   1.8884686e-01
   8.9600000e+01   1.0940000e+02   5.5646245e-02
   8.9600000e+01   1.0970000e+02   2.0151597e-03
   8.9600000e+01   1.1000000e+02   1.5247780e-02
   8.9900000e+01   8.0000000e+01   4.7047453e-01
   8.9900000e+01   8.0300000e+01   6.6376889e-01
   8.9900000e+01   8.0600000e+01   8.5070233e-01
   8.9900000e+01   8.0900000e+01   9.7192599e-01
   8.9900000e+01   8.1200000e+01   9.3671743e-01
   8.9900000e+01   8.1500000e+01   7.0541160e-01
   8.9900000e+01   8.1800000e+01   3.8654768e-01
   8.9900000e+01   8.2100000e+01   1.3766444e-01
   8.9900000e+01   8.2400000e+01   1.7659472e-02
   8.9900000e+01   8.2700000e+01   5.9545662e-03
   8.9900000e+01   8.3000000e+01   6.7844087e-02
   8.9900000e+01   8.3300000e+01   1.7929888e-01
   8.9900000e+01   8.3600000e+01   3.2744068e-01
   8.9900000e+01   8.3900000e+01   5.0495520e-01
   8.9900000e+01   8.4200000e+01   7.0162441e-01
   8.9900000e+01   8.4500000e+01   8.8862792e-01
   8.9900000e+01   8.4800000e+01   9.9398722e-01
   8.9900000e+01   8.5100000e+01   9.0869747e-01
   8.9900000e+01   8.5400000e+01   6.1402338e-01
   8.9900000e+01   8.5700000e+01   2.8121553e-01
   8.9900000e+01   8.6000000e+01   7.2078436e-02
   8.9900000e+01   8.6300000e+01   1.5832402e-03
   8.9900000e+01   8.6600000e+01   2.2258022e-02
   8.9900000e+01   8.6900000e+01   9.3005539e-02
   8.9900000e+01   8.7200000e+01   1.8973780e-01
   8.9900000e+01   8.7500000e+01   2.9960737e-01
   8.9900000e+01   8.7800000e+01   4.1550736e-01
   8.9900000e+01   8.8100000e+01   5.3281554e-01
   8.9900000e+01   8.8400000e+01   6.4760022e-01
   8.9900000e+01   8.8700000e+01   7.5559370e-01
   8.9900000e+01   8.9000000e+01   8.5159730e-01
   8.9900000e+01   8.9300000e+01   9.2924153e-01
   8.9900000e+01   8.9600000e+01   9.8119559e-01
   8.9900000e+01   8.9900000e+01   1.0000000e+00
   8.9900000e+01   9.0200000e+01   9.7962145e-01
   8.9900000e+01   9.0500000e+01   9.1752120e-01
   8.9900000e+01   9.0800000e+01   8.1654608e-01
   8.9900000e+01   9.1100000e+01   6.8562495e-01
   8.9900000e+01   9.1400000e+01   5.3854736e-01
   8.9900000e+01   9.1700000e+01   3.9106607e-01
   8.9900000e+01   9.2000000e+01   2.5752836e-01
   8.9900000e+01   9.2300000e+01   1.4838633e-01
   8.9900000e+01   9.2600000e+01   6.9219996e-02
   8.9900000e+01   9.2900000e+01   2.1035084e-02
   8.9900000e+01   9.3200000e+01   1.1867998e-03
   8.9900000e+01   9.3500000e+01   4.3841554e-03
   8.9900000e+01   9.3800000e+01   2.3559031e-02
   8.9900000e+01   9.4100000e+01   5.0674663e-02
   8.9900000e+01   9.4400000e+01   7.7666752e-02
   8.9900000e+01   9.4700000e+01   9.7612610e-02
   8.9900000e+01   9.5000000e+01   1.0595313e-01
   8.9900000e+01   9.5300000e+01   1.0133145e-01
   8.9900000e+01   9.5600000e+01   8.5619914e-02
   8.9900000e+01   9.5900000e+01   6.3064265e-02
   8.9900000e+01   9.6200000e+01   3.8921444e-02
   8.9900000e+01   9.6500000e+01   1.8143123e-02
   8.9900000e+01   9.6800000e+01   4.4774615e-03
   8.9900000e+01   9.7100000e+01   5.0139640e-05
   8.9900000e+01   9.7400000e+01   5.2848256e-03
   8.9900000e+01   9.7700000e+01   1.9001566e-02
   8.9900000e+01   9.8000000e+01   3.8623261e-02
   8.9900000e+01   9.8300000e+01   6.0527758e-02
   8.9900000e+01   9.8600000e+01   8.0623466e-02
   8.9900000e+01   9.8900000e+01   9.5148034e-02
   8.9900000e+01   9.9200000e+01   1.0151493e-01
   8.9900000e+01   9.9500000e+01   9.8894086e-02
   8.9900000e+01   9.9800000e+01   8.8269717e-02
   8.9900000e+01   1.0010000e+02   7.1975529e-02
   8.9900000e+01   1.0040000e+02   5.2966547e-02
   8.9900000e+01   1.0070000e+02   3.4151324e-02
   8.9900000e+01   1.0100000e+02   1.7980465e-02
   8.9900000e+01   1.0130000e+02   6.3135519e-03
   8.9900000e+01   1.0160000e+02   4.8312221e-04
   8.9900000e+01   1.0190000e+02   1.4566867e-03
   8.9900000e+01   1.0220000e+02   1.0024859e-02
   8.9900000e+01   1.0250000e+02   2.6974550e-02
   8.9900000e+01   1.0280000e+02   5.3215554e-02
   8.9900000e+01   1.0310000e+02   8.9792178e-02
   8.9900000e+01   1.0340000e+02   1.3756991e-01
   8.9900000e+01   1.0370000e+02   1.9599650e-01
   8.9900000e+01   1.0400000e+02   2.5954025e-01
   8.9900000e+01   1.0430000e+02   3.1030880e-01
   8.9900000e+01   1.0460000e+02   3.1335744e-01
   8.9900000e+01   1.0490000e+02   2.4276420e-01
   8.9900000e+01   1.0520000e+02   1.3149284e-01
   8.9900000e+01   1.0550000e+02   4.3072641e-02
   8.9900000e+01   1.0580000e+02   3.4737086e-03
   8.9900000e+01   1.0610000e+02   5.2836763e-03
   8.9900000e+01   1.0640000e+02   3.5405855e-02
   8.9900000e+01   1.0670000e+02   8.4995358e-02
   8.9900000e+01   1.0700000e+02   1.4930576e-01
   8.9900000e+01   1.0730000e+02   2.2542055e-01
   8.9900000e+01   1.0760000e+02   3.0933329e-01
   8.9900000e+01   1.0790000e+02   3.9138902e-01
   8.9900000e+01   1.0820000e+02   4.4962839e-01
   8.9900000e+01   1.0850000e+02   4.4797227e-01
   8.9900000e+01   1.0880000e+02   3.6049659e-01
   8.9900000e+01   1.0910000e+02   2.1668939e-01
   8.9900000e+01   1.0940000e+02   8.7430141e-02
   8.9900000e+01   1.0970000e+02   1.5623039e-02
   8.9900000e+01   1.1000000e+02   8.8471637e-04
   9.0200000e+01   8.0000000e+01   3.3917777e-01
   9.0200000e+01   8.0300000e+01   5.3012579e-01
   9.0200000e+01   8.0600000e+01   7.3904661e-01
   9.0200000e+01   8.0900000e+01   9.1380645e-01
   9.0200000e+01   8.1200000e+01   9.5797487e-01
   9.0200000e+01   8.1500000e+01   7.9894579e-01
   9.0200000e+01   8.1800000e+01   5.0642136e-01
   9.0200000e+01   8.2100000e+01   2.3491330e-01
   9.0200000e+01   8.2400000e+01   6.7127865e-02
   9.0200000e+01   8.2700000e+01   2.8794028e-03
   9.0200000e+01   8.3000000e+01   1.7077662e-02
   9.0200000e+01   8.3300000e+01   8.9228249e-02
   9.0200000e+01   8.3600000e+01   2.0832145e-01
   9.0200000e+01   8.3900000e+01   3.6983582e-01
   9.0200000e+01   8.4200000e+01   5.6906516e-01
   9.0200000e+01   8.4500000e+01   7.8626451e-01
   9.0200000e+01   8.4800000e+01   9.5765826e-01
   9.0200000e+01   8.5100000e+01   9.6286411e-01
   9.0200000e+01   8.5400000e+01   7.3578140e-01
   9.0200000e+01   8.5700000e+01   4.0830462e-01
   9.0200000e+01   8.6000000e+01   1.5734507e-01
   9.0200000e+01   8.6300000e+01   3.1039938e-02
   9.0200000e+01   8.6600000e+01   1.3629826e-04
   9.0200000e+01   8.6900000e+01   2.8910029e-02
   9.0200000e+01   8.7200000e+01   9.3611422e-02
   9.0200000e+01   8.7500000e+01   1.8053297e-01
   9.0200000e+01   8.7800000e+01   2.8176937e-01
   9.0200000e+01   8.8100000e+01   3.9225205e-01
   9.0200000e+01   8.8400000e+01   5.0793678e-01
   9.0200000e+01   8.8700000e+01   6.2465489e-01
   9.0200000e+01   8.9000000e+01   7.3733552e-01
   9.0200000e+01   8.9300000e+01   8.3951934e-01
   9.0200000e+01   8.9600000e+01   9.2325904e-01
   9.0200000e+01   8.9900000e+01   9.7962145e-01
   9.0200000e+01   9.0200000e+01   1.0000000e+00
   9.0200000e+01   9.0500000e+01   9.7819996e-01
   9.0200000e+01   9.0800000e+01   9.1275814e-01
   9.0200000e+01   9.1100000e+01   8.0847115e-01
   9.0200000e+01   9.1400000e+01   6.7614467e-01
   9.0200000e+01   9.1700000e+01   5.3039200e-01
   9.0200000e+01   9.2000000e+01   3.8639688e-01
   9.0200000e+01   9.2300000e+01   2.5701985e-01
   9.0200000e+01   9.2600000e+01   1.5116001e-01
   9.0200000e+01   9.2900000e+01   7.3428920e-02
   9.0200000e+01   9.3200000e+01   2.4633626e-02
   9.0200000e+01   9.3500000e+01   2.5086958e-03
   9.0200000e+01   9.3800000e+01   2.3866182e-03
   9.0200000e+01   9.4100000e+01   1.7796383e-02
   9.0200000e+01   9.4400000e+01   4.1172911e-02
   9.0200000e+01   9.4700000e+01   6.4861386e-02
   9.0200000e+01   9.5000000e+01   8.2390337e-02
   9.0200000e+01   9.5300000e+01   8.9677864e-02
   9.0200000e+01   9.5600000e+01   8.5682035e-02
   9.0200000e+01   9.5900000e+01   7.2202792e-02
   9.0200000e+01   9.6200000e+01   5.2969748e-02
   9.0200000e+01   9.6500000e+01   3.2460106e-02
   9.0200000e+01   9.6800000e+01   1.4875984e-02
   9.0200000e+01   9.7100000e+01   3.4754690e-03
   9.0200000e+01   9.7400000e+01   2.2568191e-04
   9.0200000e+01   9.7700000e+01   5.6566014e-03
   9.0200000e+01   9.8000000e+01   1.8832720e-02
   9.0200000e+01   9.8300000e+01   3.7456009e-02
   9.0200000e+01   9.8600000e+01   5.8187774e-02
   9.0200000e+01   9.8900000e+01   7.7255897e-02
   9.0200000e+01   9.9200000e+01   9.1272056e-02
   9.0200000e+01   9.9500000e+01   9.8003404e-02
   9.0200000e+01   9.9800000e+01   9.6790892e-02
   9.0200000e+01   1.0010000e+02   8.8468538e-02
   9.0200000e+01   1.0040000e+02   7.4897404e-02
   9.0200000e+01   1.0070000e+02   5.8379787e-02
   9.0200000e+01   1.0100000e+02   4.1185194e-02
   9.0200000e+01   1.0130000e+02   2.5286713e-02
   9.0200000e+01   1.0160000e+02   1.2291976e-02
   9.0200000e+01   1.0190000e+02   3.5047836e-03
   9.0200000e+01   1.0220000e+02   5.6577520e-05
   9.0200000e+01   1.0250000e+02   3.0689028e-03
   9.0200000e+01   1.0280000e+02   1.3824099e-02
   9.0200000e+01   1.0310000e+02   3.3909315e-02
   9.0200000e+01   1.0340000e+02   6.5209021e-02
   9.0200000e+01   1.0370000e+02   1.0931281e-01
   9.0200000e+01   1.0400000e+02   1.6509893e-01
   9.0200000e+01   1.0430000e+02   2.2228105e-01
   9.0200000e+01   1.0460000e+02   2.5316949e-01
   9.0200000e+01   1.0490000e+02   2.2555064e-01
   9.0200000e+01   1.0520000e+02   1.4833916e-01
   9.0200000e+01   1.0550000e+02   6.9347619e-02
   9.0200000e+01   1.0580000e+02   1.9201396e-02
   9.0200000e+01   1.0610000e+02   5.4784966e-04
   9.0200000e+01   1.0640000e+02   6.7951460e-03
   9.0200000e+01   1.0670000e+02   3.2240085e-02
   9.0200000e+01   1.0700000e+02   7.3785419e-02
   9.0200000e+01   1.0730000e+02   1.3004270e-01
   9.0200000e+01   1.0760000e+02   1.9945922e-01
   9.0200000e+01   1.0790000e+02   2.7673306e-01
   9.0200000e+01   1.0820000e+02   3.4634988e-01
   9.0200000e+01   1.0850000e+02   3.7718187e-01
   9.0200000e+01   1.0880000e+02   3.3688632e-01
   9.0200000e+01   1.0910000e+02   2.3340936e-01
   9.0200000e+01   1.0940000e+02   1.1986815e-01
   9.0200000e+01   1.0970000e+02   4.0131223e-02
   9.0200000e+01   1.1000000e+02   3.9530914e-03
   9.0500000e+01   8.0000000e+01   2.1665188e-01
   9.0500000e+01   8.0300000e+01   3.9029312e-01
   9.0500000e+01   8.0600000e+01   6.0422618e-01
   9.0500000e+01   8.0900000e+01   8.1757945e-01
   9.0500000e+01   8.1200000e+01   9.3608639e-01
   9.0500000e+01   8.1500000e+01   8.6071669e-01
   9.0500000e+01   8.1800000e+01   6.1753629e-01
   9.0500000e+01   8.2100000e+01   3.4567697e-01
   9.0500000e+01   8.2400000e+01   1.4451857e-01
   9.0500000e+01   8.2700000e+01   3.3865811e-02
   9.0500000e+01   8.3000000e+01   6.7919997e-05
   9.0500000e+01   8.3300000e+01   2.7752117e-02
   9.0500000e+01   8.3600000e+01   1.0865127e-01
   9.0500000e+01   8.3900000e+01   2.4140224e-01
   9.0500000e+01   8.4200000e+01   4.2719863e-01
   9.0500000e+01   8.4500000e+01   6.5700016e-01
   9.0500000e+01   8.4800000e+01   8.8050136e-01
   9.0500000e+01   8.5100000e+01   9.7590388e-01
   9.0500000e+01   8.5400000e+01   8.3525268e-01
   9.0500000e+01   8.5700000e+01   5.4023236e-01
   9.0500000e+01   8.6000000e+01   2.6823514e-01
   9.0500000e+01   8.6300000e+01   9.6559183e-02
   9.0500000e+01   8.6600000e+01   1.6573872e-02
   9.0500000e+01   8.6900000e+01   8.8028133e-04
   9.0500000e+01   8.7200000e+01   2.8037478e-02
   9.0500000e+01   8.7500000e+01   8.4624046e-02
   9.0500000e+01   8.7800000e+01   1.6260890e-01
   9.0500000e+01   8.8100000e+01   2.5692276e-01
   9.0500000e+01   8.8400000e+01   3.6377925e-01
   9.0500000e+01   8.8700000e+01   4.7950036e-01
   9.0500000e+01   8.9000000e+01   5.9962009e-01
   9.0500000e+01   8.9300000e+01   7.1818864e-01
   9.0500000e+01   8.9600000e+01   8.2736305e-01
   9.0500000e+01   8.9900000e+01   9.1752120e-01
   9.0500000e+01   9.0200000e+01   9.7819996e-01
   9.0500000e+01   9.0500000e+01   1.0000000e+00
   9.0500000e+01   9.0800000e+01   9.7712674e-01
   9.0500000e+01   9.1100000e+01   9.0962906e-01
   9.0500000e+01   9.1400000e+01   8.0417045e-01
   9.0500000e+01   9.1700000e+01   6.7275149e-01
   9.0500000e+01   9.2000000e+01   5.2991513e-01
   9.0500000e+01   9.2300000e+01   3.8971440e-01
   9.0500000e+01   9.2600000e+01   2.6355587e-01
   9.0500000e+01   9.2900000e+01   1.5927533e-01
   9.0500000e+01   9.3200000e+01   8.1141419e-02
   9.0500000e+01   9.3500000e+01   3.0264613e-02
   9.0500000e+01   9.3800000e+01   5.0286577e-03
   9.0500000e+01   9.4100000e+01   1.4375954e-03
   9.0500000e+01   9.4400000e+01   1.3516983e-02
   9.0500000e+01   9.4700000e+01   3.4011789e-02
   9.0500000e+01   9.5000000e+01   5.5509044e-02
   9.0500000e+01   9.5300000e+01   7.1807467e-02
   9.0500000e+01   9.5600000e+01   7.9069916e-02
   9.0500000e+01   9.5900000e+01   7.6299724e-02
   9.0500000e+01   9.6200000e+01   6.5017291e-02
   9.0500000e+01   9.6500000e+01   4.8402502e-02
   9.0500000e+01   9.6800000e+01   3.0317044e-02
   9.0500000e+01   9.7100000e+01   1.4499779e-02
   9.0500000e+01   9.7400000e+01   4.0156421e-03
   9.0500000e+01   9.7700000e+01   8.9773722e-04
   9.0500000e+01   9.8000000e+01   5.9019313e-03
   9.0500000e+01   9.8300000e+01   1.8361503e-02
   9.0500000e+01   9.8600000e+01   3.6221397e-02
   9.0500000e+01   9.8900000e+01   5.6366842e-02
   9.0500000e+01   9.9200000e+01   7.5274101e-02
   9.0500000e+01   9.9500000e+01   8.9824621e-02
   9.0500000e+01   9.9800000e+01   9.7981249e-02
   9.0500000e+01   1.0010000e+02   9.9072744e-02
   9.0500000e+01   1.0040000e+02   9.3648136e-02
   9.0500000e+01   1.0070000e+02   8.3067487e-02
   9.0500000e+01   1.0100000e+02   6.9053286e-02
   9.0500000e+01   1.0130000e+02   5.3353902e-02
   9.0500000e+01   1.0160000e+02   3.7565702e-02
   9.0500000e+01   1.0190000e+02   2.3092872e-02
   9.0500000e+01   1.0220000e+02   1.1204227e-02
   9.0500000e+01   1.0250000e+02   3.1557714e-03
   9.0500000e+01   1.0280000e+02   3.6548606e-04
   9.0500000e+01   1.0310000e+02   4.6350489e-03
   9.0500000e+01   1.0340000e+02   1.8376493e-02
   9.0500000e+01   1.0370000e+02   4.4602771e-02
   9.0500000e+01   1.0400000e+02   8.5748848e-02
   9.0500000e+01   1.0430000e+02   1.3889727e-01
   9.0500000e+01   1.0460000e+02   1.8607350e-01
   9.0500000e+01   1.0490000e+02   1.9512609e-01
   9.0500000e+01   1.0520000e+02   1.5530636e-01
   9.0500000e+01   1.0550000e+02   9.5273408e-02
   9.0500000e+01   1.0580000e+02   4.4623915e-02
   9.0500000e+01   1.0610000e+02   1.3309693e-02
   9.0500000e+01   1.0640000e+02   7.2925657e-04
   9.0500000e+01   1.0670000e+02   4.4827175e-03
   9.0500000e+01   1.0700000e+02   2.3260270e-02
   9.0500000e+01   1.0730000e+02   5.7123428e-02
   9.0500000e+01   1.0760000e+02   1.0669101e-01
   9.0500000e+01   1.0790000e+02   1.7076228e-01
   9.0500000e+01   1.0820000e+02   2.4079117e-01
   9.0500000e+01   1.0850000e+02   2.9331834e-01
   9.0500000e+01   1.0880000e+02   2.9486253e-01
   9.0500000e+01   1.0910000e+02   2.3546800e-01
   9.0500000e+01   1.0940000e+02   1.4787887e-01
   9.0500000e+01   1.0970000e+02   7.1447298e-02
   9.0500000e+01   1.1000000e+02   2.2747743e-02
   9.0800000e+01   8.0000000e+01   1.1471064e-01
   9.0800000e+01   8.0300000e+01   2.5735057e-01
   9.0800000e+01   8.0600000e+01   4.5803539e-01
   9.0800000e+01   8.0900000e+01   6.9014737e-01
   9.0800000e+01   8.1200000e+01   8.6957813e-01
   9.0800000e+01   8.1500000e+01   8.8059808e-01
   9.0800000e+01   8.1800000e+01   7.0542113e-01
   9.0800000e+01   8.2100000e+01   4.5657093e-01
   9.0800000e+01   8.2400000e+01   2.4080062e-01
   9.0800000e+01   8.2700000e+01   9.5281526e-02
   9.0800000e+01   8.3000000e+01   1.8448297e-02
   9.0800000e+01   8.3300000e+01   1.1428357e-03
   9.0800000e+01   8.3600000e+01   3.8449994e-02
   9.0800000e+01   8.3900000e+01   1.3219815e-01
   9.0800000e+01   8.4200000e+01   2.8924178e-01
   9.0800000e+01   8.4500000e+01   5.1179386e-01
   9.0800000e+01   8.4800000e+01   7.6710602e-01
   9.0800000e+01   8.5100000e+01   9.4262981e-01
   9.0800000e+01   8.5400000e+01   8.9893790e-01
   9.0800000e+01   8.5700000e+01   6.6152803e-01
   9.0800000e+01   8.6000000e+01   3.9278391e-01
   9.0800000e+01   8.6300000e+01   1.9175400e-01
   9.0800000e+01   8.6600000e+01   7.0714255e-02
   9.0800000e+01   8.6900000e+01   1.2796054e-02
   9.0800000e+01   8.7200000e+01   6.9292644e-04
   9.0800000e+01   8.7500000e+01   2.2446171e-02
   9.0800000e+01   8.7800000e+01   7.0621140e-02
   9.0800000e+01   8.8100000e+01   1.4061795e-01
   9.0800000e+01   8.8400000e+01   2.2927235e-01
   9.0800000e+01   8.8700000e+01   3.3376123e-01
   9.0800000e+01   8.9000000e+01   4.5066986e-01
   9.0800000e+01   8.9300000e+01   5.7514989e-01
   9.0800000e+01   8.9600000e+01   7.0023465e-01
   9.0800000e+01   8.9900000e+01   8.1654608e-01
   9.0800000e+01   9.0200000e+01   9.1275814e-01
   9.0800000e+01   9.0500000e+01   9.7712674e-01
   9.0800000e+01   9.0800000e+01   1.0000000e+00
   9.0800000e+01   9.1100000e+01   9.7655337e-01
   9.0800000e+01   9.1400000e+01   9.0851987e-01
   9.0800000e+01   9.1700000e+01   8.0397783e-01
   9.0800000e+01   9.2000000e+01   6.7528495e-01
   9.0800000e+01   9.2300000e+01   5.3621120e-01
   9.0800000e+01   9.2600000e+01   3.9947808e-01
   9.0800000e+01   9.2900000e+01   2.7533196e-01
   9.0800000e+01   9.3200000e+01   1.7108131e-01
   9.0800000e+01   9.3500000e+01   9.1166344e-02
   9.0800000e+01   9.3800000e+01   3.7339627e-02
   9.0800000e+01   9.4100000e+01   8.7534907e-03
   9.0800000e+01   9.4400000e+01   2.0162943e-03
   9.0800000e+01   9.4700000e+01   1.1475765e-02
   9.0800000e+01   9.5000000e+01   2.9994251e-02
   9.0800000e+01   9.5300000e+01   5.0235648e-02
   9.0800000e+01   9.5600000e+01   6.6114742e-02
   9.0800000e+01   9.5900000e+01   7.3868782e-02
   9.0800000e+01   9.6200000e+01   7.2389807e-02
   9.0800000e+01   9.6500000e+01   6.2852898e-02
   9.0800000e+01   9.6800000e+01   4.7962307e-02
   9.0800000e+01   9.7100000e+01   3.1155023e-02
   9.0800000e+01   9.7400000e+01   1.5942405e-02
   9.0800000e+01   9.7700000e+01   5.4044444e-03
   9.0800000e+01   9.8000000e+01   1.7753086e-03
   9.0800000e+01   9.8300000e+01   6.0849830e-03
   9.0800000e+01   9.8600000e+01   1.7912131e-02
   9.0800000e+01   9.8900000e+01   3.5385022e-02
   9.0800000e+01   9.9200000e+01   5.5549382e-02
   9.0800000e+01   9.9500000e+01   7.5066029e-02
   9.0800000e+01   9.9800000e+01   9.1000923e-02
   9.0800000e+01   1.0010000e+02   1.0140074e-01
   9.0800000e+01   1.0040000e+02   1.0547901e-01
   9.0800000e+01   1.0070000e+02   1.0345369e-01
   9.0800000e+01   1.0100000e+02   9.6210218e-02
   9.0800000e+01   1.0130000e+02   8.4961915e-02
   9.0800000e+01   1.0160000e+02   7.1004571e-02
   9.0800000e+01   1.0190000e+02   5.5588499e-02
   9.0800000e+01   1.0220000e+02   3.9894043e-02
   9.0800000e+01   1.0250000e+02   2.5091398e-02
   9.0800000e+01   1.0280000e+02   1.2479920e-02
   9.0800000e+01   1.0310000e+02   3.7238738e-03
   9.0800000e+01   1.0340000e+02   1.2123229e-03
   9.0800000e+01   1.0370000e+02   8.4931198e-03
   9.0800000e+01   1.0400000e+02   3.0257829e-02
   9.0800000e+01   1.0430000e+02   6.9754267e-02
   9.0800000e+01   1.0460000e+02   1.1983207e-01
   9.0800000e+01   1.0490000e+02   1.5456892e-01
   9.0800000e+01   1.0520000e+02   1.5040801e-01
   9.0800000e+01   1.0550000e+02   1.1603929e-01
   9.0800000e+01   1.0580000e+02   7.4640235e-02
   9.0800000e+01   1.0610000e+02   3.9824230e-02
   9.0800000e+01   1.0640000e+02   1.5688524e-02
   9.0800000e+01   1.0670000e+02   2.8567247e-03
   9.0800000e+01   1.0700000e+02   1.7050190e-03
   9.0800000e+01   1.0730000e+02   1.3481116e-02
   9.0800000e+01   1.0760000e+02   4.0426864e-02
   9.0800000e+01   1.0790000e+02   8.4688462e-02
   9.0800000e+01   1.0820000e+02   1.4434210e-01
   9.0800000e+01   1.0850000e+02   2.0531685e-01
   9.0800000e+01   1.0880000e+02   2.3831124e-01
   9.0800000e+01   1.0910000e+02   2.2124173e-01
   9.0800000e+01   1.0940000e+02   1.6642706e-01
   9.0800000e+01   1.0970000e+02   1.0388304e-01
   9.0800000e+01   1.1000000e+02   5.2909154e-02
   9.1100000e+01   8.0000000e+01   4.2962845e-02
   9.1100000e+01   8.0300000e+01   1.4448234e-01
   9.1100000e+01   8.0600000e+01   3.1511854e-01
   9.1100000e+01   8.0900000e+01   5.4384889e-01
   9.1100000e+01   8.1200000e+01   7.6358593e-01
   9.1100000e+01   8.1500000e+01   8.5365719e-01
   9.1100000e+01   8.1800000e+01   7.5734823e-01
   9.1100000e+01   8.2100000e+01   5.5237936e-01
   9.1100000e+01   8.2400000e+01   3.4263905e-01
   9.1100000e+01   8.2700000e+01   1.7798253e-01
   9.1100000e+01   8.3000000e+01   6.8160525e-02
   9.1100000e+01   8.3300000e+01   1.0598409e-02
   9.1100000e+01   8.3600000e+01   3.9494620e-03
   9.1100000e+01   8.3900000e+01   5.2888626e-02
   9.1100000e+01   8.4200000e+01   1.6902717e-01
   9.1100000e+01   8.4500000e+01   3.6508201e-01
   9.1100000e+01   8.4800000e+01   6.2798068e-01
   9.1100000e+01   8.5100000e+01   8.6419403e-01
   9.1100000e+01   8.5400000e+01   9.1701996e-01
   9.1100000e+01   8.5700000e+01   7.5619909e-01
   9.1100000e+01   8.6000000e+01   5.1509683e-01
   9.1100000e+01   8.6300000e+01   3.0445730e-01
   9.1100000e+01   8.6600000e+01   1.5532831e-01
   9.1100000e+01   8.6900000e+01   6.2391031e-02
   9.1100000e+01   8.7200000e+01   1.3847842e-02
   9.1100000e+01   8.7500000e+01   2.2668903e-04
   9.1100000e+01   8.7800000e+01   1.5351977e-02
   9.1100000e+01   8.8100000e+01   5.5514978e-02
   9.1100000e+01   8.8400000e+01   1.1847175e-01
   9.1100000e+01   8.8700000e+01   2.0252813e-01
   9.1100000e+01   8.9000000e+01   3.0566018e-01
   9.1100000e+01   8.9300000e+01   4.2460942e-01
   9.1100000e+01   8.9600000e+01   5.5399144e-01
   9.1100000e+01   8.9900000e+01   6.8562495e-01
   9.1100000e+01   9.0200000e+01   8.0847115e-01
   9.1100000e+01   9.0500000e+01   9.0962906e-01
   9.1100000e+01   9.0800000e+01   9.7655337e-01
   9.1100000e+01   9.1100000e+01   1.0000000e+00
   9.1100000e+01   9.1400000e+01   9.7653340e-01
   9.1100000e+01   9.1700000e+01   9.0939858e-01
   9.1100000e+01   9.2000000e+01   8.0739678e-01
   9.1100000e+01   9.2300000e+01   6.8248149e-01
   9.1100000e+01   9.2600000e+01   5.4725423e-01
   9.1100000e+01   9.2900000e+01   4.1319521e-01
   9.1100000e+01   9.3200000e+01   2.8980328e-01
   9.1100000e+01   9.3500000e+01   1.8435084e-01
   9.1100000e+01   9.3800000e+01   1.0183581e-01
   9.1100000e+01   9.4100000e+01   4.4840911e-02
   9.1100000e+01   9.4400000e+01   1.3260953e-02
   9.1100000e+01   9.4700000e+01   4.1219342e-03
   9.1100000e+01   9.5000000e+01   1.1852621e-02
   9.1100000e+01   9.5300000e+01   2.9237753e-02
   9.1100000e+01   9.5600000e+01   4.8897926e-02
   9.1100000e+01   9.5900000e+01   6.4779300e-02
   9.1100000e+01   9.6200000e+01   7.3112644e-02
   9.1100000e+01   9.6500000e+01   7.2626476e-02
   9.1100000e+01   9.6800000e+01   6.4175073e-02
   9.1100000e+01   9.7100000e+01   5.0103243e-02
   9.1100000e+01   9.7400000e+01   3.3599741e-02
   9.1100000e+01   9.7700000e+01   1.8132215e-02
   9.1100000e+01   9.8000000e+01   6.9377247e-03
   9.1100000e+01   9.8300000e+01   2.5192626e-03
   9.1100000e+01   9.8600000e+01   6.1673666e-03
   9.1100000e+01   9.8900000e+01   1.7636058e-02
   9.1100000e+01   9.9200000e+01   3.5156020e-02
   9.1100000e+01   9.9500000e+01   5.5874157e-02
   9.1100000e+01   9.9800000e+01   7.6593392e-02
   9.1100000e+01   1.0010000e+02   9.4516403e-02
   9.1100000e+01   1.0040000e+02   1.0772011e-01
   9.1100000e+01   1.0070000e+02   1.1526991e-01
   9.1100000e+01   1.0100000e+02   1.1706250e-01
   9.1100000e+01   1.0130000e+02   1.1355415e-01
   9.1100000e+01   1.0160000e+02   1.0550032e-01
   9.1100000e+01   1.0190000e+02   9.3768843e-02
   9.1100000e+01   1.0220000e+02   7.9241355e-02
   9.1100000e+01   1.0250000e+02   6.2798700e-02
   9.1100000e+01   1.0280000e+02   4.5392850e-02
   9.1100000e+01   1.0310000e+02   2.8234406e-02
   9.1100000e+01   1.0340000e+02   1.3170554e-02
   9.1100000e+01   1.0370000e+02   3.3648613e-03
   9.1100000e+01   1.0400000e+02   4.2027056e-03
   9.1100000e+01   1.0430000e+02   2.3042650e-02
   9.1100000e+01   1.0460000e+02   6.2986120e-02
   9.1100000e+01   1.0490000e+02   1.0921409e-01
   9.1100000e+01   1.0520000e+02   1.3372377e-01
   9.1100000e+01   1.0550000e+02   1.2744574e-01
   9.1100000e+01   1.0580000e+02   1.0302011e-01
   9.1100000e+01   1.0610000e+02   7.3744545e-02
   9.1100000e+01   1.0640000e+02   4.6495962e-02
   9.1100000e+01   1.0670000e+02   2.4204743e-02
   9.1100000e+01   1.0700000e+02   8.5847714e-03
   9.1100000e+01   1.0730000e+02   1.6469268e-03
   9.1100000e+01   1.0760000e+02   6.5094056e-03
   9.1100000e+01   1.0790000e+02   2.7489678e-02
   9.1100000e+01   1.0820000e+02   6.8045734e-02
   9.1100000e+01   1.0850000e+02   1.2382290e-01
   9.1100000e+01   1.0880000e+02   1.7413943e-01
   9.1100000e+01   1.0910000e+02   1.9190054e-01
   9.1100000e+01   1.0940000e+02   1.7176323e-01
   9.1100000e+01   1.0970000e+02   1.3114561e-01
   9.1100000e+01   1.1000000e+02   8.7832833e-02
   9.1400000e+01   8.0000000e+01   6.2553158e-03
   9.1400000e+01   8.0300000e+01   6.1916495e-02
   9.1400000e+01   8.0600000e+01   1.8995901e-01
   9.1400000e+01   8.0900000e+01   3.9434971e-01
   9.1400000e+01   8.1200000e+01   6.2958339e-01
   9.1400000e+01   8.1500000e+01   7.8201639e-01
   9.1400000e+01   8.1800000e+01   7.6551158e-01
   9.1400000e+01   8.2100000e+01   6.1929995e-01
   9.1400000e+01   8.2400000e+01   4.3485024e-01
   9.1400000e+01   8.2700000e+01   2.6862372e-01
   9.1400000e+01   8.3000000e+01   1.3956011e-01
   9.1400000e+01   8.3300000e+01   5.1217683e-02
   9.1400000e+01   8.3600000e+01   5.5862016e-03
   9.1400000e+01   8.3900000e+01   9.4992153e-03
   9.1400000e+01   8.4200000e+01   7.7865512e-02
   9.1400000e+01   8.4500000e+01   2.3191023e-01
   9.1400000e+01   8.4800000e+01   4.7794018e-01
   9.1400000e+01   8.5100000e+01   7.4869329e-01
   9.1400000e+01   8.5400000e+01   8.8611636e-01
   9.1400000e+01   8.5700000e+01   8.1130030e-01
   9.1400000e+01   8.6000000e+01   6.1840214e-01
   9.1400000e+01   8.6300000e+01   4.1864518e-01
   9.1400000e+01   8.6600000e+01   2.5751101e-01
   9.1400000e+01   8.6900000e+01   1.4083642e-01
   9.1400000e+01   8.7200000e+01   6.3009125e-02
   9.1400000e+01   8.7500000e+01   1.7740697e-02
   9.1400000e+01   8.7800000e+01   6.0624844e-04
   9.1400000e+01   8.8100000e+01   9.0894555e-03
   9.1400000e+01   8.8400000e+01   4.2045094e-02
   9.1400000e+01   8.8700000e+01   9.9040424e-02
   9.1400000e+01   8.9000000e+01   1.7961175e-01
   9.1400000e+01   8.9300000e+01   2.8238825e-01
   9.1400000e+01   8.9600000e+01   4.0408861e-01
   9.1400000e+01   8.9900000e+01   5.3854736e-01
   9.1400000e+01   9.0200000e+01   6.7614467e-01
   9.1400000e+01   9.0500000e+01   8.0417045e-01
   9.1400000e+01   9.0800000e+01   9.0851987e-01
   9.1400000e+01   9.1100000e+01   9.7653340e-01
   9.1400000e+01   9.1400000e+01   1.0000000e+00
   9.1400000e+01   9.1700000e+01   9.7699881e-01
   9.1400000e+01   9.2000000e+01   9.1181456e-01
   9.1400000e+01   9.2300000e+01   8.1324057e-01
   9.1400000e+01   9.2600000e+01   6.9229789e-01
   9.1400000e+01   9.2900000e+01   5.6032531e-01
   9.1400000e+01   9.3200000e+01   4.2783900e-01
   9.1400000e+01   9.3500000e+01   3.0403625e-01
   9.1400000e+01   9.3800000e+01   1.9657276e-01
   9.1400000e+01   9.4100000e+01   1.1126255e-01
   9.1400000e+01   9.4400000e+01   5.1547367e-02
   9.1400000e+01   9.4700000e+01   1.7875576e-02
   9.1400000e+01   9.5000000e+01   7.3873626e-03
   9.1400000e+01   9.5300000e+01   1.4323153e-02
   9.1400000e+01   9.5600000e+01   3.1247737e-02
   9.1400000e+01   9.5900000e+01   5.0704087e-02
   9.1400000e+01   9.6200000e+01   6.6668735e-02
   9.1400000e+01   9.6500000e+01   7.5361840e-02
   9.1400000e+01   9.6800000e+01   7.5363910e-02
   9.1400000e+01   9.7100000e+01   6.7277696e-02
   9.1400000e+01   9.7400000e+01   5.3215881e-02
   9.1400000e+01   9.7700000e+01   3.6276557e-02
   9.1400000e+01   9.8000000e+01   2.0027578e-02
   9.1400000e+01   9.8300000e+01   7.9483506e-03
   9.1400000e+01   9.8600000e+01   2.8079698e-03
   9.1400000e+01   9.8900000e+01   6.0738404e-03
   9.1400000e+01   9.9200000e+01   1.7559885e-02
   9.1400000e+01   9.9500000e+01   3.5512251e-02
   9.1400000e+01   9.9800000e+01   5.7144627e-02
   9.1400000e+01   1.0010000e+02   7.9398538e-02
   9.1400000e+01   1.0040000e+02   9.9612236e-02
   9.1400000e+01   1.0070000e+02   1.1589225e-01
   9.1400000e+01   1.0100000e+02   1.2717162e-01
   9.1400000e+01   1.0130000e+02   1.3306409e-01
   9.1400000e+01   1.0160000e+02   1.3364348e-01
   9.1400000e+01   1.0190000e+02   1.2923709e-01
   9.1400000e+01   1.0220000e+02   1.2027343e-01
   9.1400000e+01   1.0250000e+02   1.0719574e-01
   9.1400000e+01   1.0280000e+02   9.0448528e-02
   9.1400000e+01   1.0310000e+02   7.0567683e-02
   9.1400000e+01   1.0340000e+02   4.8467741e-02
   9.1400000e+01   1.0370000e+02   2.6145580e-02
   9.1400000e+01   1.0400000e+02   8.1311638e-03
   9.1400000e+01   1.0430000e+02   3.3303757e-03
   9.1400000e+01   1.0460000e+02   2.2876976e-02
   9.1400000e+01   1.0490000e+02   6.5684933e-02
   9.1400000e+01   1.0520000e+02   1.0769837e-01
   9.1400000e+01   1.0550000e+02   1.2704359e-01
   9.1400000e+01   1.0580000e+02   1.2378858e-01
   9.1400000e+01   1.0610000e+02   1.0732103e-01
   9.1400000e+01   1.0640000e+02   8.5077216e-02
   9.1400000e+01   1.0670000e+02   6.1253308e-02
   9.1400000e+01   1.0700000e+02   3.8358119e-02
   9.1400000e+01   1.0730000e+02   1.8652558e-02
   9.1400000e+01   1.0760000e+02   5.3124534e-03
   9.1400000e+01   1.0790000e+02   3.4245734e-03
   9.1400000e+01   1.0820000e+02   1.9882358e-02
   9.1400000e+01   1.0850000e+02   5.8869590e-02
   9.1400000e+01   1.0880000e+02   1.1105046e-01
   9.1400000e+01   1.0910000e+02   1.5154589e-01
   9.1400000e+01   1.0940000e+02   1.6254117e-01
   9.1400000e+01   1.0970000e+02   1.4780247e-01
   9.1400000e+01   1.1000000e+02   1.1997565e-01
   9.1700000e+01   8.0000000e+01   3.4030152e-03
   9.1700000e+01   8.0300000e+01   1.4517942e-02
   9.1700000e+01   8.0600000e+01   9.3626137e-02
   9.1700000e+01   8.0900000e+01   2.5725849e-01
   9.1700000e+01   8.1200000e+01   4.8305097e-01
   9.1700000e+01   8.1500000e+01   6.7464043e-01
   9.1700000e+01   8.1800000e+01   7.2895006e-01
   9.1700000e+01   8.2100000e+01   6.4807017e-01
   9.1700000e+01   8.2400000e+01   5.0370885e-01
   9.1700000e+01   8.2700000e+01   3.5246246e-01
   9.1700000e+01   8.3000000e+01   2.1933878e-01
   9.1700000e+01   8.3300000e+01   1.1284355e-01
   9.1700000e+01   8.3600000e+01   3.7665462e-02
   9.1700000e+01   8.3900000e+01   1.8788731e-03
   9.1700000e+01   8.4200000e+01   2.1913416e-02
   9.1700000e+01   8.4500000e+01   1.2459037e-01
   9.1700000e+01   8.4800000e+01   3.3295494e-01
   9.1700000e+01   8.5100000e+01   6.0960829e-01
   9.1700000e+01   8.5400000e+01   8.1024078e-01
   9.1700000e+01   8.5700000e+01   8.1987913e-01
   9.1700000e+01   8.6000000e+01   6.8868683e-01
   9.1700000e+01   8.6300000e+01   5.1778701e-01
   9.1700000e+01   8.6600000e+01   3.6126659e-01
   9.1700000e+01   8.6900000e+01   2.3438661e-01
   9.1700000e+01   8.7200000e+01   1.3759745e-01
   9.1700000e+01   8.7500000e+01   6.8055603e-02
   9.1700000e+01   8.7800000e+01   2.3329752e-02
   9.1700000e+01   8.8100000e+01   2.2282333e-03
   9.1700000e+01   8.8400000e+01   4.7337370e-03
   9.1700000e+01   8.8700000e+01   3.1643280e-02
   9.1700000e+01   8.9000000e+01   8.4024053e-02
   9.1700000e+01   8.9300000e+01   1.6245096e-01
   9.1700000e+01   8.9600000e+01   2.6599671e-01
   9.1700000e+01   8.9900000e+01   3.9106607e-01
   9.1700000e+01   9.0200000e+01   5.3039200e-01
   9.1700000e+01   9.0500000e+01   6.7275149e-01
   9.1700000e+01   9.0800000e+01   8.0397783e-01
   9.1700000e+01   9.1100000e+01   9.0939858e-01
   9.1700000e+01   9.1400000e+01   9.7699881e-01
   9.1700000e+01   9.1700000e+01   1.0000000e+00
   9.1700000e+01   9.2000000e+01   9.7778247e-01
   9.1700000e+01   9.2300000e+01   9.1504429e-01
   9.1700000e+01   9.2600000e+01   8.1997498e-01
   9.1700000e+01   9.2900000e+01   7.0241608e-01
   9.1700000e+01   9.3200000e+01   5.7258629e-01
   9.1700000e+01   9.3500000e+01   4.4042562e-01
   9.1700000e+01   9.3800000e+01   3.1527408e-01
   9.1700000e+01   9.4100000e+01   2.0550689e-01
   9.1700000e+01   9.4400000e+01   1.1786207e-01
   9.1700000e+01   9.4700000e+01   5.6476863e-02
   9.1700000e+01   9.5000000e+01   2.1996152e-02
   9.1700000e+01   9.5300000e+01   1.1304463e-02
   9.1700000e+01   9.5600000e+01   1.8237226e-02
   9.1700000e+01   9.5900000e+01   3.5107801e-02
   9.1700000e+01   9.6200000e+01   5.4444329e-02
   9.1700000e+01   9.6500000e+01   7.0314763e-02
   9.1700000e+01   9.6800000e+01   7.8966478e-02
   9.1700000e+01   9.7100000e+01   7.8879792e-02
   9.1700000e+01   9.7400000e+01   7.0495006e-02
   9.1700000e+01   9.7700000e+01   5.5822917e-02
   9.1700000e+01   9.8000000e+01   3.8011475e-02
   9.1700000e+01   9.8300000e+01   2.0829700e-02
   9.1700000e+01   9.8600000e+01   8.0121196e-03
   9.1700000e+01   9.8900000e+01   2.5030305e-03
   9.1700000e+01   9.9200000e+01   5.7943991e-03
   9.1700000e+01   9.9500000e+01   1.7627255e-02
   9.1700000e+01   9.9800000e+01   3.6208091e-02
   9.1700000e+01   1.0010000e+02   5.8833912e-02
   9.1700000e+01   1.0040000e+02   8.2627822e-02
   9.1700000e+01   1.0070000e+02   1.0510173e-01
   9.1700000e+01   1.0100000e+02   1.2442544e-01
   9.1700000e+01   1.0130000e+02   1.3944024e-01
   9.1700000e+01   1.0160000e+02   1.4952429e-01
   9.1700000e+01   1.0190000e+02   1.5440794e-01
   9.1700000e+01   1.0220000e+02   1.5399783e-01
   9.1700000e+01   1.0250000e+02   1.4823448e-01
   9.1700000e+01   1.0280000e+02   1.3699304e-01
   9.1700000e+01   1.0310000e+02   1.2004904e-01
   9.1700000e+01   1.0340000e+02   9.7193100e-02
   9.1700000e+01   1.0370000e+02   6.8753988e-02
   9.1700000e+01   1.0400000e+02   3.7159203e-02
   9.1700000e+01   1.0430000e+02   1.0273260e-02
   9.1700000e+01   1.0460000e+02   3.8278250e-03
   9.1700000e+01   1.0490000e+02   3.0388911e-02
   9.1700000e+01   1.0520000e+02   7.6704312e-02
   9.1700000e+01   1.0550000e+02   1.1484114e-01
   9.1700000e+01   1.0580000e+02   1.3269997e-01
   9.1700000e+01   1.0610000e+02   1.3321333e-01
   9.1700000e+01   1.0640000e+02   1.2227226e-01
   9.1700000e+01   1.0670000e+02   1.0417037e-01
   9.1700000e+01   1.0700000e+02   8.1576103e-02
   9.1700000e+01   1.0730000e+02   5.6491435e-02
   9.1700000e+01   1.0760000e+02   3.1408781e-02
   9.1700000e+01   1.0790000e+02   1.0814476e-02
   9.1700000e+01   1.0820000e+02   2.7506218e-03
   9.1700000e+01   1.0850000e+02   1.7493968e-02
   9.1700000e+01   1.0880000e+02   5.7596481e-02
   9.1700000e+01   1.0910000e+02   1.0641228e-01
   9.1700000e+01   1.0940000e+02   1.4028675e-01
   9.1700000e+01   1.0970000e+02   1.5064434e-01
   9.1700000e+01   1.1000000e+02   1.4263210e-01
   9.2000000e+01   8.0000000e+01   2.7759697e-02
   9.2000000e+01   8.0300000e+01   1.0544216e-03
   9.2000000e+01   8.0600000e+01   3.1641768e-02
   9.2000000e+01   8.0900000e+01   1.4487414e-01
   9.2000000e+01   8.1200000e+01   3.4004764e-01
   9.2000000e+01   8.1500000e+01   5.4513105e-01
   9.2000000e+01   8.1800000e+01   6.5341865e-01
   9.2000000e+01   8.2100000e+01   6.3568837e-01
   9.2000000e+01   8.2400000e+01   5.3975359e-01
   9.2000000e+01   8.2700000e+01   4.1651725e-01
   9.2000000e+01   8.3000000e+01   2.9349463e-01
   9.2000000e+01   8.3300000e+01   1.8245326e-01
   9.2000000e+01   8.3600000e+01   8.9863439e-02
   9.2000000e+01   8.3900000e+01   2.4048398e-02
   9.2000000e+01   8.4200000e+01   1.1564743e-03
   9.2000000e+01   8.4500000e+01   5.0280209e-02
   9.2000000e+01   8.4800000e+01   2.0677107e-01
   9.2000000e+01   8.5100000e+01   4.6272081e-01
   9.2000000e+01   8.5400000e+01   6.9957375e-01
   9.2000000e+01   8.5700000e+01   7.8208215e-01
   9.2000000e+01   8.6000000e+01   7.1742287e-01
   9.2000000e+01   8.6300000e+01   5.8825331e-01
   9.2000000e+01   8.6600000e+01   4.5093309e-01
   9.2000000e+01   8.6900000e+01   3.2742870e-01
   9.2000000e+01   8.7200000e+01   2.2340045e-01
   9.2000000e+01   8.7500000e+01   1.3926254e-01
   9.2000000e+01   8.7800000e+01   7.4548885e-02
   9.2000000e+01   8.8100000e+01   2.9344599e-02
   9.2000000e+01   8.8400000e+01   4.6429180e-03
   9.2000000e+01   8.8700000e+01   2.2868603e-03
   9.2000000e+01   8.9000000e+01   2.4659388e-02
   9.2000000e+01   8.9300000e+01   7.4100879e-02
   9.2000000e+01   8.9600000e+01   1.5199304e-01
   9.2000000e+01   8.9900000e+01   2.5752836e-01
   9.2000000e+01   9.0200000e+01   3.8639688e-01
   9.2000000e+01   9.0500000e+01   5.2991513e-01
   9.2000000e+01   9.0800000e+01   6.7528495e-01
   9.2000000e+01   9.1100000e+01   8.0739678e-01
   9.2000000e+01   9.1400000e+01   9.1181456e-01
   9.2000000e+01   9.1700000e+01   9.7778247e-01
   9.2000000e+01   9.2000000e+01   1.0000000e+00
   9.2000000e+01   9.2300000e+01   9.7867287e-01
   9.2000000e+01   9.2600000e+01   9.1830208e-01
   9.2000000e+01   9.2900000e+01   8.2610297e-01
   9.2000000e+01   9.3200000e+01   7.1074599e-01
   9.2000000e+01   9.3500000e+01   5.8164397e-01
   9.2000000e+01   9.3800000e+01   4.4861643e-01
   9.2000000e+01   9.4100000e+01   3.2156356e-01
   9.2000000e+01   9.4400000e+01   2.0979376e-01
   9.2000000e+01   9.4700000e+01   1.2087332e-01
   9.2000000e+01   9.5000000e+01   5.9259740e-02
   9.2000000e+01   9.5300000e+01   2.5328168e-02
   9.2000000e+01   9.5600000e+01   1.5384828e-02
   9.2000000e+01   9.5900000e+01   2.2786923e-02
   9.2000000e+01   9.6200000e+01   3.9695863e-02
   9.2000000e+01   9.6500000e+01   5.8753486e-02
   9.2000000e+01   9.6800000e+01   7.4199749e-02
   9.2000000e+01   9.7100000e+01   8.2355301e-02
   9.2000000e+01   9.7400000e+01   8.1658660e-02
   9.2000000e+01   9.7700000e+01   7.2485653e-02
   9.2000000e+01   9.8000000e+01   5.6871685e-02
   9.2000000e+01   9.8300000e+01   3.8123915e-02
   9.2000000e+01   9.8600000e+01   2.0243436e-02
   9.2000000e+01   9.8900000e+01   7.1337065e-03
   9.2000000e+01   9.9200000e+01   1.7368220e-03
   9.2000000e+01   9.9500000e+01   5.3904675e-03
   9.2000000e+01   9.9800000e+01   1.7671975e-02
   9.2000000e+01   1.0010000e+02   3.6764710e-02
   9.2000000e+01   1.0040000e+02   6.0123355e-02
   9.2000000e+01   1.0070000e+02   8.5127759e-02
   9.2000000e+01   1.0100000e+02   1.0951909e-01
   9.2000000e+01   1.0130000e+02   1.3157583e-01
   9.2000000e+01   1.0160000e+02   1.5009392e-01
   9.2000000e+01   1.0190000e+02   1.6426032e-01
   9.2000000e+01   1.0220000e+02   1.7348708e-01
   9.2000000e+01   1.0250000e+02   1.7723920e-01
   9.2000000e+01   1.0280000e+02   1.7486577e-01
   9.2000000e+01   1.0310000e+02   1.6544082e-01
   9.2000000e+01   1.0340000e+02   1.4766405e-01
   9.2000000e+01   1.0370000e+02   1.2005347e-01
   9.2000000e+01   1.0400000e+02   8.2203659e-02
   9.2000000e+01   1.0430000e+02   3.8803934e-02
   9.2000000e+01   1.0460000e+02   6.2344530e-03
   9.2000000e+01   1.0490000e+02   8.0808599e-03
   9.2000000e+01   1.0520000e+02   4.6028095e-02
   9.2000000e+01   1.0550000e+02   9.3275251e-02
   9.2000000e+01   1.0580000e+02   1.2819448e-01
   9.2000000e+01   1.0610000e+02   1.4618158e-01
   9.2000000e+01   1.0640000e+02   1.4997620e-01
   9.2000000e+01   1.0670000e+02   1.4289578e-01
   9.2000000e+01   1.0700000e+02   1.2716143e-01
   9.2000000e+01   1.0730000e+02   1.0410270e-01
   9.2000000e+01   1.0760000e+02   7.4993449e-02
   9.2000000e+01   1.0790000e+02   4.2626178e-02
   9.2000000e+01   1.0820000e+02   1.3996015e-02
   9.2000000e+01   1.0850000e+02   2.2754813e-03
   9.2000000e+01   1.0880000e+02   2.0295328e-02
   9.2000000e+01   1.0910000e+02   6.3440384e-02
   9.2000000e+01   1.0940000e+02   1.0900909e-01
   9.2000000e+01   1.0970000e+02   1.3938060e-01
   9.2000000e+01   1.1000000e+02   1.5145749e-01
   9.2300000e+01   8.0000000e+01   6.9190733e-02
   9.2300000e+01   8.0300000e+01   1.5208745e-02
   9.2300000e+01   8.0600000e+01   3.6376882e-03
   9.2300000e+01   8.0900000e+01   6.4286085e-02
   9.2300000e+01   8.1200000e+01   2.1413470e-01
   9.2300000e+01   8.1500000e+01   4.0863808e-01
   9.2300000e+01   8.1800000e+01   5.4954543e-01
   9.2300000e+01   8.2100000e+01   5.8528814e-01
   9.2300000e+01   8.2400000e+01   5.3912356e-01
   9.2300000e+01   8.2700000e+01   4.5186698e-01
   9.2300000e+01   8.3000000e+01   3.5011428e-01
   9.2300000e+01   8.3300000e+01   2.4701131e-01
   9.2300000e+01   8.3600000e+01   1.4977761e-01
   9.2300000e+01   8.3900000e+01   6.6070942e-02
   9.2300000e+01   8.4200000e+01   1.0192936e-02
   9.2300000e+01   8.4500000e+01   1.0290513e-02
   9.2300000e+01   8.4800000e+01   1.0862096e-01
   9.2300000e+01   8.5100000e+01   3.2289065e-01
   9.2300000e+01   8.5400000e+01   5.6781838e-01
   9.2300000e+01   8.5700000e+01   7.0427436e-01
   9.2300000e+01   8.6000000e+01   7.0250167e-01
   9.2300000e+01   8.6300000e+01   6.2151278e-01
   9.2300000e+01   8.6600000e+01   5.1406548e-01
   9.2300000e+01   8.6900000e+01   4.0561862e-01
   9.2300000e+01   8.7200000e+01   3.0565782e-01
   9.2300000e+01   8.7500000e+01   2.1729220e-01
   9.2300000e+01   8.7800000e+01   1.4175264e-01
   9.2300000e+01   8.8100000e+01   8.0197041e-02
   9.2300000e+01   8.8400000e+01   3.4394948e-02
   9.2300000e+01   8.8700000e+01   6.9382266e-03
   9.2300000e+01   8.9000000e+01   1.1701278e-03
   9.2300000e+01   8.9300000e+01   2.0822541e-02
   9.2300000e+01   8.9600000e+01   6.9275321e-02
   9.2300000e+01   8.9900000e+01   1.4838633e-01
   9.2300000e+01   9.0200000e+01   2.5701985e-01
   9.2300000e+01   9.0500000e+01   3.8971440e-01
   9.2300000e+01   9.0800000e+01   5.3621120e-01
   9.2300000e+01   9.1100000e+01   6.8248149e-01
   9.2300000e+01   9.1400000e+01   8.1324057e-01
   9.2300000e+01   9.1700000e+01   9.1504429e-01
   9.2300000e+01   9.2000000e+01   9.7867287e-01
   9.2300000e+01   9.2300000e+01   1.0000000e+00
   9.2300000e+01   9.2600000e+01   9.7947085e-01
   9.2300000e+01   9.2900000e+01   9.2091867e-01
   9.2300000e+01   9.3200000e+01   8.3045331e-01
   9.2300000e+01   9.3500000e+01   7.1578858e-01
   9.2300000e+01   9.3800000e+01   5.8596922e-01
   9.2300000e+01   9.4100000e+01   4.5117892e-01
   9.2300000e+01   9.4400000e+01   3.2221171e-01
   9.2300000e+01   9.4700000e+01   2.0932378e-01
   9.2300000e+01   9.5000000e+01   1.2056864e-01
   9.2300000e+01   9.5300000e+01   6.0194299e-02
   9.2300000e+01   9.5600000e+01   2.7873233e-02
   9.2300000e+01   9.5900000e+01   1.9187759e-02
   9.2300000e+01   9.6200000e+01   2.7125116e-02
   9.2300000e+01   9.6500000e+01   4.3885367e-02
   9.2300000e+01   9.6800000e+01   6.2361556e-02
   9.2300000e+01   9.7100000e+01   7.7027500e-02
   9.2300000e+01   9.7400000e+01   8.4312156e-02
   9.2300000e+01   9.7700000e+01   8.2671202e-02
   9.2300000e+01   9.8000000e+01   7.2512408e-02
   9.2300000e+01   9.8300000e+01   5.5997723e-02
   9.2300000e+01   9.8600000e+01   3.6636898e-02
   9.2300000e+01   9.8900000e+01   1.8590620e-02
   9.2300000e+01   9.9200000e+01   5.7466564e-03
   9.2300000e+01   9.9500000e+01   8.3336166e-04
   9.2300000e+01   9.9800000e+01   4.9068184e-03
   9.2300000e+01   1.0010000e+02   1.7385128e-02
   9.2300000e+01   1.0040000e+02   3.6522140e-02
   9.2300000e+01   1.0070000e+02   6.0037661e-02
   9.2300000e+01   1.0100000e+02   8.5646756e-02
   9.2300000e+01   1.0130000e+02   1.1137073e-01
   9.2300000e+01   1.0160000e+02   1.3563847e-01
   9.2300000e+01   1.0190000e+02   1.5724283e-01
   9.2300000e+01   1.0220000e+02   1.7521512e-01
   9.2300000e+01   1.0250000e+02   1.8865410e-01
   9.2300000e+01   1.0280000e+02   1.9651655e-01
   9.2300000e+01   1.0310000e+02   1.9735697e-01
   9.2300000e+01   1.0340000e+02   1.8901820e-01
   9.2300000e+01   1.0370000e+02   1.6842095e-01
   9.2300000e+01   1.0400000e+02   1.3220422e-01
   9.2300000e+01   1.0430000e+02   8.0553007e-02
   9.2300000e+01   1.0460000e+02   2.6787163e-02
   9.2300000e+01   1.0490000e+02   1.0073159e-03
   9.2300000e+01   1.0520000e+02   2.0714172e-02
   9.2300000e+01   1.0550000e+02   6.6538984e-02
   9.2300000e+01   1.0580000e+02   1.1154315e-01
   9.2300000e+01   1.0610000e+02   1.4404684e-01
   9.2300000e+01   1.0640000e+02   1.6278127e-01
   9.2300000e+01   1.0670000e+02   1.6929472e-01
   9.2300000e+01   1.0700000e+02   1.6488866e-01
   9.2300000e+01   1.0730000e+02   1.4996661e-01
   9.2300000e+01   1.0760000e+02   1.2432980e-01
   9.2300000e+01   1.0790000e+02   8.8426078e-02
   9.2300000e+01   1.0820000e+02   4.6475002e-02
   9.2300000e+01   1.0850000e+02   1.1223072e-02
   9.2300000e+01   1.0880000e+02   2.4950949e-03
   9.2300000e+01   1.0910000e+02   2.8818967e-02
   9.2300000e+01   1.0940000e+02   7.4196373e-02
   9.2300000e+01   1.0970000e+02   1.1648779e-01
   9.2300000e+01   1.1000000e+02   1.4520439e-01
   9.2600000e+01   8.0000000e+01   1.1645602e-01
   9.2600000e+01   8.0300000e+01   4.7577248e-02
   9.2600000e+01   8.0600000e+01   4.4836032e-03
   9.2600000e+01   8.0900000e+01   1.7137496e-02
   9.2600000e+01   8.1200000e+01   1.1460945e-01
   9.2600000e+01   8.1500000e+01   2.7916509e-01
   9.2600000e+01   8.1800000e+01   4.3035041e-01
   9.2600000e+01   8.2100000e+01   5.0470396e-01
   9.2600000e+01   8.2400000e+01   5.0337968e-01
   9.2600000e+01   8.2700000e+01   4.5456848e-01
   9.2600000e+01   8.3000000e+01   3.8111148e-01
   9.2600000e+01   8.3300000e+01   2.9573881e-01
   9.2600000e+01   8.3600000e+01   2.0542936e-01
   9.2600000e+01   8.3900000e+01   1.1645357e-01
   9.2600000e+01   8.4200000e+01   4.0117817e-02
   9.2600000e+01   8.4500000e+01   9.3130506e-04
   9.2600000e+01   8.4800000e+01   4.2534021e-02
   9.2600000e+01   8.5100000e+01   2.0183287e-01
   9.2600000e+01   8.5400000e+01   4.2941933e-01
   9.2600000e+01   8.5700000e+01   5.9700897e-01
   9.2600000e+01   8.6000000e+01   6.4755780e-01
   9.2600000e+01   8.6300000e+01   6.1472653e-01
   9.2600000e+01   8.6600000e+01   5.4298182e-01
   9.2600000e+01   8.6900000e+01   4.5806021e-01
   9.2600000e+01   8.7200000e+01   3.7160916e-01
   9.2600000e+01   8.7500000e+01   2.8861730e-01
   9.2600000e+01   8.7800000e+01   2.1157017e-01
   9.2600000e+01   8.8100000e+01   1.4238439e-01
   9.2600000e+01   8.8400000e+01   8.3298721e-02
   9.2600000e+01   8.8700000e+01   3.7294033e-02
   9.2600000e+01   8.9000000e+01   8.2382873e-03
   9.2600000e+01   8.9300000e+01   7.5484147e-04
   9.2600000e+01   8.9600000e+01   1.9711726e-02
   9.2600000e+01   8.9900000e+01   6.9219996e-02
   9.2600000e+01   9.0200000e+01   1.5116001e-01
   9.2600000e+01   9.0500000e+01   2.6355587e-01
   9.2600000e+01   9.0800000e+01   3.9947808e-01
   9.2600000e+01   9.1100000e+01   5.4725423e-01
   9.2600000e+01   9.1400000e+01   6.9229789e-01
   9.2600000e+01   9.1700000e+01   8.1997498e-01
   9.2600000e+01   9.2000000e+01   9.1830208e-01
   9.2600000e+01   9.2300000e+01   9.7947085e-01
   9.2600000e+01   9.2600000e+01   1.0000000e+00
   9.2600000e+01   9.2900000e+01   9.8002673e-01
   9.2600000e+01   9.3200000e+01   9.2244064e-01
   9.2600000e+01   9.3500000e+01   8.3232848e-01
   9.2600000e+01   9.3800000e+01   7.1682234e-01
   9.2600000e+01   9.4100000e+01   5.8511342e-01
   9.2600000e+01   9.4400000e+01   4.4819278e-01
   9.2600000e+01   9.4700000e+01   3.1789930e-01
   9.2600000e+01   9.5000000e+01   2.0518247e-01
   9.2600000e+01   9.5300000e+01   1.1803900e-01
   9.2600000e+01   9.5600000e+01   5.9982432e-02
   9.2600000e+01   9.5900000e+01   2.9749527e-02
   9.2600000e+01   9.6200000e+01   2.2291177e-02
   9.2600000e+01   9.6500000e+01   3.0468248e-02
   9.2600000e+01   9.6800000e+01   4.6725717e-02
   9.2600000e+01   9.7100000e+01   6.4305997e-02
   9.2600000e+01   9.7400000e+01   7.7942242e-02
   9.2600000e+01   9.7700000e+01   8.4190595e-02
   9.2600000e+01   9.8000000e+01   8.1575286e-02
   9.2600000e+01   9.8300000e+01   7.0609710e-02
   9.2600000e+01   9.8600000e+01   5.3623076e-02
   9.2600000e+01   9.8900000e+01   3.4268866e-02
   9.2600000e+01   9.9200000e+01   1.6690258e-02
   9.2600000e+01   9.9500000e+01   4.5331742e-03
   9.2600000e+01   9.9800000e+01   1.5616823e-04
   9.2600000e+01   1.0010000e+02   4.3203074e-03
   9.2600000e+01   1.0040000e+02   1.6386299e-02
   9.2600000e+01   1.0070000e+02   3.4811630e-02
   9.2600000e+01   1.0100000e+02   5.7682566e-02
   9.2600000e+01   1.0130000e+02   8.3107778e-02
   9.2600000e+01   1.0160000e+02   1.0942468e-01
   9.2600000e+01   1.0190000e+02   1.3524697e-01
   9.2600000e+01   1.0220000e+02   1.5940178e-01
   9.2600000e+01   1.0250000e+02   1.8078957e-01
   9.2600000e+01   1.0280000e+02   1.9816960e-01
   9.2600000e+01   1.0310000e+02   2.0984066e-01
   9.2600000e+01   1.0340000e+02   2.1316600e-01
   9.2600000e+01   1.0370000e+02   2.0397082e-01
   9.2600000e+01   1.0400000e+02   1.7639291e-01
   9.2600000e+01   1.0430000e+02   1.2575328e-01
   9.2600000e+01   1.0460000e+02   5.9475904e-02
   9.2600000e+01   1.0490000e+02   8.7551831e-03
   9.2600000e+01   1.0520000e+02   4.6582575e-03
   9.2600000e+01   1.0550000e+02   3.9624888e-02
   9.2600000e+01   1.0580000e+02   8.6322411e-02
   9.2600000e+01   1.0610000e+02   1.2778443e-01
   9.2600000e+01   1.0640000e+02   1.5871170e-01
   9.2600000e+01   1.0670000e+02   1.7848618e-01
   9.2600000e+01   1.0700000e+02   1.8722249e-01
   9.2600000e+01   1.0730000e+02   1.8433283e-01
   9.2600000e+01   1.0760000e+02   1.6818769e-01
   9.2600000e+01   1.0790000e+02   1.3674743e-01
   9.2600000e+01   1.0820000e+02   9.0440005e-02
   9.2600000e+01   1.0850000e+02   3.8715849e-02
   9.2600000e+01   1.0880000e+02   4.1619207e-03
   9.2600000e+01   1.0910000e+02   6.9619235e-03
   9.2600000e+01   1.0940000e+02   4.1658887e-02
   9.2600000e+01   1.0970000e+02   8.6457353e-02
   9.2600000e+01   1.1000000e+02   1.2562086e-01
   9.2900000e+01   8.0000000e+01   1.5918768e-01
   9.2900000e+01   8.0300000e+01   8.7741260e-02
   9.2900000e+01   8.0600000e+01   2.6048205e-02
   9.2900000e+01   8.0900000e+01   5.3890954e-04
   9.2900000e+01   8.1200000e+01   4.6107364e-02
   9.2900000e+01   8.1500000e+01   1.6793078e-01
   9.2900000e+01   8.1800000e+01   3.0910256e-01
   9.2900000e+01   8.2100000e+01   4.0464669e-01
   9.2900000e+01   8.2400000e+01   4.3844178e-01
   9.2900000e+01   8.2700000e+01   4.2545674e-01
   9.2900000e+01   8.3000000e+01   3.8282536e-01
   9.2900000e+01   8.3300000e+01   3.2137999e-01
   9.2900000e+01   8.3600000e+01   2.4703577e-01
   9.2900000e+01   8.3900000e+01   1.6421387e-01
   9.2900000e+01   8.4200000e+01   8.0583166e-02
   9.2900000e+01   8.4500000e+01   1.5114531e-02
   9.2900000e+01   8.4800000e+01   7.8911682e-03
   9.2900000e+01   8.5100000e+01   1.0720895e-01
   9.2900000e+01   8.5400000e+01   2.9754310e-01
   9.2900000e+01   8.5700000e+01   4.7290261e-01
   9.2900000e+01   8.6000000e+01   5.6051247e-01
   9.2900000e+01   8.6300000e+01   5.7019613e-01
   9.2900000e+01   8.6600000e+01   5.3505206e-01
   9.2900000e+01   8.6900000e+01   4.7828029e-01
   9.2900000e+01   8.7200000e+01   4.1199314e-01
   9.2900000e+01   8.7500000e+01   3.4212668e-01
   9.2900000e+01   8.7800000e+01   2.7188333e-01
   9.2900000e+01   8.8100000e+01   2.0356748e-01
   9.2900000e+01   8.8400000e+01   1.3955368e-01
   9.2900000e+01   8.8700000e+01   8.2839573e-02
   9.2900000e+01   8.9000000e+01   3.7362180e-02
   9.2900000e+01   8.9300000e+01   8.0819771e-03
   9.2900000e+01   8.9600000e+01   7.2621054e-04
   9.2900000e+01   8.9900000e+01   2.1035084e-02
   9.2900000e+01   9.0200000e+01   7.3428920e-02
   9.2900000e+01   9.0500000e+01   1.5927533e-01
   9.2900000e+01   9.0800000e+01   2.7533196e-01
   9.2900000e+01   9.1100000e+01   4.1319521e-01
   9.2900000e+01   9.1400000e+01   5.6032531e-01
   9.2900000e+01   9.1700000e+01   7.0241608e-01
   9.2900000e+01   9.2000000e+01   8.2610297e-01
   9.2900000e+01   9.2300000e+01   9.2091867e-01
   9.2900000e+01   9.2600000e+01   9.8002673e-01
   9.2900000e+01   9.2900000e+01   1.0000000e+00
   9.2900000e+01   9.3200000e+01   9.8025466e-01
   9.2900000e+01   9.3500000e+01   9.2266150e-01
   9.2900000e+01   9.3800000e+01   8.3154695e-01
   9.2900000e+01   9.4100000e+01   7.1395135e-01
   9.2900000e+01   9.4400000e+01   5.7972883e-01
   9.2900000e+01   9.4700000e+01   4.4096562e-01
   9.2900000e+01   9.5000000e+01   3.1041509e-01
   9.2900000e+01   9.5300000e+01   1.9921247e-01
   9.2900000e+01   9.5600000e+01   1.1471112e-01
   9.2900000e+01   9.5900000e+01   5.9365296e-02
   9.2900000e+01   9.6200000e+01   3.1029551e-02
   9.2900000e+01   9.6500000e+01   2.4305430e-02
   9.2900000e+01   9.6800000e+01   3.2210354e-02
   9.2900000e+01   9.7100000e+01   4.7592436e-02
   9.2900000e+01   9.7400000e+01   6.4083309e-02
   9.2900000e+01   9.7700000e+01   7.6665887e-02
   9.2900000e+01   9.8000000e+01   8.2024882e-02
   9.2900000e+01   9.8300000e+01   7.8780930e-02
   9.2900000e+01   9.8600000e+01   6.7571458e-02
   9.2900000e+01   9.8900000e+01   5.0838275e-02
   9.2900000e+01   9.9200000e+01   3.2215526e-02
   9.2900000e+01   9.9500000e+01   1.5603684e-02
   9.2900000e+01   9.9800000e+01   4.2323948e-03
   9.2900000e+01   1.0010000e+02   5.6112370e-05
   9.2900000e+01   1.0040000e+02   3.6392644e-03
   9.2900000e+01   1.0070000e+02   1.4434143e-02
   9.2900000e+01   1.0100000e+02   3.1223548e-02
   9.2900000e+01   1.0130000e+02   5.2528709e-02
   9.2900000e+01   1.0160000e+02   7.6884394e-02
   9.2900000e+01   1.0190000e+02   1.0296870e-01
   9.2900000e+01   1.0220000e+02   1.2961308e-01
   9.2900000e+01   1.0250000e+02   1.5571629e-01
   9.2900000e+01   1.0280000e+02   1.8006045e-01
   9.2900000e+01   1.0310000e+02   2.0098472e-01
   9.2900000e+01   1.0340000e+02   2.1581908e-01
   9.2900000e+01   1.0370000e+02   2.1997666e-01
   9.2900000e+01   1.0400000e+02   2.0600540e-01
   9.2900000e+01   1.0430000e+02   1.6496336e-01
   9.2900000e+01   1.0460000e+02   9.6841196e-02
   9.2900000e+01   1.0490000e+02   2.8591304e-02
   9.2900000e+01   1.0520000e+02   8.7666278e-05
   9.2900000e+01   1.0550000e+02   1.7418366e-02
   9.2900000e+01   1.0580000e+02   5.7573916e-02
   9.2900000e+01   1.0610000e+02   1.0101271e-01
   9.2900000e+01   1.0640000e+02   1.3916088e-01
   9.2900000e+01   1.0670000e+02   1.6927219e-01
   9.2900000e+01   1.0700000e+02   1.9024291e-01
   9.2900000e+01   1.0730000e+02   2.0061258e-01
   9.2900000e+01   1.0760000e+02   1.9762509e-01
   9.2900000e+01   1.0790000e+02   1.7709427e-01
   9.2900000e+01   1.0820000e+02   1.3545401e-01
   9.2900000e+01   1.0850000e+02   7.6873777e-02
   9.2900000e+01   1.0880000e+02   2.2316214e-02
   9.2900000e+01   1.0910000e+02   2.8491550e-05
   9.2900000e+01   1.0940000e+02   1.6566244e-02
   9.2900000e+01   1.0970000e+02   5.4838088e-02
   9.2900000e+01   1.1000000e+02   9.6815752e-02
   9.3200000e+01   8.0000000e+01   1.8918715e-01
   9.3200000e+01   8.0300000e+01   1.2589178e-01
   9.3200000e+01   8.0600000e+01   5.8888094e-02
   9.3200000e+01   8.0900000e+01   8.3908694e-03
   9.3200000e+01   8.1200000e+01   9.0472490e-03
   9.3200000e+01   8.1500000e+01   8.2707282e-02
   9.3200000e+01   8.1800000e+01   1.9789454e-01
   9.3200000e+01   8.2100000e+01   2.9713257e-01
   9.3200000e+01   8.2400000e+01   3.5333233e-01
   9.3200000e+01   8.2700000e+01   3.6941915e-01
   9.3200000e+01   8.3000000e+01   3.5588636e-01
   9.3200000e+01   8.3300000e+01   3.2064728e-01
   9.3200000e+01   8.3600000e+01   2.6798072e-01
   9.3200000e+01   8.3900000e+01   2.0028354e-01
   9.3200000e+01   8.4200000e+01   1.2146731e-01
   9.3200000e+01   8.4500000e+01   4.3985323e-02
   9.3200000e+01   8.4800000e+01   5.2503360e-04
   9.3200000e+01   8.5100000e+01   4.2665643e-02
   9.3200000e+01   8.5400000e+01   1.8299464e-01
   9.3200000e+01   8.5700000e+01   3.4502648e-01
   9.3200000e+01   8.6000000e+01   4.5210987e-01
   9.3200000e+01   8.6300000e+01   4.9438898e-01
   9.3200000e+01   8.6600000e+01   4.9229727e-01
   9.3200000e+01   8.6900000e+01   4.6437088e-01
   9.3200000e+01   8.7200000e+01   4.2166374e-01
   9.3200000e+01   8.7500000e+01   3.7013688e-01
   9.3200000e+01   8.7800000e+01   3.1315280e-01
   9.3200000e+01   8.8100000e+01   2.5302735e-01
   9.3200000e+01   8.8400000e+01   1.9195340e-01
   9.3200000e+01   8.8700000e+01   1.3260441e-01
   9.3200000e+01   8.9000000e+01   7.8563320e-02
   9.3200000e+01   8.9300000e+01   3.4584622e-02
   9.3200000e+01   8.9600000e+01   6.5858087e-03
   9.3200000e+01   8.9900000e+01   1.1867998e-03
   9.3200000e+01   9.0200000e+01   2.4633626e-02
   9.3200000e+01   9.0500000e+01   8.1141419e-02
   9.3200000e+01   9.0800000e+01   1.7108131e-01
   9.3200000e+01   9.1100000e+01   2.8980328e-01
   9.3200000e+01   9.1400000e+01   4.2783900e-01
   9.3200000e+01   9.1700000e+01   5.7258629e-01
   9.3200000e+01   9.2000000e+01   7.1074599e-01
   9.3200000e+01   9.2300000e+01   8.3045331e-01
   9.3200000e+01   9.2600000e+01   9.2244064e-01
   9.3200000e+01   9.2900000e+01   9.8025466e-01
   9.3200000e+01   9.3200000e+01   1.0000000e+00
   9.3200000e+01   9.3500000e+01   9.8013358e-01
   9.3200000e+01   9.3800000e+01   9.2161956e-01
   9.3200000e+01   9.4100000e+01   8.2843206e-01
   9.3200000e+01   9.4400000e+01   7.0805624e-01
   9.3200000e+01   9.4700000e+01   5.7140949e-01
   9.3200000e+01   9.5000000e+01   4.3168336e-01
   9.3200000e+01   9.5300000e+01   3.0211692e-01
   9.3200000e+01   9.5600000e+01   1.9341696e-01
   9.3200000e+01   9.5900000e+01   1.1187815e-01
   9.3200000e+01   9.6200000e+01   5.8884708e-02
   9.3200000e+01   9.6500000e+01   3.1705241e-02
   9.3200000e+01   9.6800000e+01   2.4949497e-02
   9.3200000e+01   9.7100000e+01   3.2030910e-02
   9.3200000e+01   9.7400000e+01   4.6286065e-02
   9.3200000e+01   9.7700000e+01   6.1723522e-02
   9.3200000e+01   9.8000000e+01   7.3537977e-02
   9.3200000e+01   9.8300000e+01   7.8518591e-02
   9.3200000e+01   9.8600000e+01   7.5362197e-02
   9.3200000e+01   9.8900000e+01   6.4765697e-02
   9.3200000e+01   9.9200000e+01   4.9132955e-02
   9.3200000e+01   9.9500000e+01   3.1864792e-02
   9.3200000e+01   9.9800000e+01   1.6436196e-02
   9.3200000e+01   1.0010000e+02   5.6038091e-03
   9.3200000e+01   1.0040000e+02   1.0001645e-03
   9.3200000e+01   1.0070000e+02   3.1435417e-03
   9.3200000e+01   1.0100000e+02   1.1712192e-02
   9.3200000e+01   1.0130000e+02   2.5892663e-02
   9.3200000e+01   1.0160000e+02   4.4672817e-02
   9.3200000e+01   1.0190000e+02   6.7028702e-02
   9.3200000e+01   1.0220000e+02   9.2003414e-02
   9.3200000e+01   1.0250000e+02   1.1868809e-01
   9.3200000e+01   1.0280000e+02   1.4609780e-01
   9.3200000e+01   1.0310000e+02   1.7289066e-01
   9.3200000e+01   1.0340000e+02   1.9680125e-01
   9.3200000e+01   1.0370000e+02   2.1357219e-01
   9.3200000e+01   1.0400000e+02   2.1535542e-01
   9.3200000e+01   1.0430000e+02   1.9036429e-01
   9.3200000e+01   1.0460000e+02   1.3112495e-01
   9.3200000e+01   1.0490000e+02   5.6007669e-02
   9.3200000e+01   1.0520000e+02   7.3466888e-03
   9.3200000e+01   1.0550000e+02   3.9763374e-03
   9.3200000e+01   1.0580000e+02   3.0929727e-02
   9.3200000e+01   1.0610000e+02   6.9220616e-02
   9.3200000e+01   1.0640000e+02   1.0837213e-01
   9.3200000e+01   1.0670000e+02   1.4395873e-01
   9.3200000e+01   1.0700000e+02   1.7385836e-01
   9.3200000e+01   1.0730000e+02   1.9601184e-01
   9.3200000e+01   1.0760000e+02   2.0703595e-01
   9.3200000e+01   1.0790000e+02   2.0133335e-01
   9.3200000e+01   1.0820000e+02   1.7193185e-01
   9.3200000e+01   1.0850000e+02   1.1688693e-01
   9.3200000e+01   1.0880000e+02   5.1733569e-02
   9.3200000e+01   1.0910000e+02   7.8284735e-03
   9.3200000e+01   1.0940000e+02   2.7676761e-03
   9.3200000e+01   1.0970000e+02   2.7334802e-02
   9.3200000e+01   1.1000000e+02   6.4431371e-02
   9.3500000e+01   8.0000000e+01   2.0118479e-01
   9.3500000e+01   8.0300000e+01   1.5395879e-01
   9.3500000e+01   8.0600000e+01   9.3589979e-02
   9.3500000e+01   8.0900000e+01   3.2630829e-02
   9.3500000e+01   8.1200000e+01   3.4355438e-04
   9.3500000e+01   8.1500000e+01   2.7683637e-02
   9.3500000e+01   8.1800000e+01   1.0677272e-01
   9.3500000e+01   8.2100000e+01   1.9429966e-01
   9.3500000e+01   8.2400000e+01   2.5906333e-01
   9.3500000e+01   8.2700000e+01   2.9457698e-01
   9.3500000e+01   8.3000000e+01   3.0479562e-01
   9.3500000e+01   8.3300000e+01   2.9423583e-01
   9.3500000e+01   8.3600000e+01   2.6526706e-01
   9.3500000e+01   8.3900000e+01   2.1836961e-01
   9.3500000e+01   8.4200000e+01   1.5406465e-01
   9.3500000e+01   8.4500000e+01   7.8254924e-02
   9.3500000e+01   8.4800000e+01   1.3837594e-02
   9.3500000e+01   8.5100000e+01   8.2632900e-03
   9.3500000e+01   8.5400000e+01   9.3740522e-02
   9.3500000e+01   8.5700000e+01   2.2584055e-01
   9.3500000e+01   8.6000000e+01   3.3476010e-01
   9.3500000e+01   8.6300000e+01   3.9700985e-01
   9.3500000e+01   8.6600000e+01   4.2081688e-01
   9.3500000e+01   8.6900000e+01   4.1879640e-01
   9.3500000e+01   8.7200000e+01   3.9975823e-01
   9.3500000e+01   8.7500000e+01   3.6888498e-01
   9.3500000e+01   8.7800000e+01   3.2919256e-01
   9.3500000e+01   8.8100000e+01   2.8267276e-01
   9.3500000e+01   8.8400000e+01   2.3107168e-01
   9.3500000e+01   8.8700000e+01   1.7646554e-01
   9.3500000e+01   8.9000000e+01   1.2173649e-01
   9.3500000e+01   8.9300000e+01   7.0958597e-02
   9.3500000e+01   8.9600000e+01   2.9603927e-02
   9.3500000e+01   8.9900000e+01   4.3841554e-03
   9.3500000e+01   9.0200000e+01   2.5086958e-03
   9.3500000e+01   9.0500000e+01   3.0264613e-02
   9.3500000e+01   9.0800000e+01   9.1166344e-02
   9.3500000e+01   9.1100000e+01   1.8435084e-01
   9.3500000e+01   9.1400000e+01   3.0403625e-01
   9.3500000e+01   9.1700000e+01   4.4042562e-01
   9.3500000e+01   9.2000000e+01   5.8164397e-01
   9.3500000e+01   9.2300000e+01   7.1578858e-01
   9.3500000e+01   9.2600000e+01   8.3232848e-01
   9.3500000e+01   9.2900000e+01   9.2266150e-01
   9.3500000e+01   9.3200000e+01   9.8013358e-01
   9.3500000e+01   9.3500000e+01   1.0000000e+00
   9.3500000e+01   9.3800000e+01   9.7970458e-01
   9.3500000e+01   9.4100000e+01   9.1958573e-01
   9.3500000e+01   9.4400000e+01   8.2376554e-01
   9.3500000e+01   9.4700000e+01   7.0064664e-01
   9.3500000e+01   9.5000000e+01   5.6235729e-01
   9.3500000e+01   9.5300000e+01   4.2287479e-01
   9.3500000e+01   9.5600000e+01   2.9531577e-01
   9.3500000e+01   9.5900000e+01   1.8945786e-01
   9.3500000e+01   9.6200000e+01   1.1043429e-01
   9.3500000e+01   9.6500000e+01   5.8833118e-02
   9.3500000e+01   9.6800000e+01   3.1750771e-02
   9.3500000e+01   9.7100000e+01   2.4135553e-02
   9.3500000e+01   9.7400000e+01   2.9957512e-02
   9.3500000e+01   9.7700000e+01   4.3061298e-02
   9.3500000e+01   9.8000000e+01   5.7780827e-02
   9.3500000e+01   9.8300000e+01   6.9455720e-02
   9.3500000e+01   9.8600000e+01   7.4914249e-02
   9.3500000e+01   9.8900000e+01   7.2842248e-02
   9.3500000e+01   9.9200000e+01   6.3851839e-02
   9.3500000e+01   9.9500000e+01   5.0111784e-02
   9.3500000e+01   9.9800000e+01   3.4608333e-02
   9.3500000e+01   1.0010000e+02   2.0313416e-02
   9.3500000e+01   1.0040000e+02   9.5655939e-03
   9.3500000e+01   1.0070000e+02   3.8105958e-03
   9.3500000e+01   1.0100000e+02   3.6544500e-03
   9.3500000e+01   1.0130000e+02   9.0841993e-03
   9.3500000e+01   1.0160000e+02   1.9720544e-02
   9.3500000e+01   1.0190000e+02   3.5023307e-02
   9.3500000e+01   1.0220000e+02   5.4420889e-02
   9.3500000e+01   1.0250000e+02   7.7357863e-02
   9.3500000e+01   1.0280000e+02   1.0324847e-01
   9.3500000e+01   1.0310000e+02   1.3128498e-01
   9.3500000e+01   1.0340000e+02   1.5996172e-01
   9.3500000e+01   1.0370000e+02   1.8602294e-01
   9.3500000e+01   1.0400000e+02   2.0249365e-01
   9.3500000e+01   1.0430000e+02   1.9673072e-01
   9.3500000e+01   1.0460000e+02   1.5527481e-01
   9.3500000e+01   1.0490000e+02   8.5325360e-02
   9.3500000e+01   1.0520000e+02   2.4852650e-02
   9.3500000e+01   1.0550000e+02   1.9556197e-03
   9.3500000e+01   1.0580000e+02   1.1785815e-02
   9.3500000e+01   1.0610000e+02   3.8916923e-02
   9.3500000e+01   1.0640000e+02   7.2717704e-02
   9.3500000e+01   1.0670000e+02   1.0786564e-01
   9.3500000e+01   1.0700000e+02   1.4161814e-01
   9.3500000e+01   1.0730000e+02   1.7169951e-01
   9.3500000e+01   1.0760000e+02   1.9470576e-01
   9.3500000e+01   1.0790000e+02   2.0462205e-01
   9.3500000e+01   1.0820000e+02   1.9232391e-01
   9.3500000e+01   1.0850000e+02   1.5017663e-01
   9.3500000e+01   1.0880000e+02   8.5695288e-02
   9.3500000e+01   1.0910000e+02   2.7917414e-02
   9.3500000e+01   1.0940000e+02   2.3088916e-03
   9.3500000e+01   1.0970000e+02   9.0104212e-03
   9.3500000e+01   1.1000000e+02   3.4785089e-02
   9.3800000e+01   8.0000000e+01   1.9330506e-01
   9.3800000e+01   8.0300000e+01   1.6643419e-01
   9.3800000e+01   8.0600000e+01   1.2183959e-01
   9.3800000e+01   8.0900000e+01   6.4300624e-02
   9.3800000e+01   8.1200000e+01   1.4088003e-02
   9.3800000e+01   8.1500000e+01   3.4439581e-03
   9.3800000e+01   8.1800000e+01   4.3047928e-02
   9.3800000e+01   8.2100000e+01   1.0737810e-01
   9.3800000e+01   8.2400000e+01   1.6759768e-01
   9.3800000e+01   8.2700000e+01   2.1144753e-01
   9.3800000e+01   8.3000000e+01   2.3739526e-01
   9.3800000e+01   8.3300000e+01   2.4665169e-01
   9.3800000e+01   8.3600000e+01   2.3972040e-01
   9.3800000e+01   8.3900000e+01   2.1552585e-01
   9.3800000e+01   8.4200000e+01   1.7197520e-01
   9.3800000e+01   8.4500000e+01   1.0927184e-01
   9.3800000e+01   8.4800000e+01   3.9764969e-02
   9.3800000e+01   8.5100000e+01   9.2156326e-04
   9.3800000e+01   8.5400000e+01   3.4600876e-02
   9.3800000e+01   8.5700000e+01   1.2634312e-01
   9.3800000e+01   8.6000000e+01   2.2154996e-01
   9.3800000e+01   8.6300000e+01   2.9015411e-01
   9.3800000e+01   8.6600000e+01   3.3020924e-01
   9.3800000e+01   8.6900000e+01   3.4811659e-01
   9.3800000e+01   8.7200000e+01   3.4971704e-01
   9.3800000e+01   8.7500000e+01   3.3882275e-01
   9.3800000e+01   8.7800000e+01   3.1770740e-01
   9.3800000e+01   8.8100000e+01   2.8778446e-01
   9.3800000e+01   8.8400000e+01   2.5017145e-01
   9.3800000e+01   8.8700000e+01   2.0617193e-01
   9.3800000e+01   8.9000000e+01   1.5773384e-01
   9.3800000e+01   8.9300000e+01   1.0789519e-01
   9.3800000e+01   8.9600000e+01   6.1148888e-02
   9.3800000e+01   8.9900000e+01   2.3559031e-02
   9.3800000e+01   9.0200000e+01   2.3866182e-03
   9.3800000e+01   9.0500000e+01   5.0286577e-03
   9.3800000e+01   9.0800000e+01   3.7339627e-02
   9.3800000e+01   9.1100000e+01   1.0183581e-01
   9.3800000e+01   9.1400000e+01   1.9657276e-01
   9.3800000e+01   9.1700000e+01   3.1527408e-01
   9.3800000e+01   9.2000000e+01   4.4861643e-01
   9.3800000e+01   9.2300000e+01   5.8596922e-01
   9.3800000e+01   9.2600000e+01   7.1682234e-01
   9.3800000e+01   9.2900000e+01   8.3154695e-01
   9.3800000e+01   9.3200000e+01   9.2161956e-01
   9.3800000e+01   9.3500000e+01   9.7970458e-01
   9.3800000e+01   9.3800000e+01   1.0000000e+00
   9.3800000e+01   9.4100000e+01   9.7906730e-01
   9.3800000e+01   9.4400000e+01   9.1703694e-01
   9.3800000e+01   9.4700000e+01   8.1867947e-01
   9.3800000e+01   9.5000000e+01   6.9358420e-01
   9.3800000e+01   9.5300000e+01   5.5490052e-01
   9.3800000e+01   9.5600000e+01   4.1682352e-01
   9.3800000e+01   9.5900000e+01   2.9177304e-01
   9.3800000e+01   9.6200000e+01   1.8837701e-01
   9.3800000e+01   9.6500000e+01   1.1081208e-01
   9.3800000e+01   9.6800000e+01   5.9302716e-02
   9.3800000e+01   9.7100000e+01   3.1184771e-02
   9.3800000e+01   9.7400000e+01   2.1998922e-02
   9.3800000e+01   9.7700000e+01   2.6356892e-02
   9.3800000e+01   9.8000000e+01   3.8580518e-02
   9.3800000e+01   9.8300000e+01   5.3242162e-02
   9.3800000e+01   9.8600000e+01   6.5721403e-02
   9.3800000e+01   9.8900000e+01   7.2768510e-02
   9.3800000e+01   9.9200000e+01   7.2912801e-02
   9.3800000e+01   9.9500000e+01   6.6503985e-02
   9.3800000e+01   9.9800000e+01   5.5307178e-02
   9.3800000e+01   1.0010000e+02   4.1803509e-02
   9.3800000e+01   1.0040000e+02   2.8485198e-02
   9.3800000e+01   1.0070000e+02   1.7378206e-02
   9.3800000e+01   1.0100000e+02   9.8594468e-03
   9.3800000e+01   1.0130000e+02   6.6996965e-03
   9.3800000e+01   1.0160000e+02   8.2191042e-03
   9.3800000e+01   1.0190000e+02   1.4464571e-02
   9.3800000e+01   1.0220000e+02   2.5358877e-02
   9.3800000e+01   1.0250000e+02   4.0799992e-02
   9.3800000e+01   1.0280000e+02   6.0694220e-02
   9.3800000e+01   1.0310000e+02   8.4880181e-02
   9.3800000e+01   1.0340000e+02   1.1281821e-01
   9.3800000e+01   1.0370000e+02   1.4273290e-01
   9.3800000e+01   1.0400000e+02   1.6963952e-01
   9.3800000e+01   1.0430000e+02   1.8225864e-01
   9.3800000e+01   1.0460000e+02   1.6392943e-01
   9.3800000e+01   1.0490000e+02   1.1039176e-01
   9.3800000e+01   1.0520000e+02   4.9178404e-02
   9.3800000e+01   1.0550000e+02   1.2119912e-02
   9.3800000e+01   1.0580000e+02   4.4705403e-03
   9.3800000e+01   1.0610000e+02   1.6689221e-02
   9.3800000e+01   1.0640000e+02   3.9813995e-02
   9.3800000e+01   1.0670000e+02   6.8614268e-02
   9.3800000e+01   1.0700000e+02   1.0026074e-01
   9.3800000e+01   1.0730000e+02   1.3268905e-01
   9.3800000e+01   1.0760000e+02   1.6308310e-01
   9.3800000e+01   1.0790000e+02   1.8608871e-01
   9.3800000e+01   1.0820000e+02   1.9213202e-01
   9.3800000e+01   1.0850000e+02   1.6950688e-01
   9.3800000e+01   1.0880000e+02   1.1680675e-01
   9.3800000e+01   1.0910000e+02   5.5817316e-02
   9.3800000e+01   1.0940000e+02   1.5052329e-02
   9.3800000e+01   1.0970000e+02   3.5192986e-03
   9.3800000e+01   1.1000000e+02   1.3955907e-02
   9.4100000e+01   8.0000000e+01   1.6732362e-01
   9.4100000e+01   8.0300000e+01   1.6103600e-01
   9.4100000e+01   8.0600000e+01   1.3739363e-01
   9.4100000e+01   8.0900000e+01   9.4579544e-02
   9.4100000e+01   8.1200000e+01   4.2232841e-02
   9.4100000e+01   8.1500000e+01   6.9282294e-03
   9.4100000e+01   8.1800000e+01   1.0522077e-02
   9.4100000e+01   8.2100000e+01   4.5501768e-02
   9.4100000e+01   8.2400000e+01   9.0597801e-02
   9.4100000e+01   8.2700000e+01   1.3186528e-01
   9.4100000e+01   8.3000000e+01   1.6409128e-01
   9.4100000e+01   8.3300000e+01   1.8580232e-01
   9.4100000e+01   8.3600000e+01   1.9597833e-01
   9.4100000e+01   8.3900000e+01   1.9254452e-01
   9.4100000e+01   8.4200000e+01   1.7185899e-01
   9.4100000e+01   8.4500000e+01   1.3000796e-01
   9.4100000e+01   8.4800000e+01   6.9698318e-02
   9.4100000e+01   8.5100000e+01   1.4827509e-02
   9.4100000e+01   8.5400000e+01   6.8605528e-03
   9.4100000e+01   8.5700000e+01   5.5076005e-02
   9.4100000e+01   8.6000000e+01   1.2506253e-01
   9.4100000e+01   8.6300000e+01   1.8724977e-01
   9.4100000e+01   8.6600000e+01   2.3278124e-01
   9.4100000e+01   8.6900000e+01   2.6251095e-01
   9.4100000e+01   8.7200000e+01   2.7912428e-01
   9.4100000e+01   8.7500000e+01   2.8475390e-01
   9.4100000e+01   8.7800000e+01   2.8069695e-01
   9.4100000e+01   8.8100000e+01   2.6764894e-01
   9.4100000e+01   8.8400000e+01   2.4602374e-01
   9.4100000e+01   8.8700000e+01   2.1629647e-01
   9.4100000e+01   8.9000000e+01   1.7938865e-01
   9.4100000e+01   8.9300000e+01   1.3710767e-01
   9.4100000e+01   8.9600000e+01   9.2598464e-02
   9.4100000e+01   8.9900000e+01   5.0674663e-02
   9.4100000e+01   9.0200000e+01   1.7796383e-02
   9.4100000e+01   9.0500000e+01   1.4375954e-03
   9.4100000e+01   9.0800000e+01   8.7534907e-03
   9.4100000e+01   9.1100000e+01   4.4840911e-02
   9.4100000e+01   9.1400000e+01   1.1126255e-01
   9.4100000e+01   9.1700000e+01   2.0550689e-01
   9.4100000e+01   9.2000000e+01   3.2156356e-01
   9.4100000e+01   9.2300000e+01   4.5117892e-01
   9.4100000e+01   9.2600000e+01   5.8511342e-01
   9.4100000e+01   9.2900000e+01   7.1395135e-01
   9.4100000e+01   9.3200000e+01   8.2843206e-01
   9.4100000e+01   9.3500000e+01   9.1958573e-01
   9.4100000e+01   9.3800000e+01   9.7906730e-01
   9.4100000e+01   9.4100000e+01   1.0000000e+00
   9.4100000e+01   9.4400000e+01   9.7837021e-01
   9.4100000e+01   9.4700000e+01   9.1458972e-01
   9.4100000e+01   9.5000000e+01   8.1444775e-01
   9.4100000e+01   9.5300000e+01   6.8867576e-01
   9.4100000e+01   9.5600000e+01   5.5095442e-01
   9.4100000e+01   9.5900000e+01   4.1507292e-01
   9.4100000e+01   9.6200000e+01   2.9240066e-01
   9.4100000e+01   9.6500000e+01   1.9050342e-01
   9.4100000e+01   9.6800000e+01   1.1299994e-01
   9.4100000e+01   9.7100000e+01   6.0212207e-02
   9.4100000e+01   9.7400000e+01   3.0060493e-02
   9.4100000e+01   9.7700000e+01   1.8850072e-02
   9.4100000e+01   9.8000000e+01   2.1856635e-02
   9.4100000e+01   9.8300000e+01   3.3801141e-02
   9.4100000e+01   9.8600000e+01   4.9364205e-02
   9.4100000e+01   9.8900000e+01   6.3816617e-02
   9.4100000e+01   9.9200000e+01   7.3675962e-02
   9.4100000e+01   9.9500000e+01   7.7156881e-02
   9.4100000e+01   9.9800000e+01   7.4203430e-02
   9.4100000e+01   1.0010000e+02   6.6089828e-02
   9.4100000e+01   1.0040000e+02   5.4791413e-02
   9.4100000e+01   1.0070000e+02   4.2391758e-02
   9.4100000e+01   1.0100000e+02   3.0694936e-02
   9.4100000e+01   1.0130000e+02   2.1069632e-02
   9.4100000e+01   1.0160000e+02   1.4462661e-02
   9.4100000e+01   1.0190000e+02   1.1500701e-02
   9.4100000e+01   1.0220000e+02   1.2619441e-02
   9.4100000e+01   1.0250000e+02   1.8186200e-02
   9.4100000e+01   1.0280000e+02   2.8596733e-02
   9.4100000e+01   1.0310000e+02   4.4317029e-02
   9.4100000e+01   1.0340000e+02   6.5780164e-02
   9.4100000e+01   1.0370000e+02   9.2868489e-02
   9.4100000e+01   1.0400000e+02   1.2332240e-01
   9.4100000e+01   1.0430000e+02   1.4926225e-01
   9.4100000e+01   1.0460000e+02   1.5447468e-01
   9.4100000e+01   1.0490000e+02   1.2549587e-01
   9.4100000e+01   1.0520000e+02   7.5354296e-02
   9.4100000e+01   1.0550000e+02   3.2950103e-02
   9.4100000e+01   1.0580000e+02   1.1367516e-02
   9.4100000e+01   1.0610000e+02   8.0860358e-03
   9.4100000e+01   1.0640000e+02   1.7361135e-02
   9.4100000e+01   1.0670000e+02   3.5074558e-02
   9.4100000e+01   1.0700000e+02   5.8889541e-02
   9.4100000e+01   1.0730000e+02   8.7350561e-02
   9.4100000e+01   1.0760000e+02   1.1872547e-01
   9.4100000e+01   1.0790000e+02   1.4928062e-01
   9.4100000e+01   1.0820000e+02   1.7083818e-01
   9.4100000e+01   1.0850000e+02   1.7018105e-01
   9.4100000e+01   1.0880000e+02   1.3803044e-01
   9.4100000e+01   1.0910000e+02   8.5466957e-02
   9.4100000e+01   1.0940000e+02   3.8433105e-02
   9.4100000e+01   1.0970000e+02   1.2337893e-02
   9.4100000e+01   1.1000000e+02   6.7375929e-03
   9.4400000e+01   8.0000000e+01   1.2855287e-01
   9.4400000e+01   8.0300000e+01   1.3914095e-01
   9.4400000e+01   8.0600000e+01   1.3699888e-01
   9.4400000e+01   8.0900000e+01   1.1594707e-01
   9.4400000e+01   8.1200000e+01   7.5508860e-02
   9.4400000e+01   8.1500000e+01   3.1568582e-02
   9.4400000e+01   8.1800000e+01   8.6863185e-03
   9.4400000e+01   8.2100000e+01   1.4261146e-02
   9.4400000e+01   8.2400000e+01   3.7745405e-02
   9.4400000e+01   8.2700000e+01   6.7382060e-02
   9.4400000e+01   8.3000000e+01   9.6529818e-02
   9.4400000e+01   8.3300000e+01   1.2206807e-01
   9.4400000e+01   8.3600000e+01   1.4203318e-01
   9.4400000e+01   8.3900000e+01   1.5401513e-01
   9.4400000e+01   8.4200000e+01   1.5400949e-01
   9.4400000e+01   8.4500000e+01   1.3603914e-01
   9.4400000e+01   8.4800000e+01   9.5548629e-02
   9.4400000e+01   8.5100000e+01   4.2011041e-02
   9.4400000e+01   8.5400000e+01   7.8819511e-03
   9.4400000e+01   8.5700000e+01   1.6873410e-02
   9.4400000e+01   8.6000000e+01   5.5735894e-02
   9.4400000e+01   8.6300000e+01   1.0143318e-01
   9.4400000e+01   8.6600000e+01   1.4216480e-01
   9.4400000e+01   8.6900000e+01   1.7473416e-01
   9.4400000e+01   8.7200000e+01   1.9903468e-01
   9.4400000e+01   8.7500000e+01   2.1553237e-01
   9.4400000e+01   8.7800000e+01   2.2450749e-01
   9.4400000e+01   8.8100000e+01   2.2593289e-01
   9.4400000e+01   8.8400000e+01   2.1956232e-01
   9.4400000e+01   8.8700000e+01   2.0511511e-01
   9.4400000e+01   8.9000000e+01   1.8254900e-01
   9.4400000e+01   8.9300000e+01   1.5243411e-01
   9.4400000e+01   8.9600000e+01   1.1641398e-01
   9.4400000e+01   8.9900000e+01   7.7666752e-02
   9.4400000e+01   9.0200000e+01   4.1172911e-02
   9.4400000e+01   9.0500000e+01   1.3516983e-02
   9.4400000e+01   9.0800000e+01   2.0162943e-03
   9.4400000e+01   9.1100000e+01   1.3260953e-02
   9.4400000e+01   9.1400000e+01   5.1547367e-02
   9.4400000e+01   9.1700000e+01   1.1786207e-01
   9.4400000e+01   9.2000000e+01   2.0979376e-01
   9.4400000e+01   9.2300000e+01   3.2221171e-01
   9.4400000e+01   9.2600000e+01   4.4819278e-01
   9.4400000e+01   9.2900000e+01   5.7972883e-01
   9.4400000e+01   9.3200000e+01   7.0805624e-01
   9.4400000e+01   9.3500000e+01   8.2376554e-01
   9.4400000e+01   9.3800000e+01   9.1703694e-01
   9.4400000e+01   9.4100000e+01   9.7837021e-01
   9.4400000e+01   9.4400000e+01   1.0000000e+00
   9.4400000e+01   9.4700000e+01   9.7778637e-01
   9.4400000e+01   9.5000000e+01   9.1287284e-01
   9.4400000e+01   9.5300000e+01   8.1218087e-01
   9.4400000e+01   9.5600000e+01   6.8721672e-01
   9.4400000e+01   9.5900000e+01   5.5156193e-01
   9.4400000e+01   9.6200000e+01   4.1811921e-01
   9.4400000e+01   9.6500000e+01   2.9714114e-01
   9.4400000e+01   9.6800000e+01   1.9543913e-01
   9.4400000e+01   9.7100000e+01   1.1653608e-01
   9.4400000e+01   9.7400000e+01   6.1263910e-02
   9.4400000e+01   9.7700000e+01   2.8389460e-02
   9.4400000e+01   9.8000000e+01   1.5078974e-02
   9.4400000e+01   9.8300000e+01   1.7228440e-02
   9.4400000e+01   9.8600000e+01   2.9818808e-02
   9.4400000e+01   9.8900000e+01   4.7458353e-02
   9.4400000e+01   9.9200000e+01   6.5134360e-02
   9.4400000e+01   9.9500000e+01   7.8987244e-02
   9.4400000e+01   9.9800000e+01   8.6809655e-02
   9.4400000e+01   1.0010000e+02   8.8079062e-02
   9.4400000e+01   1.0040000e+02   8.3575518e-02
   9.4400000e+01   1.0070000e+02   7.4815260e-02
   9.4400000e+01   1.0100000e+02   6.3536166e-02
   9.4400000e+01   1.0130000e+02   5.1360001e-02
   9.4400000e+01   1.0160000e+02   3.9641551e-02
   9.4400000e+01   1.0190000e+02   2.9455375e-02
   9.4400000e+01   1.0220000e+02   2.1663100e-02
   9.4400000e+01   1.0250000e+02   1.7021082e-02
   9.4400000e+01   1.0280000e+02   1.6307709e-02
   9.4400000e+01   1.0310000e+02   2.0457377e-02
   9.4400000e+01   1.0340000e+02   3.0661486e-02
   9.4400000e+01   1.0370000e+02   4.8266884e-02
   9.4400000e+01   1.0400000e+02   7.3894502e-02
   9.4400000e+01   1.0430000e+02   1.0446302e-01
   9.4400000e+01   1.0460000e+02   1.2803828e-01
   9.4400000e+01   1.0490000e+02   1.2655282e-01
   9.4400000e+01   1.0520000e+02   9.7560383e-02
   9.4400000e+01   1.0550000e+02   6.0538362e-02
   9.4400000e+01   1.0580000e+02   3.2109399e-02
   9.4400000e+01   1.0610000e+02   1.6347374e-02
   9.4400000e+01   1.0640000e+02   1.1639218e-02
   9.4400000e+01   1.0670000e+02   1.5819372e-02
   9.4400000e+01   1.0700000e+02   2.7553602e-02
   9.4400000e+01   1.0730000e+02   4.6279665e-02
   9.4400000e+01   1.0760000e+02   7.1621999e-02
   9.4400000e+01   1.0790000e+02   1.0209882e-01
   9.4400000e+01   1.0820000e+02   1.3253879e-01
   9.4400000e+01   1.0850000e+02   1.5125025e-01
   9.4400000e+01   1.0880000e+02   1.4401638e-01
   9.4400000e+01   1.0910000e+02   1.1008780e-01
   9.4400000e+01   1.0940000e+02   6.7546087e-02
   9.4400000e+01   1.0970000e+02   3.4127232e-02
   9.4400000e+01   1.1000000e+02   1.5502761e-02
   9.4700000e+01   8.0000000e+01   8.5045353e-02
   9.4700000e+01   8.0300000e+01   1.0568541e-01
   9.4700000e+01   8.0600000e+01   1.2104395e-01
   9.4700000e+01   8.0900000e+01   1.2343642e-01
   9.4700000e+01   8.1200000e+01   1.0477534e-01
   9.4700000e+01   8.1500000e+01   6.7986990e-02
   9.4700000e+01   8.1800000e+01   3.2311761e-02
   9.4700000e+01   8.2100000e+01   1.4312058e-02
   9.4700000e+01   8.2400000e+01   1.4780726e-02
   9.4700000e+01   8.2700000e+01   2.7129868e-02
   9.4700000e+01   8.3000000e+01   4.5572820e-02
   9.4700000e+01   8.3300000e+01   6.6597689e-02
   9.4700000e+01   8.3600000e+01   8.8007138e-02
   9.4700000e+01   8.3900000e+01   1.0771224e-01
   9.4700000e+01   8.4200000e+01   1.2245164e-01
   9.4700000e+01   8.4500000e+01   1.2635066e-01
   9.4700000e+01   8.4800000e+01   1.1099659e-01
   9.4700000e+01   8.5100000e+01   7.3364188e-02
   9.4700000e+01   8.5400000e+01   3.1109362e-02
   9.4700000e+01   8.5700000e+01   1.1664766e-02
   9.4700000e+01   8.6000000e+01   1.9885519e-02
   9.4700000e+01   8.6300000e+01   4.3293481e-02
   9.4700000e+01   8.6600000e+01   7.1125019e-02
   9.4700000e+01   8.6900000e+01   9.8180882e-02
   9.4700000e+01   8.7200000e+01   1.2239760e-01
   9.4700000e+01   8.7500000e+01   1.4289803e-01
   9.4700000e+01   8.7800000e+01   1.5910166e-01
   9.4700000e+01   8.8100000e+01   1.7038872e-01
   9.4700000e+01   8.8400000e+01   1.7600797e-01
   9.4700000e+01   8.8700000e+01   1.7511295e-01
   9.4700000e+01   8.9000000e+01   1.6690539e-01
   9.4700000e+01   8.9300000e+01   1.5090041e-01
   9.4700000e+01   8.9600000e+01   1.2732497e-01
   9.4700000e+01   8.9900000e+01   9.7612610e-02
   9.4700000e+01   9.0200000e+01   6.4861386e-02
   9.4700000e+01   9.0500000e+01   3.4011789e-02
   9.4700000e+01   9.0800000e+01   1.1475765e-02
   9.4700000e+01   9.1100000e+01   4.1219342e-03
   9.4700000e+01   9.1400000e+01   1.7875576e-02
   9.4700000e+01   9.1700000e+01   5.6476863e-02
   9.4700000e+01   9.2000000e+01   1.2087332e-01
   9.4700000e+01   9.2300000e+01   2.0932378e-01
   9.4700000e+01   9.2600000e+01   3.1789930e-01
   9.4700000e+01   9.2900000e+01   4.4096562e-01
   9.4700000e+01   9.3200000e+01   5.7140949e-01
   9.4700000e+01   9.3500000e+01   7.0064664e-01
   9.4700000e+01   9.3800000e+01   8.1867947e-01
   9.4700000e+01   9.4100000e+01   9.1458972e-01
   9.4700000e+01   9.4400000e+01   9.7778637e-01
   9.4700000e+01   9.4700000e+01   1.0000000e+00
   9.4700000e+01   9.5000000e+01   9.7747149e-01
   9.4700000e+01   9.5300000e+01   9.1235508e-01
   9.4700000e+01   9.5600000e+01   8.1250687e-01
   9.4700000e+01   9.5900000e+01   6.8963235e-01
   9.4700000e+01   9.6200000e+01   5.5664185e-01
   9.4700000e+01   9.6500000e+01   4.2532047e-01
   9.4700000e+01   9.6800000e+01   3.0497578e-01
   9.4700000e+01   9.7100000e+01   2.0207534e-01
   9.4700000e+01   9.7400000e+01   1.2048793e-01
   9.4700000e+01   9.7700000e+01   6.1892456e-02
   9.4700000e+01   9.8000000e+01   2.6078231e-02
   9.4700000e+01   9.8300000e+01   1.1078943e-02
   9.4700000e+01   9.8600000e+01   1.3274496e-02
   9.4700000e+01   9.8900000e+01   2.7689612e-02
   9.4700000e+01   9.9200000e+01   4.8647272e-02
   9.4700000e+01   9.9500000e+01   7.0703293e-02
   9.4700000e+01   9.9800000e+01   8.9550764e-02
   9.4700000e+01   1.0010000e+02   1.0254826e-01
   9.4700000e+01   1.0040000e+02   1.0873183e-01
   9.4700000e+01   1.0070000e+02   1.0843460e-01
   9.4700000e+01   1.0100000e+02   1.0276260e-01
   9.4700000e+01   1.0130000e+02   9.3132759e-02
   9.4700000e+01   1.0160000e+02   8.0965962e-02
   9.4700000e+01   1.0190000e+02   6.7537232e-02
   9.4700000e+01   1.0220000e+02   5.3945520e-02
   9.4700000e+01   1.0250000e+02   4.1164977e-02
   9.4700000e+01   1.0280000e+02   3.0157155e-02
   9.4700000e+01   1.0310000e+02   2.2045585e-02
   9.4700000e+01   1.0340000e+02   1.8366901e-02
   9.4700000e+01   1.0370000e+02   2.1367498e-02
   9.4700000e+01   1.0400000e+02   3.4017499e-02
   9.4700000e+01   1.0430000e+02   5.8395678e-02
   9.4700000e+01   1.0460000e+02   9.0007937e-02
   9.4700000e+01   1.0490000e+02   1.1236984e-01
   9.4700000e+01   1.0520000e+02   1.1029951e-01
   9.4700000e+01   1.0550000e+02   8.9038646e-02
   9.4700000e+01   1.0580000e+02   6.3168160e-02
   9.4700000e+01   1.0610000e+02   4.1271118e-02
   9.4700000e+01   1.0640000e+02   2.5858489e-02
   9.4700000e+01   1.0670000e+02   1.7165237e-02
   9.4700000e+01   1.0700000e+02   1.5178899e-02
   9.4700000e+01   1.0730000e+02   2.0328764e-02
   9.4700000e+01   1.0760000e+02   3.3563858e-02
   9.4700000e+01   1.0790000e+02   5.5783383e-02
   9.4700000e+01   1.0820000e+02   8.5809020e-02
   9.4700000e+01   1.0850000e+02   1.1633964e-01
   9.4700000e+01   1.0880000e+02   1.3255021e-01
   9.4700000e+01   1.0910000e+02   1.2354532e-01
   9.4700000e+01   1.0940000e+02   9.5826692e-02
   9.4700000e+01   1.0970000e+02   6.4551648e-02
   9.4700000e+01   1.1000000e+02   3.9269960e-02
   9.5000000e+01   8.0000000e+01   4.5947467e-02
   9.5000000e+01   8.0300000e+01   6.8213860e-02
   9.5000000e+01   8.0600000e+01   9.3542437e-02
   9.5000000e+01   8.0900000e+01   1.1563488e-01
   9.5000000e+01   8.1200000e+01   1.2270408e-01
   9.5000000e+01   8.1500000e+01   1.0552743e-01
   9.5000000e+01   8.1800000e+01   7.2011009e-02
   9.5000000e+01   8.2100000e+01   4.0732766e-02
   9.5000000e+01   8.2400000e+01   2.1901845e-02
   9.5000000e+01   8.2700000e+01   1.5642069e-02
   9.5000000e+01   8.3000000e+01   1.8884800e-02
   9.5000000e+01   8.3300000e+01   2.8945285e-02
   9.5000000e+01   8.3600000e+01   4.4088966e-02
   9.5000000e+01   8.3900000e+01   6.3073496e-02
   9.5000000e+01   8.4200000e+01   8.4203607e-02
   9.5000000e+01   8.4500000e+01   1.0357728e-01
   9.5000000e+01   8.4800000e+01   1.1267274e-01
   9.5000000e+01   8.5100000e+01   1.0017957e-01
   9.5000000e+01   8.5400000e+01   6.6925511e-02
   9.5000000e+01   8.5700000e+01   3.4000947e-02
   9.5000000e+01   8.6000000e+01   1.8041900e-02
   9.5000000e+01   8.6300000e+01   1.8490813e-02
   9.5000000e+01   8.6600000e+01   2.8876960e-02
   9.5000000e+01   8.6900000e+01   4.4191050e-02
   9.5000000e+01   8.7200000e+01   6.1542151e-02
   9.5000000e+01   8.7500000e+01   7.9270281e-02
   9.5000000e+01   8.7800000e+01   9.6250462e-02
   9.5000000e+01   8.8100000e+01   1.1150743e-01
   9.5000000e+01   8.8400000e+01   1.2402202e-01
   9.5000000e+01   8.8700000e+01   1.3265431e-01
   9.5000000e+01   8.9000000e+01   1.3616457e-01
   9.5000000e+01   8.9300000e+01   1.3334934e-01
   9.5000000e+01   8.9600000e+01   1.2332285e-01
   9.5000000e+01   8.9900000e+01   1.0595313e-01
   9.5000000e+01   9.0200000e+01   8.2390337e-02
   9.5000000e+01   9.0500000e+01   5.5509044e-02
   9.5000000e+01   9.0800000e+01   2.9994251e-02
   9.5000000e+01   9.1100000e+01   1.1852621e-02
   9.5000000e+01   9.1400000e+01   7.3873626e-03
   9.5000000e+01   9.1700000e+01   2.1996152e-02
   9.5000000e+01   9.2000000e+01   5.9259740e-02
   9.5000000e+01   9.2300000e+01   1.2056864e-01
   9.5000000e+01   9.2600000e+01   2.0518247e-01
   9.5000000e+01   9.2900000e+01   3.1041509e-01
   9.5000000e+01   9.3200000e+01   4.3168336e-01
   9.5000000e+01   9.3500000e+01   5.6235729e-01
   9.5000000e+01   9.3800000e+01   6.9358420e-01
   9.5000000e+01   9.4100000e+01   8.1444775e-01
   9.5000000e+01   9.4400000e+01   9.1287284e-01
   9.5000000e+01   9.4700000e+01   9.7747149e-01
   9.5000000e+01   9.5000000e+01   1.0000000e+00
   9.5000000e+01   9.5300000e+01   9.7751548e-01
   9.5000000e+01   9.5600000e+01   9.1319279e-01
   9.5000000e+01   9.5900000e+01   8.1537226e-01
   9.5000000e+01   9.6200000e+01   6.9535704e-01
   9.5000000e+01   9.6500000e+01   5.6501236e-01
   9.5000000e+01   9.6800000e+01   4.3502183e-01
   9.5000000e+01   9.7100000e+01   3.1406622e-01
   9.5000000e+01   9.7400000e+01   2.0870142e-01
   9.5000000e+01   9.7700000e+01   1.2353061e-01
   9.5000000e+01   9.8000000e+01   6.1330127e-02
   9.5000000e+01   9.8300000e+01   2.2975791e-02
   9.5000000e+01   9.8600000e+01   7.2420996e-03
   9.5000000e+01   9.8900000e+01   1.0733462e-02
   9.5000000e+01   9.9200000e+01   2.8240838e-02
   9.5000000e+01   9.9500000e+01   5.3618347e-02
   9.5000000e+01   9.9800000e+01   8.0941121e-02
   9.5000000e+01   1.0010000e+02   1.0550251e-01
   9.5000000e+01   1.0040000e+02   1.2431055e-01
   9.5000000e+01   1.0070000e+02   1.3604002e-01
   9.5000000e+01   1.0100000e+02   1.4063628e-01
   9.5000000e+01   1.0130000e+02   1.3882127e-01
   9.5000000e+01   1.0160000e+02   1.3167237e-01
   9.5000000e+01   1.0190000e+02   1.2033940e-01
   9.5000000e+01   1.0220000e+02   1.0589617e-01
   9.5000000e+01   1.0250000e+02   8.9299538e-02
   9.5000000e+01   1.0280000e+02   7.1437102e-02
   9.5000000e+01   1.0310000e+02   5.3273368e-02
   9.5000000e+01   1.0340000e+02   3.6152342e-02
   9.5000000e+01   1.0370000e+02   2.2371638e-02
   9.5000000e+01   1.0400000e+02   1.6072631e-02
   9.5000000e+01   1.0430000e+02   2.3601166e-02
   9.5000000e+01   1.0460000e+02   4.9553304e-02
   9.5000000e+01   1.0490000e+02   8.5526862e-02
   9.5000000e+01   1.0520000e+02   1.0987390e-01
   9.5000000e+01   1.0550000e+02   1.1183246e-01
   9.5000000e+01   1.0580000e+02   9.8242170e-02
   9.5000000e+01   1.0610000e+02   7.8738308e-02
   9.5000000e+01   1.0640000e+02   5.8912581e-02
   9.5000000e+01   1.0670000e+02   4.1301020e-02
   9.5000000e+01   1.0700000e+02   2.7244615e-02
   9.5000000e+01   1.0730000e+02   1.8035396e-02
   9.5000000e+01   1.0760000e+02   1.5589550e-02
   9.5000000e+01   1.0790000e+02   2.2734844e-02
   9.5000000e+01   1.0820000e+02   4.2350517e-02
   9.5000000e+01   1.0850000e+02   7.3514061e-02
   9.5000000e+01   1.0880000e+02   1.0561430e-01
   9.5000000e+01   1.0910000e+02   1.2197679e-01
   9.5000000e+01   1.0940000e+02   1.1642708e-01
   9.5000000e+01   1.0970000e+02   9.6906520e-02
   9.5000000e+01   1.1000000e+02   7.3459639e-02
   9.5300000e+01   8.0000000e+01   1.9288997e-02
   9.5300000e+01   8.0300000e+01   3.5076574e-02
   9.5300000e+01   8.0600000e+01   6.1158348e-02
   9.5300000e+01   8.0900000e+01   9.4930310e-02
   9.5300000e+01   8.1200000e+01   1.2530586e-01
   9.5300000e+01   8.1500000e+01   1.3443968e-01
   9.5300000e+01   8.1800000e+01   1.1605307e-01
   9.5300000e+01   8.2100000e+01   8.3796716e-02
   9.5300000e+01   8.2400000e+01   5.3392939e-02
   9.5300000e+01   8.2700000e+01   3.1540853e-02
   9.5300000e+01   8.3000000e+01   1.8963046e-02
   9.5300000e+01   8.3300000e+01   1.4726492e-02
   9.5300000e+01   8.3600000e+01   1.8096790e-02
   9.5300000e+01   8.3900000e+01   2.8973560e-02
   9.5300000e+01   8.4200000e+01   4.7621550e-02
   9.5300000e+01   8.4500000e+01   7.3331060e-02
   9.5300000e+01   8.4800000e+01   1.0078532e-01
   9.5300000e+01   8.5100000e+01   1.1588101e-01
   9.5300000e+01   8.5400000e+01   1.0449172e-01
   9.5300000e+01   8.5700000e+01   7.3927072e-02
   9.5300000e+01   8.6000000e+01   4.4514598e-02
   9.5300000e+01   8.6300000e+01   2.6233171e-02
   9.5300000e+01   8.6600000e+01   1.8833787e-02
   9.5300000e+01   8.6900000e+01   1.9384086e-02
   9.5300000e+01   8.7200000e+01   2.5342303e-02
   9.5300000e+01   8.7500000e+01   3.4934445e-02
   9.5300000e+01   8.7800000e+01   4.6894400e-02
   9.5300000e+01   8.8100000e+01   6.0183294e-02
   9.5300000e+01   8.8400000e+01   7.3783783e-02
   9.5300000e+01   8.8700000e+01   8.6562475e-02
   9.5300000e+01   8.9000000e+01   9.7196912e-02
   9.5300000e+01   8.9300000e+01   1.0418681e-01
   9.5300000e+01   8.9600000e+01   1.0599061e-01
   9.5300000e+01   8.9900000e+01   1.0133145e-01
   9.5300000e+01   9.0200000e+01   8.9677864e-02
   9.5300000e+01   9.0500000e+01   7.1807467e-02
   9.5300000e+01   9.0800000e+01   5.0235648e-02
   9.5300000e+01   9.1100000e+01   2.9237753e-02
   9.5300000e+01   9.1400000e+01   1.4323153e-02
   9.5300000e+01   9.1700000e+01   1.1304463e-02
   9.5300000e+01   9.2000000e+01   2.5328168e-02
   9.5300000e+01   9.2300000e+01   6.0194299e-02
   9.5300000e+01   9.2600000e+01   1.1803900e-01
   9.5300000e+01   9.2900000e+01   1.9921247e-01
   9.5300000e+01   9.3200000e+01   3.0211692e-01
   9.5300000e+01   9.3500000e+01   4.2287479e-01
   9.5300000e+01   9.3800000e+01   5.5490052e-01
   9.5300000e+01   9.4100000e+01   6.8867576e-01
   9.5300000e+01   9.4400000e+01   8.1218087e-01
   9.5300000e+01   9.4700000e+01   9.1235508e-01
   9.5300000e+01   9.5000000e+01   9.7751548e-01
   9.5300000e+01   9.5300000e+01   1.0000000e+00
   9.5300000e+01   9.5600000e+01   9.7791039e-01
   9.5300000e+01   9.5900000e+01   9.1517561e-01
   9.5300000e+01   9.6200000e+01   8.2006201e-01
   9.5300000e+01   9.6500000e+01   7.0300165e-01
   9.5300000e+01   9.6800000e+01   5.7468312e-01
   9.5300000e+01   9.7100000e+01   4.4489388e-01
   9.5300000e+01   9.7400000e+01   3.2208199e-01
   9.5300000e+01   9.7700000e+01   2.1331109e-01
   9.5300000e+01   9.8000000e+01   1.2423802e-01
   9.5300000e+01   9.8300000e+01   5.8865709e-02
   9.5300000e+01   9.8600000e+01   1.9049782e-02
   9.5300000e+01   9.8900000e+01   3.9998775e-03
   9.5300000e+01   9.9200000e+01   1.0176317e-02
   9.5300000e+01   9.9500000e+01   3.1874704e-02
   9.5300000e+01   9.9800000e+01   6.2416423e-02
   9.5300000e+01   1.0010000e+02   9.5493554e-02
   9.5300000e+01   1.0040000e+02   1.2615794e-01
   9.5300000e+01   1.0070000e+02   1.5120775e-01
   9.5300000e+01   1.0100000e+02   1.6905126e-01
   9.5300000e+01   1.0130000e+02   1.7929271e-01
   9.5300000e+01   1.0160000e+02   1.8226767e-01
   9.5300000e+01   1.0190000e+02   1.7865764e-01
   9.5300000e+01   1.0220000e+02   1.6922385e-01
   9.5300000e+01   1.0250000e+02   1.5465252e-01
   9.5300000e+01   1.0280000e+02   1.3549568e-01
   9.5300000e+01   1.0310000e+02   1.1221642e-01
   9.5300000e+01   1.0340000e+02   8.5417709e-02
   9.5300000e+01   1.0370000e+02   5.6487177e-02
   9.5300000e+01   1.0400000e+02   2.9120249e-02
   9.5300000e+01   1.0430000e+02   1.1850464e-02
   9.5300000e+01   1.0460000e+02   1.7933282e-02
   9.5300000e+01   1.0490000e+02   5.2341762e-02
   9.5300000e+01   1.0520000e+02   9.5672716e-02
   9.5300000e+01   1.0550000e+02   1.2321569e-01
   9.5300000e+01   1.0580000e+02   1.2960152e-01
   9.5300000e+01   1.0610000e+02   1.2135765e-01
   9.5300000e+01   1.0640000e+02   1.0520778e-01
   9.5300000e+01   1.0670000e+02   8.5304323e-02
   9.5300000e+01   1.0700000e+02   6.4048163e-02
   9.5300000e+01   1.0730000e+02   4.3248631e-02
   9.5300000e+01   1.0760000e+02   2.5164609e-02
   9.5300000e+01   1.0790000e+02   1.3576794e-02
   9.5300000e+01   1.0820000e+02   1.4465074e-02
   9.5300000e+01   1.0850000e+02   3.3830638e-02
   9.5300000e+01   1.0880000e+02   6.9457140e-02
   9.5300000e+01   1.0910000e+02   1.0511998e-01
   9.5300000e+01   1.0940000e+02   1.2400456e-01
   9.5300000e+01   1.0970000e+02   1.2362669e-01
   9.5300000e+01   1.1000000e+02   1.1071846e-01
   9.5600000e+01   8.0000000e+01   9.9635066e-03
   9.5600000e+01   8.0300000e+01   1.3294648e-02
   9.5600000e+01   8.0600000e+01   3.1430977e-02
   9.5600000e+01   8.0900000e+01   6.6720542e-02
   9.5600000e+01   8.1200000e+01   1.1265262e-01
   9.5600000e+01   8.1500000e+01   1.4801009e-01
   9.5600000e+01   8.1800000e+01   1.5303061e-01
   9.5600000e+01   8.2100000e+01   1.3122299e-01
   9.5600000e+01   8.2400000e+01   9.8958473e-02
   9.5600000e+01   8.2700000e+01   6.7855272e-02
   9.5600000e+01   8.3000000e+01   4.2532561e-02
   9.5600000e+01   8.3300000e+01   2.4256995e-02
   9.5600000e+01   8.3600000e+01   1.3566137e-02
   9.5600000e+01   8.3900000e+01   1.1521999e-02
   9.5600000e+01   8.4200000e+01   2.0269114e-02
   9.5600000e+01   8.4500000e+01   4.2661640e-02
   9.5600000e+01   8.4800000e+01   7.8809370e-02
   9.5600000e+01   8.5100000e+01   1.1731092e-01
   9.5600000e+01   8.5400000e+01   1.3410394e-01
   9.5600000e+01   8.5700000e+01   1.1922574e-01
   9.5600000e+01   8.6000000e+01   8.8708319e-02
   9.5600000e+01   8.6300000e+01   5.9482886e-02
   9.5600000e+01   8.6600000e+01   3.7840452e-02
   9.5600000e+01   8.6900000e+01   2.4137549e-02
   9.5600000e+01   8.7200000e+01   1.7153133e-02
   9.5600000e+01   8.7500000e+01   1.5625973e-02
   9.5600000e+01   8.7800000e+01   1.8547229e-02
   9.5600000e+01   8.8100000e+01   2.5096581e-02
   9.5600000e+01   8.8400000e+01   3.4504654e-02
   9.5600000e+01   8.8700000e+01   4.5912098e-02
   9.5600000e+01   8.9000000e+01   5.8244652e-02
   9.5600000e+01   8.9300000e+01   7.0125941e-02
   9.5600000e+01   8.9600000e+01   7.9870456e-02
   9.5600000e+01   8.9900000e+01   8.5619914e-02
   9.5600000e+01   9.0200000e+01   8.5682035e-02
   9.5600000e+01   9.0500000e+01   7.9069916e-02
   9.5600000e+01   9.0800000e+01   6.6114742e-02
   9.5600000e+01   9.1100000e+01   4.8897926e-02
   9.5600000e+01   9.1400000e+01   3.1247737e-02
   9.5600000e+01   9.1700000e+01   1.8237226e-02
   9.5600000e+01   9.2000000e+01   1.5384828e-02
   9.5600000e+01   9.2300000e+01   2.7873233e-02
   9.5600000e+01   9.2600000e+01   5.9982432e-02
   9.5600000e+01   9.2900000e+01   1.1471112e-01
   9.5600000e+01   9.3200000e+01   1.9341696e-01
   9.5600000e+01   9.3500000e+01   2.9531577e-01
   9.5600000e+01   9.3800000e+01   4.1682352e-01
   9.5600000e+01   9.4100000e+01   5.5095442e-01
   9.5600000e+01   9.4400000e+01   6.8721672e-01
   9.5600000e+01   9.4700000e+01   8.1250687e-01
   9.5600000e+01   9.5000000e+01   9.1319279e-01
   9.5600000e+01   9.5300000e+01   9.7791039e-01
   9.5600000e+01   9.5600000e+01   1.0000000e+00
   9.5600000e+01   9.5900000e+01   9.7855375e-01
   9.5600000e+01   9.6200000e+01   9.1780162e-01
   9.5600000e+01   9.6500000e+01   8.2542794e-01
   9.5600000e+01   9.6800000e+01   7.1073924e-01
   9.5600000e+01   9.7100000e+01   5.8333539e-01
   9.5600000e+01   9.7400000e+01   4.5244589e-01
   9.5600000e+01   9.7700000e+01   3.2672171e-01
   9.5600000e+01   9.8000000e+01   2.1412114e-01
   9.5600000e+01   9.8300000e+01   1.2156343e-01
   9.5600000e+01   9.8600000e+01   5.4213815e-02
   9.5600000e+01   9.8900000e+01   1.4569725e-02
   9.5600000e+01   9.9200000e+01   1.8048266e-03
   9.5600000e+01   9.9500000e+01   1.1857454e-02
   9.5600000e+01   9.9800000e+01   3.8403231e-02
   9.5600000e+01   1.0010000e+02   7.4349038e-02
   9.5600000e+01   1.0040000e+02   1.1323336e-01
   9.5600000e+01   1.0070000e+02   1.5008131e-01
   9.5600000e+01   1.0100000e+02   1.8162828e-01
   9.5600000e+01   1.0130000e+02   2.0609639e-01
   9.5600000e+01   1.0160000e+02   2.2277419e-01
   9.5600000e+01   1.0190000e+02   2.3158317e-01
   9.5600000e+01   1.0220000e+02   2.3271725e-01
   9.5600000e+01   1.0250000e+02   2.2637300e-01
   9.5600000e+01   1.0280000e+02   2.1255798e-01
   9.5600000e+01   1.0310000e+02   1.9097519e-01
   9.5600000e+01   1.0340000e+02   1.6105213e-01
   9.5600000e+01   1.0370000e+02   1.2240255e-01
   9.5600000e+01   1.0400000e+02   7.6550003e-02
   9.5600000e+01   1.0430000e+02   3.1316364e-02
   9.5600000e+01   1.0460000e+02   6.0077108e-03
   9.5600000e+01   1.0490000e+02   2.1728530e-02
   9.5600000e+01   1.0520000e+02   7.0700559e-02
   9.5600000e+01   1.0550000e+02   1.2003240e-01
   9.5600000e+01   1.0580000e+02   1.5005447e-01
   9.5600000e+01   1.0610000e+02   1.6021399e-01
   9.5600000e+01   1.0640000e+02   1.5587574e-01
   9.5600000e+01   1.0670000e+02   1.4164209e-01
   9.5600000e+01   1.0700000e+02   1.2039438e-01
   9.5600000e+01   1.0730000e+02   9.3961224e-02
   9.5600000e+01   1.0760000e+02   6.4180989e-02
   9.5600000e+01   1.0790000e+02   3.4481386e-02
   9.5600000e+01   1.0820000e+02   1.2114975e-02
   9.5600000e+01   1.0850000e+02   8.8688252e-03
   9.5600000e+01   1.0880000e+02   3.3416223e-02
   9.5600000e+01   1.0910000e+02   7.6731854e-02
   9.5600000e+01   1.0940000e+02   1.1628458e-01
   9.5600000e+01   1.0970000e+02   1.3825743e-01
   9.5600000e+01   1.1000000e+02   1.4271438e-01
   9.5900000e+01   8.0000000e+01   1.8695370e-02
   9.5900000e+01   8.0300000e+01   6.8954110e-03
   9.5900000e+01   8.0600000e+01   1.0829587e-02
   9.5900000e+01   8.0900000e+01   3.7818005e-02
   9.5900000e+01   8.1200000e+01   8.8458272e-02
   9.5900000e+01   8.1500000e+01   1.4381135e-01
   9.5900000e+01   8.1800000e+01   1.7440970e-01
   9.5900000e+01   8.2100000e+01   1.7114195e-01
   9.5900000e+01   8.2400000e+01   1.4637284e-01
   9.5900000e+01   8.2700000e+01   1.1396797e-01
   9.5900000e+01   8.3000000e+01   8.1642429e-02
   9.5900000e+01   8.3300000e+01   5.2775403e-02
   9.5900000e+01   8.3600000e+01   2.9145044e-02
   9.5900000e+01   8.3900000e+01   1.2742303e-02
   9.5900000e+01   8.4200000e+01   7.1036930e-03
   9.5900000e+01   8.4500000e+01   1.8182806e-02
   9.5900000e+01   8.4800000e+01   5.2288992e-02
   9.5900000e+01   8.5100000e+01   1.0504424e-01
   9.5900000e+01   8.5400000e+01   1.4919371e-01
   9.5900000e+01   8.5700000e+01   1.5826999e-01
   9.5900000e+01   8.6000000e+01   1.3782077e-01
   9.5900000e+01   8.6300000e+01   1.0695274e-01
   9.5900000e+01   8.6600000e+01   7.7312849e-02
   9.5900000e+01   8.6900000e+01   5.2897836e-02
   9.5900000e+01   8.7200000e+01   3.4388171e-02
   9.5900000e+01   8.7500000e+01   2.1490568e-02
   9.5900000e+01   8.7800000e+01   1.3762740e-02
   9.5900000e+01   8.8100000e+01   1.0817470e-02
   9.5900000e+01   8.8400000e+01   1.2308636e-02
   9.5900000e+01   8.8700000e+01   1.7837007e-02
   9.5900000e+01   8.9000000e+01   2.6819286e-02
   9.5900000e+01   8.9300000e+01   3.8343041e-02
   9.5900000e+01   8.9600000e+01   5.1043035e-02
   9.5900000e+01   8.9900000e+01   6.3064265e-02
   9.5900000e+01   9.0200000e+01   7.2202792e-02
   9.5900000e+01   9.0500000e+01   7.6299724e-02
   9.5900000e+01   9.0800000e+01   7.3868782e-02
   9.5900000e+01   9.1100000e+01   6.4779300e-02
   9.5900000e+01   9.1400000e+01   5.0704087e-02
   9.5900000e+01   9.1700000e+01   3.5107801e-02
   9.5900000e+01   9.2000000e+01   2.2786923e-02
   9.5900000e+01   9.2300000e+01   1.9187759e-02
   9.5900000e+01   9.2600000e+01   2.9749527e-02
   9.5900000e+01   9.2900000e+01   5.9365296e-02
   9.5900000e+01   9.3200000e+01   1.1187815e-01
   9.5900000e+01   9.3500000e+01   1.8945786e-01
   9.5900000e+01   9.3800000e+01   2.9177304e-01
   9.5900000e+01   9.4100000e+01   4.1507292e-01
   9.5900000e+01   9.4400000e+01   5.5156193e-01
   9.5900000e+01   9.4700000e+01   6.8963235e-01
   9.5900000e+01   9.5000000e+01   8.1537226e-01
   9.5900000e+01   9.5300000e+01   9.1517561e-01
   9.5900000e+01   9.5600000e+01   9.7855375e-01
   9.5900000e+01   9.5900000e+01   1.0000000e+00
   9.5900000e+01   9.6200000e+01   9.7928508e-01
   9.5900000e+01   9.6500000e+01   9.2043917e-01
   9.5900000e+01   9.6800000e+01   8.3021396e-01
   9.5900000e+01   9.7100000e+01   7.1676049e-01
   9.5900000e+01   9.7400000e+01   5.8885566e-01
   9.5900000e+01   9.7700000e+01   4.5560671e-01
   9.5900000e+01   9.8000000e+01   3.2631962e-01
   9.5900000e+01   9.8300000e+01   2.1015348e-01
   9.5900000e+01   9.8600000e+01   1.1530330e-01
   9.5900000e+01   9.8900000e+01   4.7762984e-02
   9.5900000e+01   9.9200000e+01   1.0114046e-02
   9.5900000e+01   9.9500000e+01   9.8244859e-04
   9.5900000e+01   9.9800000e+01   1.5558449e-02
   9.5900000e+01   1.0010000e+02   4.6997680e-02
   9.5900000e+01   1.0040000e+02   8.8073837e-02
   9.5900000e+01   1.0070000e+02   1.3245957e-01
   9.5900000e+01   1.0100000e+02   1.7535819e-01
   9.5900000e+01   1.0130000e+02   2.1356003e-01
   9.5900000e+01   1.0160000e+02   2.4515598e-01
   9.5900000e+01   1.0190000e+02   2.6912454e-01
   9.5900000e+01   1.0220000e+02   2.8492064e-01
   9.5900000e+01   1.0250000e+02   2.9211085e-01
   9.5900000e+01   1.0280000e+02   2.9004717e-01
   9.5900000e+01   1.0310000e+02   2.7755629e-01
   9.5900000e+01   1.0340000e+02   2.5266872e-01
   9.5900000e+01   1.0370000e+02   2.1264759e-01
   9.5900000e+01   1.0400000e+02   1.5536929e-01
   9.5900000e+01   1.0430000e+02   8.4785557e-02
   9.5900000e+01   1.0460000e+02   2.1873167e-02
   9.5900000e+01   1.0490000e+02   3.3289662e-03
   9.5900000e+01   1.0520000e+02   4.1099847e-02
   9.5900000e+01   1.0550000e+02   1.0261907e-01
   9.5900000e+01   1.0580000e+02   1.5480742e-01
   9.5900000e+01   1.0610000e+02   1.8710480e-01
   9.5900000e+01   1.0640000e+02   2.0097715e-01
   9.5900000e+01   1.0670000e+02   2.0004465e-01
   9.5900000e+01   1.0700000e+02   1.8690921e-01
   9.5900000e+01   1.0730000e+02   1.6286756e-01
   9.5900000e+01   1.0760000e+02   1.2859691e-01
   9.5900000e+01   1.0790000e+02   8.5807871e-02
   9.5900000e+01   1.0820000e+02   4.0684268e-02
   9.5900000e+01   1.0850000e+02   8.1351351e-03
   9.5900000e+01   1.0880000e+02   7.8782799e-03
   9.5900000e+01   1.0910000e+02   4.3882388e-02
   9.5900000e+01   1.0940000e+02   9.4779662e-02
   9.5900000e+01   1.0970000e+02   1.3715108e-01
   9.5900000e+01   1.1000000e+02   1.6226290e-01
   9.6200000e+01   8.0000000e+01   4.2289482e-02
   9.6200000e+01   8.0300000e+01   1.6282641e-02
   9.6200000e+01   8.0600000e+01   3.3535970e-03
   9.6200000e+01   8.0900000e+01   1.4688199e-02
   9.6200000e+01   8.1200000e+01   5.8758470e-02
   9.6200000e+01   8.1500000e+01   1.2368842e-01
   9.6200000e+01   8.1800000e+01   1.7605038e-01
   9.6200000e+01   8.2100000e+01   1.9464946e-01
   9.6200000e+01   8.2400000e+01   1.8438658e-01
   9.6200000e+01   8.2700000e+01   1.5836157e-01
   9.6200000e+01   8.3000000e+01   1.2593643e-01
   9.6200000e+01   8.3300000e+01   9.2048235e-02
   9.6200000e+01   8.3600000e+01   5.9414804e-02
   9.6200000e+01   8.3900000e+01   3.0542467e-02
   9.6200000e+01   8.4200000e+01   9.6116244e-03
   9.6200000e+01   8.4500000e+01   4.5687866e-03
   9.6200000e+01   8.4800000e+01   2.7253833e-02
   9.6200000e+01   8.5100000e+01   8.2689301e-02
   9.6200000e+01   8.5400000e+01   1.4727623e-01
   9.6200000e+01   8.5700000e+01   1.8240654e-01
   9.6200000e+01   8.6000000e+01   1.7984061e-01
   9.6200000e+01   8.6300000e+01   1.5603374e-01
   9.6200000e+01   8.6600000e+01   1.2572670e-01
   9.6200000e+01   8.6900000e+01   9.6073470e-02
   9.6200000e+01   8.7200000e+01   6.9769115e-02
   9.6200000e+01   8.7500000e+01   4.7695745e-02
   9.6200000e+01   8.7800000e+01   3.0143028e-02
   9.6200000e+01   8.8100000e+01   1.7267179e-02
   9.6200000e+01   8.8400000e+01   9.2230072e-03
   9.6200000e+01   8.8700000e+01   6.1501441e-03
   9.6200000e+01   8.9000000e+01   8.0763966e-03
   9.6200000e+01   8.9300000e+01   1.4760053e-02
   9.6200000e+01   8.9600000e+01   2.5493631e-02
   9.6200000e+01   8.9900000e+01   3.8921444e-02
   9.6200000e+01   9.0200000e+01   5.2969748e-02
   9.6200000e+01   9.0500000e+01   6.5017291e-02
   9.6200000e+01   9.0800000e+01   7.2389807e-02
   9.6200000e+01   9.1100000e+01   7.3112644e-02
   9.6200000e+01   9.1400000e+01   6.6668735e-02
   9.6200000e+01   9.1700000e+01   5.4444329e-02
   9.6200000e+01   9.2000000e+01   3.9695863e-02
   9.6200000e+01   9.2300000e+01   2.7125116e-02
   9.6200000e+01   9.2600000e+01   2.2291177e-02
   9.6200000e+01   9.2900000e+01   3.1029551e-02
   9.6200000e+01   9.3200000e+01   5.8884708e-02
   9.6200000e+01   9.3500000e+01   1.1043429e-01
   9.6200000e+01   9.3800000e+01   1.8837701e-01
   9.6200000e+01   9.4100000e+01   2.9240066e-01
   9.6200000e+01   9.4400000e+01   4.1811921e-01
   9.6200000e+01   9.4700000e+01   5.5664185e-01
   9.6200000e+01   9.5000000e+01   6.9535704e-01
   9.6200000e+01   9.5300000e+01   8.2006201e-01
   9.6200000e+01   9.5600000e+01   9.1780162e-01
   9.6200000e+01   9.5900000e+01   9.7928508e-01
   9.6200000e+01   9.6200000e+01   1.0000000e+00
   9.6200000e+01   9.6500000e+01   9.7993470e-01
   9.6200000e+01   9.6800000e+01   9.2249450e-01
   9.6200000e+01   9.7100000e+01   8.3334695e-01
   9.6200000e+01   9.7400000e+01   7.1965753e-01
   9.6200000e+01   9.7700000e+01   5.8978838e-01
   9.6200000e+01   9.8000000e+01   4.5322616e-01
   9.6200000e+01   9.8300000e+01   3.2034397e-01
   9.6200000e+01   9.8600000e+01   2.0162871e-01
   9.6200000e+01   9.8900000e+01   1.0627403e-01
   9.6200000e+01   9.9200000e+01   4.0501460e-02
   9.6200000e+01   9.9500000e+01   6.3421779e-03
   9.6200000e+01   9.9800000e+01   1.5241541e-03
   9.6200000e+01   1.0010000e+02   2.0535501e-02
   9.6200000e+01   1.0040000e+02   5.6319119e-02
   9.6200000e+01   1.0070000e+02   1.0186695e-01
   9.6200000e+01   1.0100000e+02   1.5124791e-01
   9.6200000e+01   1.0130000e+02   1.9999706e-01
   9.6200000e+01   1.0160000e+02   2.4503904e-01
   9.6200000e+01   1.0190000e+02   2.8436780e-01
   9.6200000e+01   1.0220000e+02   3.1664103e-01
   9.6200000e+01   1.0250000e+02   3.4075950e-01
   9.6200000e+01   1.0280000e+02   3.5542849e-01
   9.6200000e+01   1.0310000e+02   3.5865076e-01
   9.6200000e+01   1.0340000e+02   3.4710149e-01
   9.6200000e+01   1.0370000e+02   3.1552543e-01
   9.6200000e+01   1.0400000e+02   2.5721991e-01
   9.6200000e+01   1.0430000e+02   1.6944141e-01
   9.6200000e+01   1.0460000e+02   6.9446022e-02
   9.6200000e+01   1.0490000e+02   5.6462543e-03
   9.6200000e+01   1.0520000e+02   1.4927892e-02
   9.6200000e+01   1.0550000e+02   7.4785630e-02
   9.6200000e+01   1.0580000e+02   1.4256463e-01
   9.6200000e+01   1.0610000e+02   1.9642155e-01
   9.6200000e+01   1.0640000e+02   2.3181825e-01
   9.6200000e+01   1.0670000e+02   2.4995704e-01
   9.6200000e+01   1.0700000e+02   2.5235815e-01
   9.6200000e+01   1.0730000e+02   2.3928754e-01
   9.6200000e+01   1.0760000e+02   2.0969211e-01
   9.6200000e+01   1.0790000e+02   1.6241584e-01
   9.6200000e+01   1.0820000e+02   1.0017120e-01
   9.6200000e+01   1.0850000e+02   3.7275557e-02
   9.6200000e+01   1.0880000e+02   2.1795924e-03
   9.6200000e+01   1.0910000e+02   1.5475479e-02
   9.6200000e+01   1.0940000e+02   6.4483544e-02
   9.6200000e+01   1.0970000e+02   1.2030876e-01
   9.6200000e+01   1.1000000e+02   1.6499655e-01
   9.6500000e+01   8.0000000e+01   7.4823807e-02
   9.6500000e+01   8.0300000e+01   3.8638981e-02
   9.6500000e+01   8.0600000e+01   1.0026502e-02
   9.6500000e+01   8.0900000e+01   2.1332680e-03
   9.6500000e+01   8.1200000e+01   3.0306095e-02
   9.6500000e+01   8.1500000e+01   9.2744720e-02
   9.6500000e+01   8.1800000e+01   1.5841313e-01
   9.6500000e+01   8.2100000e+01   1.9720150e-01
   9.6500000e+01   8.2400000e+01   2.0488993e-01
   9.6500000e+01   8.2700000e+01   1.9110722e-01
   9.6500000e+01   8.3000000e+01   1.6511974e-01
   9.6500000e+01   8.3300000e+01   1.3255428e-01
   9.6500000e+01   8.3600000e+01   9.6581374e-02
   9.6500000e+01   8.3900000e+01   5.9727675e-02
   9.6500000e+01   8.4200000e+01   2.5985912e-02
   9.6500000e+01   8.4500000e+01   3.8405556e-03
   9.6500000e+01   8.4800000e+01   8.8490084e-03
   9.6500000e+01   8.5100000e+01   5.5611180e-02
   9.6500000e+01   8.5400000e+01   1.2974831e-01
   9.6500000e+01   8.5700000e+01   1.8718216e-01
   9.6500000e+01   8.6000000e+01   2.0580053e-01
   9.6500000e+01   8.6300000e+01   1.9550476e-01
   9.6500000e+01   8.6600000e+01   1.7136602e-01
   9.6500000e+01   8.6900000e+01   1.4256970e-01
   9.6500000e+01   8.7200000e+01   1.1350035e-01
   9.6500000e+01   8.7500000e+01   8.6160707e-02
   9.6500000e+01   8.7800000e+01   6.1576210e-02
   9.6500000e+01   8.8100000e+01   4.0441990e-02
   9.6500000e+01   8.8400000e+01   2.3390035e-02
   9.6500000e+01   8.8700000e+01   1.1068955e-02
   9.6500000e+01   8.9000000e+01   4.1097171e-03
   9.6500000e+01   8.9300000e+01   2.9964639e-03
   9.6500000e+01   8.9600000e+01   7.8486493e-03
   9.6500000e+01   8.9900000e+01   1.8143123e-02
   9.6500000e+01   9.0200000e+01   3.2460106e-02
   9.6500000e+01   9.0500000e+01   4.8402502e-02
   9.6500000e+01   9.0800000e+01   6.2852898e-02
   9.6500000e+01   9.1100000e+01   7.2626476e-02
   9.6500000e+01   9.1400000e+01   7.5361840e-02
   9.6500000e+01   9.1700000e+01   7.0314763e-02
   9.6500000e+01   9.2000000e+01   5.8753486e-02
   9.6500000e+01   9.2300000e+01   4.3885367e-02
   9.6500000e+01   9.2600000e+01   3.0468248e-02
   9.6500000e+01   9.2900000e+01   2.4305430e-02
   9.6500000e+01   9.3200000e+01   3.1705241e-02
   9.6500000e+01   9.3500000e+01   5.8833118e-02
   9.6500000e+01   9.3800000e+01   1.1081208e-01
   9.6500000e+01   9.4100000e+01   1.9050342e-01
   9.6500000e+01   9.4400000e+01   2.9714114e-01
   9.6500000e+01   9.4700000e+01   4.2532047e-01
   9.6500000e+01   9.5000000e+01   5.6501236e-01
   9.6500000e+01   9.5300000e+01   7.0300165e-01
   9.6500000e+01   9.5600000e+01   8.2542794e-01
   9.6500000e+01   9.5900000e+01   9.2043917e-01
   9.6500000e+01   9.6200000e+01   9.7993470e-01
   9.6500000e+01   9.6500000e+01   1.0000000e+00
   9.6500000e+01   9.6800000e+01   9.8036282e-01
   9.6500000e+01   9.7100000e+01   9.2352753e-01
   9.6500000e+01   9.7400000e+01   8.3412334e-01
   9.6500000e+01   9.7700000e+01   7.1867000e-01
   9.6500000e+01   9.8000000e+01   5.8563053e-01
   9.6500000e+01   9.8300000e+01   4.4537619e-01
   9.6500000e+01   9.8600000e+01   3.0960881e-01
   9.6500000e+01   9.8900000e+01   1.8997372e-01
   9.6500000e+01   9.9200000e+01   9.6077134e-02
   9.6500000e+01   9.9500000e+01   3.3646293e-02
   9.6500000e+01   9.9800000e+01   3.6853477e-03
   9.6500000e+01   1.0010000e+02   2.9896116e-03
   9.6500000e+01   1.0040000e+02   2.5652269e-02
   9.6500000e+01   1.0070000e+02   6.4807067e-02
   9.6500000e+01   1.0100000e+02   1.1398304e-01
   9.6500000e+01   1.0130000e+02   1.6783536e-01
   9.6500000e+01   1.0160000e+02   2.2233045e-01
   9.6500000e+01   1.0190000e+02   2.7458289e-01
   9.6500000e+01   1.0220000e+02   3.2251637e-01
   9.6500000e+01   1.0250000e+02   3.6443934e-01
   9.6500000e+01   1.0280000e+02   3.9853776e-01
   9.6500000e+01   1.0310000e+02   4.2220500e-01
   9.6500000e+01   1.0340000e+02   4.3106444e-01
   9.6500000e+01   1.0370000e+02   4.1762308e-01
   9.6500000e+01   1.0400000e+02   3.7038395e-01
   9.6500000e+01   1.0430000e+02   2.7790542e-01
   9.6500000e+01   1.0460000e+02   1.4820465e-01
   9.6500000e+01   1.0490000e+02   3.4753514e-02
   9.6500000e+01   1.0520000e+02   7.3213616e-04
   9.6500000e+01   1.0550000e+02   4.3047720e-02
   9.6500000e+01   1.0580000e+02   1.1568340e-01
   9.6500000e+01   1.0610000e+02   1.8615321e-01
   9.6500000e+01   1.0640000e+02   2.4261386e-01
   9.6500000e+01   1.0670000e+02   2.8265361e-01
   9.6500000e+01   1.0700000e+02   3.0600088e-01
   9.6500000e+01   1.0730000e+02   3.1153105e-01
   9.6500000e+01   1.0760000e+02   2.9616848e-01
   9.6500000e+01   1.0790000e+02   2.5516766e-01
   9.6500000e+01   1.0820000e+02   1.8573540e-01
   9.6500000e+01   1.0850000e+02   9.7469115e-02
   9.6500000e+01   1.0880000e+02   2.3113360e-02
   9.6500000e+01   1.0910000e+02   6.2807238e-04
   9.6500000e+01   1.0940000e+02   3.2857762e-02
   9.6500000e+01   1.0970000e+02   9.1284438e-02
   9.6500000e+01   1.1000000e+02   1.5014448e-01
   9.6800000e+01   8.0000000e+01   1.0915895e-01
   9.6800000e+01   8.0300000e+01   6.8931123e-02
   9.6800000e+01   8.0600000e+01   2.9155075e-02
   9.6800000e+01   8.0900000e+01   2.6617871e-03
   9.6800000e+01   8.1200000e+01   9.2318950e-03
   9.6800000e+01   8.1500000e+01   5.7932199e-02
   9.6800000e+01   8.1800000e+01   1.2580499e-01
   9.6800000e+01   8.2100000e+01   1.7881636e-01
   9.6800000e+01   8.2400000e+01   2.0395231e-01
   9.6800000e+01   8.2700000e+01   2.0547069e-01
   9.6800000e+01   8.3000000e+01   1.9086237e-01
   9.6800000e+01   8.3300000e+01   1.6545074e-01
   9.6800000e+01   8.3600000e+01   1.3229043e-01
   9.6800000e+01   8.3900000e+01   9.3449109e-02
   9.6800000e+01   8.4200000e+01   5.1979392e-02
   9.6800000e+01   8.4500000e+01   1.5408524e-02
   9.6800000e+01   8.4800000e+01   5.1102192e-04
   9.6800000e+01   8.5100000e+01   2.9627043e-02
   9.6800000e+01   8.5400000e+01   1.0095265e-01
   9.6800000e+01   8.5700000e+01   1.7242039e-01
   9.6800000e+01   8.6000000e+01   2.1086933e-01
   9.6800000e+01   8.6300000e+01   2.1731328e-01
   9.6800000e+01   8.6600000e+01   2.0446146e-01
   9.6800000e+01   8.6900000e+01   1.8203821e-01
   9.6800000e+01   8.7200000e+01   1.5545834e-01
   9.6800000e+01   8.7500000e+01   1.2756326e-01
   9.6800000e+01   8.7800000e+01   9.9970381e-02
   9.6800000e+01   8.8100000e+01   7.3805477e-02
   9.6800000e+01   8.8400000e+01   5.0066605e-02
   9.6800000e+01   8.8700000e+01   2.9790067e-02
   9.6800000e+01   8.9000000e+01   1.4091095e-02
   9.6800000e+01   8.9300000e+01   4.0938028e-03
   9.6800000e+01   8.9600000e+01   7.4016512e-04
   9.6800000e+01   8.9900000e+01   4.4774615e-03
   9.6800000e+01   9.0200000e+01   1.4875984e-02
   9.6800000e+01   9.0500000e+01   3.0317044e-02
   9.6800000e+01   9.0800000e+01   4.7962307e-02
   9.6800000e+01   9.1100000e+01   6.4175073e-02
   9.6800000e+01   9.1400000e+01   7.5363910e-02
   9.6800000e+01   9.1700000e+01   7.8966478e-02
   9.6800000e+01   9.2000000e+01   7.4199749e-02
   9.6800000e+01   9.2300000e+01   6.2361556e-02
   9.6800000e+01   9.2600000e+01   4.6725717e-02
   9.6800000e+01   9.2900000e+01   3.2210354e-02
   9.6800000e+01   9.3200000e+01   2.4949497e-02
   9.6800000e+01   9.3500000e+01   3.1750771e-02
   9.6800000e+01   9.3800000e+01   5.9302716e-02
   9.6800000e+01   9.4100000e+01   1.1299994e-01
   9.6800000e+01   9.4400000e+01   1.9543913e-01
   9.6800000e+01   9.4700000e+01   3.0497578e-01
   9.6800000e+01   9.5000000e+01   4.3502183e-01
   9.6800000e+01   9.5300000e+01   5.7468312e-01
   9.6800000e+01   9.5600000e+01   7.1073924e-01
   9.6800000e+01   9.5900000e+01   8.3021396e-01
   9.6800000e+01   9.6200000e+01   9.2249450e-01
   9.6800000e+01   9.6500000e+01   9.8036282e-01
   9.6800000e+01   9.6800000e+01   1.0000000e+00
   9.6800000e+01   9.7100000e+01   9.8048051e-01
   9.6800000e+01   9.7400000e+01   9.2330734e-01
   9.6800000e+01   9.7700000e+01   8.3229784e-01
   9.6800000e+01   9.8000000e+01   7.1380439e-01
   9.6800000e+01   9.8300000e+01   5.7695220e-01
   9.6800000e+01   9.8600000e+01   4.3338939e-01
   9.6800000e+01   9.8900000e+01   2.9611985e-01
   9.6800000e+01   9.9200000e+01   1.7743372e-01
   9.6800000e+01   9.9500000e+01   8.6587881e-02
   9.6800000e+01   9.9800000e+01   2.8225078e-02
   9.6800000e+01   1.0010000e+02   2.1887068e-03
   9.6800000e+01   1.0040000e+02   4.6226583e-03
   9.6800000e+01   1.0070000e+02   2.9667410e-02
   9.6800000e+01   1.0100000e+02   7.1024271e-02
   9.6800000e+01   1.0130000e+02   1.2299209e-01
   9.6800000e+01   1.0160000e+02   1.8093481e-01
   9.6800000e+01   1.0190000e+02   2.4132418e-01
   9.6800000e+01   1.0220000e+02   3.0152455e-01
   9.6800000e+01   1.0250000e+02   3.5942313e-01
   9.6800000e+01   1.0280000e+02   4.1291355e-01
   9.6800000e+01   1.0310000e+02   4.5912617e-01
   9.6800000e+01   1.0340000e+02   4.9315793e-01
   9.6800000e+01   1.0370000e+02   5.0597630e-01
   9.6800000e+01   1.0400000e+02   4.8184441e-01
   9.6800000e+01   1.0430000e+02   3.9976821e-01
   9.6800000e+01   1.0460000e+02   2.5371000e-01
   9.6800000e+01   1.0490000e+02   9.3686696e-02
   9.6800000e+01   1.0520000e+02   6.3481377e-03
   9.6800000e+01   1.0550000e+02   1.5553925e-02
   9.6800000e+01   1.0580000e+02   7.9650203e-02
   9.6800000e+01   1.0610000e+02   1.5802544e-01
   9.6800000e+01   1.0640000e+02   2.3125417e-01
   9.6800000e+01   1.0670000e+02   2.9254039e-01
   9.6800000e+01   1.0700000e+02   3.3931129e-01
   9.6800000e+01   1.0730000e+02   3.6888839e-01
   9.6800000e+01   1.0760000e+02   3.7621122e-01
   9.6800000e+01   1.0790000e+02   3.5277659e-01
   9.6800000e+01   1.0820000e+02   2.8895608e-01
   9.6800000e+01   1.0850000e+02   1.8573002e-01
   9.6800000e+01   1.0880000e+02   7.4209894e-02
   9.6800000e+01   1.0910000e+02   7.3682134e-03
   9.6800000e+01   1.0940000e+02   8.6047449e-03
   9.6800000e+01   1.0970000e+02   5.6478866e-02
   9.6800000e+01   1.1000000e+02   1.2049858e-01
   9.7100000e+01   8.0000000e+01   1.3829005e-01
   9.7100000e+01   8.0300000e+01   1.0104539e-01
   9.7100000e+01   8.0600000e+01   5.6990180e-02
   9.7100000e+01   8.0900000e+01   1.6421063e-02
   9.7100000e+01   8.1200000e+01   1.8249774e-04
   9.7100000e+01   8.1500000e+01   2.6740490e-02
   9.7100000e+01   8.1800000e+01   8.5234113e-02
   9.7100000e+01   8.2100000e+01   1.4352209e-01
   9.7100000e+01   8.2400000e+01   1.8195089e-01
   9.7100000e+01   8.2700000e+01   1.9861814e-01
   9.7100000e+01   8.3000000e+01   1.9792287e-01
   9.7100000e+01   8.3300000e+01   1.8395079e-01
   9.7100000e+01   8.3600000e+01   1.5909382e-01
   9.7100000e+01   8.3900000e+01   1.2457778e-01
   9.7100000e+01   8.4200000e+01   8.1967592e-02
   9.7100000e+01   8.4500000e+01   3.6566268e-02
   9.7100000e+01   8.4800000e+01   3.6753996e-03
   9.7100000e+01   8.5100000e+01   1.0003987e-02
   9.7100000e+01   8.5400000e+01   6.7033336e-02
   9.7100000e+01   8.5700000e+01   1.4159687e-01
   9.7100000e+01   8.6000000e+01   1.9449143e-01
   9.7100000e+01   8.6300000e+01   2.1737644e-01
   9.7100000e+01   8.6600000e+01   2.1845295e-01
   9.7100000e+01   8.6900000e+01   2.0641846e-01
   9.7100000e+01   8.7200000e+01   1.8686615e-01
   9.7100000e+01   8.7500000e+01   1.6303268e-01
   9.7100000e+01   8.7800000e+01   1.3687070e-01
   9.7100000e+01   8.8100000e+01   1.0974971e-01
   9.7100000e+01   8.8400000e+01   8.2860079e-02
   9.7100000e+01   8.8700000e+01   5.7440734e-02
   9.7100000e+01   8.9000000e+01   3.4891628e-02
   9.7100000e+01   8.9300000e+01   1.6779289e-02
   9.7100000e+01   8.9600000e+01   4.7113256e-03
   9.7100000e+01   8.9900000e+01   5.0139640e-05
   9.7100000e+01   9.0200000e+01   3.4754690e-03
   9.7100000e+01   9.0500000e+01   1.4499779e-02
   9.7100000e+01   9.0800000e+01   3.1155023e-02
   9.7100000e+01   9.1100000e+01   5.0103243e-02
   9.7100000e+01   9.1400000e+01   6.7277696e-02
   9.7100000e+01   9.1700000e+01   7.8879792e-02
   9.7100000e+01   9.2000000e+01   8.2355301e-02
   9.7100000e+01   9.2300000e+01   7.7027500e-02
   9.7100000e+01   9.2600000e+01   6.4305997e-02
   9.7100000e+01   9.2900000e+01   4.7592436e-02
   9.7100000e+01   9.3200000e+01   3.2030910e-02
   9.7100000e+01   9.3500000e+01   2.4135553e-02
   9.7100000e+01   9.3800000e+01   3.1184771e-02
   9.7100000e+01   9.4100000e+01   6.0212207e-02
   9.7100000e+01   9.4400000e+01   1.1653608e-01
   9.7100000e+01   9.4700000e+01   2.0207534e-01
   9.7100000e+01   9.5000000e+01   3.1406622e-01
   9.7100000e+01   9.5300000e+01   4.4489388e-01
   9.7100000e+01   9.5600000e+01   5.8333539e-01
   9.7100000e+01   9.5900000e+01   7.1676049e-01
   9.7100000e+01   9.6200000e+01   8.3334695e-01
   9.7100000e+01   9.6500000e+01   9.2352753e-01
   9.7100000e+01   9.6800000e+01   9.8048051e-01
   9.7100000e+01   9.7100000e+01   1.0000000e+00
   9.7100000e+01   9.7400000e+01   9.8025691e-01
   9.7100000e+01   9.7700000e+01   9.2183129e-01
   9.7100000e+01   9.8000000e+01   8.2811568e-01
   9.7100000e+01   9.8300000e+01   7.0585964e-01
   9.7100000e+01   9.8600000e+01   5.6534519e-01
   9.7100000e+01   9.8900000e+01   4.1962510e-01
   9.7100000e+01   9.9200000e+01   2.8260974e-01
   9.7100000e+01   9.9500000e+01   1.6648138e-01
   9.7100000e+01   9.9800000e+01   7.9464960e-02
   9.7100000e+01   1.0010000e+02   2.4871820e-02
   9.7100000e+01   1.0040000e+02   1.6106811e-03
   9.7100000e+01   1.0070000e+02   5.6349048e-03
   9.7100000e+01   1.0100000e+02   3.1564781e-02
   9.7100000e+01   1.0130000e+02   7.3953625e-02
   9.7100000e+01   1.0160000e+02   1.2802479e-01
   9.7100000e+01   1.0190000e+02   1.8994700e-01
   9.7100000e+01   1.0220000e+02   2.5678988e-01
   9.7100000e+01   1.0250000e+02   3.2626617e-01
   9.7100000e+01   1.0280000e+02   3.9627424e-01
   9.7100000e+01   1.0310000e+02   4.6411563e-01
   9.7100000e+01   1.0340000e+02   5.2504385e-01
   9.7100000e+01   1.0370000e+02   5.6952435e-01
   9.7100000e+01   1.0400000e+02   5.7886217e-01
   9.7100000e+01   1.0430000e+02   5.2297466e-01
   9.7100000e+01   1.0460000e+02   3.7834960e-01
   9.7100000e+01   1.0490000e+02   1.8226020e-01
   9.7100000e+01   1.0520000e+02   3.8014937e-02
   9.7100000e+01   1.0550000e+02   1.0326935e-03
   9.7100000e+01   1.0580000e+02   4.2265937e-02
   9.7100000e+01   1.0610000e+02   1.1711086e-01
   9.7100000e+01   1.0640000e+02   1.9939089e-01
   9.7100000e+01   1.0670000e+02   2.7770551e-01
   9.7100000e+01   1.0700000e+02   3.4694888e-01
   9.7100000e+01   1.0730000e+02   4.0295071e-01
   9.7100000e+01   1.0760000e+02   4.3904087e-01
   9.7100000e+01   1.0790000e+02   4.4339444e-01
   9.7100000e+01   1.0820000e+02   3.9914885e-01
   9.7100000e+01   1.0850000e+02   2.9557745e-01
   9.7100000e+01   1.0880000e+02   1.5553146e-01
   9.7100000e+01   1.0910000e+02   4.1732278e-02
   9.7100000e+01   1.0940000e+02   5.4248308e-04
   9.7100000e+01   1.0970000e+02   2.4214129e-02
   9.7100000e+01   1.1000000e+02   8.1909345e-02
   9.7400000e+01   8.0000000e+01   1.5639069e-01
   9.7400000e+01   8.0300000e+01   1.2880105e-01
   9.7400000e+01   8.0600000e+01   8.8485724e-02
   9.7400000e+01   8.0900000e+01   4.1433475e-02
   9.7400000e+01   8.1200000e+01   5.8519855e-03
   9.7400000e+01   8.1500000e+01   6.1590418e-03
   9.7400000e+01   8.1800000e+01   4.5254434e-02
   9.7400000e+01   8.2100000e+01   9.8505083e-02
   9.7400000e+01   8.2400000e+01   1.4320333e-01
   9.7400000e+01   8.2700000e+01   1.7173343e-01
   9.7400000e+01   8.3000000e+01   1.8467440e-01
   9.7400000e+01   8.3300000e+01   1.8415926e-01
   9.7400000e+01   8.3600000e+01   1.7148358e-01
   9.7400000e+01   8.3900000e+01   1.4680448e-01
   9.7400000e+01   8.4200000e+01   1.0994032e-01
   9.7400000e+01   8.4500000e+01   6.3138837e-02
   9.7400000e+01   8.4800000e+01   1.7819983e-02
   9.7400000e+01   8.5100000e+01   7.9944337e-04
   9.7400000e+01   8.5400000e+01   3.4893384e-02
   9.7400000e+01   8.5700000e+01   1.0096772e-01
   9.7400000e+01   8.6000000e+01   1.6001148e-01
   9.7400000e+01   8.6300000e+01   1.9573351e-01
   9.7400000e+01   8.6600000e+01   2.1057390e-01
   9.7400000e+01   8.6900000e+01   2.1083623e-01
   9.7400000e+01   8.7200000e+01   2.0140066e-01
   9.7400000e+01   8.7500000e+01   1.8537517e-01
   9.7400000e+01   8.7800000e+01   1.6472453e-01
   9.7400000e+01   8.8100000e+01   1.4082916e-01
   9.7400000e+01   8.8400000e+01   1.1486498e-01
   9.7400000e+01   8.8700000e+01   8.8056831e-02
   9.7400000e+01   8.9000000e+01   6.1845431e-02
   9.7400000e+01   8.9300000e+01   3.7969773e-02
   9.7400000e+01   8.9600000e+01   1.8431103e-02
   9.7400000e+01   8.9900000e+01   5.2848256e-03
   9.7400000e+01   9.0200000e+01   2.2568191e-04
   9.7400000e+01   9.0500000e+01   4.0156421e-03
   9.7400000e+01   9.0800000e+01   1.5942405e-02
   9.7400000e+01   9.1100000e+01   3.3599741e-02
   9.7400000e+01   9.1400000e+01   5.3215881e-02
   9.7400000e+01   9.1700000e+01   7.0495006e-02
   9.7400000e+01   9.2000000e+01   8.1658660e-02
   9.7400000e+01   9.2300000e+01   8.4312156e-02
   9.7400000e+01   9.2600000e+01   7.7942242e-02
   9.7400000e+01   9.2900000e+01   6.4083309e-02
   9.7400000e+01   9.3200000e+01   4.6286065e-02
   9.7400000e+01   9.3500000e+01   2.9957512e-02
   9.7400000e+01   9.3800000e+01   2.1998922e-02
   9.7400000e+01   9.4100000e+01   3.0060493e-02
   9.7400000e+01   9.4400000e+01   6.1263910e-02
   9.7400000e+01   9.4700000e+01   1.2048793e-01
   9.7400000e+01   9.5000000e+01   2.0870142e-01
   9.7400000e+01   9.5300000e+01   3.2208199e-01
   9.7400000e+01   9.5600000e+01   4.5244589e-01
   9.7400000e+01   9.5900000e+01   5.8885566e-01
   9.7400000e+01   9.6200000e+01   7.1965753e-01
   9.7400000e+01   9.6500000e+01   8.3412334e-01
   9.7400000e+01   9.6800000e+01   9.2330734e-01
   9.7400000e+01   9.7100000e+01   9.8025691e-01
   9.7400000e+01   9.7400000e+01   1.0000000e+00
   9.7400000e+01   9.7700000e+01   9.7972146e-01
   9.7400000e+01   9.8000000e+01   9.1933196e-01
   9.7400000e+01   9.8300000e+01   8.2231152e-01
   9.7400000e+01   9.8600000e+01   6.9635979e-01
   9.7400000e+01   9.8900000e+01   5.5318853e-01
   9.7400000e+01   9.9200000e+01   4.0700749e-01
   9.7400000e+01   9.9500000e+01   2.7193559e-01
   9.7400000e+01   9.9800000e+01   1.5929811e-01
   9.7400000e+01   1.0010000e+02   7.5917061e-02
   9.7400000e+01   1.0040000e+02   2.3909181e-02
   9.7400000e+01   1.0070000e+02   1.6971974e-03
   9.7400000e+01   1.0100000e+02   5.5200863e-03
   9.7400000e+01   1.0130000e+02   3.0818498e-02
   9.7400000e+01   1.0160000e+02   7.3194842e-02
   9.7400000e+01   1.0190000e+02   1.2892233e-01
   9.7400000e+01   1.0220000e+02   1.9510191e-01
   9.7400000e+01   1.0250000e+02   2.6956609e-01
   9.7400000e+01   1.0280000e+02   3.5054983e-01
   9.7400000e+01   1.0310000e+02   4.3599582e-01
   9.7400000e+01   1.0340000e+02   5.2207584e-01
   9.7400000e+01   1.0370000e+02   6.0001892e-01
   9.7400000e+01   1.0400000e+02   6.5006788e-01
   9.7400000e+01   1.0430000e+02   6.3487135e-01
   9.7400000e+01   1.0460000e+02   5.1196866e-01
   9.7400000e+01   1.0490000e+02   2.9697593e-01
   9.7400000e+01   1.0520000e+02   9.9647312e-02
   9.7400000e+01   1.0550000e+02   7.8124764e-03
   9.7400000e+01   1.0580000e+02   1.2756764e-02
   9.7400000e+01   1.0610000e+02   7.1216435e-02
   9.7400000e+01   1.0640000e+02   1.5217706e-01
   9.7400000e+01   1.0670000e+02   2.4003127e-01
   9.7400000e+01   1.0700000e+02   3.2723429e-01
   9.7400000e+01   1.0730000e+02   4.0841610e-01
   9.7400000e+01   1.0760000e+02   4.7598114e-01
   9.7400000e+01   1.0790000e+02   5.1580684e-01
   9.7400000e+01   1.0820000e+02   5.0445222e-01
   9.7400000e+01   1.0850000e+02   4.1768530e-01
   9.7400000e+01   1.0880000e+02   2.6362483e-01
   9.7400000e+01   1.0910000e+02   1.0706967e-01
   9.7400000e+01   1.0940000e+02   1.6599013e-02
   9.7400000e+01   1.0970000e+02   3.7730719e-03
   9.7400000e+01   1.1000000e+02   4.2589205e-02
   9.7700000e+01   8.0000000e+01   1.5962208e-01
   9.7700000e+01   8.0300000e+01   1.4682439e-01
   9.7700000e+01   8.0600000e+01   1.1804488e-01
   9.7700000e+01   8.0900000e+01   7.3956539e-02
   9.7700000e+01   8.1200000e+01   2.6727591e-02
   9.7700000e+01   8.1500000e+01   1.8307384e-03
   9.7700000e+01   8.1800000e+01   1.4869280e-02
   9.7700000e+01   8.2100000e+01   5.3153949e-02
   9.7700000e+01   8.2400000e+01   9.5365794e-02
   9.7700000e+01   8.2700000e+01   1.2982145e-01
   9.7700000e+01   8.3000000e+01   1.5328421e-01
   9.7700000e+01   8.3300000e+01   1.6556748e-01
   9.7700000e+01   8.3600000e+01   1.6662504e-01
   9.7700000e+01   8.3900000e+01   1.5551234e-01
   9.7700000e+01   8.4200000e+01   1.3037457e-01
   9.7700000e+01   8.4500000e+01   9.0151280e-02
   9.7700000e+01   8.4800000e+01   4.0667320e-02
   9.7700000e+01   8.5100000e+01   4.4235044e-03
   9.7700000e+01   8.5400000e+01   1.1290518e-02
   9.7700000e+01   8.5700000e+01   5.8652977e-02
   9.7700000e+01   8.6000000e+01   1.1408220e-01
   9.7700000e+01   8.6300000e+01   1.5637103e-01
   9.7700000e+01   8.6600000e+01   1.8205524e-01
   9.7700000e+01   8.6900000e+01   1.9411033e-01
   9.7700000e+01   8.7200000e+01   1.9592432e-01
   9.7700000e+01   8.7500000e+01   1.8996009e-01
   9.7700000e+01   8.7800000e+01   1.7785790e-01
   9.7700000e+01   8.8100000e+01   1.6076728e-01
   9.7700000e+01   8.8400000e+01   1.3964207e-01
   9.7700000e+01   8.8700000e+01   1.1547810e-01
   9.7700000e+01   8.9000000e+01   8.9507152e-02
   9.7700000e+01   8.9300000e+01   6.3342674e-02
   9.7700000e+01   8.9600000e+01   3.9039882e-02
   9.7700000e+01   8.9900000e+01   1.9001566e-02
   9.7700000e+01   9.0200000e+01   5.6566014e-03
   9.7700000e+01   9.0500000e+01   8.9773722e-04
   9.7700000e+01   9.0800000e+01   5.4044444e-03
   9.7700000e+01   9.1100000e+01   1.8132215e-02
   9.7700000e+01   9.1400000e+01   3.6276557e-02
   9.7700000e+01   9.1700000e+01   5.5822917e-02
   9.7700000e+01   9.2000000e+01   7.2485653e-02
   9.7700000e+01   9.2300000e+01   8.2671202e-02
   9.7700000e+01   9.2600000e+01   8.4190595e-02
   9.7700000e+01   9.2900000e+01   7.6665887e-02
   9.7700000e+01   9.3200000e+01   6.1723522e-02
   9.7700000e+01   9.3500000e+01   4.3061298e-02
   9.7700000e+01   9.3800000e+01   2.6356892e-02
   9.7700000e+01   9.4100000e+01   1.8850072e-02
   9.7700000e+01   9.4400000e+01   2.8389460e-02
   9.7700000e+01   9.4700000e+01   6.1892456e-02
   9.7700000e+01   9.5000000e+01   1.2353061e-01
   9.7700000e+01   9.5300000e+01   2.1331109e-01
   9.7700000e+01   9.5600000e+01   3.2672171e-01
   9.7700000e+01   9.5900000e+01   4.5560671e-01
   9.7700000e+01   9.6200000e+01   5.8978838e-01
   9.7700000e+01   9.6500000e+01   7.1867000e-01
   9.7700000e+01   9.6800000e+01   8.3229784e-01
   9.7700000e+01   9.7100000e+01   9.2183129e-01
   9.7700000e+01   9.7400000e+01   9.7972146e-01
   9.7700000e+01   9.7700000e+01   1.0000000e+00
   9.7700000e+01   9.8000000e+01   9.7896525e-01
   9.7700000e+01   9.8300000e+01   9.1627330e-01
   9.7700000e+01   9.8600000e+01   8.1605492e-01
   9.7700000e+01   9.8900000e+01   6.8735468e-01
   9.7700000e+01   9.9200000e+01   5.4323053e-01
   9.7700000e+01   9.9500000e+01   3.9844776e-01
   9.7700000e+01   9.9800000e+01   2.6654986e-01
   9.7700000e+01   1.0010000e+02   1.5750551e-01
   9.7700000e+01   1.0040000e+02   7.6745119e-02
   9.7700000e+01   1.0070000e+02   2.5585153e-02
   9.7700000e+01   1.0100000e+02   2.4553041e-03
   9.7700000e+01   1.0130000e+02   4.2694631e-03
   9.7700000e+01   1.0160000e+02   2.7531860e-02
   9.7700000e+01   1.0190000e+02   6.9053260e-02
   9.7700000e+01   1.0220000e+02   1.2631890e-01
   9.7700000e+01   1.0250000e+02   1.9758971e-01
   9.7700000e+01   1.0280000e+02   2.8176351e-01
   9.7700000e+01   1.0310000e+02   3.7787171e-01
   9.7700000e+01   1.0340000e+02   4.8375341e-01
   9.7700000e+01   1.0370000e+02   5.9275472e-01
   9.7700000e+01   1.0400000e+02   6.8638694e-01
   9.7700000e+01   1.0430000e+02   7.2311783e-01
   9.7700000e+01   1.0460000e+02   6.4241256e-01
   9.7700000e+01   1.0490000e+02   4.3088486e-01
   9.7700000e+01   1.0520000e+02   1.9206699e-01
   9.7700000e+01   1.0550000e+02   4.2773580e-02
   9.7700000e+01   1.0580000e+02   7.7601779e-04
   9.7700000e+01   1.0610000e+02   3.0122639e-02
   9.7700000e+01   1.0640000e+02   9.7826087e-02
   9.7700000e+01   1.0670000e+02   1.8510193e-01
   9.7700000e+01   1.0700000e+02   2.8240678e-01
   9.7700000e+01   1.0730000e+02   3.8367563e-01
   9.7700000e+01   1.0760000e+02   4.8131884e-01
   9.7700000e+01   1.0790000e+02   5.6045122e-01
   9.7700000e+01   1.0820000e+02   5.9278776e-01
   9.7700000e+01   1.0850000e+02   5.4046832e-01
   9.7700000e+01   1.0880000e+02   3.9145920e-01
   9.7700000e+01   1.0910000e+02   2.0333957e-01
   9.7700000e+01   1.0940000e+02   6.2763653e-02
   9.7700000e+01   1.0970000e+02   4.3418296e-03
   9.7700000e+01   1.1000000e+02   1.2267184e-02
   9.8000000e+01   8.0000000e+01   1.4680155e-01
   9.8000000e+01   8.0300000e+01   1.5136397e-01
   9.8000000e+01   8.0600000e+01   1.4029591e-01
   9.8000000e+01   8.0900000e+01   1.0894500e-01
   9.8000000e+01   8.1200000e+01   6.0953595e-02
   9.8000000e+01   8.1500000e+01   1.7254414e-02
   9.8000000e+01   8.1800000e+01   2.3600782e-03
   9.8000000e+01   8.2100000e+01   1.7915431e-02
   9.8000000e+01   8.2400000e+01   4.8574244e-02
   9.8000000e+01   8.2700000e+01   8.1229578e-02
   9.8000000e+01   8.3000000e+01   1.0961826e-01
   9.8000000e+01   8.3300000e+01   1.3130362e-01
   9.8000000e+01   8.3600000e+01   1.4489445e-01
   9.8000000e+01   8.3900000e+01   1.4851989e-01
   9.8000000e+01   8.4200000e+01   1.3905824e-01
   9.8000000e+01   8.4500000e+01   1.1253531e-01
   9.8000000e+01   8.4800000e+01   6.8494275e-02
   9.8000000e+01   8.5100000e+01   2.1312242e-02
   9.8000000e+01   8.5400000e+01   1.9565013e-03
   9.8000000e+01   8.5700000e+01   2.3616556e-02
   9.8000000e+01   8.6000000e+01   6.5871137e-02
   9.8000000e+01   8.6300000e+01   1.0679784e-01
   9.8000000e+01   8.6600000e+01   1.3806722e-01
   9.8000000e+01   8.6900000e+01   1.5900808e-01
   9.8000000e+01   8.7200000e+01   1.7099034e-01
   9.8000000e+01   8.7500000e+01   1.7541237e-01
   9.8000000e+01   8.7800000e+01   1.7329623e-01
   9.8000000e+01   8.8100000e+01   1.6534891e-01
   9.8000000e+01   8.8400000e+01   1.5212642e-01
   9.8000000e+01   8.8700000e+01   1.3421610e-01
   9.8000000e+01   8.9000000e+01   1.1242440e-01
   9.8000000e+01   8.9300000e+01   8.7960399e-02
   9.8000000e+01   8.9600000e+01   6.2580643e-02
   9.8000000e+01   8.9900000e+01   3.8623261e-02
   9.8000000e+01   9.0200000e+01   1.8832720e-02
   9.8000000e+01   9.0500000e+01   5.9019313e-03
   9.8000000e+01   9.0800000e+01   1.7753086e-03
   9.8000000e+01   9.1100000e+01   6.9377247e-03
   9.8000000e+01   9.1400000e+01   2.0027578e-02
   9.8000000e+01   9.1700000e+01   3.8011475e-02
   9.8000000e+01   9.2000000e+01   5.6871685e-02
   9.8000000e+01   9.2300000e+01   7.2512408e-02
   9.8000000e+01   9.2600000e+01   8.1575286e-02
   9.8000000e+01   9.2900000e+01   8.2024882e-02
   9.8000000e+01   9.3200000e+01   7.3537977e-02
   9.8000000e+01   9.3500000e+01   5.7780827e-02
   9.8000000e+01   9.3800000e+01   3.8580518e-02
   9.8000000e+01   9.4100000e+01   2.1856635e-02
   9.8000000e+01   9.4400000e+01   1.5078974e-02
   9.8000000e+01   9.4700000e+01   2.6078231e-02
   9.8000000e+01   9.5000000e+01   6.1330127e-02
   9.8000000e+01   9.5300000e+01   1.2423802e-01
   9.8000000e+01   9.5600000e+01   2.1412114e-01
   9.8000000e+01   9.5900000e+01   3.2631962e-01
   9.8000000e+01   9.6200000e+01   4.5322616e-01
   9.8000000e+01   9.6500000e+01   5.8563053e-01
   9.8000000e+01   9.6800000e+01   7.1380439e-01
   9.8000000e+01   9.7100000e+01   8.2811568e-01
   9.8000000e+01   9.7400000e+01   9.1933196e-01
   9.8000000e+01   9.7700000e+01   9.7896525e-01
   9.8000000e+01   9.8000000e+01   1.0000000e+00
   9.8000000e+01   9.8300000e+01   9.7813823e-01
   9.8000000e+01   9.8600000e+01   9.1331313e-01
   9.8000000e+01   9.8900000e+01   8.1079429e-01
   9.8000000e+01   9.9200000e+01   6.8105936e-01
   9.8000000e+01   9.9500000e+01   5.3804792e-01
   9.8000000e+01   9.9800000e+01   3.9630311e-01
   9.8000000e+01   1.0010000e+02   2.6817318e-01
   9.8000000e+01   1.0040000e+02   1.6212564e-01
   9.8000000e+01   1.0070000e+02   8.2491222e-02
   9.8000000e+01   1.0100000e+02   3.0255387e-02
   9.8000000e+01   1.0130000e+02   4.2706838e-03
   9.8000000e+01   1.0160000e+02   2.4072636e-03
   9.8000000e+01   1.0190000e+02   2.2422303e-02
   9.8000000e+01   1.0220000e+02   6.2524170e-02
   9.8000000e+01   1.0250000e+02   1.2168671e-01
   9.8000000e+01   1.0280000e+02   1.9974693e-01
   9.8000000e+01   1.0310000e+02   2.9718647e-01
   9.8000000e+01   1.0340000e+02   4.1414522e-01
   9.8000000e+01   1.0370000e+02   5.4735763e-01
   9.8000000e+01   1.0400000e+02   6.8211549e-01
   9.8000000e+01   1.0430000e+02   7.7682083e-01
   9.8000000e+01   1.0460000e+02   7.5629100e-01
   9.8000000e+01   1.0490000e+02   5.7355777e-01
   9.8000000e+01   1.0520000e+02   3.1216847e-01
   9.8000000e+01   1.0550000e+02   1.1009143e-01
   9.8000000e+01   1.0580000e+02   1.5123605e-02
   9.8000000e+01   1.0610000e+02   4.5241890e-03
   9.8000000e+01   1.0640000e+02   4.6895137e-02
   9.8000000e+01   1.0670000e+02   1.2188377e-01
   9.8000000e+01   1.0700000e+02   2.1872022e-01
   9.8000000e+01   1.0730000e+02   3.3131870e-01
   9.8000000e+01   1.0760000e+02   4.5317515e-01
   9.8000000e+01   1.0790000e+02   5.7054024e-01
   9.8000000e+01   1.0820000e+02   6.5300004e-01
   9.8000000e+01   1.0850000e+02   6.5086423e-01
   9.8000000e+01   1.0880000e+02   5.2848402e-01
   9.8000000e+01   1.0910000e+02   3.2638137e-01
   9.8000000e+01   1.0940000e+02   1.4186710e-01
   9.8000000e+01   1.0970000e+02   3.3687662e-02
   9.8000000e+01   1.1000000e+02   1.0416964e-03
   9.8300000e+01   8.0000000e+01   1.1987860e-01
   9.8300000e+01   8.0300000e+01   1.4105667e-01
   9.8300000e+01   8.0600000e+01   1.5096201e-01
   9.8300000e+01   8.0900000e+01   1.4070812e-01
   9.8300000e+01   8.1200000e+01   1.0438192e-01
   9.8300000e+01   8.1500000e+01   5.3021208e-02
   9.8300000e+01   8.1800000e+01   1.3924069e-02
   9.8300000e+01   8.2100000e+01   2.7767102e-03
   9.8300000e+01   8.2400000e+01   1.4118586e-02
   9.8300000e+01   8.2700000e+01   3.6685628e-02
   9.8300000e+01   8.3000000e+01   6.2699047e-02
   9.8300000e+01   8.3300000e+01   8.8008916e-02
   9.8300000e+01   8.3600000e+01   1.1014106e-01
   9.8300000e+01   8.3900000e+01   1.2666686e-01
   9.8300000e+01   8.4200000e+01   1.3388825e-01
   9.8300000e+01   8.4500000e+01   1.2593564e-01
   9.8300000e+01   8.4800000e+01   9.6614370e-02
   9.8300000e+01   8.5100000e+01   4.9724976e-02
   9.8300000e+01   8.5400000e+01   1.0658504e-02
   9.8300000e+01   8.5700000e+01   4.3826597e-03
   9.8300000e+01   8.6000000e+01   2.5877172e-02
   9.8300000e+01   8.6300000e+01   5.7190947e-02
   9.8300000e+01   8.6600000e+01   8.7249894e-02
   9.8300000e+01   8.6900000e+01   1.1213760e-01
   9.8300000e+01   8.7200000e+01   1.3104755e-01
   9.8300000e+01   8.7500000e+01   1.4407405e-01
   9.8300000e+01   8.7800000e+01   1.5142514e-01
   9.8300000e+01   8.8100000e+01   1.5322214e-01
   9.8300000e+01   8.8400000e+01   1.4951035e-01
   9.8300000e+01   8.8700000e+01   1.4035566e-01
   9.8300000e+01   8.9000000e+01   1.2599302e-01
   9.8300000e+01   8.9300000e+01   1.0701459e-01
   9.8300000e+01   8.9600000e+01   8.4571650e-02
   9.8300000e+01   8.9900000e+01   6.0527758e-02
   9.8300000e+01   9.0200000e+01   3.7456009e-02
   9.8300000e+01   9.0500000e+01   1.8361503e-02
   9.8300000e+01   9.0800000e+01   6.0849830e-03
   9.8300000e+01   9.1100000e+01   2.5192626e-03
   9.8300000e+01   9.1400000e+01   7.9483506e-03
   9.8300000e+01   9.1700000e+01   2.0829700e-02
   9.8300000e+01   9.2000000e+01   3.8123915e-02
   9.8300000e+01   9.2300000e+01   5.5997723e-02
   9.8300000e+01   9.2600000e+01   7.0609710e-02
   9.8300000e+01   9.2900000e+01   7.8780930e-02
   9.8300000e+01   9.3200000e+01   7.8518591e-02
   9.8300000e+01   9.3500000e+01   6.9455720e-02
   9.8300000e+01   9.3800000e+01   5.3242162e-02
   9.8300000e+01   9.4100000e+01   3.3801141e-02
   9.8300000e+01   9.4400000e+01   1.7228440e-02
   9.8300000e+01   9.4700000e+01   1.1078943e-02
   9.8300000e+01   9.5000000e+01   2.2975791e-02
   9.8300000e+01   9.5300000e+01   5.8865709e-02
   9.8300000e+01   9.5600000e+01   1.2156343e-01
   9.8300000e+01   9.5900000e+01   2.1015348e-01
   9.8300000e+01   9.6200000e+01   3.2034397e-01
   9.8300000e+01   9.6500000e+01   4.4537619e-01
   9.8300000e+01   9.6800000e+01   5.7695220e-01
   9.8300000e+01   9.7100000e+01   7.0585964e-01
   9.8300000e+01   9.7400000e+01   8.2231152e-01
   9.8300000e+01   9.7700000e+01   9.1627330e-01
   9.8300000e+01   9.8000000e+01   9.7813823e-01
   9.8300000e+01   9.8300000e+01   1.0000000e+00
   9.8300000e+01   9.8600000e+01   9.7743314e-01
   9.8300000e+01   9.8900000e+01   9.1120063e-01
   9.8300000e+01   9.9200000e+01   8.0797325e-01
   9.8300000e+01   9.9500000e+01   6.7937525e-01
   9.8300000e+01   9.9800000e+01   5.3951070e-01
   9.8300000e+01   1.0010000e+02   4.0198959e-01
   9.8300000e+01   1.0040000e+02   2.7765062e-01
   9.8300000e+01   1.0070000e+02   1.7360634e-01
   9.8300000e+01   1.0100000e+02   9.3486483e-02
   9.8300000e+01   1.0130000e+02   3.8354057e-02
   9.8300000e+01   1.0160000e+02   7.7841341e-03
   9.8300000e+01   1.0190000e+02   8.0888376e-04
   9.8300000e+01   1.0220000e+02   1.6637762e-02
   9.8300000e+01   1.0250000e+02   5.5175881e-02
   9.8300000e+01   1.0280000e+02   1.1737993e-01
   9.8300000e+01   1.0310000e+02   2.0539332e-01
   9.8300000e+01   1.0340000e+02   3.2206734e-01
   9.8300000e+01   1.0370000e+02   4.6852076e-01
   9.8300000e+01   1.0400000e+02   6.3618907e-01
   9.8300000e+01   1.0430000e+02   7.8811898e-01
   9.8300000e+01   1.0460000e+02   8.4035046e-01
   9.8300000e+01   1.0490000e+02   7.1157883e-01
   9.8300000e+01   1.0520000e+02   4.5229770e-01
   9.8300000e+01   1.0550000e+02   2.0984923e-01
   9.8300000e+01   1.0580000e+02   6.2091456e-02
   9.8300000e+01   1.0610000e+02   4.4716456e-03
   9.8300000e+01   1.0640000e+02   1.1037865e-02
   9.8300000e+01   1.0670000e+02   6.1913413e-02
   9.8300000e+01   1.0700000e+02   1.4614334e-01
   9.8300000e+01   1.0730000e+02   2.5838996e-01
   9.8300000e+01   1.0760000e+02   3.9432415e-01
   9.8300000e+01   1.0790000e+02   5.4336605e-01
   9.8300000e+01   1.0820000e+02   6.7641178e-01
   9.8300000e+01   1.0850000e+02   7.3567913e-01
   9.8300000e+01   1.0880000e+02   6.6120503e-01
   9.8300000e+01   1.0910000e+02   4.6745458e-01
   9.8300000e+01   1.0940000e+02   2.5231048e-01
   9.8300000e+01   1.0970000e+02   9.6526511e-02
   9.8300000e+01   1.1000000e+02   1.7769688e-02
   9.8600000e+01   8.0000000e+01   8.3974268e-02
   9.8600000e+01   8.0300000e+01   1.1747312e-01
   9.8600000e+01   8.0600000e+01   1.4776627e-01
   9.8600000e+01   8.0900000e+01   1.6384115e-01
   9.8600000e+01   8.1200000e+01   1.5100400e-01
   9.8600000e+01   8.1500000e+01   1.0630097e-01
   9.8600000e+01   8.1800000e+01   5.2246703e-02
   9.8600000e+01   8.2100000e+01   1.5359082e-02
   9.8600000e+01   8.2400000e+01   2.5080520e-03
   9.8600000e+01   8.2700000e+01   7.6229255e-03
   9.8600000e+01   8.3000000e+01   2.3439378e-02
   9.8600000e+01   8.3300000e+01   4.5048752e-02
   9.8600000e+01   8.3600000e+01   6.9400079e-02
   9.8600000e+01   8.3900000e+01   9.4018429e-02
   9.8600000e+01   8.4200000e+01   1.1549949e-01
   9.8600000e+01   8.4500000e+01   1.2758394e-01
   9.8600000e+01   8.4800000e+01   1.2012039e-01
   9.8600000e+01   8.5100000e+01   8.5821008e-02
   9.8600000e+01   8.5400000e+01   3.8311355e-02
   9.8600000e+01   8.5700000e+01   7.4639914e-03
   9.8600000e+01   8.6000000e+01   4.1984742e-03
   9.8600000e+01   8.6300000e+01   1.8863967e-02
   9.8600000e+01   8.6600000e+01   4.0539160e-02
   9.8600000e+01   8.6900000e+01   6.3171827e-02
   9.8600000e+01   8.7200000e+01   8.4050644e-02
   9.8600000e+01   8.7500000e+01   1.0196650e-01
   9.8600000e+01   8.7800000e+01   1.1625993e-01
   9.8600000e+01   8.8100000e+01   1.2642302e-01
   9.8600000e+01   8.8400000e+01   1.3196435e-01
   9.8600000e+01   8.8700000e+01   1.3240516e-01
   9.8600000e+01   8.9000000e+01   1.2736192e-01
   9.8600000e+01   8.9300000e+01   1.1670381e-01
   9.8600000e+01   8.9600000e+01   1.0077276e-01
   9.8600000e+01   8.9900000e+01   8.0623466e-02
   9.8600000e+01   9.0200000e+01   5.8187774e-02
   9.8600000e+01   9.0500000e+01   3.6221397e-02
   9.8600000e+01   9.0800000e+01   1.7912131e-02
   9.8600000e+01   9.1100000e+01   6.1673666e-03
   9.8600000e+01   9.1400000e+01   2.8079698e-03
   9.8600000e+01   9.1700000e+01   8.0121196e-03
   9.8600000e+01   9.2000000e+01   2.0243436e-02
   9.8600000e+01   9.2300000e+01   3.6636898e-02
   9.8600000e+01   9.2600000e+01   5.3623076e-02
   9.8600000e+01   9.2900000e+01   6.7571458e-02
   9.8600000e+01   9.3200000e+01   7.5362197e-02
   9.8600000e+01   9.3500000e+01   7.4914249e-02
   9.8600000e+01   9.3800000e+01   6.5721403e-02
   9.8600000e+01   9.4100000e+01   4.9364205e-02
   9.8600000e+01   9.4400000e+01   2.9818808e-02
   9.8600000e+01   9.4700000e+01   1.3274496e-02
   9.8600000e+01   9.5000000e+01   7.2420996e-03
   9.8600000e+01   9.5300000e+01   1.9049782e-02
   9.8600000e+01   9.5600000e+01   5.4213815e-02
   9.8600000e+01   9.5900000e+01   1.1530330e-01
   9.8600000e+01   9.6200000e+01   2.0162871e-01
   9.8600000e+01   9.6500000e+01   3.0960881e-01
   9.8600000e+01   9.6800000e+01   4.3338939e-01
   9.8600000e+01   9.7100000e+01   5.6534519e-01
   9.8600000e+01   9.7400000e+01   6.9635979e-01
   9.8600000e+01   9.7700000e+01   8.1605492e-01
   9.8600000e+01   9.8000000e+01   9.1331313e-01
   9.8600000e+01   9.8300000e+01   9.7743314e-01
   9.8600000e+01   9.8600000e+01   1.0000000e+00
   9.8600000e+01   9.8900000e+01   9.7704851e-01
   9.8600000e+01   9.9200000e+01   9.1060420e-01
   9.8600000e+01   9.9500000e+01   8.0867014e-01
   9.8600000e+01   9.9800000e+01   6.8342713e-01
   9.8600000e+01   1.0010000e+02   5.4839563e-01
   9.8600000e+01   1.0040000e+02   4.1578130e-01
   9.8600000e+01   1.0070000e+02   2.9488802e-01
   9.8600000e+01   1.0100000e+02   1.9176004e-01
   9.8600000e+01   1.0130000e+02   1.0969054e-01
   9.8600000e+01   1.0160000e+02   5.0112508e-02
   9.8600000e+01   1.0190000e+02   1.3526390e-02
   9.8600000e+01   1.0220000e+02   3.1334412e-04
   9.8600000e+01   1.0250000e+02   1.1422322e-02
   9.8600000e+01   1.0280000e+02   4.8975386e-02
   9.8600000e+01   1.0310000e+02   1.1678746e-01
   9.8600000e+01   1.0340000e+02   2.2051650e-01
   9.8600000e+01   1.0370000e+02   3.6619833e-01
   9.8600000e+01   1.0400000e+02   5.5325029e-01
   9.8600000e+01   1.0430000e+02   7.5404263e-01
   9.8600000e+01   1.0460000e+02   8.8360672e-01
   9.8600000e+01   1.0490000e+02   8.3001434e-01
   9.8600000e+01   1.0520000e+02   6.0039287e-01
   9.8600000e+01   1.0550000e+02   3.3695635e-01
   9.8600000e+01   1.0580000e+02   1.4366518e-01
   9.8600000e+01   1.0610000e+02   3.7333752e-02
   9.8600000e+01   1.0640000e+02   1.0675913e-03
   9.8600000e+01   1.0670000e+02   1.7697468e-02
   9.8600000e+01   1.0700000e+02   7.7272940e-02
   9.8600000e+01   1.0730000e+02   1.7596237e-01
   9.8600000e+01   1.0760000e+02   3.1254152e-01
   9.8600000e+01   1.0790000e+02   4.8146969e-01
   9.8600000e+01   1.0820000e+02   6.5867996e-01
   9.8600000e+01   1.0850000e+02   7.8366648e-01
   9.8600000e+01   1.0880000e+02   7.7471572e-01
   9.8600000e+01   1.0910000e+02   6.1359964e-01
   9.8600000e+01   1.0940000e+02   3.8722121e-01
   9.8600000e+01   1.0970000e+02   1.9287630e-01
   9.8600000e+01   1.1000000e+02   6.8084134e-02
   9.8900000e+01   8.0000000e+01   4.6678584e-02
   9.8900000e+01   8.0300000e+01   8.5120485e-02
   9.8900000e+01   8.0600000e+01   1.3111304e-01
   9.8900000e+01   8.0900000e+01   1.7433906e-01
   9.8900000e+01   8.1200000e+01   1.9392226e-01
   9.8900000e+01   8.1500000e+01   1.7096416e-01
   9.8900000e+01   8.1800000e+01   1.1547423e-01
   9.8900000e+01   8.2100000e+01   5.9013210e-02
   9.8900000e+01   8.2400000e+01   2.1164710e-02
   9.8900000e+01   8.2700000e+01   3.8637993e-03
   9.8900000e+01   8.3000000e+01   2.5757939e-03
   9.8900000e+01   8.3300000e+01   1.2864381e-02
   9.8900000e+01   8.3600000e+01   3.1779037e-02
   9.8900000e+01   8.3900000e+01   5.7368235e-02
   9.8900000e+01   8.4200000e+01   8.7419412e-02
   9.8900000e+01   8.4500000e+01   1.1702629e-01
   9.8900000e+01   8.4800000e+01   1.3485524e-01
   9.8900000e+01   8.5100000e+01   1.2421189e-01
   9.8900000e+01   8.5400000e+01   8.2479092e-02
   9.8900000e+01   8.5700000e+01   3.5810043e-02
   9.8900000e+01   8.6000000e+01   8.4184170e-03
   9.8900000e+01   8.6300000e+01   2.0646201e-03
   9.8900000e+01   8.6600000e+01   9.1590387e-03
   9.8900000e+01   8.6900000e+01   2.3173947e-02
   9.8900000e+01   8.7200000e+01   4.0176447e-02
   9.8900000e+01   8.7500000e+01   5.7913446e-02
   9.8900000e+01   8.7800000e+01   7.4967467e-02
   9.8900000e+01   8.8100000e+01   9.0272304e-02
   9.8900000e+01   8.8400000e+01   1.0287032e-01
   9.8900000e+01   8.8700000e+01   1.1181304e-01
   9.8900000e+01   8.9000000e+01   1.1616316e-01
   9.8900000e+01   8.9300000e+01   1.1509090e-01
   9.8900000e+01   8.9600000e+01   1.0806851e-01
   9.8900000e+01   8.9900000e+01   9.5148034e-02
   9.8900000e+01   9.0200000e+01   7.7255897e-02
   9.8900000e+01   9.0500000e+01   5.6366842e-02
   9.8900000e+01   9.0800000e+01   3.5385022e-02
   9.8900000e+01   9.1100000e+01   1.7636058e-02
   9.8900000e+01   9.1400000e+01   6.0738404e-03
   9.8900000e+01   9.1700000e+01   2.5030305e-03
   9.8900000e+01   9.2000000e+01   7.1337065e-03
   9.8900000e+01   9.2300000e+01   1.8590620e-02
   9.8900000e+01   9.2600000e+01   3.4268866e-02
   9.8900000e+01   9.2900000e+01   5.0838275e-02
   9.8900000e+01   9.3200000e+01   6.4765697e-02
   9.8900000e+01   9.3500000e+01   7.2842248e-02
   9.8900000e+01   9.3800000e+01   7.2768510e-02
   9.8900000e+01   9.4100000e+01   6.3816617e-02
   9.8900000e+01   9.4400000e+01   4.7458353e-02
   9.8900000e+01   9.4700000e+01   2.7689612e-02
   9.8900000e+01   9.5000000e+01   1.0733462e-02
   9.8900000e+01   9.5300000e+01   3.9998775e-03
   9.8900000e+01   9.5600000e+01   1.4569725e-02
   9.8900000e+01   9.5900000e+01   4.7762984e-02
   9.8900000e+01   9.6200000e+01   1.0627403e-01
   9.8900000e+01   9.6500000e+01   1.8997372e-01
   9.8900000e+01   9.6800000e+01   2.9611985e-01
   9.8900000e+01   9.7100000e+01   4.1962510e-01
   9.8900000e+01   9.7400000e+01   5.5318853e-01
   9.8900000e+01   9.7700000e+01   6.8735468e-01
   9.8900000e+01   9.8000000e+01   8.1079429e-01
   9.8900000e+01   9.8300000e+01   9.1120063e-01
   9.8900000e+01   9.8600000e+01   9.7704851e-01
   9.8900000e+01   9.8900000e+01   1.0000000e+00
   9.8900000e+01   9.9200000e+01   9.7713516e-01
   9.8900000e+01   9.9500000e+01   9.1191862e-01
   9.8900000e+01   9.9800000e+01   8.1329248e-01
   9.8900000e+01   1.0010000e+02   6.9328380e-01
   9.8900000e+01   1.0040000e+02   5.6424420e-01
   9.8900000e+01   1.0070000e+02   4.3677944e-01
   9.8900000e+01   1.0100000e+02   3.1880895e-01
   9.8900000e+01   1.0130000e+02   2.1560050e-01
   9.8900000e+01   1.0160000e+02   1.3037426e-01
   9.8900000e+01   1.0190000e+02   6.5116986e-02
   9.8900000e+01   1.0220000e+02   2.1410159e-02
   9.8900000e+01   1.0250000e+02   1.2269129e-03
   9.8900000e+01   1.0280000e+02   7.7456260e-03
   9.8900000e+01   1.0310000e+02   4.6238462e-02
   9.8900000e+01   1.0340000e+02   1.2490200e-01
   9.8900000e+01   1.0370000e+02   2.5462558e-01
   9.8900000e+01   1.0400000e+02   4.4377655e-01
   9.8900000e+01   1.0430000e+02   6.7795822e-01
   9.8900000e+01   1.0460000e+02   8.7984401e-01
   9.8900000e+01   1.0490000e+02   9.1495812e-01
   9.8900000e+01   1.0520000e+02   7.4141992e-01
   9.8900000e+01   1.0550000e+02   4.8107624e-01
   9.8900000e+01   1.0580000e+02   2.5623064e-01
   9.8900000e+01   1.0610000e+02   1.0575367e-01
   9.8900000e+01   1.0640000e+02   2.4580893e-02
   9.8900000e+01   1.0670000e+02   3.3874233e-04
   9.8900000e+01   1.0700000e+02   2.5247431e-02
   9.8900000e+01   1.0730000e+02   9.7606023e-02
   9.8900000e+01   1.0760000e+02   2.1989798e-01
   9.8900000e+01   1.0790000e+02   3.9300641e-01
   9.8900000e+01   1.0820000e+02   6.0134486e-01
   9.8900000e+01   1.0850000e+02   7.8799471e-01
   9.8900000e+01   1.0880000e+02   8.5526816e-01
   9.8900000e+01   1.0910000e+02   7.4930967e-01
   9.8900000e+01   1.0940000e+02   5.3473068e-01
   9.8900000e+01   1.0970000e+02   3.1707951e-01
   9.8900000e+01   1.1000000e+02   1.5257591e-01
   9.9200000e+01   8.0000000e+01   1.6528955e-02
   9.9200000e+01   8.0300000e+01   5.0646076e-02
   9.9200000e+01   8.0600000e+01   1.0418093e-01
   9.9200000e+01   8.0900000e+01   1.7056007e-01
   9.9200000e+01   8.1200000e+01   2.2676357e-01
   9.9200000e+01   8.1500000e+01   2.3862435e-01
   9.9200000e+01   8.1800000e+01   1.9720569e-01
   9.9200000e+01   8.2100000e+01   1.3168013e-01
   9.9200000e+01   8.2400000e+01   7.2479621e-02
   9.9200000e+01   8.2700000e+01   3.1264349e-02
   9.9200000e+01   8.3000000e+01   8.2268047e-03
   9.9200000e+01   8.3300000e+01   6.9683776e-04
   9.9200000e+01   8.3600000e+01   6.5562326e-03
   9.9200000e+01   8.3900000e+01   2.4901539e-02
   9.9200000e+01   8.4200000e+01   5.5469351e-02
   9.9200000e+01   8.4500000e+01   9.6366579e-02
   9.9200000e+01   8.4800000e+01   1.3836540e-01
   9.9200000e+01   8.5100000e+01   1.5902703e-01
   9.9200000e+01   8.5400000e+01   1.3766339e-01
   9.9200000e+01   8.5700000e+01   8.7891864e-02
   9.9200000e+01   8.6000000e+01   4.1739455e-02
   9.9200000e+01   8.6300000e+01   1.3618952e-02
   9.9200000e+01   8.6600000e+01   2.1410188e-03
   9.9200000e+01   8.6900000e+01   2.2242732e-03
   9.9200000e+01   8.7200000e+01   9.6990765e-03
   9.9200000e+01   8.7500000e+01   2.1749642e-02
   9.9200000e+01   8.7800000e+01   3.6459769e-02
   9.9200000e+01   8.8100000e+01   5.2381539e-02
   9.9200000e+01   8.8400000e+01   6.8248000e-02
   9.9200000e+01   8.8700000e+01   8.2802318e-02
   9.9200000e+01   8.9000000e+01   9.4719485e-02
   9.9200000e+01   8.9300000e+01   1.0262202e-01
   9.9200000e+01   8.9600000e+01   1.0520909e-01
   9.9200000e+01   8.9900000e+01   1.0151493e-01
   9.9200000e+01   9.0200000e+01   9.1272056e-02
   9.9200000e+01   9.0500000e+01   7.5274101e-02
   9.9200000e+01   9.0800000e+01   5.5549382e-02
   9.9200000e+01   9.1100000e+01   3.5156020e-02
   9.9200000e+01   9.1400000e+01   1.7559885e-02
   9.9200000e+01   9.1700000e+01   5.7943991e-03
   9.9200000e+01   9.2000000e+01   1.7368220e-03
   9.9200000e+01   9.2300000e+01   5.7466564e-03
   9.9200000e+01   9.2600000e+01   1.6690258e-02
   9.9200000e+01   9.2900000e+01   3.2215526e-02
   9.9200000e+01   9.3200000e+01   4.9132955e-02
   9.9200000e+01   9.3500000e+01   6.3851839e-02
   9.9200000e+01   9.3800000e+01   7.2912801e-02
   9.9200000e+01   9.4100000e+01   7.3675962e-02
   9.9200000e+01   9.4400000e+01   6.5134360e-02
   9.9200000e+01   9.4700000e+01   4.8647272e-02
   9.9200000e+01   9.5000000e+01   2.8240838e-02
   9.9200000e+01   9.5300000e+01   1.0176317e-02
   9.9200000e+01   9.5600000e+01   1.8048266e-03
   9.9200000e+01   9.5900000e+01   1.0114046e-02
   9.9200000e+01   9.6200000e+01   4.0501460e-02
   9.9200000e+01   9.6500000e+01   9.6077134e-02
   9.9200000e+01   9.6800000e+01   1.7743372e-01
   9.9200000e+01   9.7100000e+01   2.8260974e-01
   9.9200000e+01   9.7400000e+01   4.0700749e-01
   9.9200000e+01   9.7700000e+01   5.4323053e-01
   9.9200000e+01   9.8000000e+01   6.8105936e-01
   9.9200000e+01   9.8300000e+01   8.0797325e-01
   9.9200000e+01   9.8600000e+01   9.1060420e-01
   9.9200000e+01   9.8900000e+01   9.7713516e-01
   9.9200000e+01   9.9200000e+01   1.0000000e+00
   9.9200000e+01   9.9500000e+01   9.7774778e-01
   9.9200000e+01   9.9800000e+01   9.1514111e-01
   9.9200000e+01   1.0010000e+02   8.2146933e-01
   9.9200000e+01   1.0040000e+02   7.0797129e-01
   9.9200000e+01   1.0070000e+02   5.8549140e-01
   9.9200000e+01   1.0100000e+02   4.6304679e-01
   9.9200000e+01   1.0130000e+02   3.4737814e-01
   9.9200000e+01   1.0160000e+02   2.4320085e-01
   9.9200000e+01   1.0190000e+02   1.5382150e-01
   9.9200000e+01   1.0220000e+02   8.1898716e-02
   9.9200000e+01   1.0250000e+02   3.0275534e-02
   9.9200000e+01   1.0280000e+02   2.9326848e-03
   9.9200000e+01   1.0310000e+02   6.1833136e-03
   9.9200000e+01   1.0340000e+02   5.0152960e-02
   9.9200000e+01   1.0370000e+02   1.4989973e-01
   9.9200000e+01   1.0400000e+02   3.2263332e-01
   9.9200000e+01   1.0430000e+02   5.6966103e-01
   9.9200000e+01   1.0460000e+02   8.2950462e-01
   9.9200000e+01   1.0490000e+02   9.5655248e-01
   9.9200000e+01   1.0520000e+02   8.6012324e-01
   9.9200000e+01   1.0550000e+02   6.2810619e-01
   9.9200000e+01   1.0580000e+02   3.9059854e-01
   9.9200000e+01   1.0610000e+02   2.0646785e-01
   9.9200000e+01   1.0640000e+02   8.3921572e-02
   9.9200000e+01   1.0670000e+02   1.6985340e-02
   9.9200000e+01   1.0700000e+02   1.0051628e-03
   9.9200000e+01   1.0730000e+02   3.6793565e-02
   9.9200000e+01   1.0760000e+02   1.3069855e-01
   9.9200000e+01   1.0790000e+02   2.9066937e-01
   9.9200000e+01   1.0820000e+02   5.1217963e-01
   9.9200000e+01   1.0850000e+02   7.4818229e-01
   9.9200000e+01   1.0880000e+02   8.9326961e-01
   9.9200000e+01   1.0910000e+02   8.5944595e-01
   9.9200000e+01   1.0940000e+02   6.7982164e-01
   9.9200000e+01   1.0970000e+02   4.5825331e-01
   9.9200000e+01   1.1000000e+02   2.6599753e-01
   9.9500000e+01   8.0000000e+01   1.0589238e-03
   9.9500000e+01   8.0300000e+01   2.1339636e-02
   9.9500000e+01   8.0600000e+01   7.2222965e-02
   9.9500000e+01   8.0900000e+01   1.5360734e-01
   9.9500000e+01   8.1200000e+01   2.4509372e-01
   9.9500000e+01   8.1500000e+01   3.0045301e-01
   9.9500000e+01   8.1800000e+01   2.8781483e-01
   9.9500000e+01   8.2100000e+01   2.2621558e-01
   9.9500000e+01   8.2400000e+01   1.5313880e-01
   9.9500000e+01   8.2700000e+01   9.0276979e-02
   9.9500000e+01   8.3000000e+01   4.3968255e-02
   9.9500000e+01   8.3300000e+01   1.4433227e-02
   9.9500000e+01   8.3600000e+01   1.0418236e-03
   9.9500000e+01   8.3900000e+01   4.3239039e-03
   9.9500000e+01   8.4200000e+01   2.6443722e-02
   9.9500000e+01   8.4500000e+01   6.9794554e-02
   9.9500000e+01   8.4800000e+01   1.3045503e-01
   9.9500000e+01   8.5100000e+01   1.8522081e-01
   9.9500000e+01   8.5400000e+01   1.9650090e-01
   9.9500000e+01   8.5700000e+01   1.5798656e-01
   9.9500000e+01   8.6000000e+01   1.0219694e-01
   9.9500000e+01   8.6300000e+01   5.5333110e-02
   9.9500000e+01   8.6600000e+01   2.4236609e-02
   9.9500000e+01   8.6900000e+01   7.1043591e-03
   9.9500000e+01   8.7200000e+01   6.3715748e-04
   9.9500000e+01   8.7500000e+01   2.0724383e-03
   9.9500000e+01   8.7800000e+01   9.3573457e-03
   9.9500000e+01   8.8100000e+01   2.0912275e-02
   9.9500000e+01   8.8400000e+01   3.5375024e-02
   9.9500000e+01   8.8700000e+01   5.1397337e-02
   9.9500000e+01   8.9000000e+01   6.7501609e-02
   9.9500000e+01   8.9300000e+01   8.2010470e-02
   9.9500000e+01   8.9600000e+01   9.3081905e-02
   9.9500000e+01   8.9900000e+01   9.8894086e-02
   9.9500000e+01   9.0200000e+01   9.8003404e-02
   9.9500000e+01   9.0500000e+01   8.9824621e-02
   9.9500000e+01   9.0800000e+01   7.5066029e-02
   9.9500000e+01   9.1100000e+01   5.5874157e-02
   9.9500000e+01   9.1400000e+01   3.5512251e-02
   9.9500000e+01   9.1700000e+01   1.7627255e-02
   9.9500000e+01   9.2000000e+01   5.3904675e-03
   9.9500000e+01   9.2300000e+01   8.3336166e-04
   9.9500000e+01   9.2600000e+01   4.5331742e-03
   9.9500000e+01   9.2900000e+01   1.5603684e-02
   9.9500000e+01   9.3200000e+01   3.1864792e-02
   9.9500000e+01   9.3500000e+01   5.0111784e-02
   9.9500000e+01   9.3800000e+01   6.6503985e-02
   9.9500000e+01   9.4100000e+01   7.7156881e-02
   9.9500000e+01   9.4400000e+01   7.8987244e-02
   9.9500000e+01   9.4700000e+01   7.0703293e-02
   9.9500000e+01   9.5000000e+01   5.3618347e-02
   9.9500000e+01   9.5300000e+01   3.1874704e-02
   9.9500000e+01   9.5600000e+01   1.1857454e-02
   9.9500000e+01   9.5900000e+01   9.8244859e-04
   9.9500000e+01   9.6200000e+01   6.3421779e-03
   9.9500000e+01   9.6500000e+01   3.3646293e-02
   9.9500000e+01   9.6800000e+01   8.6587881e-02
   9.9500000e+01   9.7100000e+01   1.6648138e-01
   9.9500000e+01   9.7400000e+01   2.7193559e-01
   9.9500000e+01   9.7700000e+01   3.9844776e-01
   9.9500000e+01   9.8000000e+01   5.3804792e-01
   9.9500000e+01   9.8300000e+01   6.7937525e-01
   9.9500000e+01   9.8600000e+01   8.0867014e-01
   9.9500000e+01   9.8900000e+01   9.1191862e-01
   9.9500000e+01   9.9200000e+01   9.7774778e-01
   9.9500000e+01   9.9500000e+01   1.0000000e+00
   9.9500000e+01   9.9800000e+01   9.7882793e-01
   9.9500000e+01   1.0010000e+02   9.1988509e-01
   9.9500000e+01   1.0040000e+02   8.3219354e-01
   9.9500000e+01   1.0070000e+02   7.2576480e-01
   9.9500000e+01   1.0100000e+02   6.0982098e-01
   9.9500000e+01   1.0130000e+02   4.9190875e-01
   9.9500000e+01   1.0160000e+02   3.7777413e-01
   9.9500000e+01   1.0190000e+02   2.7172118e-01
   9.9500000e+01   1.0220000e+02   1.7723210e-01
   9.9500000e+01   1.0250000e+02   9.7756857e-02
   9.9500000e+01   1.0280000e+02   3.7720635e-02
   9.9500000e+01   1.0310000e+02   3.9251240e-03
   9.9500000e+01   1.0340000e+02   7.5690076e-03
   9.9500000e+01   1.0370000e+02   6.6679310e-02
   9.9500000e+01   1.0400000e+02   2.0613872e-01
   9.9500000e+01   1.0430000e+02   4.4359978e-01
   9.9500000e+01   1.0460000e+02   7.3990677e-01
   9.9500000e+01   1.0490000e+02   9.5128075e-01
   9.9500000e+01   1.0520000e+02   9.4428042e-01
   9.9500000e+01   1.0550000e+02   7.6303135e-01
   9.9500000e+01   1.0580000e+02   5.3373085e-01
   9.9500000e+01   1.0610000e+02   3.3075124e-01
   9.9500000e+01   1.0640000e+02   1.7545347e-01
   9.9500000e+01   1.0670000e+02   6.9128834e-02
   9.9500000e+01   1.0700000e+02   1.0843109e-02
   9.9500000e+01   1.0730000e+02   4.0021080e-03
   9.9500000e+01   1.0760000e+02   5.8501496e-02
   9.9500000e+01   1.0790000e+02   1.8914866e-01
   9.9500000e+01   1.0820000e+02   4.0377432e-01
   9.9500000e+01   1.0850000e+02   6.7045800e-01
   9.9500000e+01   1.0880000e+02   8.8550805e-01
   9.9500000e+01   1.0910000e+02   9.3249711e-01
   9.9500000e+01   1.0940000e+02   8.0741420e-01
   9.9500000e+01   1.0970000e+02   6.0239887e-01
   9.9500000e+01   1.1000000e+02   3.9813266e-01
   9.9800000e+01   8.0000000e+01   5.1625908e-03
   9.9800000e+01   8.0300000e+01   3.4631109e-03
   9.9800000e+01   8.0600000e+01   4.1267470e-02
   9.9800000e+01   8.0900000e+01   1.2690762e-01
   9.9800000e+01   8.1200000e+01   2.4726049e-01
   9.9800000e+01   8.1500000e+01   3.4912226e-01
   9.9800000e+01   8.1800000e+01   3.7672283e-01
   9.9800000e+01   8.2100000e+01   3.3221947e-01
   9.9800000e+01   8.2400000e+01   2.5514323e-01
   9.9800000e+01   8.2700000e+01   1.7612336e-01
   9.9800000e+01   8.3000000e+01   1.0826905e-01
   9.9800000e+01   8.3300000e+01   5.5465231e-02
   9.9800000e+01   8.3600000e+01   1.9043278e-02
   9.9800000e+01   8.3900000e+01   1.1541839e-03
   9.9800000e+01   8.4200000e+01   6.5212681e-03
   9.9800000e+01   8.4500000e+01   4.2510390e-02
   9.9800000e+01   8.4800000e+01   1.1307501e-01
   9.9800000e+01   8.5100000e+01   1.9962611e-01
   9.9800000e+01   8.5400000e+01   2.5149625e-01
   9.9800000e+01   8.5700000e+01   2.3768986e-01
   9.9800000e+01   8.6000000e+01   1.8339845e-01
   9.9800000e+01   8.6300000e+01   1.2388738e-01
   9.9800000e+01   8.6600000e+01   7.5111986e-02
   9.9800000e+01   8.6900000e+01   3.9979593e-02
   9.9800000e+01   8.7200000e+01   1.7095636e-02
   9.9800000e+01   8.7500000e+01   4.3897282e-03
   9.9800000e+01   8.7800000e+01   7.0559712e-05
   9.9800000e+01   8.8100000e+01   2.7040429e-03
   9.9800000e+01   8.8400000e+01   1.1064269e-02
   9.9800000e+01   8.8700000e+01   2.3943554e-02
   9.9800000e+01   8.9000000e+01   3.9970722e-02
   9.9800000e+01   8.9300000e+01   5.7463468e-02
   9.9800000e+01   8.9600000e+01   7.4356273e-02
   9.9800000e+01   8.9900000e+01   8.8269717e-02
   9.9800000e+01   9.0200000e+01   9.6790892e-02
   9.9800000e+01   9.0500000e+01   9.7981249e-02
   9.9800000e+01   9.0800000e+01   9.1000923e-02
   9.9800000e+01   9.1100000e+01   7.6593392e-02
   9.9800000e+01   9.1400000e+01   5.7144627e-02
   9.9800000e+01   9.1700000e+01   3.6208091e-02
   9.9800000e+01   9.2000000e+01   1.7671975e-02
   9.9800000e+01   9.2300000e+01   4.9068184e-03
   9.9800000e+01   9.2600000e+01   1.5616823e-04
   9.9800000e+01   9.2900000e+01   4.2323948e-03
   9.9800000e+01   9.3200000e+01   1.6436196e-02
   9.9800000e+01   9.3500000e+01   3.4608333e-02
   9.9800000e+01   9.3800000e+01   5.5307178e-02
   9.9800000e+01   9.4100000e+01   7.4203430e-02
   9.9800000e+01   9.4400000e+01   8.6809655e-02
   9.9800000e+01   9.4700000e+01   8.9550764e-02
   9.9800000e+01   9.5000000e+01   8.0941121e-02
   9.9800000e+01   9.5300000e+01   6.2416423e-02
   9.9800000e+01   9.5600000e+01   3.8403231e-02
   9.9800000e+01   9.5900000e+01   1.5558449e-02
   9.9800000e+01   9.6200000e+01   1.5241541e-03
   9.9800000e+01   9.6500000e+01   3.6853477e-03
   9.9800000e+01   9.6800000e+01   2.8225078e-02
   9.9800000e+01   9.7100000e+01   7.9464960e-02
   9.9800000e+01   9.7400000e+01   1.5929811e-01
   9.9800000e+01   9.7700000e+01   2.6654986e-01
   9.9800000e+01   9.8000000e+01   3.9630311e-01
   9.9800000e+01   9.8300000e+01   5.3951070e-01
   9.9800000e+01   9.8600000e+01   6.8342713e-01
   9.9800000e+01   9.8900000e+01   8.1329248e-01
   9.9800000e+01   9.9200000e+01   9.1514111e-01
   9.9800000e+01   9.9500000e+01   9.7882793e-01
   9.9800000e+01   9.9800000e+01   1.0000000e+00
   9.9800000e+01   1.0010000e+02   9.8022896e-01
   9.9800000e+01   1.0040000e+02   9.2552152e-01
   9.9800000e+01   1.0070000e+02   8.4413452e-01
   9.9800000e+01   1.0100000e+02   7.4462678e-01
   9.9800000e+01   1.0130000e+02   6.3462915e-01
   9.9800000e+01   1.0160000e+02   5.2036209e-01
   9.9800000e+01   1.0190000e+02   4.0670797e-01
   9.9800000e+01   1.0220000e+02   2.9763589e-01
   9.9800000e+01   1.0250000e+02   1.9687800e-01
   9.9800000e+01   1.0280000e+02   1.0890265e-01
   9.9800000e+01   1.0310000e+02   4.0402514e-02
   9.9800000e+01   1.0340000e+02   2.6895759e-03
   9.9800000e+01   1.0370000e+02   1.5253162e-02
   9.9800000e+01   1.0400000e+02   1.0865217e-01
   9.9800000e+01   1.0430000e+02   3.1570314e-01
   9.9800000e+01   1.0460000e+02   6.2344720e-01
   9.9800000e+01   1.0490000e+02   9.0244304e-01
   9.9800000e+01   1.0520000e+02   9.8713669e-01
   9.9800000e+01   1.0550000e+02   8.7311803e-01
   9.9800000e+01   1.0580000e+02   6.7165433e-01
   9.9800000e+01   1.0610000e+02   4.6650369e-01
   9.9800000e+01   1.0640000e+02   2.9060744e-01
   9.9800000e+01   1.0670000e+02   1.5256443e-01
   9.9800000e+01   1.0700000e+02   5.5325194e-02
   9.9800000e+01   1.0730000e+02   4.6709645e-03
   9.9800000e+01   1.0760000e+02   1.3327474e-02
   9.9800000e+01   1.0790000e+02   1.0197701e-01
   9.9800000e+01   1.0820000e+02   2.9069174e-01
   9.9800000e+01   1.0850000e+02   5.6616258e-01
   9.9800000e+01   1.0880000e+02   8.3554689e-01
   9.9800000e+01   1.0910000e+02   9.6283865e-01
   9.9800000e+01   1.0940000e+02   9.0554082e-01
   9.9800000e+01   1.0970000e+02   7.3548721e-01
   9.9800000e+01   1.1000000e+02   5.3617099e-01
   1.0010000e+02   8.0000000e+01   3.0406650e-02
   1.0010000e+02   8.0300000e+01   1.0701996e-03
   1.0010000e+02   8.0600000e+01   1.6750797e-02
   1.0010000e+02   8.0900000e+01   9.5179949e-02
   1.0010000e+02   8.1200000e+01   2.3435355e-01
   1.0010000e+02   8.1500000e+01   3.8010784e-01
   1.0010000e+02   8.1800000e+01   4.5469653e-01
   1.0010000e+02   8.2100000e+01   4.3859984e-01
   1.0010000e+02   8.2400000e+01   3.6806372e-01
   1.0010000e+02   8.2700000e+01   2.8045391e-01
   1.0010000e+02   8.3000000e+01   1.9546129e-01
   1.0010000e+02   8.3300000e+01   1.2097232e-01
   1.0010000e+02   8.3600000e+01   6.0516019e-02
   1.0010000e+02   8.3900000e+01   1.7845649e-02
   1.0010000e+02   8.4200000e+01   4.1214649e-05
   1.0010000e+02   8.4500000e+01   1.9489733e-02
   1.0010000e+02   8.4800000e+01   8.9615930e-02
   1.0010000e+02   8.5100000e+01   2.0135336e-01
   1.0010000e+02   8.5400000e+01   2.9659609e-01
   1.0010000e+02   8.5700000e+01   3.1802368e-01
   1.0010000e+02   8.6000000e+01   2.7644681e-01
   1.0010000e+02   8.6300000e+01   2.1221178e-01
   1.0010000e+02   8.6600000e+01   1.5009433e-01
   1.0010000e+02   8.6900000e+01   9.8559578e-02
   1.0010000e+02   8.7200000e+01   5.8925047e-02
   1.0010000e+02   8.7500000e+01   3.0373213e-02
   1.0010000e+02   8.7800000e+01   1.1743564e-02
   1.0010000e+02   8.8100000e+01   2.0063910e-03
   1.0010000e+02   8.8400000e+01   2.8343505e-04
   1.0010000e+02   8.8700000e+01   5.7167338e-03
   1.0010000e+02   8.9000000e+01   1.7281053e-02
   1.0010000e+02   8.9300000e+01   3.3579240e-02
   1.0010000e+02   8.9600000e+01   5.2665626e-02
   1.0010000e+02   8.9900000e+01   7.1975529e-02
   1.0010000e+02   9.0200000e+01   8.8468538e-02
   1.0010000e+02   9.0500000e+01   9.9072744e-02
   1.0010000e+02   9.0800000e+01   1.0140074e-01
   1.0010000e+02   9.1100000e+01   9.4516403e-02
   1.0010000e+02   9.1400000e+01   7.9398538e-02
   1.0010000e+02   9.1700000e+01   5.8833912e-02
   1.0010000e+02   9.2000000e+01   3.6764710e-02
   1.0010000e+02   9.2300000e+01   1.7385128e-02
   1.0010000e+02   9.2600000e+01   4.3203074e-03
   1.0010000e+02   9.2900000e+01   5.6112370e-05
   1.0010000e+02   9.3200000e+01   5.6038091e-03
   1.0010000e+02   9.3500000e+01   2.0313416e-02
   1.0010000e+02   9.3800000e+01   4.1803509e-02
   1.0010000e+02   9.4100000e+01   6.6089828e-02
   1.0010000e+02   9.4400000e+01   8.8079062e-02
   1.0010000e+02   9.4700000e+01   1.0254826e-01
   1.0010000e+02   9.5000000e+01   1.0550251e-01
   1.0010000e+02   9.5300000e+01   9.5493554e-02
   1.0010000e+02   9.5600000e+01   7.4349038e-02
   1.0010000e+02   9.5900000e+01   4.6997680e-02
   1.0010000e+02   9.6200000e+01   2.0535501e-02
   1.0010000e+02   9.6500000e+01   2.9896116e-03
   1.0010000e+02   9.6800000e+01   2.1887068e-03
   1.0010000e+02   9.7100000e+01   2.4871820e-02
   1.0010000e+02   9.7400000e+01   7.5917061e-02
   1.0010000e+02   9.7700000e+01   1.5750551e-01
   1.0010000e+02   9.8000000e+01   2.6817318e-01
   1.0010000e+02   9.8300000e+01   4.0198959e-01
   1.0010000e+02   9.8600000e+01   5.4839563e-01
   1.0010000e+02   9.8900000e+01   6.9328380e-01
   1.0010000e+02   9.9200000e+01   8.2146933e-01
   1.0010000e+02   9.9500000e+01   9.1988509e-01
   1.0010000e+02   9.9800000e+01   9.8022896e-01
   1.0010000e+02   1.0010000e+02   1.0000000e+00
   1.0010000e+02   1.0040000e+02   9.8176675e-01
   1.0010000e+02   1.0070000e+02   9.3136635e-01
   1.0010000e+02   1.0100000e+02   8.5596627e-01
   1.0010000e+02   1.0130000e+02   7.6261054e-01
   1.0010000e+02   1.0160000e+02   6.5743408e-01
   1.0010000e+02   1.0190000e+02   5.4545151e-01
   1.0010000e+02   1.0220000e+02   4.3075584e-01
   1.0010000e+02   1.0250000e+02   3.1702777e-01
   1.0010000e+02   1.0280000e+02   2.0839511e-01
   1.0010000e+02   1.0310000e+02   1.1088662e-01
   1.0010000e+02   1.0340000e+02   3.5007655e-02
   1.0010000e+02   1.0370000e+02   1.3762475e-04
   1.0010000e+02   1.0400000e+02   4.0053423e-02
   1.0010000e+02   1.0430000e+02   2.0009639e-01
   1.0010000e+02   1.0460000e+02   4.9453641e-01
   1.0010000e+02   1.0490000e+02   8.1864810e-01
   1.0010000e+02   1.0520000e+02   9.8804775e-01
   1.0010000e+02   1.0550000e+02   9.5014798e-01
   1.0010000e+02   1.0580000e+02   7.9235844e-01
   1.0010000e+02   1.0610000e+02   6.0109722e-01
   1.0010000e+02   1.0640000e+02   4.1823561e-01
   1.0010000e+02   1.0670000e+02   2.5898370e-01
   1.0010000e+02   1.0700000e+02   1.2993830e-01
   1.0010000e+02   1.0730000e+02   3.8803881e-02
   1.0010000e+02   1.0760000e+02   1.6066263e-04
   1.0010000e+02   1.0790000e+02   3.9026272e-02
   1.0010000e+02   1.0820000e+02   1.8635208e-01
   1.0010000e+02   1.0850000e+02   4.4886088e-01
   1.0010000e+02   1.0880000e+02   7.5215785e-01
   1.0010000e+02   1.0910000e+02   9.5109770e-01
   1.0010000e+02   1.0940000e+02   9.6732572e-01
   1.0010000e+02   1.0970000e+02   8.4625400e-01
   1.0010000e+02   1.1000000e+02   6.6759385e-01
   1.0040000e+02   8.0000000e+01   7.5393254e-02
   1.0040000e+02   8.0300000e+01   1.5676102e-02
   1.0040000e+02   8.0600000e+01   2.6015311e-03
   1.0040000e+02   8.0900000e+01   6.3275889e-02
   1.0040000e+02   8.1200000e+01   2.0943725e-01
   1.0040000e+02   8.1500000e+01   3.9196846e-01
   1.0040000e+02   8.1800000e+01   5.1531041e-01
   1.0040000e+02   8.2100000e+01   5.3579677e-01
   1.0040000e+02   8.2400000e+01   4.8149046e-01
   1.0040000e+02   8.2700000e+01   3.9363506e-01
   1.0040000e+02   8.3000000e+01   2.9763502e-01
   1.0040000e+02   8.3300000e+01   2.0529347e-01
   1.0040000e+02   8.3600000e+01   1.2233719e-01
   1.0040000e+02   8.3900000e+01   5.3927959e-02
   1.0040000e+02   8.4200000e+01   9.0403307e-03
   1.0040000e+02   8.4500000e+01   4.5743408e-03
   1.0040000e+02   8.4800000e+01   6.3964727e-02
   1.0040000e+02   8.5100000e+01   1.9149356e-01
   1.0040000e+02   8.5400000e+01   3.2804605e-01
   1.0040000e+02   8.5700000e+01   3.9126003e-01
   1.0040000e+02   8.6000000e+01   3.7214126e-01
   1.0040000e+02   8.6300000e+01   3.1159242e-01
   1.0040000e+02   8.6600000e+01   2.4194107e-01
   1.0040000e+02   8.6900000e+01   1.7743676e-01
   1.0040000e+02   8.7200000e+01   1.2261044e-01
   1.0040000e+02   8.7500000e+01   7.8314079e-02
   1.0040000e+02   8.7800000e+01   4.4311952e-02
   1.0040000e+02   8.8100000e+01   2.0186610e-02
   1.0040000e+02   8.8400000e+01   5.5726103e-03
   1.0040000e+02   8.8700000e+01   1.2248215e-04
   1.0040000e+02   8.9000000e+01   3.3463704e-03
   1.0040000e+02   8.9300000e+01   1.4377449e-02
   1.0040000e+02   8.9600000e+01   3.1706657e-02
   1.0040000e+02   8.9900000e+01   5.2966547e-02
   1.0040000e+02   9.0200000e+01   7.4897404e-02
   1.0040000e+02   9.0500000e+01   9.3648136e-02
   1.0040000e+02   9.0800000e+01   1.0547901e-01
   1.0040000e+02   9.1100000e+01   1.0772011e-01
   1.0040000e+02   9.1400000e+01   9.9612236e-02
   1.0040000e+02   9.1700000e+01   8.2627822e-02
   1.0040000e+02   9.2000000e+01   6.0123355e-02
   1.0040000e+02   9.2300000e+01   3.6522140e-02
   1.0040000e+02   9.2600000e+01   1.6386299e-02
   1.0040000e+02   9.2900000e+01   3.6392644e-03
   1.0040000e+02   9.3200000e+01   1.0001645e-03
   1.0040000e+02   9.3500000e+01   9.5655939e-03
   1.0040000e+02   9.3800000e+01   2.8485198e-02
   1.0040000e+02   9.4100000e+01   5.4791413e-02
   1.0040000e+02   9.4400000e+01   8.3575518e-02
   1.0040000e+02   9.4700000e+01   1.0873183e-01
   1.0040000e+02   9.5000000e+01   1.2431055e-01
   1.0040000e+02   9.5300000e+01   1.2615794e-01
   1.0040000e+02   9.5600000e+01   1.1323336e-01
   1.0040000e+02   9.5900000e+01   8.8073837e-02
   1.0040000e+02   9.6200000e+01   5.6319119e-02
   1.0040000e+02   9.6500000e+01   2.5652269e-02
   1.0040000e+02   9.6800000e+01   4.6226583e-03
   1.0040000e+02   9.7100000e+01   1.6106811e-03
   1.0040000e+02   9.7400000e+01   2.3909181e-02
   1.0040000e+02   9.7700000e+01   7.6745119e-02
   1.0040000e+02   9.8000000e+01   1.6212564e-01
   1.0040000e+02   9.8300000e+01   2.7765062e-01
   1.0040000e+02   9.8600000e+01   4.1578130e-01
   1.0040000e+02   9.8900000e+01   5.6424420e-01
   1.0040000e+02   9.9200000e+01   7.0797129e-01
   1.0040000e+02   9.9500000e+01   8.3219354e-01
   1.0040000e+02   9.9800000e+01   9.2552152e-01
   1.0040000e+02   1.0010000e+02   9.8176675e-01
   1.0040000e+02   1.0040000e+02   1.0000000e+00
   1.0040000e+02   1.0070000e+02   9.8326825e-01
   1.0040000e+02   1.0100000e+02   9.3682529e-01
   1.0040000e+02   1.0130000e+02   8.6658211e-01
   1.0040000e+02   1.0160000e+02   7.7809418e-01
   1.0040000e+02   1.0190000e+02   6.7609507e-01
   1.0040000e+02   1.0220000e+02   5.6446219e-01
   1.0040000e+02   1.0250000e+02   4.4652537e-01
   1.0040000e+02   1.0280000e+02   3.2575077e-01
   1.0040000e+02   1.0310000e+02   2.0705291e-01
   1.0040000e+02   1.0340000e+02   9.9357025e-02
   1.0040000e+02   1.0370000e+02   2.0497555e-02
   1.0040000e+02   1.0400000e+02   4.9229704e-03
   1.0040000e+02   1.0430000e+02   1.0695454e-01
   1.0040000e+02   1.0460000e+02   3.6660280e-01
   1.0040000e+02   1.0490000e+02   7.1117861e-01
   1.0040000e+02   1.0520000e+02   9.5135043e-01
   1.0040000e+02   1.0550000e+02   9.9099016e-01
   1.0040000e+02   1.0580000e+02   8.8758345e-01
   1.0040000e+02   1.0610000e+02   7.2379265e-01
   1.0040000e+02   1.0640000e+02   5.4718518e-01
   1.0040000e+02   1.0670000e+02   3.7834966e-01
   1.0040000e+02   1.0700000e+02   2.2698060e-01
   1.0040000e+02   1.0730000e+02   1.0211201e-01
   1.0040000e+02   1.0760000e+02   1.9105168e-02
   1.0040000e+02   1.0790000e+02   5.4917412e-03
   1.0040000e+02   1.0820000e+02   1.0085181e-01
   1.0040000e+02   1.0850000e+02   3.3143792e-01
   1.0040000e+02   1.0880000e+02   6.4666966e-01
   1.0040000e+02   1.0910000e+02   9.0276435e-01
   1.0040000e+02   1.0940000e+02   9.9119760e-01
   1.0040000e+02   1.0970000e+02   9.2768921e-01
   1.0040000e+02   1.1000000e+02   7.8240157e-01
   1.0070000e+02   8.0000000e+01   1.3676991e-01
   1.0070000e+02   8.0300000e+01   4.6668551e-02
   1.0070000e+02   8.0600000e+01   9.7649477e-04
   1.0070000e+02   8.0900000e+01   3.5328913e-02
   1.0070000e+02   8.1200000e+01   1.7651370e-01
   1.0070000e+02   8.1500000e+01   3.8577142e-01
   1.0070000e+02   8.1800000e+01   5.5527975e-01
   1.0070000e+02   8.2100000e+01   6.1697728e-01
   1.0070000e+02   8.2400000e+01   5.8676947e-01
   1.0070000e+02   8.2700000e+01   5.0669928e-01
   1.0070000e+02   8.3000000e+01   4.0655181e-01
   1.0070000e+02   8.3300000e+01   3.0162097e-01
   1.0070000e+02   8.3600000e+01   1.9963578e-01
   1.0070000e+02   8.3900000e+01   1.0685066e-01
   1.0070000e+02   8.4200000e+01   3.3511145e-02
   1.0070000e+02   8.4500000e+01   1.1911220e-04
   1.0070000e+02   8.4800000e+01   3.9716039e-02
   1.0070000e+02   8.5100000e+01   1.7241253e-01
   1.0070000e+02   8.5400000e+01   3.4442142e-01
   1.0070000e+02   8.5700000e+01   4.5190097e-01
   1.0070000e+02   8.6000000e+01   4.6261657e-01
   1.0070000e+02   8.6300000e+01   4.1358190e-01
   1.0070000e+02   8.6600000e+01   3.4274542e-01
   1.0070000e+02   8.6900000e+01   2.6982554e-01
   1.0070000e+02   8.7200000e+01   2.0275513e-01
   1.0070000e+02   8.7500000e+01   1.4430411e-01
   1.0070000e+02   8.7800000e+01   9.5359006e-02
   1.0070000e+02   8.8100000e+01   5.6256187e-02
   1.0070000e+02   8.8400000e+01   2.7250812e-02
   1.0070000e+02   8.8700000e+01   8.6078520e-03
   1.0070000e+02   8.9000000e+01   4.9844917e-04
   1.0070000e+02   8.9300000e+01   2.7648146e-03
   1.0070000e+02   8.9600000e+01   1.4591035e-02
   1.0070000e+02   8.9900000e+01   3.4151324e-02
   1.0070000e+02   9.0200000e+01   5.8379787e-02
   1.0070000e+02   9.0500000e+01   8.3067487e-02
   1.0070000e+02   9.0800000e+01   1.0345369e-01
   1.0070000e+02   9.1100000e+01   1.1526991e-01
   1.0070000e+02   9.1400000e+01   1.1589225e-01
   1.0070000e+02   9.1700000e+01   1.0510173e-01
   1.0070000e+02   9.2000000e+01   8.5127759e-02
   1.0070000e+02   9.2300000e+01   6.0037661e-02
   1.0070000e+02   9.2600000e+01   3.4811630e-02
   1.0070000e+02   9.2900000e+01   1.4434143e-02
   1.0070000e+02   9.3200000e+01   3.1435417e-03
   1.0070000e+02   9.3500000e+01   3.8105958e-03
   1.0070000e+02   9.3800000e+01   1.7378206e-02
   1.0070000e+02   9.4100000e+01   4.2391758e-02
   1.0070000e+02   9.4400000e+01   7.4815260e-02
   1.0070000e+02   9.4700000e+01   1.0843460e-01
   1.0070000e+02   9.5000000e+01   1.3604002e-01
   1.0070000e+02   9.5300000e+01   1.5120775e-01
   1.0070000e+02   9.5600000e+01   1.5008131e-01
   1.0070000e+02   9.5900000e+01   1.3245957e-01
   1.0070000e+02   9.6200000e+01   1.0186695e-01
   1.0070000e+02   9.6500000e+01   6.4807067e-02
   1.0070000e+02   9.6800000e+01   2.9667410e-02
   1.0070000e+02   9.7100000e+01   5.6349048e-03
   1.0070000e+02   9.7400000e+01   1.6971974e-03
   1.0070000e+02   9.7700000e+01   2.5585153e-02
   1.0070000e+02   9.8000000e+01   8.2491222e-02
   1.0070000e+02   9.8300000e+01   1.7360634e-01
   1.0070000e+02   9.8600000e+01   2.9488802e-01
   1.0070000e+02   9.8900000e+01   4.3677944e-01
   1.0070000e+02   9.9200000e+01   5.8549140e-01
   1.0070000e+02   9.9500000e+01   7.2576480e-01
   1.0070000e+02   9.9800000e+01   8.4413452e-01
   1.0070000e+02   1.0010000e+02   9.3136635e-01
   1.0070000e+02   1.0040000e+02   9.8326825e-01
   1.0070000e+02   1.0070000e+02   1.0000000e+00
   1.0070000e+02   1.0100000e+02   9.8459870e-01
   1.0070000e+02   1.0130000e+02   9.4145376e-01
   1.0070000e+02   1.0160000e+02   8.7515271e-01
   1.0070000e+02   1.0190000e+02   7.8980547e-01
   1.0070000e+02   1.0220000e+02   6.8878970e-01
   1.0070000e+02   1.0250000e+02   5.7484487e-01
   1.0070000e+02   1.0280000e+02   4.5053936e-01
   1.0070000e+02   1.0310000e+02   3.1935522e-01
   1.0070000e+02   1.0340000e+02   1.8806398e-01
   1.0070000e+02   1.0370000e+02   7.1781707e-02
   1.0070000e+02   1.0400000e+02   3.2785483e-03
   1.0070000e+02   1.0430000e+02   4.1953108e-02
   1.0070000e+02   1.0460000e+02   2.5019326e-01
   1.0070000e+02   1.0490000e+02   5.9143302e-01
   1.0070000e+02   1.0520000e+02   8.8430090e-01
   1.0070000e+02   1.0550000e+02   9.9672706e-01
   1.0070000e+02   1.0580000e+02   9.5315048e-01
   1.0070000e+02   1.0610000e+02   8.2698582e-01
   1.0070000e+02   1.0640000e+02   6.6813217e-01
   1.0070000e+02   1.0670000e+02   5.0102153e-01
   1.0070000e+02   1.0700000e+02   3.3770571e-01
   1.0070000e+02   1.0730000e+02   1.8790363e-01
   1.0070000e+02   1.0760000e+02   6.6718545e-02
   1.0070000e+02   1.0790000e+02   2.3386784e-03
   1.0070000e+02   1.0820000e+02   4.0239311e-02
   1.0070000e+02   1.0850000e+02   2.2419482e-01
   1.0070000e+02   1.0880000e+02   5.3043137e-01
   1.0070000e+02   1.0910000e+02   8.2597616e-01
   1.0070000e+02   1.0940000e+02   9.7970542e-01
   1.0070000e+02   1.0970000e+02   9.7702752e-01
   1.0070000e+02   1.1000000e+02   8.7406611e-01
   1.0100000e+02   8.0000000e+01   2.1033675e-01
   1.0100000e+02   8.0300000e+01   9.2073357e-02
   1.0100000e+02   8.0600000e+01   1.2511674e-02
   1.0100000e+02   8.0900000e+01   1.4383152e-02
   1.0100000e+02   8.1200000e+01   1.3964347e-01
   1.0100000e+02   8.1500000e+01   3.6413931e-01
   1.0100000e+02   8.1800000e+01   5.7393843e-01
   1.0100000e+02   8.2100000e+01   6.7816063e-01
   1.0100000e+02   8.2400000e+01   6.7770185e-01
   1.0100000e+02   8.2700000e+01   6.1243691e-01
   1.0100000e+02   8.3000000e+01   5.1494700e-01
   1.0100000e+02   8.3300000e+01   4.0335468e-01
   1.0100000e+02   8.3600000e+01   2.8705603e-01
   1.0100000e+02   8.3900000e+01   1.7301387e-01
   1.0100000e+02   8.4200000e+01   7.2050552e-02
   1.0100000e+02   8.4500000e+01   7.1195779e-03
   1.0100000e+02   8.4800000e+01   1.9740990e-02
   1.0100000e+02   8.5100000e+01   1.4700453e-01
   1.0100000e+02   8.5400000e+01   3.4610331e-01
   1.0100000e+02   8.5700000e+01   4.9678427e-01
   1.0100000e+02   8.6000000e+01   5.4207974e-01
   1.0100000e+02   8.6300000e+01   5.1116030e-01
   1.0100000e+02   8.6600000e+01   4.4531303e-01
   1.0100000e+02   8.6900000e+01   3.6900030e-01
   1.0100000e+02   8.7200000e+01   2.9347394e-01
   1.0100000e+02   8.7500000e+01   2.2351040e-01
   1.0100000e+02   8.7800000e+01   1.6121897e-01
   1.0100000e+02   8.8100000e+01   1.0776441e-01
   1.0100000e+02   8.8400000e+01   6.4073752e-02
   1.0100000e+02   8.8700000e+01   3.1069205e-02
   1.0100000e+02   8.9000000e+01   9.6448914e-03
   1.0100000e+02   8.9300000e+01   4.5960367e-04
   1.0100000e+02   8.9600000e+01   3.5730831e-03
   1.0100000e+02   8.9900000e+01   1.7980465e-02
   1.0100000e+02   9.0200000e+01   4.1185194e-02
   1.0100000e+02   9.0500000e+01   6.9053286e-02
   1.0100000e+02   9.0800000e+01   9.6210218e-02
   1.0100000e+02   9.1100000e+01   1.1706250e-01
   1.0100000e+02   9.1400000e+01   1.2717162e-01
   1.0100000e+02   9.1700000e+01   1.2442544e-01
   1.0100000e+02   9.2000000e+01   1.0951909e-01
   1.0100000e+02   9.2300000e+01   8.5646756e-02
   1.0100000e+02   9.2600000e+01   5.7682566e-02
   1.0100000e+02   9.2900000e+01   3.1223548e-02
   1.0100000e+02   9.3200000e+01   1.1712192e-02
   1.0100000e+02   9.3500000e+01   3.6544500e-03
   1.0100000e+02   9.3800000e+01   9.8594468e-03
   1.0100000e+02   9.4100000e+01   3.0694936e-02
   1.0100000e+02   9.4400000e+01   6.3536166e-02
   1.0100000e+02   9.4700000e+01   1.0276260e-01
   1.0100000e+02   9.5000000e+01   1.4063628e-01
   1.0100000e+02   9.5300000e+01   1.6905126e-01
   1.0100000e+02   9.5600000e+01   1.8162828e-01
   1.0100000e+02   9.5900000e+01   1.7535819e-01
   1.0100000e+02   9.6200000e+01   1.5124791e-01
   1.0100000e+02   9.6500000e+01   1.1398304e-01
   1.0100000e+02   9.6800000e+01   7.1024271e-02
   1.0100000e+02   9.7100000e+01   3.1564781e-02
   1.0100000e+02   9.7400000e+01   5.5200863e-03
   1.0100000e+02   9.7700000e+01   2.4553041e-03
   1.0100000e+02   9.8000000e+01   3.0255387e-02
   1.0100000e+02   9.8300000e+01   9.3486483e-02
   1.0100000e+02   9.8600000e+01   1.9176004e-01
   1.0100000e+02   9.8900000e+01   3.1880895e-01
   1.0100000e+02   9.9200000e+01   4.6304679e-01
   1.0100000e+02   9.9500000e+01   6.0982098e-01
   1.0100000e+02   9.9800000e+01   7.4462678e-01
   1.0100000e+02   1.0010000e+02   8.5596627e-01
   1.0100000e+02   1.0040000e+02   9.3682529e-01
   1.0100000e+02   1.0070000e+02   9.8459870e-01
   1.0100000e+02   1.0100000e+02   1.0000000e+00
   1.0100000e+02   1.0130000e+02   9.8566481e-01
   1.0100000e+02   1.0160000e+02   9.4494047e-01
   1.0100000e+02   1.0190000e+02   8.8105600e-01
   1.0100000e+02   1.0220000e+02   7.9667379e-01
   1.0100000e+02   1.0250000e+02   6.9377170e-01
   1.0100000e+02   1.0280000e+02   5.7387164e-01
   1.0100000e+02   1.0310000e+02   4.3883646e-01
   1.0100000e+02   1.0340000e+02   2.9291665e-01
   1.0100000e+02   1.0370000e+02   1.4764298e-01
   1.0100000e+02   1.0400000e+02   3.2114776e-02
   1.0100000e+02   1.0430000e+02   6.9639507e-03
   1.0100000e+02   1.0460000e+02   1.5241846e-01
   1.0100000e+02   1.0490000e+02   4.6924177e-01
   1.0100000e+02   1.0520000e+02   7.9505181e-01
   1.0100000e+02   1.0550000e+02   9.7109345e-01
   1.0100000e+02   1.0580000e+02   9.8820730e-01
   1.0100000e+02   1.0610000e+02   9.0626610e-01
   1.0100000e+02   1.0640000e+02   7.7432582e-01
   1.0100000e+02   1.0670000e+02   6.1902364e-01
   1.0100000e+02   1.0700000e+02   4.5394321e-01
   1.0100000e+02   1.0730000e+02   2.8886045e-01
   1.0100000e+02   1.0760000e+02   1.3769924e-01
   1.0100000e+02   1.0790000e+02   2.7579602e-02
   1.0100000e+02   1.0820000e+02   6.9956075e-03
   1.0100000e+02   1.0850000e+02   1.3422556e-01
   1.0100000e+02   1.0880000e+02   4.1316873e-01
   1.0100000e+02   1.0910000e+02   7.2946284e-01
   1.0100000e+02   1.0940000e+02   9.3778008e-01
   1.0100000e+02   1.0970000e+02   9.9473663e-01
   1.0100000e+02   1.1000000e+02   9.3932058e-01
   1.0130000e+02   8.0000000e+01   2.9187719e-01
   1.0130000e+02   8.0300000e+01   1.4930301e-01
   1.0130000e+02   8.0600000e+01   3.6809063e-02
   1.0130000e+02   8.0900000e+01   2.4238760e-03
   1.0130000e+02   8.1200000e+01   1.0242501e-01
   1.0130000e+02   8.1500000e+01   3.3035140e-01
   1.0130000e+02   8.1800000e+01   5.7235123e-01
   1.0130000e+02   8.2100000e+01   7.1765266e-01
   1.0130000e+02   8.2400000e+01   7.5039903e-01
   1.0130000e+02   8.2700000e+01   7.0563456e-01
   1.0130000e+02   8.3000000e+01   6.1706537e-01
   1.0130000e+02   8.3300000e+01   5.0483934e-01
   1.0130000e+02   8.3600000e+01   3.7959714e-01
   1.0130000e+02   8.3900000e+01   2.4859988e-01
   1.0130000e+02   8.4200000e+01   1.2254804e-01
   1.0130000e+02   8.4500000e+01   2.5590993e-02
   1.0130000e+02   8.4800000e+01   6.1016056e-03
   1.0130000e+02   8.5100000e+01   1.1814546e-01
   1.0130000e+02   8.5400000e+01   3.3457577e-01
   1.0130000e+02   8.5700000e+01   5.2462657e-01
   1.0130000e+02   8.6000000e+01   6.0677698e-01
   1.0130000e+02   8.6300000e+01   5.9909142e-01
   1.0130000e+02   8.6600000e+01   5.4380220e-01
   1.0130000e+02   8.6900000e+01   4.6911663e-01
   1.0130000e+02   8.7200000e+01   3.8931081e-01
   1.0130000e+02   8.7500000e+01   3.1112150e-01
   1.0130000e+02   8.7800000e+01   2.3789623e-01
   1.0130000e+02   8.8100000e+01   1.7164365e-01
   1.0130000e+02   8.8400000e+01   1.1396515e-01
   1.0130000e+02   8.8700000e+01   6.6436090e-02
   1.0130000e+02   8.9000000e+01   3.0680163e-02
   1.0130000e+02   8.9300000e+01   8.2152396e-03
   1.0130000e+02   8.9600000e+01   8.5915671e-05
   1.0130000e+02   8.9900000e+01   6.3135519e-03
   1.0130000e+02   9.0200000e+01   2.5286713e-02
   1.0130000e+02   9.0500000e+01   5.3353902e-02
   1.0130000e+02   9.0800000e+01   8.4961915e-02
   1.0130000e+02   9.1100000e+01   1.1355415e-01
   1.0130000e+02   9.1400000e+01   1.3306409e-01
   1.0130000e+02   9.1700000e+01   1.3944024e-01
   1.0130000e+02   9.2000000e+01   1.3157583e-01
   1.0130000e+02   9.2300000e+01   1.1137073e-01
   1.0130000e+02   9.2600000e+01   8.3107778e-02
   1.0130000e+02   9.2900000e+01   5.2528709e-02
   1.0130000e+02   9.3200000e+01   2.5892663e-02
   1.0130000e+02   9.3500000e+01   9.0841993e-03
   1.0130000e+02   9.3800000e+01   6.6996965e-03
   1.0130000e+02   9.4100000e+01   2.1069632e-02
   1.0130000e+02   9.4400000e+01   5.1360001e-02
   1.0130000e+02   9.4700000e+01   9.3132759e-02
   1.0130000e+02   9.5000000e+01   1.3882127e-01
   1.0130000e+02   9.5300000e+01   1.7929271e-01
   1.0130000e+02   9.5600000e+01   2.0609639e-01
   1.0130000e+02   9.5900000e+01   2.1356003e-01
   1.0130000e+02   9.6200000e+01   1.9999706e-01
   1.0130000e+02   9.6500000e+01   1.6783536e-01
   1.0130000e+02   9.6800000e+01   1.2299209e-01
   1.0130000e+02   9.7100000e+01   7.3953625e-02
   1.0130000e+02   9.7400000e+01   3.0818498e-02
   1.0130000e+02   9.7700000e+01   4.2694631e-03
   1.0130000e+02   9.8000000e+01   4.2706838e-03
   1.0130000e+02   9.8300000e+01   3.8354057e-02
   1.0130000e+02   9.8600000e+01   1.0969054e-01
   1.0130000e+02   9.8900000e+01   2.1560050e-01
   1.0130000e+02   9.9200000e+01   3.4737814e-01
   1.0130000e+02   9.9500000e+01   4.9190875e-01
   1.0130000e+02   9.9800000e+01   6.3462915e-01
   1.0130000e+02   1.0010000e+02   7.6261054e-01
   1.0130000e+02   1.0040000e+02   8.6658211e-01
   1.0130000e+02   1.0070000e+02   9.4145376e-01
   1.0130000e+02   1.0100000e+02   9.8566481e-01
   1.0130000e+02   1.0130000e+02   1.0000000e+00
   1.0130000e+02   1.0160000e+02   9.8640183e-01
   1.0130000e+02   1.0190000e+02   9.4704448e-01
   1.0130000e+02   1.0220000e+02   8.8372721e-01
   1.0130000e+02   1.0250000e+02   7.9755962e-01
   1.0130000e+02   1.0280000e+02   6.8894629e-01
   1.0130000e+02   1.0310000e+02   5.5805815e-01
   1.0130000e+02   1.0340000e+02   4.0644109e-01
   1.0130000e+02   1.0370000e+02   2.4146791e-01
   1.0130000e+02   1.0400000e+02   8.6983563e-02
   1.0130000e+02   1.0430000e+02   1.3130119e-03
   1.0130000e+02   1.0460000e+02   7.7389802e-02
   1.0130000e+02   1.0490000e+02   3.5221787e-01
   1.0130000e+02   1.0520000e+02   6.9124849e-01
   1.0130000e+02   1.0550000e+02   9.1894965e-01
   1.0130000e+02   1.0580000e+02   9.9402572e-01
   1.0130000e+02   1.0610000e+02   9.5972293e-01
   1.0130000e+02   1.0640000e+02   8.6143895e-01
   1.0130000e+02   1.0670000e+02   7.2640934e-01
   1.0130000e+02   1.0700000e+02   5.6891489e-01
   1.0130000e+02   1.0730000e+02   3.9821658e-01
   1.0130000e+02   1.0760000e+02   2.2629094e-01
   1.0130000e+02   1.0790000e+02   7.7683647e-02
   1.0130000e+02   1.0820000e+02   1.1133975e-03
   1.0130000e+02   1.0850000e+02   6.5765154e-02
   1.0130000e+02   1.0880000e+02   3.0237483e-01
   1.0130000e+02   1.0910000e+02   6.2119507e-01
   1.0130000e+02   1.0940000e+02   8.7116605e-01
   1.0130000e+02   1.0970000e+02   9.8318443e-01
   1.0130000e+02   1.1000000e+02   9.7729136e-01
   1.0160000e+02   8.0000000e+01   3.7759255e-01
   1.0160000e+02   8.0300000e+01   2.1568485e-01
   1.0160000e+02   8.0600000e+01   7.2924097e-02
   1.0160000e+02   8.0900000e+01   6.3214758e-04
   1.0160000e+02   8.1200000e+01   6.7825521e-02
   1.0160000e+02   8.1500000e+01   2.8772208e-01
   1.0160000e+02   8.1800000e+01   5.5245359e-01
   1.0160000e+02   8.2100000e+01   7.3522767e-01
   1.0160000e+02   8.2400000e+01   8.0267932e-01
   1.0160000e+02   8.2700000e+01   7.8274337e-01
   1.0160000e+02   8.3000000e+01   7.0859541e-01
   1.0160000e+02   8.3300000e+01   6.0153236e-01
   1.0160000e+02   8.3600000e+01   4.7296852e-01
   1.0160000e+02   8.3900000e+01   3.3005408e-01
   1.0160000e+02   8.4200000e+01   1.8270290e-01
   1.0160000e+02   8.4500000e+01   5.4986353e-02
   1.0160000e+02   8.4800000e+01   1.8846189e-04
   1.0160000e+02   8.5100000e+01   8.8412402e-02
   1.0160000e+02   8.5400000e+01   3.1181217e-01
   1.0160000e+02   8.5700000e+01   5.3536395e-01
   1.0160000e+02   8.6000000e+01   6.5451946e-01
   1.0160000e+02   8.6300000e+01   6.7370912e-01
   1.0160000e+02   8.6600000e+01   6.3375546e-01
   1.0160000e+02   8.6900000e+01   5.6544309e-01
   1.0160000e+02   8.7200000e+01   4.8562223e-01
   1.0160000e+02   8.7500000e+01   4.0283712e-01
   1.0160000e+02   8.7800000e+01   3.2161948e-01
   1.0160000e+02   8.8100000e+01   2.4478911e-01
   1.0160000e+02   8.8400000e+01   1.7458492e-01
   1.0160000e+02   8.8700000e+01   1.1319250e-01
   1.0160000e+02   8.9000000e+01   6.2926924e-02
   1.0160000e+02   8.9300000e+01   2.6153090e-02
   1.0160000e+02   8.9600000e+01   4.9445846e-03
   1.0160000e+02   8.9900000e+01   4.8312221e-04
   1.0160000e+02   9.0200000e+01   1.2291976e-02
   1.0160000e+02   9.0500000e+01   3.7565702e-02
   1.0160000e+02   9.0800000e+01   7.1004571e-02
   1.0160000e+02   9.1100000e+01   1.0550032e-01
   1.0160000e+02   9.1400000e+01   1.3364348e-01
   1.0160000e+02   9.1700000e+01   1.4952429e-01
   1.0160000e+02   9.2000000e+01   1.5009392e-01
   1.0160000e+02   9.2300000e+01   1.3563847e-01
   1.0160000e+02   9.2600000e+01   1.0942468e-01
   1.0160000e+02   9.2900000e+01   7.6884394e-02
   1.0160000e+02   9.3200000e+01   4.4672817e-02
   1.0160000e+02   9.3500000e+01   1.9720544e-02
   1.0160000e+02   9.3800000e+01   8.2191042e-03
   1.0160000e+02   9.4100000e+01   1.4462661e-02
   1.0160000e+02   9.4400000e+01   3.9641551e-02
   1.0160000e+02   9.4700000e+01   8.0965962e-02
   1.0160000e+02   9.5000000e+01   1.3167237e-01
   1.0160000e+02   9.5300000e+01   1.8226767e-01
   1.0160000e+02   9.5600000e+01   2.2277419e-01
   1.0160000e+02   9.5900000e+01   2.4515598e-01
   1.0160000e+02   9.6200000e+01   2.4503904e-01
   1.0160000e+02   9.6500000e+01   2.2233045e-01
   1.0160000e+02   9.6800000e+01   1.8093481e-01
   1.0160000e+02   9.7100000e+01   1.2802479e-01
   1.0160000e+02   9.7400000e+01   7.3194842e-02
   1.0160000e+02   9.7700000e+01   2.7531860e-02
   1.0160000e+02   9.8000000e+01   2.4072636e-03
   1.0160000e+02   9.8300000e+01   7.7841341e-03
   1.0160000e+02   9.8600000e+01   5.0112508e-02
   1.0160000e+02   9.8900000e+01   1.3037426e-01
   1.0160000e+02   9.9200000e+01   2.4320085e-01
   1.0160000e+02   9.9500000e+01   3.7777413e-01
   1.0160000e+02   9.9800000e+01   5.2036209e-01
   1.0160000e+02   1.0010000e+02   6.5743408e-01
   1.0160000e+02   1.0040000e+02   7.7809418e-01
   1.0160000e+02   1.0070000e+02   8.7515271e-01
   1.0160000e+02   1.0100000e+02   9.4494047e-01
   1.0160000e+02   1.0130000e+02   9.8640183e-01
   1.0160000e+02   1.0160000e+02   1.0000000e+00
   1.0160000e+02   1.0190000e+02   9.8675276e-01
   1.0160000e+02   1.0220000e+02   9.4750775e-01
   1.0160000e+02   1.0250000e+02   8.8245479e-01
   1.0160000e+02   1.0280000e+02   7.9087387e-01
   1.0160000e+02   1.0310000e+02   6.7126287e-01
   1.0160000e+02   1.0340000e+02   5.2242979e-01
   1.0160000e+02   1.0370000e+02   3.4727023e-01
   1.0160000e+02   1.0400000e+02   1.6318021e-01
   1.0160000e+02   1.0430000e+02   2.3037000e-02
   1.0160000e+02   1.0460000e+02   2.7126389e-02
   1.0160000e+02   1.0490000e+02   2.4588959e-01
   1.0160000e+02   1.0520000e+02   5.7936052e-01
   1.0160000e+02   1.0550000e+02   8.4517670e-01
   1.0160000e+02   1.0580000e+02   9.7284902e-01
   1.0160000e+02   1.0610000e+02   9.8698767e-01
   1.0160000e+02   1.0640000e+02   9.2692544e-01
   1.0160000e+02   1.0670000e+02   8.1898938e-01
   1.0160000e+02   1.0700000e+02   6.7735522e-01
   1.0160000e+02   1.0730000e+02   5.1026782e-01
   1.0160000e+02   1.0760000e+02   3.2714346e-01
   1.0160000e+02   1.0790000e+02   1.4868695e-01
   1.0160000e+02   1.0820000e+02   2.1240906e-02
   1.0160000e+02   1.0850000e+02   2.1017489e-02
   1.0160000e+02   1.0880000e+02   2.0347190e-01
   1.0160000e+02   1.0910000e+02   5.0780595e-01
   1.0160000e+02   1.0940000e+02   7.8536688e-01
   1.0160000e+02   1.0970000e+02   9.4546628e-01
   1.0160000e+02   1.1000000e+02   9.8846734e-01
   1.0190000e+02   8.0000000e+01   4.6418415e-01
   1.0190000e+02   8.0300000e+01   2.8872069e-01
   1.0190000e+02   8.0600000e+01   1.1972880e-01
   1.0190000e+02   8.0900000e+01   9.7076765e-03
   1.0190000e+02   8.1200000e+01   3.8260194e-02
   1.0190000e+02   8.1500000e+01   2.3929295e-01
   1.0190000e+02   8.1800000e+01   5.1641176e-01
   1.0190000e+02   8.2100000e+01   7.3135040e-01
   1.0190000e+02   8.2400000e+01   8.3332729e-01
   1.0190000e+02   8.2700000e+01   8.4127641e-01
   1.0190000e+02   8.3000000e+01   7.8624892e-01
   1.0190000e+02   8.3300000e+01   6.8977936e-01
   1.0190000e+02   8.3600000e+01   5.6355830e-01
   1.0190000e+02   8.3900000e+01   4.1422939e-01
   1.0190000e+02   8.4200000e+01   2.5030473e-01
   1.0190000e+02   8.4500000e+01   9.4529353e-02
   1.0190000e+02   8.4800000e+01   2.9541661e-03
   1.0190000e+02   8.5100000e+01   6.0029025e-02
   1.0190000e+02   8.5400000e+01   2.7986346e-01
   1.0190000e+02   8.5700000e+01   5.2953020e-01
   1.0190000e+02   8.6000000e+01   6.8405770e-01
   1.0190000e+02   8.6300000e+01   7.3241048e-01
   1.0190000e+02   8.6600000e+01   7.1175356e-01
   1.0190000e+02   8.6900000e+01   6.5417751e-01
   1.0190000e+02   8.7200000e+01   5.7854068e-01
   1.0190000e+02   8.7500000e+01   4.9495783e-01
   1.0190000e+02   8.7800000e+01   4.0903473e-01
   1.0190000e+02   8.8100000e+01   3.2433044e-01
   1.0190000e+02   8.8400000e+01   2.4365340e-01
   1.0190000e+02   8.8700000e+01   1.6972587e-01
   1.0190000e+02   8.9000000e+01   1.0548058e-01
   1.0190000e+02   8.9300000e+01   5.4072803e-02
   1.0190000e+02   8.9600000e+01   1.8593976e-02
   1.0190000e+02   8.9900000e+01   1.4566867e-03
   1.0190000e+02   9.0200000e+01   3.5047836e-03
   1.0190000e+02   9.0500000e+01   2.3092872e-02
   1.0190000e+02   9.0800000e+01   5.5588499e-02
   1.0190000e+02   9.1100000e+01   9.3768843e-02
   1.0190000e+02   9.1400000e+01   1.2923709e-01
   1.0190000e+02   9.1700000e+01   1.5440794e-01
   1.0190000e+02   9.2000000e+01   1.6426032e-01
   1.0190000e+02   9.2300000e+01   1.5724283e-01
   1.0190000e+02   9.2600000e+01   1.3524697e-01
   1.0190000e+02   9.2900000e+01   1.0296870e-01
   1.0190000e+02   9.3200000e+01   6.7028702e-02
   1.0190000e+02   9.3500000e+01   3.5023307e-02
   1.0190000e+02   9.3800000e+01   1.4464571e-02
   1.0190000e+02   9.4100000e+01   1.1500701e-02
   1.0190000e+02   9.4400000e+01   2.9455375e-02
   1.0190000e+02   9.4700000e+01   6.7537232e-02
   1.0190000e+02   9.5000000e+01   1.2033940e-01
   1.0190000e+02   9.5300000e+01   1.7865764e-01
   1.0190000e+02   9.5600000e+01   2.3158317e-01
   1.0190000e+02   9.5900000e+01   2.6912454e-01
   1.0190000e+02   9.6200000e+01   2.8436780e-01
   1.0190000e+02   9.6500000e+01   2.7458289e-01
   1.0190000e+02   9.6800000e+01   2.4132418e-01
   1.0190000e+02   9.7100000e+01   1.8994700e-01
   1.0190000e+02   9.7400000e+01   1.2892233e-01
   1.0190000e+02   9.7700000e+01   6.9053260e-02
   1.0190000e+02   9.8000000e+01   2.2422303e-02
   1.0190000e+02   9.8300000e+01   8.0888376e-04
   1.0190000e+02   9.8600000e+01   1.3526390e-02
   1.0190000e+02   9.8900000e+01   6.5116986e-02
   1.0190000e+02   9.9200000e+01   1.5382150e-01
   1.0190000e+02   9.9500000e+01   2.7172118e-01
   1.0190000e+02   9.9800000e+01   4.0670797e-01
   1.0190000e+02   1.0010000e+02   5.4545151e-01
   1.0190000e+02   1.0040000e+02   6.7609507e-01
   1.0190000e+02   1.0070000e+02   7.8980547e-01
   1.0190000e+02   1.0100000e+02   8.8105600e-01
   1.0190000e+02   1.0130000e+02   9.4704448e-01
   1.0190000e+02   1.0160000e+02   9.8675276e-01
   1.0190000e+02   1.0190000e+02   1.0000000e+00
   1.0190000e+02   1.0220000e+02   9.8664292e-01
   1.0190000e+02   1.0250000e+02   9.4594494e-01
   1.0190000e+02   1.0280000e+02   8.7610480e-01
   1.0190000e+02   1.0310000e+02   7.7403818e-01
   1.0190000e+02   1.0340000e+02   6.3590130e-01
   1.0190000e+02   1.0370000e+02   4.6000093e-01
   1.0190000e+02   1.0400000e+02   2.5642556e-01
   1.0190000e+02   1.0430000e+02   6.9856587e-02
   1.0190000e+02   1.0460000e+02   2.5397928e-03
   1.0190000e+02   1.0490000e+02   1.5427171e-01
   1.0190000e+02   1.0520000e+02   4.6460284e-01
   1.0190000e+02   1.0550000e+02   7.5406958e-01
   1.0190000e+02   1.0580000e+02   9.2702398e-01
   1.0190000e+02   1.0610000e+02   9.8832657e-01
   1.0190000e+02   1.0640000e+02   9.6922026e-01
   1.0190000e+02   1.0670000e+02   8.9373319e-01
   1.0190000e+02   1.0700000e+02   7.7518006e-01
   1.0190000e+02   1.0730000e+02   6.2035747e-01
   1.0190000e+02   1.0760000e+02   4.3564713e-01
   1.0190000e+02   1.0790000e+02   2.3686783e-01
   1.0190000e+02   1.0820000e+02   6.5602632e-02
   1.0190000e+02   1.0850000e+02   1.0820281e-03
   1.0190000e+02   1.0880000e+02   1.2039815e-01
   1.0190000e+02   1.0910000e+02   3.9460513e-01
   1.0190000e+02   1.0940000e+02   6.8513419e-01
   1.0190000e+02   1.0970000e+02   8.8458857e-01
   1.0190000e+02   1.1000000e+02   9.7379796e-01
   1.0220000e+02   8.0000000e+01   5.4866520e-01
   1.0220000e+02   8.0300000e+01   3.6610147e-01
   1.0220000e+02   8.0600000e+01   1.7611035e-01
   1.0220000e+02   8.0900000e+01   3.0167421e-02
   1.0220000e+02   8.1200000e+01   1.5817373e-02
   1.0220000e+02   8.1500000e+01   1.8778840e-01
   1.0220000e+02   8.1800000e+01   4.6624450e-01
   1.0220000e+02   8.2100000e+01   7.0656193e-01
   1.0220000e+02   8.2400000e+01   8.4138806e-01
   1.0220000e+02   8.2700000e+01   8.7912282e-01
   1.0220000e+02   8.3000000e+01   8.4716519e-01
   1.0220000e+02   8.3300000e+01   7.6635115e-01
   1.0220000e+02   8.3600000e+01   6.4813050e-01
   1.0220000e+02   8.3900000e+01   4.9826045e-01
   1.0220000e+02   8.4200000e+01   3.2328647e-01
   1.0220000e+02   8.4500000e+01   1.4341420e-01
   1.0220000e+02   8.4800000e+01   1.5157920e-02
   1.0220000e+02   8.5100000e+01   3.4968198e-02
   1.0220000e+02   8.5400000e+01   2.4065799e-01
   1.0220000e+02   8.5700000e+01   5.0777595e-01
   1.0220000e+02   8.6000000e+01   6.9446790e-01
   1.0220000e+02   8.6300000e+01   7.7304051e-01
   1.0220000e+02   8.6600000e+01   7.7487195e-01
   1.0220000e+02   8.6900000e+01   7.3200747e-01
   1.0220000e+02   8.7200000e+01   6.6465008e-01
   1.0220000e+02   8.7500000e+01   5.8417555e-01
   1.0220000e+02   8.7800000e+01   4.9710464e-01
   1.0220000e+02   8.8100000e+01   4.0763012e-01
   1.0220000e+02   8.8400000e+01   3.1903526e-01
   1.0220000e+02   8.8700000e+01   2.3447952e-01
   1.0220000e+02   8.9000000e+01   1.5740946e-01
   1.0220000e+02   8.9300000e+01   9.1675829e-02
   1.0220000e+02   8.9600000e+01   4.1328529e-02
   1.0220000e+02   8.9900000e+01   1.0024859e-02
   1.0220000e+02   9.0200000e+01   5.6577520e-05
   1.0220000e+02   9.0500000e+01   1.1204227e-02
   1.0220000e+02   9.0800000e+01   3.9894043e-02
   1.0220000e+02   9.1100000e+01   7.9241355e-02
   1.0220000e+02   9.1400000e+01   1.2027343e-01
   1.0220000e+02   9.1700000e+01   1.5399783e-01
   1.0220000e+02   9.2000000e+01   1.7348708e-01
   1.0220000e+02   9.2300000e+01   1.7521512e-01
   1.0220000e+02   9.2600000e+01   1.5940178e-01
   1.0220000e+02   9.2900000e+01   1.2961308e-01
   1.0220000e+02   9.3200000e+01   9.2003414e-02
   1.0220000e+02   9.3500000e+01   5.4420889e-02
   1.0220000e+02   9.3800000e+01   2.5358877e-02
   1.0220000e+02   9.4100000e+01   1.2619441e-02
   1.0220000e+02   9.4400000e+01   2.1663100e-02
   1.0220000e+02   9.4700000e+01   5.3945520e-02
   1.0220000e+02   9.5000000e+01   1.0589617e-01
   1.0220000e+02   9.5300000e+01   1.6922385e-01
   1.0220000e+02   9.5600000e+01   2.3271725e-01
   1.0220000e+02   9.5900000e+01   2.8492064e-01
   1.0220000e+02   9.6200000e+01   3.1664103e-01
   1.0220000e+02   9.6500000e+01   3.2251637e-01
   1.0220000e+02   9.6800000e+01   3.0152455e-01
   1.0220000e+02   9.7100000e+01   2.5678988e-01
   1.0220000e+02   9.7400000e+01   1.9510191e-01
   1.0220000e+02   9.7700000e+01   1.2631890e-01
   1.0220000e+02   9.8000000e+01   6.2524170e-02
   1.0220000e+02   9.8300000e+01   1.6637762e-02
   1.0220000e+02   9.8600000e+01   3.1334412e-04
   1.0220000e+02   9.8900000e+01   2.1410159e-02
   1.0220000e+02   9.9200000e+01   8.1898716e-02
   1.0220000e+02   9.9500000e+01   1.7723210e-01
   1.0220000e+02   9.9800000e+01   2.9763589e-01
   1.0220000e+02   1.0010000e+02   4.3075584e-01
   1.0220000e+02   1.0040000e+02   5.6446219e-01
   1.0220000e+02   1.0070000e+02   6.8878970e-01
   1.0220000e+02   1.0100000e+02   7.9667379e-01
   1.0220000e+02   1.0130000e+02   8.8372721e-01
   1.0220000e+02   1.0160000e+02   9.4750775e-01
   1.0220000e+02   1.0190000e+02   9.8664292e-01
   1.0220000e+02   1.0220000e+02   1.0000000e+00
   1.0220000e+02   1.0250000e+02   9.8594702e-01
   1.0220000e+02   1.0280000e+02   9.4168710e-01
   1.0220000e+02   1.0310000e+02   8.6270453e-01
   1.0220000e+02   1.0340000e+02   7.4268942e-01
   1.0220000e+02   1.0370000e+02   5.7542126e-01
   1.0220000e+02   1.0400000e+02   3.6310322e-01
   1.0220000e+02   1.0430000e+02   1.3980307e-01
   1.0220000e+02   1.0460000e+02   4.3088939e-03
   1.0220000e+02   1.0490000e+02   8.0631849e-02
   1.0220000e+02   1.0520000e+02   3.5125636e-01
   1.0220000e+02   1.0550000e+02   6.4915421e-01
   1.0220000e+02   1.0580000e+02   8.5845694e-01
   1.0220000e+02   1.0610000e+02   9.6390888e-01
   1.0220000e+02   1.0640000e+02   9.8695855e-01
   1.0220000e+02   1.0670000e+02   9.4804374e-01
   1.0220000e+02   1.0700000e+02   8.5890233e-01
   1.0220000e+02   1.0730000e+02   7.2450955e-01
   1.0220000e+02   1.0760000e+02   5.4785555e-01
   1.0220000e+02   1.0790000e+02   3.3901565e-01
   1.0220000e+02   1.0820000e+02   1.3261495e-01
   1.0220000e+02   1.0850000e+02   6.7888678e-03
   1.0220000e+02   1.0880000e+02   5.6375867e-02
   1.0220000e+02   1.0910000e+02   2.8597957e-01
   1.0220000e+02   1.0940000e+02   5.7439601e-01
   1.0220000e+02   1.0970000e+02   8.0301625e-01
   1.0220000e+02   1.1000000e+02   9.3401702e-01
   1.0250000e+02   8.0000000e+01   6.2794191e-01
   1.0250000e+02   8.0300000e+01   4.4549273e-01
   1.0250000e+02   8.0600000e+01   2.4099109e-01
   1.0250000e+02   8.0900000e+01   6.2575975e-02
   1.0250000e+02   8.1200000e+01   2.5684929e-03
   1.0250000e+02   8.1500000e+01   1.3578387e-01
   1.0250000e+02   8.1800000e+01   4.0368999e-01
   1.0250000e+02   8.2100000e+01   6.6105073e-01
   1.0250000e+02   8.2400000e+01   8.2554568e-01
   1.0250000e+02   8.2700000e+01   8.9384310e-01
   1.0250000e+02   8.3000000e+01   8.8820827e-01
   1.0250000e+02   8.3300000e+01   8.2780613e-01
   1.0250000e+02   8.3600000e+01   7.2330287e-01
   1.0250000e+02   8.3900000e+01   5.7920071e-01
   1.0250000e+02   8.4200000e+01   3.9955820e-01
   1.0250000e+02   8.4500000e+01   2.0085215e-01
   1.0250000e+02   8.4800000e+01   3.7576650e-02
   1.0250000e+02   8.5100000e+01   1.5163528e-02
   1.0250000e+02   8.5400000e+01   1.9599140e-01
   1.0250000e+02   8.5700000e+01   4.7054877e-01
   1.0250000e+02   8.6000000e+01   6.8460418e-01
   1.0250000e+02   8.6300000e+01   7.9323978e-01
   1.0250000e+02   8.6600000e+01   8.2001525e-01
   1.0250000e+02   8.6900000e+01   7.9548732e-01
   1.0250000e+02   8.7200000e+01   7.4043691e-01
   1.0250000e+02   8.7500000e+01   6.6711633e-01
   1.0250000e+02   8.7800000e+01   5.8275252e-01
   1.0250000e+02   8.8100000e+01   4.9203212e-01
   1.0250000e+02   8.8400000e+01   3.9859165e-01
   1.0250000e+02   8.8700000e+01   3.0590248e-01
   1.0250000e+02   8.9000000e+01   2.1779123e-01
   1.0250000e+02   8.9300000e+01   1.3867167e-01
   1.0250000e+02   8.9600000e+01   7.3445779e-02
   1.0250000e+02   8.9900000e+01   2.6974550e-02
   1.0250000e+02   9.0200000e+01   3.0689028e-03
   1.0250000e+02   9.0500000e+01   3.1557714e-03
   1.0250000e+02   9.0800000e+01   2.5091398e-02
   1.0250000e+02   9.1100000e+01   6.2798700e-02
   1.0250000e+02   9.1400000e+01   1.0719574e-01
   1.0250000e+02   9.1700000e+01   1.4823448e-01
   1.0250000e+02   9.2000000e+01   1.7723920e-01
   1.0250000e+02   9.2300000e+01   1.8865410e-01
   1.0250000e+02   9.2600000e+01   1.8078957e-01
   1.0250000e+02   9.2900000e+01   1.5571629e-01
   1.0250000e+02   9.3200000e+01   1.1868809e-01
   1.0250000e+02   9.3500000e+01   7.7357863e-02
   1.0250000e+02   9.3800000e+01   4.0799992e-02
   1.0250000e+02   9.4100000e+01   1.8186200e-02
   1.0250000e+02   9.4400000e+01   1.7021082e-02
   1.0250000e+02   9.4700000e+01   4.1164977e-02
   1.0250000e+02   9.5000000e+01   8.9299538e-02
   1.0250000e+02   9.5300000e+01   1.5465252e-01
   1.0250000e+02   9.5600000e+01   2.2637300e-01
   1.0250000e+02   9.5900000e+01   2.9211085e-01
   1.0250000e+02   9.6200000e+01   3.4075950e-01
   1.0250000e+02   9.6500000e+01   3.6443934e-01
   1.0250000e+02   9.6800000e+01   3.5942313e-01
   1.0250000e+02   9.7100000e+01   3.2626617e-01
   1.0250000e+02   9.7400000e+01   2.6956609e-01
   1.0250000e+02   9.7700000e+01   1.9758971e-01
   1.0250000e+02   9.8000000e+01   1.2168671e-01
   1.0250000e+02   9.8300000e+01   5.5175881e-02
   1.0250000e+02   9.8600000e+01   1.1422322e-02
   1.0250000e+02   9.8900000e+01   1.2269129e-03
   1.0250000e+02   9.9200000e+01   3.0275534e-02
   1.0250000e+02   9.9500000e+01   9.7756857e-02
   1.0250000e+02   9.9800000e+01   1.9687800e-01
   1.0250000e+02   1.0010000e+02   3.1702777e-01
   1.0250000e+02   1.0040000e+02   4.4652537e-01
   1.0250000e+02   1.0070000e+02   5.7484487e-01
   1.0250000e+02   1.0100000e+02   6.9377170e-01
   1.0250000e+02   1.0130000e+02   7.9755962e-01
   1.0250000e+02   1.0160000e+02   8.8245479e-01
   1.0250000e+02   1.0190000e+02   9.4594494e-01
   1.0250000e+02   1.0220000e+02   9.8594702e-01
   1.0250000e+02   1.0250000e+02   1.0000000e+00
   1.0250000e+02   1.0280000e+02   9.8443814e-01
   1.0250000e+02   1.0310000e+02   9.3352432e-01
   1.0250000e+02   1.0340000e+02   8.3876479e-01
   1.0250000e+02   1.0370000e+02   6.8963565e-01
   1.0250000e+02   1.0400000e+02   4.8012547e-01
   1.0250000e+02   1.0430000e+02   2.3152510e-01
   1.0250000e+02   1.0460000e+02   3.3605908e-02
   1.0250000e+02   1.0490000e+02   2.8357885e-02
   1.0250000e+02   1.0520000e+02   2.4328225e-01
   1.0250000e+02   1.0550000e+02   5.3335114e-01
   1.0250000e+02   1.0580000e+02   7.6836088e-01
   1.0250000e+02   1.0610000e+02   9.1325927e-01
   1.0250000e+02   1.0640000e+02   9.7825666e-01
   1.0250000e+02   1.0670000e+02   9.7897341e-01
   1.0250000e+02   1.0700000e+02   9.2487696e-01
   1.0250000e+02   1.0730000e+02   8.1879573e-01
   1.0250000e+02   1.0760000e+02   6.6007438e-01
   1.0250000e+02   1.0790000e+02   4.5234533e-01
   1.0250000e+02   1.0820000e+02   2.2120478e-01
   1.0250000e+02   1.0850000e+02   3.9393898e-02
   1.0250000e+02   1.0880000e+02   1.4764803e-02
   1.0250000e+02   1.0910000e+02   1.8607105e-01
   1.0250000e+02   1.0940000e+02   4.5653747e-01
   1.0250000e+02   1.0970000e+02   7.0253817e-01
   1.0250000e+02   1.1000000e+02   8.6918795e-01
   1.0280000e+02   8.0000000e+01   6.9811209e-01
   1.0280000e+02   8.0300000e+01   5.2403685e-01
   1.0280000e+02   8.0600000e+01   3.1311961e-01
   1.0280000e+02   8.0900000e+01   1.0766957e-01
   1.0280000e+02   8.1200000e+01   9.4481938e-04
   1.0280000e+02   8.1500000e+01   8.6089136e-02
   1.0280000e+02   8.1800000e+01   3.3032935e-01
   1.0280000e+02   8.2100000e+01   5.9441731e-01
   1.0280000e+02   8.2400000e+01   7.8358330e-01
   1.0280000e+02   8.2700000e+01   8.8193026e-01
   1.0280000e+02   8.3000000e+01   9.0512979e-01
   1.0280000e+02   8.3300000e+01   8.6963989e-01
   1.0280000e+02   8.3600000e+01   7.8475855e-01
   1.0280000e+02   8.3900000e+01   6.5337027e-01
   1.0280000e+02   8.4200000e+01   4.7656815e-01
   1.0280000e+02   8.4500000e+01   2.6591610e-01
   1.0280000e+02   8.4800000e+01   7.1148282e-02
   1.0280000e+02   8.5100000e+01   2.8169915e-03
   1.0280000e+02   8.5400000e+01   1.4771213e-01
   1.0280000e+02   8.5700000e+01   4.1794446e-01
   1.0280000e+02   8.6000000e+01   6.5261899e-01
   1.0280000e+02   8.6300000e+01   7.8974500e-01
   1.0280000e+02   8.6600000e+01   8.4310835e-01
   1.0280000e+02   8.6900000e+01   8.4019982e-01
   1.0280000e+02   8.7200000e+01   8.0147699e-01
   1.0280000e+02   8.7500000e+01   7.3958966e-01
   1.0280000e+02   8.7800000e+01   6.6220037e-01
   1.0280000e+02   8.8100000e+01   5.7430762e-01
   1.0280000e+02   8.8400000e+01   4.7974654e-01
   1.0280000e+02   8.8700000e+01   3.8214341e-01
   1.0280000e+02   8.9000000e+01   2.8553501e-01
   1.0280000e+02   8.9300000e+01   1.9472101e-01
   1.0280000e+02   8.9600000e+01   1.1529418e-01
   1.0280000e+02   8.9900000e+01   5.3215554e-02
   1.0280000e+02   9.0200000e+01   1.3824099e-02
   1.0280000e+02   9.0500000e+01   3.6548606e-04
   1.0280000e+02   9.0800000e+01   1.2479920e-02
   1.0280000e+02   9.1100000e+01   4.5392850e-02
   1.0280000e+02   9.1400000e+01   9.0448528e-02
   1.0280000e+02   9.1700000e+01   1.3699304e-01
   1.0280000e+02   9.2000000e+01   1.7486577e-01
   1.0280000e+02   9.2300000e+01   1.9651655e-01
   1.0280000e+02   9.2600000e+01   1.9816960e-01
   1.0280000e+02   9.2900000e+01   1.8006045e-01
   1.0280000e+02   9.3200000e+01   1.4609780e-01
   1.0280000e+02   9.3500000e+01   1.0324847e-01
   1.0280000e+02   9.3800000e+01   6.0694220e-02
   1.0280000e+02   9.4100000e+01   2.8596733e-02
   1.0280000e+02   9.4400000e+01   1.6307709e-02
   1.0280000e+02   9.4700000e+01   3.0157155e-02
   1.0280000e+02   9.5000000e+01   7.1437102e-02
   1.0280000e+02   9.5300000e+01   1.3549568e-01
   1.0280000e+02   9.5600000e+01   2.1255798e-01
   1.0280000e+02   9.5900000e+01   2.9004717e-01
   1.0280000e+02   9.6200000e+01   3.5542849e-01
   1.0280000e+02   9.6500000e+01   3.9853776e-01
   1.0280000e+02   9.6800000e+01   4.1291355e-01
   1.0280000e+02   9.7100000e+01   3.9627424e-01
   1.0280000e+02   9.7400000e+01   3.5054983e-01
   1.0280000e+02   9.7700000e+01   2.8176351e-01
   1.0280000e+02   9.8000000e+01   1.9974693e-01
   1.0280000e+02   9.8300000e+01   1.1737993e-01
   1.0280000e+02   9.8600000e+01   4.8975386e-02
   1.0280000e+02   9.8900000e+01   7.7456260e-03
   1.0280000e+02   9.9200000e+01   2.9326848e-03
   1.0280000e+02   9.9500000e+01   3.7720635e-02
   1.0280000e+02   9.9800000e+01   1.0890265e-01
   1.0280000e+02   1.0010000e+02   2.0839511e-01
   1.0280000e+02   1.0040000e+02   3.2575077e-01
   1.0280000e+02   1.0070000e+02   4.5053936e-01
   1.0280000e+02   1.0100000e+02   5.7387164e-01
   1.0280000e+02   1.0130000e+02   6.8894629e-01
   1.0280000e+02   1.0160000e+02   7.9087387e-01
   1.0280000e+02   1.0190000e+02   8.7610480e-01
   1.0280000e+02   1.0220000e+02   9.4168710e-01
   1.0280000e+02   1.0250000e+02   9.8443814e-01
   1.0280000e+02   1.0280000e+02   1.0000000e+00
   1.0280000e+02   1.0310000e+02   9.8169712e-01
   1.0280000e+02   1.0340000e+02   9.1925168e-01
   1.0280000e+02   1.0370000e+02   7.9824928e-01
   1.0280000e+02   1.0400000e+02   6.0440057e-01
   1.0280000e+02   1.0430000e+02   3.4426492e-01
   1.0280000e+02   1.0460000e+02   9.2687090e-02
   1.0280000e+02   1.0490000e+02   1.9606438e-03
   1.0280000e+02   1.0520000e+02   1.4526931e-01
   1.0280000e+02   1.0550000e+02   4.0951491e-01
   1.0280000e+02   1.0580000e+02   6.5730561e-01
   1.0280000e+02   1.0610000e+02   8.3488956e-01
   1.0280000e+02   1.0640000e+02   9.4003604e-01
   1.0280000e+02   1.0670000e+02   9.8235007e-01
   1.0280000e+02   1.0700000e+02   9.6833596e-01
   1.0280000e+02   1.0730000e+02   8.9839247e-01
   1.0280000e+02   1.0760000e+02   7.6807227e-01
   1.0280000e+02   1.0790000e+02   5.7402071e-01
   1.0280000e+02   1.0820000e+02   3.3080932e-01
   1.0280000e+02   1.0850000e+02   1.0113451e-01
   1.0280000e+02   1.0880000e+02   2.4043982e-05
   1.0280000e+02   1.0910000e+02   9.9765507e-02
   1.0280000e+02   1.0940000e+02   3.3506528e-01
   1.0280000e+02   1.0970000e+02   5.8446841e-01
   1.0280000e+02   1.1000000e+02   7.7847201e-01
   1.0310000e+02   8.0000000e+01   7.5330506e-01
   1.0310000e+02   8.0300000e+01   5.9738472e-01
   1.0310000e+02   8.0600000e+01   3.9046632e-01
   1.0310000e+02   8.0900000e+01   1.6626957e-01
   1.0310000e+02   8.1200000e+01   1.4176406e-02
   1.0310000e+02   8.1500000e+01   4.2437522e-02
   1.0310000e+02   8.1800000e+01   2.4809835e-01
   1.0310000e+02   8.2100000e+01   5.0574147e-01
   1.0310000e+02   8.2400000e+01   7.1197750e-01
   1.0310000e+02   8.2700000e+01   8.3802452e-01
   1.0310000e+02   8.3000000e+01   8.9152492e-01
   1.0310000e+02   8.3300000e+01   8.8509951e-01
   1.0310000e+02   8.3600000e+01   8.2603167e-01
   1.0310000e+02   8.3900000e+01   7.1523203e-01
   1.0310000e+02   8.4200000e+01   5.5040788e-01
   1.0310000e+02   8.4500000e+01   3.3703088e-01
   1.0310000e+02   8.4800000e+01   1.1696520e-01
   1.0310000e+02   8.5100000e+01   8.1756276e-04
   1.0310000e+02   8.5400000e+01   9.8188188e-02
   1.0310000e+02   8.5700000e+01   3.4981758e-01
   1.0310000e+02   8.6000000e+01   5.9559184e-01
   1.0310000e+02   8.6300000e+01   7.5762120e-01
   1.0310000e+02   8.6600000e+01   8.3806648e-01
   1.0310000e+02   8.6900000e+01   8.5958070e-01
   1.0310000e+02   8.7200000e+01   8.4120343e-01
   1.0310000e+02   8.7500000e+01   7.9536747e-01
   1.0310000e+02   8.7800000e+01   7.2981185e-01
   1.0310000e+02   8.8100000e+01   6.4960468e-01
   1.0310000e+02   8.8400000e+01   5.5857804e-01
   1.0310000e+02   8.8700000e+01   4.6031139e-01
   1.0310000e+02   8.9000000e+01   3.5883105e-01
   1.0310000e+02   8.9300000e+01   2.5908302e-01
   1.0310000e+02   8.9600000e+01   1.6711327e-01
   1.0310000e+02   8.9900000e+01   8.9792178e-02
   1.0310000e+02   9.0200000e+01   3.3909315e-02
   1.0310000e+02   9.0500000e+01   4.6350489e-03
   1.0310000e+02   9.0800000e+01   3.7238738e-03
   1.0310000e+02   9.1100000e+01   2.8234406e-02
   1.0310000e+02   9.1400000e+01   7.0567683e-02
   1.0310000e+02   9.1700000e+01   1.2004904e-01
   1.0310000e+02   9.2000000e+01   1.6544082e-01
   1.0310000e+02   9.2300000e+01   1.9735697e-01
   1.0310000e+02   9.2600000e+01   2.0984066e-01
   1.0310000e+02   9.2900000e+01   2.0098472e-01
   1.0310000e+02   9.3200000e+01   1.7289066e-01
   1.0310000e+02   9.3500000e+01   1.3128498e-01
   1.0310000e+02   9.3800000e+01   8.4880181e-02
   1.0310000e+02   9.4100000e+01   4.4317029e-02
   1.0310000e+02   9.4400000e+01   2.0457377e-02
   1.0310000e+02   9.4700000e+01   2.2045585e-02
   1.0310000e+02   9.5000000e+01   5.3273368e-02
   1.0310000e+02   9.5300000e+01   1.1221642e-01
   1.0310000e+02   9.5600000e+01   1.9097519e-01
   1.0310000e+02   9.5900000e+01   2.7755629e-01
   1.0310000e+02   9.6200000e+01   3.5865076e-01
   1.0310000e+02   9.6500000e+01   4.2220500e-01
   1.0310000e+02   9.6800000e+01   4.5912617e-01
   1.0310000e+02   9.7100000e+01   4.6411563e-01
   1.0310000e+02   9.7400000e+01   4.3599582e-01
   1.0310000e+02   9.7700000e+01   3.7787171e-01
   1.0310000e+02   9.8000000e+01   2.9718647e-01
   1.0310000e+02   9.8300000e+01   2.0539332e-01
   1.0310000e+02   9.8600000e+01   1.1678746e-01
   1.0310000e+02   9.8900000e+01   4.6238462e-02
   1.0310000e+02   9.9200000e+01   6.1833136e-03
   1.0310000e+02   9.9500000e+01   3.9251240e-03
   1.0310000e+02   9.9800000e+01   4.0402514e-02
   1.0310000e+02   1.0010000e+02   1.1088662e-01
   1.0310000e+02   1.0040000e+02   2.0705291e-01
   1.0310000e+02   1.0070000e+02   3.1935522e-01
   1.0310000e+02   1.0100000e+02   4.3883646e-01
   1.0310000e+02   1.0130000e+02   5.5805815e-01
   1.0310000e+02   1.0160000e+02   6.7126287e-01
   1.0310000e+02   1.0190000e+02   7.7403818e-01
   1.0310000e+02   1.0220000e+02   8.6270453e-01
   1.0310000e+02   1.0250000e+02   9.3352432e-01
   1.0310000e+02   1.0280000e+02   9.8169712e-01
   1.0310000e+02   1.0310000e+02   1.0000000e+00
   1.0310000e+02   1.0340000e+02   9.7694441e-01
   1.0310000e+02   1.0370000e+02   8.9491405e-01
   1.0310000e+02   1.0400000e+02   7.3165592e-01
   1.0310000e+02   1.0430000e+02   4.7730840e-01
   1.0310000e+02   1.0460000e+02   1.8528136e-01
   1.0310000e+02   1.0490000e+02   8.3182897e-03
   1.0310000e+02   1.0520000e+02   6.3942573e-02
   1.0310000e+02   1.0550000e+02   2.8159868e-01
   1.0310000e+02   1.0580000e+02   5.2576997e-01
   1.0310000e+02   1.0610000e+02   7.2622705e-01
   1.0310000e+02   1.0640000e+02   8.6741831e-01
   1.0310000e+02   1.0670000e+02   9.5175688e-01
   1.0310000e+02   1.0700000e+02   9.8208067e-01
   1.0310000e+02   1.0730000e+02   9.5613159e-01
   1.0310000e+02   1.0760000e+02   8.6567513e-01
   1.0310000e+02   1.0790000e+02   7.0003981e-01
   1.0310000e+02   1.0820000e+02   4.6085717e-01
   1.0310000e+02   1.0850000e+02   1.9556215e-01
   1.0310000e+02   1.0880000e+02   1.8857916e-02
   1.0310000e+02   1.0910000e+02   3.4199666e-02
   1.0310000e+02   1.0940000e+02   2.1490741e-01
   1.0310000e+02   1.0970000e+02   4.5040377e-01
   1.0310000e+02   1.1000000e+02   6.6026739e-01
   1.0340000e+02   8.0000000e+01   7.8375929e-01
   1.0340000e+02   8.0300000e+01   6.5786048e-01
   1.0340000e+02   8.0600000e+01   4.6880651e-01
   1.0340000e+02   8.0900000e+01   2.3866482e-01
   1.0340000e+02   8.1200000e+01   4.6704887e-02
   1.0340000e+02   8.1500000e+01   1.0684277e-02
   1.0340000e+02   8.1800000e+01   1.6058823e-01
   1.0340000e+02   8.2100000e+01   3.9438617e-01
   1.0340000e+02   8.2400000e+01   6.0597360e-01
   1.0340000e+02   8.2700000e+01   7.5428659e-01
   1.0340000e+02   8.3000000e+01   8.3763191e-01
   1.0340000e+02   8.3300000e+01   8.6356440e-01
   1.0340000e+02   8.3600000e+01   8.3663600e-01
   1.0340000e+02   8.3900000e+01   7.5545981e-01
   1.0340000e+02   8.4200000e+01   6.1406320e-01
   1.0340000e+02   8.4500000e+01   4.1072400e-01
   1.0340000e+02   8.4800000e+01   1.7586133e-01
   1.0340000e+02   8.5100000e+01   1.3259072e-02
   1.0340000e+02   8.5400000e+01   5.1288249e-02
   1.0340000e+02   8.5700000e+01   2.6648159e-01
   1.0340000e+02   8.6000000e+01   5.0954193e-01
   1.0340000e+02   8.6300000e+01   6.8957453e-01
   1.0340000e+02   8.6600000e+01   7.9555540e-01
   1.0340000e+02   8.6900000e+01   8.4329229e-01
   1.0340000e+02   8.7200000e+01   8.4903783e-01
   1.0340000e+02   8.7500000e+01   8.2419214e-01
   1.0340000e+02   8.7800000e+01   7.7607782e-01
   1.0340000e+02   8.8100000e+01   7.0949904e-01
   1.0340000e+02   8.8400000e+01   6.2801280e-01
   1.0340000e+02   8.8700000e+01   5.3488369e-01
   1.0340000e+02   8.9000000e+01   4.3383174e-01
   1.0340000e+02   8.9300000e+01   3.2961551e-01
   1.0340000e+02   8.9600000e+01   2.2837824e-01
   1.0340000e+02   8.9900000e+01   1.3756991e-01
   1.0340000e+02   9.0200000e+01   6.5209021e-02
   1.0340000e+02   9.0500000e+01   1.8376493e-02
   1.0340000e+02   9.0800000e+01   1.2123229e-03
   1.0340000e+02   9.1100000e+01   1.3170554e-02
   1.0340000e+02   9.1400000e+01   4.8467741e-02
   1.0340000e+02   9.1700000e+01   9.7193100e-02
   1.0340000e+02   9.2000000e+01   1.4766405e-01
   1.0340000e+02   9.2300000e+01   1.8901820e-01
   1.0340000e+02   9.2600000e+01   2.1316600e-01
   1.0340000e+02   9.2900000e+01   2.1581908e-01
   1.0340000e+02   9.3200000e+01   1.9680125e-01
   1.0340000e+02   9.3500000e+01   1.5996172e-01
   1.0340000e+02   9.3800000e+01   1.1281821e-01
   1.0340000e+02   9.4100000e+01   6.5780164e-02
   1.0340000e+02   9.4400000e+01   3.0661486e-02
   1.0340000e+02   9.4700000e+01   1.8366901e-02
   1.0340000e+02   9.5000000e+01   3.6152342e-02
   1.0340000e+02   9.5300000e+01   8.5417709e-02
   1.0340000e+02   9.5600000e+01   1.6105213e-01
   1.0340000e+02   9.5900000e+01   2.5266872e-01
   1.0340000e+02   9.6200000e+01   3.4710149e-01
   1.0340000e+02   9.6500000e+01   4.3106444e-01
   1.0340000e+02   9.6800000e+01   4.9315793e-01
   1.0340000e+02   9.7100000e+01   5.2504385e-01
   1.0340000e+02   9.7400000e+01   5.2207584e-01
   1.0340000e+02   9.7700000e+01   4.8375341e-01
   1.0340000e+02   9.8000000e+01   4.1414522e-01
   1.0340000e+02   9.8300000e+01   3.2206734e-01
   1.0340000e+02   9.8600000e+01   2.2051650e-01
   1.0340000e+02   9.8900000e+01   1.2490200e-01
   1.0340000e+02   9.9200000e+01   5.0152960e-02
   1.0340000e+02   9.9500000e+01   7.5690076e-03
   1.0340000e+02   9.9800000e+01   2.6895759e-03
   1.0340000e+02   1.0010000e+02   3.5007655e-02
   1.0340000e+02   1.0040000e+02   9.9357025e-02
   1.0340000e+02   1.0070000e+02   1.8806398e-01
   1.0340000e+02   1.0100000e+02   2.9291665e-01
   1.0340000e+02   1.0130000e+02   4.0644109e-01
   1.0340000e+02   1.0160000e+02   5.2242979e-01
   1.0340000e+02   1.0190000e+02   6.3590130e-01
   1.0340000e+02   1.0220000e+02   7.4268942e-01
   1.0340000e+02   1.0250000e+02   8.3876479e-01
   1.0340000e+02   1.0280000e+02   9.1925168e-01
   1.0340000e+02   1.0310000e+02   9.7694441e-01
   1.0340000e+02   1.0340000e+02   1.0000000e+00
   1.0340000e+02   1.0370000e+02   9.6875144e-01
   1.0340000e+02   1.0400000e+02   8.5396583e-01
   1.0340000e+02   1.0430000e+02   6.2824831e-01
   1.0340000e+02   1.0460000e+02   3.1634194e-01
   1.0340000e+02   1.0490000e+02   5.8173294e-02
   1.0340000e+02   1.0520000e+02   1.0679388e-02
   1.0340000e+02   1.0550000e+02   1.5710739e-01
   1.0340000e+02   1.0580000e+02   3.7585851e-01
   1.0340000e+02   1.0610000e+02   5.8437188e-01
   1.0340000e+02   1.0640000e+02   7.5353231e-01
   1.0340000e+02   1.0670000e+02   8.7748864e-01
   1.0340000e+02   1.0700000e+02   9.5472823e-01
   1.0340000e+02   1.0730000e+02   9.8022171e-01
   1.0340000e+02   1.0760000e+02   9.4222589e-01
   1.0340000e+02   1.0790000e+02   8.2283223e-01
   1.0340000e+02   1.0820000e+02   6.0907691e-01
   1.0340000e+02   1.0850000e+02   3.2719520e-01
   1.0340000e+02   1.0880000e+02   8.1482878e-02
   1.0340000e+02   1.0910000e+02   1.1474731e-03
   1.0340000e+02   1.0940000e+02   1.0497431e-01
   1.0340000e+02   1.0970000e+02   3.0421878e-01
   1.0340000e+02   1.1000000e+02   5.1330635e-01
   1.0370000e+02   8.0000000e+01   7.7298055e-01
   1.0370000e+02   8.0300000e+01   6.9120774e-01
   1.0370000e+02   8.0600000e+01   5.3865460e-01
   1.0370000e+02   8.0900000e+01   3.2259234e-01
   1.0370000e+02   8.1200000e+01   1.0406628e-01
   1.0370000e+02   8.1500000e+01   7.2113070e-04
   1.0370000e+02   8.1800000e+01   7.6038722e-02
   1.0370000e+02   8.2100000e+01   2.6281328e-01
   1.0370000e+02   8.2400000e+01   4.6144912e-01
   1.0370000e+02   8.2700000e+01   6.2105005e-01
   1.0370000e+02   8.3000000e+01   7.2979428e-01
   1.0370000e+02   8.3300000e+01   7.8895814e-01
   1.0370000e+02   8.3600000e+01   7.9962709e-01
   1.0370000e+02   8.3900000e+01   7.5791970e-01
   1.0370000e+02   8.4200000e+01   6.5420838e-01
   1.0370000e+02   8.4500000e+01   4.7883689e-01
   1.0370000e+02   8.4800000e+01   2.4686487e-01
   1.0370000e+02   8.5100000e+01   4.5790941e-02
   1.0370000e+02   8.5400000e+01   1.4301338e-02
   1.0370000e+02   8.5700000e+01   1.7092615e-01
   1.0370000e+02   8.6000000e+01   3.9088283e-01
   1.0370000e+02   8.6300000e+01   5.7627279e-01
   1.0370000e+02   8.6600000e+01   7.0222146e-01
   1.0370000e+02   8.6900000e+01   7.7554645e-01
   1.0370000e+02   8.7200000e+01   8.0801171e-01
   1.0370000e+02   8.7500000e+01   8.0889098e-01
   1.0370000e+02   8.7800000e+01   7.8440334e-01
   1.0370000e+02   8.8100000e+01   7.3862243e-01
   1.0370000e+02   8.8400000e+01   6.7445802e-01
   1.0370000e+02   8.8700000e+01   5.9449965e-01
   1.0370000e+02   8.9000000e+01   5.0175901e-01
   1.0370000e+02   8.9300000e+01   4.0033431e-01
   1.0370000e+02   8.9600000e+01   2.9592466e-01
   1.0370000e+02   8.9900000e+01   1.9599650e-01
   1.0370000e+02   9.0200000e+01   1.0931281e-01
   1.0370000e+02   9.0500000e+01   4.4602771e-02
   1.0370000e+02   9.0800000e+01   8.4931198e-03
   1.0370000e+02   9.1100000e+01   3.3648613e-03
   1.0370000e+02   9.1400000e+01   2.6145580e-02
   1.0370000e+02   9.1700000e+01   6.8753988e-02
   1.0370000e+02   9.2000000e+01   1.2005347e-01
   1.0370000e+02   9.2300000e+01   1.6842095e-01
   1.0370000e+02   9.2600000e+01   2.0397082e-01
   1.0370000e+02   9.2900000e+01   2.1997666e-01
   1.0370000e+02   9.3200000e+01   2.1357219e-01
   1.0370000e+02   9.3500000e+01   1.8602294e-01
   1.0370000e+02   9.3800000e+01   1.4273290e-01
   1.0370000e+02   9.4100000e+01   9.2868489e-02
   1.0370000e+02   9.4400000e+01   4.8266884e-02
   1.0370000e+02   9.4700000e+01   2.1367498e-02
   1.0370000e+02   9.5000000e+01   2.2371638e-02
   1.0370000e+02   9.5300000e+01   5.6487177e-02
   1.0370000e+02   9.5600000e+01   1.2240255e-01
   1.0370000e+02   9.5900000e+01   2.1264759e-01
   1.0370000e+02   9.6200000e+01   3.1552543e-01
   1.0370000e+02   9.6500000e+01   4.1762308e-01
   1.0370000e+02   9.6800000e+01   5.0597630e-01
   1.0370000e+02   9.7100000e+01   5.6952435e-01
   1.0370000e+02   9.7400000e+01   6.0001892e-01
   1.0370000e+02   9.7700000e+01   5.9275472e-01
   1.0370000e+02   9.8000000e+01   5.4735763e-01
   1.0370000e+02   9.8300000e+01   4.6852076e-01
   1.0370000e+02   9.8600000e+01   3.6619833e-01
   1.0370000e+02   9.8900000e+01   2.5462558e-01
   1.0370000e+02   9.9200000e+01   1.4989973e-01
   1.0370000e+02   9.9500000e+01   6.6679310e-02
   1.0370000e+02   9.9800000e+01   1.5253162e-02
   1.0370000e+02   1.0010000e+02   1.3762475e-04
   1.0370000e+02   1.0040000e+02   2.0497555e-02
   1.0370000e+02   1.0070000e+02   7.1781707e-02
   1.0370000e+02   1.0100000e+02   1.4764298e-01
   1.0370000e+02   1.0130000e+02   2.4146791e-01
   1.0370000e+02   1.0160000e+02   3.4727023e-01
   1.0370000e+02   1.0190000e+02   4.6000093e-01
   1.0370000e+02   1.0220000e+02   5.7542126e-01
   1.0370000e+02   1.0250000e+02   6.8963565e-01
   1.0370000e+02   1.0280000e+02   7.9824928e-01
   1.0370000e+02   1.0310000e+02   8.9491405e-01
   1.0370000e+02   1.0340000e+02   9.6875144e-01
   1.0370000e+02   1.0370000e+02   1.0000000e+00
   1.0370000e+02   1.0400000e+02   9.5472620e-01
   1.0370000e+02   1.0430000e+02   7.8838022e-01
   1.0370000e+02   1.0460000e+02   4.8957983e-01
   1.0370000e+02   1.0490000e+02   1.6712984e-01
   1.0370000e+02   1.0520000e+02   5.4512281e-03
   1.0370000e+02   1.0550000e+02   5.2142040e-02
   1.0370000e+02   1.0580000e+02   2.1587229e-01
   1.0370000e+02   1.0610000e+02   4.0936912e-01
   1.0370000e+02   1.0640000e+02   5.9116847e-01
   1.0370000e+02   1.0670000e+02   7.4651603e-01
   1.0370000e+02   1.0700000e+02   8.6903509e-01
   1.0370000e+02   1.0730000e+02   9.5107914e-01
   1.0370000e+02   1.0760000e+02   9.7822511e-01
   1.0370000e+02   1.0790000e+02   9.2629627e-01
   1.0370000e+02   1.0820000e+02   7.6697189e-01
   1.0370000e+02   1.0850000e+02   4.9889799e-01
   1.0370000e+02   1.0880000e+02   2.0211120e-01
   1.0370000e+02   1.0910000e+02   2.0454461e-02
   1.0370000e+02   1.0940000e+02   2.3087053e-02
   1.0370000e+02   1.0970000e+02   1.5691322e-01
   1.0370000e+02   1.1000000e+02   3.4042902e-01
   1.0400000e+02   8.0000000e+01   6.9562959e-01
   1.0400000e+02   8.0300000e+01   6.7230959e-01
   1.0400000e+02   8.0600000e+01   5.7964995e-01
   1.0400000e+02   8.0900000e+01   4.0795296e-01
   1.0400000e+02   8.1200000e+01   1.9034440e-01
   1.0400000e+02   8.1500000e+01   2.8450855e-02
   1.0400000e+02   8.1800000e+01   1.3304958e-02
   1.0400000e+02   8.2100000e+01   1.2432455e-01
   1.0400000e+02   8.2400000e+01   2.8236073e-01
   1.0400000e+02   8.2700000e+01   4.3275653e-01
   1.0400000e+02   8.3000000e+01   5.5432441e-01
   1.0400000e+02   8.3300000e+01   6.4134109e-01
   1.0400000e+02   8.3600000e+01   6.9091843e-01
   1.0400000e+02   8.3900000e+01   6.9686621e-01
   1.0400000e+02   8.4200000e+01   6.4669554e-01
   1.0400000e+02   8.4500000e+01   5.2322731e-01
   1.0400000e+02   8.4800000e+01   3.2285243e-01
   1.0400000e+02   8.5100000e+01   1.0448496e-01
   1.0400000e+02   8.5400000e+01   1.0041628e-03
   1.0400000e+02   8.5700000e+01   7.4539850e-02
   1.0400000e+02   8.6000000e+01   2.4243368e-01
   1.0400000e+02   8.6300000e+01   4.1115938e-01
   1.0400000e+02   8.6600000e+01   5.4374762e-01
   1.0400000e+02   8.6900000e+01   6.3633104e-01
   1.0400000e+02   8.7200000e+01   6.9429459e-01
   1.0400000e+02   8.7500000e+01   7.2341423e-01
   1.0400000e+02   8.7800000e+01   7.2789634e-01
   1.0400000e+02   8.8100000e+01   7.1046316e-01
   1.0400000e+02   8.8400000e+01   6.7289615e-01
   1.0400000e+02   8.8700000e+01   6.1665534e-01
   1.0400000e+02   8.9000000e+01   5.4352855e-01
   1.0400000e+02   8.9300000e+01   4.5631249e-01
   1.0400000e+02   8.9600000e+01   3.5946460e-01
   1.0400000e+02   8.9900000e+01   2.5954025e-01
   1.0400000e+02   9.0200000e+01   1.6509893e-01
   1.0400000e+02   9.0500000e+01   8.5748848e-02
   1.0400000e+02   9.0800000e+01   3.0257829e-02
   1.0400000e+02   9.1100000e+01   4.2027056e-03
   1.0400000e+02   9.1400000e+01   8.1311638e-03
   1.0400000e+02   9.1700000e+01   3.7159203e-02
   1.0400000e+02   9.2000000e+01   8.2203659e-02
   1.0400000e+02   9.2300000e+01   1.3220422e-01
   1.0400000e+02   9.2600000e+01   1.7639291e-01
   1.0400000e+02   9.2900000e+01   2.0600540e-01
   1.0400000e+02   9.3200000e+01   2.1535542e-01
   1.0400000e+02   9.3500000e+01   2.0249365e-01
   1.0400000e+02   9.3800000e+01   1.6963952e-01
   1.0400000e+02   9.4100000e+01   1.2332240e-01
   1.0400000e+02   9.4400000e+01   7.3894502e-02
   1.0400000e+02   9.4700000e+01   3.4017499e-02
   1.0400000e+02   9.5000000e+01   1.6072631e-02
   1.0400000e+02   9.5300000e+01   2.9120249e-02
   1.0400000e+02   9.5600000e+01   7.6550003e-02
   1.0400000e+02   9.5900000e+01   1.5536929e-01
   1.0400000e+02   9.6200000e+01   2.5721991e-01
   1.0400000e+02   9.6500000e+01   3.7038395e-01
   1.0400000e+02   9.6800000e+01   4.8184441e-01
   1.0400000e+02   9.7100000e+01   5.7886217e-01
   1.0400000e+02   9.7400000e+01   6.5006788e-01
   1.0400000e+02   9.7700000e+01   6.8638694e-01
   1.0400000e+02   9.8000000e+01   6.8211549e-01
   1.0400000e+02   9.8300000e+01   6.3618907e-01
   1.0400000e+02   9.8600000e+01   5.5325029e-01
   1.0400000e+02   9.8900000e+01   4.4377655e-01
   1.0400000e+02   9.9200000e+01   3.2263332e-01
   1.0400000e+02   9.9500000e+01   2.0613872e-01
   1.0400000e+02   9.9800000e+01   1.0865217e-01
   1.0400000e+02   1.0010000e+02   4.0053423e-02
   1.0400000e+02   1.0040000e+02   4.9229704e-03
   1.0400000e+02   1.0070000e+02   3.2785483e-03
   1.0400000e+02   1.0100000e+02   3.2114776e-02
   1.0400000e+02   1.0130000e+02   8.6983563e-02
   1.0400000e+02   1.0160000e+02   1.6318021e-01
   1.0400000e+02   1.0190000e+02   2.5642556e-01
   1.0400000e+02   1.0220000e+02   3.6310322e-01
   1.0400000e+02   1.0250000e+02   4.8012547e-01
   1.0400000e+02   1.0280000e+02   6.0440057e-01
   1.0400000e+02   1.0310000e+02   7.3165592e-01
   1.0400000e+02   1.0340000e+02   8.5396583e-01
   1.0400000e+02   1.0370000e+02   9.5472620e-01
   1.0400000e+02   1.0400000e+02   1.0000000e+00
   1.0400000e+02   1.0430000e+02   9.3210140e-01
   1.0400000e+02   1.0460000e+02   6.9834047e-01
   1.0400000e+02   1.0490000e+02   3.5229877e-01
   1.0400000e+02   1.0520000e+02   8.0723681e-02
   1.0400000e+02   1.0550000e+02   2.6941728e-04
   1.0400000e+02   1.0580000e+02   7.0914811e-02
   1.0400000e+02   1.0610000e+02   2.1420206e-01
   1.0400000e+02   1.0640000e+02   3.8076882e-01
   1.0400000e+02   1.0670000e+02   5.4766274e-01
   1.0400000e+02   1.0700000e+02   7.0375635e-01
   1.0400000e+02   1.0730000e+02   8.3955953e-01
   1.0400000e+02   1.0760000e+02   9.3987252e-01
   1.0400000e+02   1.0790000e+02   9.7710048e-01
   1.0400000e+02   1.0820000e+02   9.0936204e-01
   1.0400000e+02   1.0850000e+02   7.0263434e-01
   1.0400000e+02   1.0880000e+02   3.9460709e-01
   1.0400000e+02   1.0910000e+02   1.2245429e-01
   1.0400000e+02   1.0940000e+02   3.8039384e-03
   1.0400000e+02   1.0970000e+02   3.6970741e-02
   1.0400000e+02   1.1000000e+02   1.5897044e-01
   1.0430000e+02   8.0000000e+01   5.2549626e-01
   1.0430000e+02   8.0300000e+01   5.6663387e-01
   1.0430000e+02   8.0600000e+01   5.5540008e-01
   1.0430000e+02   8.0900000e+01   4.6689112e-01
   1.0430000e+02   8.1200000e+01   2.9841170e-01
   1.0430000e+02   8.1500000e+01   1.1278219e-01
   1.0430000e+02   8.1800000e+01   9.0025279e-03
   1.0430000e+02   8.2100000e+01   1.8556739e-02
   1.0430000e+02   8.2400000e+01   1.0059659e-01
   1.0430000e+02   8.2700000e+01   2.0866031e-01
   1.0430000e+02   8.3000000e+01   3.1663011e-01
   1.0430000e+02   8.3300000e+01   4.1281840e-01
   1.0430000e+02   8.3600000e+01   4.9077812e-01
   1.0430000e+02   8.3900000e+01   5.4309784e-01
   1.0430000e+02   8.4200000e+01   5.5677049e-01
   1.0430000e+02   8.4500000e+01   5.1030181e-01
   1.0430000e+02   8.4800000e+01   3.8173966e-01
   1.0430000e+02   8.5100000e+01   1.8915655e-01
   1.0430000e+02   8.5400000e+01   3.3105787e-02
   1.0430000e+02   8.5700000e+01   7.7488956e-03
   1.0430000e+02   8.6000000e+01   8.9703744e-02
   1.0430000e+02   8.6300000e+01   2.0843707e-01
   1.0430000e+02   8.6600000e+01   3.2197386e-01
   1.0430000e+02   8.6900000e+01   4.1629941e-01
   1.0430000e+02   8.7200000e+01   4.8919087e-01
   1.0430000e+02   8.7500000e+01   5.4166181e-01
   1.0430000e+02   8.7800000e+01   5.7496627e-01
   1.0430000e+02   8.8100000e+01   5.8982606e-01
   1.0430000e+02   8.8400000e+01   5.8641871e-01
   1.0430000e+02   8.8700000e+01   5.6464717e-01
   1.0430000e+02   8.9000000e+01   5.2457251e-01
   1.0430000e+02   8.9300000e+01   4.6699271e-01
   1.0430000e+02   8.9600000e+01   3.9413261e-01
   1.0430000e+02   8.9900000e+01   3.1030880e-01
   1.0430000e+02   9.0200000e+01   2.2228105e-01
   1.0430000e+02   9.0500000e+01   1.3889727e-01
   1.0430000e+02   9.0800000e+01   6.9754267e-02
   1.0430000e+02   9.1100000e+01   2.3042650e-02
   1.0430000e+02   9.1400000e+01   3.3303757e-03
   1.0430000e+02   9.1700000e+01   1.0273260e-02
   1.0430000e+02   9.2000000e+01   3.8803934e-02
   1.0430000e+02   9.2300000e+01   8.0553007e-02
   1.0430000e+02   9.2600000e+01   1.2575328e-01
   1.0430000e+02   9.2900000e+01   1.6496336e-01
   1.0430000e+02   9.3200000e+01   1.9036429e-01
   1.0430000e+02   9.3500000e+01   1.9673072e-01
   1.0430000e+02   9.3800000e+01   1.8225864e-01
   1.0430000e+02   9.4100000e+01   1.4926225e-01
   1.0430000e+02   9.4400000e+01   1.0446302e-01
   1.0430000e+02   9.4700000e+01   5.8395678e-02
   1.0430000e+02   9.5000000e+01   2.3601166e-02
   1.0430000e+02   9.5300000e+01   1.1850464e-02
   1.0430000e+02   9.5600000e+01   3.1316364e-02
   1.0430000e+02   9.5900000e+01   8.4785557e-02
   1.0430000e+02   9.6200000e+01   1.6944141e-01
   1.0430000e+02   9.6500000e+01   2.7790542e-01
   1.0430000e+02   9.6800000e+01   3.9976821e-01
   1.0430000e+02   9.7100000e+01   5.2297466e-01
   1.0430000e+02   9.7400000e+01   6.3487135e-01
   1.0430000e+02   9.7700000e+01   7.2311783e-01
   1.0430000e+02   9.8000000e+01   7.7682083e-01
   1.0430000e+02   9.8300000e+01   7.8811898e-01
   1.0430000e+02   9.8600000e+01   7.5404263e-01
   1.0430000e+02   9.8900000e+01   6.7795822e-01
   1.0430000e+02   9.9200000e+01   5.6966103e-01
   1.0430000e+02   9.9500000e+01   4.4359978e-01
   1.0430000e+02   9.9800000e+01   3.1570314e-01
   1.0430000e+02   1.0010000e+02   2.0009639e-01
   1.0430000e+02   1.0040000e+02   1.0695454e-01
   1.0430000e+02   1.0070000e+02   4.1953108e-02
   1.0430000e+02   1.0100000e+02   6.9639507e-03
   1.0430000e+02   1.0130000e+02   1.3130119e-03
   1.0430000e+02   1.0160000e+02   2.3037000e-02
   1.0430000e+02   1.0190000e+02   6.9856587e-02
   1.0430000e+02   1.0220000e+02   1.3980307e-01
   1.0430000e+02   1.0250000e+02   2.3152510e-01
   1.0430000e+02   1.0280000e+02   3.4426492e-01
   1.0430000e+02   1.0310000e+02   4.7730840e-01
   1.0430000e+02   1.0340000e+02   6.2824831e-01
   1.0430000e+02   1.0370000e+02   7.8838022e-01
   1.0430000e+02   1.0400000e+02   9.3210140e-01
   1.0430000e+02   1.0430000e+02   1.0000000e+00
   1.0430000e+02   1.0460000e+02   9.0232671e-01
   1.0430000e+02   1.0490000e+02   6.1263426e-01
   1.0430000e+02   1.0520000e+02   2.7457871e-01
   1.0430000e+02   1.0550000e+02   5.9738425e-02
   1.0430000e+02   1.0580000e+02   4.4289294e-05
   1.0430000e+02   1.0610000e+02   4.6995024e-02
   1.0430000e+02   1.0640000e+02   1.5380032e-01
   1.0430000e+02   1.0670000e+02   2.9322821e-01
   1.0430000e+02   1.0700000e+02   4.5114527e-01
   1.0430000e+02   1.0730000e+02   6.1818770e-01
   1.0430000e+02   1.0760000e+02   7.8200804e-01
   1.0430000e+02   1.0790000e+02   9.1776819e-01
   1.0430000e+02   1.0820000e+02   9.7764768e-01
   1.0430000e+02   1.0850000e+02   8.9661823e-01
   1.0430000e+02   1.0880000e+02   6.5175829e-01
   1.0430000e+02   1.0910000e+02   3.3793203e-01
   1.0430000e+02   1.0940000e+02   1.0200451e-01
   1.0430000e+02   1.0970000e+02   4.8706862e-03
   1.0430000e+02   1.1000000e+02   2.1660367e-02
   1.0460000e+02   8.0000000e+01   2.7604780e-01
   1.0460000e+02   8.0300000e+01   3.6074557e-01
   1.0460000e+02   8.0600000e+01   4.2875846e-01
   1.0460000e+02   8.0900000e+01   4.5041628e-01
   1.0460000e+02   8.1200000e+01   3.9087677e-01
   1.0460000e+02   8.1500000e+01   2.5344263e-01
   1.0460000e+02   8.1800000e+01   1.0722757e-01
   1.0460000e+02   8.2100000e+01   1.9954338e-02
   1.0460000e+02   8.2400000e+01   1.4686274e-03
   1.0460000e+02   8.2700000e+01   3.0274622e-02
   1.0460000e+02   8.3000000e+01   8.5414380e-02
   1.0460000e+02   8.3300000e+01   1.5392687e-01
   1.0460000e+02   8.3600000e+01   2.2825099e-01
   1.0460000e+02   8.3900000e+01   3.0222966e-01
   1.0460000e+02   8.4200000e+01   3.6664542e-01
   1.0460000e+02   8.4500000e+01   4.0333100e-01
   1.0460000e+02   8.4800000e+01   3.8143245e-01
   1.0460000e+02   8.5100000e+01   2.7672455e-01
   1.0460000e+02   8.5400000e+01   1.2716281e-01
   1.0460000e+02   8.5700000e+01   2.3407312e-02
   1.0460000e+02   8.6000000e+01   2.3606180e-03
   1.0460000e+02   8.6300000e+01   3.7594727e-02
   1.0460000e+02   8.6600000e+01   9.6825638e-02
   1.0460000e+02   8.6900000e+01   1.6173265e-01
   1.0460000e+02   8.7200000e+01   2.2403889e-01
   1.0460000e+02   8.7500000e+01   2.8010982e-01
   1.0460000e+02   8.7800000e+01   3.2804804e-01
   1.0460000e+02   8.8100000e+01   3.6641789e-01
   1.0460000e+02   8.8400000e+01   3.9374419e-01
   1.0460000e+02   8.8700000e+01   4.0838458e-01
   1.0460000e+02   8.9000000e+01   4.0863701e-01
   1.0460000e+02   8.9300000e+01   3.9306023e-01
   1.0460000e+02   8.9600000e+01   3.6101194e-01
   1.0460000e+02   8.9900000e+01   3.1335744e-01
   1.0460000e+02   9.0200000e+01   2.5316949e-01
   1.0460000e+02   9.0500000e+01   1.8607350e-01
   1.0460000e+02   9.0800000e+01   1.1983207e-01
   1.0460000e+02   9.1100000e+01   6.2986120e-02
   1.0460000e+02   9.1400000e+01   2.2876976e-02
   1.0460000e+02   9.1700000e+01   3.8278250e-03
   1.0460000e+02   9.2000000e+01   6.2344530e-03
   1.0460000e+02   9.2300000e+01   2.6787163e-02
   1.0460000e+02   9.2600000e+01   5.9475904e-02
   1.0460000e+02   9.2900000e+01   9.6841196e-02
   1.0460000e+02   9.3200000e+01   1.3112495e-01
   1.0460000e+02   9.3500000e+01   1.5527481e-01
   1.0460000e+02   9.3800000e+01   1.6392943e-01
   1.0460000e+02   9.4100000e+01   1.5447468e-01
   1.0460000e+02   9.4400000e+01   1.2803828e-01
   1.0460000e+02   9.4700000e+01   9.0007937e-02
   1.0460000e+02   9.5000000e+01   4.9553304e-02
   1.0460000e+02   9.5300000e+01   1.7933282e-02
   1.0460000e+02   9.5600000e+01   6.0077108e-03
   1.0460000e+02   9.5900000e+01   2.1873167e-02
   1.0460000e+02   9.6200000e+01   6.9446022e-02
   1.0460000e+02   9.6500000e+01   1.4820465e-01
   1.0460000e+02   9.6800000e+01   2.5371000e-01
   1.0460000e+02   9.7100000e+01   3.7834960e-01
   1.0460000e+02   9.7400000e+01   5.1196866e-01
   1.0460000e+02   9.7700000e+01   6.4241256e-01
   1.0460000e+02   9.8000000e+01   7.5629100e-01
   1.0460000e+02   9.8300000e+01   8.4035046e-01
   1.0460000e+02   9.8600000e+01   8.8360672e-01
   1.0460000e+02   9.8900000e+01   8.7984401e-01
   1.0460000e+02   9.9200000e+01   8.2950462e-01
   1.0460000e+02   9.9500000e+01   7.3990677e-01
   1.0460000e+02   9.9800000e+01   6.2344720e-01
   1.0460000e+02   1.0010000e+02   4.9453641e-01
   1.0460000e+02   1.0040000e+02   3.6660280e-01
   1.0460000e+02   1.0070000e+02   2.5019326e-01
   1.0460000e+02   1.0100000e+02   1.5241846e-01
   1.0460000e+02   1.0130000e+02   7.7389802e-02
   1.0460000e+02   1.0160000e+02   2.7126389e-02
   1.0460000e+02   1.0190000e+02   2.5397928e-03
   1.0460000e+02   1.0220000e+02   4.3088939e-03
   1.0460000e+02   1.0250000e+02   3.3605908e-02
   1.0460000e+02   1.0280000e+02   9.2687090e-02
   1.0460000e+02   1.0310000e+02   1.8528136e-01
   1.0460000e+02   1.0340000e+02   3.1634194e-01
   1.0460000e+02   1.0370000e+02   4.8957983e-01
   1.0460000e+02   1.0400000e+02   6.9834047e-01
   1.0460000e+02   1.0430000e+02   9.0232671e-01
   1.0460000e+02   1.0460000e+02   1.0000000e+00
   1.0460000e+02   1.0490000e+02   8.7985571e-01
   1.0460000e+02   1.0520000e+02   5.8351374e-01
   1.0460000e+02   1.0550000e+02   2.8627529e-01
   1.0460000e+02   1.0580000e+02   9.3630376e-02
   1.0460000e+02   1.0610000e+02   9.7090413e-03
   1.0460000e+02   1.0640000e+02   7.4177062e-03
   1.0460000e+02   1.0670000e+02   6.4170415e-02
   1.0460000e+02   1.0700000e+02   1.6732648e-01
   1.0460000e+02   1.0730000e+02   3.1103289e-01
   1.0460000e+02   1.0760000e+02   4.9077588e-01
   1.0460000e+02   1.0790000e+02   6.9396936e-01
   1.0460000e+02   1.0820000e+02   8.8308661e-01
   1.0460000e+02   1.0850000e+02   9.7997987e-01
   1.0460000e+02   1.0880000e+02   8.9834304e-01
   1.0460000e+02   1.0910000e+02   6.4864168e-01
   1.0460000e+02   1.0940000e+02   3.5912675e-01
   1.0460000e+02   1.0970000e+02   1.4264835e-01
   1.0460000e+02   1.1000000e+02   2.8415457e-02
   1.0490000e+02   8.0000000e+01   5.7446584e-02
   1.0490000e+02   8.0300000e+01   1.2822606e-01
   1.0490000e+02   8.0600000e+01   2.2454908e-01
   1.0490000e+02   8.0900000e+01   3.3044424e-01
   1.0490000e+02   8.1200000e+01   4.0372990e-01
   1.0490000e+02   8.1500000e+01   3.9300340e-01
   1.0490000e+02   8.1800000e+01   2.9888132e-01
   1.0490000e+02   8.2100000e+01   1.7989640e-01
   1.0490000e+02   8.2400000e+01   8.4647504e-02
   1.0490000e+02   8.2700000e+01   2.6665867e-02
   1.0490000e+02   8.3000000e+01   2.1321751e-03
   1.0490000e+02   8.3300000e+01   4.5869841e-03
   1.0490000e+02   8.3600000e+01   2.9675981e-02
   1.0490000e+02   8.3900000e+01   7.5434942e-02
   1.0490000e+02   8.4200000e+01   1.4057754e-01
   1.0490000e+02   8.4500000e+01   2.1964224e-01
   1.0490000e+02   8.4800000e+01   2.9225771e-01
   1.0490000e+02   8.5100000e+01   3.1508491e-01
   1.0490000e+02   8.5400000e+01   2.5595295e-01
   1.0490000e+02   8.5700000e+01   1.5124370e-01
   1.0490000e+02   8.6000000e+01   6.3513712e-02
   1.0490000e+02   8.6300000e+01   1.5421976e-02
   1.0490000e+02   8.6600000e+01   4.3648093e-04
   1.0490000e+02   8.6900000e+01   7.2032429e-03
   1.0490000e+02   8.7200000e+01   2.7331222e-02
   1.0490000e+02   8.7500000e+01   5.5492638e-02
   1.0490000e+02   8.7800000e+01   8.8229322e-02
   1.0490000e+02   8.8100000e+01   1.2300491e-01
   1.0490000e+02   8.8400000e+01   1.5760556e-01
   1.0490000e+02   8.8700000e+01   1.8978192e-01
   1.0490000e+02   8.9000000e+01   2.1706458e-01
   1.0490000e+02   8.9300000e+01   2.3674911e-01
   1.0490000e+02   8.9600000e+01   2.4609185e-01
   1.0490000e+02   8.9900000e+01   2.4276420e-01
   1.0490000e+02   9.0200000e+01   2.2555064e-01
   1.0490000e+02   9.0500000e+01   1.9512609e-01
   1.0490000e+02   9.0800000e+01   1.5456892e-01
   1.0490000e+02   9.1100000e+01   1.0921409e-01
   1.0490000e+02   9.1400000e+01   6.5684933e-02
   1.0490000e+02   9.1700000e+01   3.0388911e-02
   1.0490000e+02   9.2000000e+01   8.0808599e-03
   1.0490000e+02   9.2300000e+01   1.0073159e-03
   1.0490000e+02   9.2600000e+01   8.7551831e-03
   1.0490000e+02   9.2900000e+01   2.8591304e-02
   1.0490000e+02   9.3200000e+01   5.6007669e-02
   1.0490000e+02   9.3500000e+01   8.5325360e-02
   1.0490000e+02   9.3800000e+01   1.1039176e-01
   1.0490000e+02   9.4100000e+01   1.2549587e-01
   1.0490000e+02   9.4400000e+01   1.2655282e-01
   1.0490000e+02   9.4700000e+01   1.1236984e-01
   1.0490000e+02   9.5000000e+01   8.5526862e-02
   1.0490000e+02   9.5300000e+01   5.2341762e-02
   1.0490000e+02   9.5600000e+01   2.1728530e-02
   1.0490000e+02   9.5900000e+01   3.3289662e-03
   1.0490000e+02   9.6200000e+01   5.6462543e-03
   1.0490000e+02   9.6500000e+01   3.4753514e-02
   1.0490000e+02   9.6800000e+01   9.3686696e-02
   1.0490000e+02   9.7100000e+01   1.8226020e-01
   1.0490000e+02   9.7400000e+01   2.9697593e-01
   1.0490000e+02   9.7700000e+01   4.3088486e-01
   1.0490000e+02   9.8000000e+01   5.7355777e-01
   1.0490000e+02   9.8300000e+01   7.1157883e-01
   1.0490000e+02   9.8600000e+01   8.3001434e-01
   1.0490000e+02   9.8900000e+01   9.1495812e-01
   1.0490000e+02   9.9200000e+01   9.5655248e-01
   1.0490000e+02   9.9500000e+01   9.5128075e-01
   1.0490000e+02   9.9800000e+01   9.0244304e-01
   1.0490000e+02   1.0010000e+02   8.1864810e-01
   1.0490000e+02   1.0040000e+02   7.1117861e-01
   1.0490000e+02   1.0070000e+02   5.9143302e-01
   1.0490000e+02   1.0100000e+02   4.6924177e-01
   1.0490000e+02   1.0130000e+02   3.5221787e-01
   1.0490000e+02   1.0160000e+02   2.4588959e-01
   1.0490000e+02   1.0190000e+02   1.5427171e-01
   1.0490000e+02   1.0220000e+02   8.0631849e-02
   1.0490000e+02   1.0250000e+02   2.8357885e-02
   1.0490000e+02   1.0280000e+02   1.9606438e-03
   1.0490000e+02   1.0310000e+02   8.3182897e-03
   1.0490000e+02   1.0340000e+02   5.8173294e-02
   1.0490000e+02   1.0370000e+02   1.6712984e-01
   1.0490000e+02   1.0400000e+02   3.5229877e-01
   1.0490000e+02   1.0430000e+02   6.1263426e-01
   1.0490000e+02   1.0460000e+02   8.7985571e-01
   1.0490000e+02   1.0490000e+02   1.0000000e+00
   1.0490000e+02   1.0520000e+02   8.8398791e-01
   1.0490000e+02   1.0550000e+02   6.3145785e-01
   1.0490000e+02   1.0580000e+02   3.8047999e-01
   1.0490000e+02   1.0610000e+02   1.9094271e-01
   1.0490000e+02   1.0640000e+02   6.9638818e-02
   1.0490000e+02   1.0670000e+02   9.3353944e-03
   1.0490000e+02   1.0700000e+02   4.7745191e-03
   1.0490000e+02   1.0730000e+02   5.6628449e-02
   1.0490000e+02   1.0760000e+02   1.7108178e-01
   1.0490000e+02   1.0790000e+02   3.5485954e-01
   1.0490000e+02   1.0820000e+02   5.9911563e-01
   1.0490000e+02   1.0850000e+02   8.4734044e-01
   1.0490000e+02   1.0880000e+02   9.8322011e-01
   1.0490000e+02   1.0910000e+02   9.1933381e-01
   1.0490000e+02   1.0940000e+02   7.0415035e-01
   1.0490000e+02   1.0970000e+02   4.5565169e-01
   1.0490000e+02   1.1000000e+02   2.4916248e-01
   1.0520000e+02   8.0000000e+01   5.3063190e-03
   1.0520000e+02   8.0300000e+01   5.3556054e-03
   1.0520000e+02   8.0600000e+01   5.5225134e-02
   1.0520000e+02   8.0900000e+01   1.6531673e-01
   1.0520000e+02   8.1200000e+01   3.1860513e-01
   1.0520000e+02   8.1500000e+01   4.4730065e-01
   1.0520000e+02   8.1800000e+01   4.8096721e-01
   1.0520000e+02   8.2100000e+01   4.2303840e-01
   1.0520000e+02   8.2400000e+01   3.2406362e-01
   1.0520000e+02   8.2700000e+01   2.2294682e-01
   1.0520000e+02   8.3000000e+01   1.3627240e-01
   1.0520000e+02   8.3300000e+01   6.8979078e-02
   1.0520000e+02   8.3600000e+01   2.2882712e-02
   1.0520000e+02   8.3900000e+01   1.0115902e-03
   1.0520000e+02   8.4200000e+01   9.9102889e-03
   1.0520000e+02   8.4500000e+01   5.9749219e-02
   1.0520000e+02   8.4800000e+01   1.5617954e-01
   1.0520000e+02   8.5100000e+01   2.7438158e-01
   1.0520000e+02   8.5400000e+01   3.4577603e-01
   1.0520000e+02   8.5700000e+01   3.2790363e-01
   1.0520000e+02   8.6000000e+01   2.5450546e-01
   1.0520000e+02   8.6300000e+01   1.7340158e-01
   1.0520000e+02   8.6600000e+01   1.0641626e-01
   1.0520000e+02   8.6900000e+01   5.7674816e-02
   1.0520000e+02   8.7200000e+01   2.5435191e-02
   1.0520000e+02   8.7500000e+01   7.0248552e-03
   1.0520000e+02   8.7800000e+01   1.5517386e-04
   1.0520000e+02   8.8100000e+01   3.0391776e-03
   1.0520000e+02   8.8400000e+01   1.4193683e-02
   1.0520000e+02   8.8700000e+01   3.2176962e-02
   1.0520000e+02   8.9000000e+01   5.5324868e-02
   1.0520000e+02   8.9300000e+01   8.1515308e-02
   1.0520000e+02   8.9600000e+01   1.0801375e-01
   1.0520000e+02   8.9900000e+01   1.3149284e-01
   1.0520000e+02   9.0200000e+01   1.4833916e-01
   1.0520000e+02   9.0500000e+01   1.5530636e-01
   1.0520000e+02   9.0800000e+01   1.5040801e-01
   1.0520000e+02   9.1100000e+01   1.3372377e-01
   1.0520000e+02   9.1400000e+01   1.0769837e-01
   1.0520000e+02   9.1700000e+01   7.6704312e-02
   1.0520000e+02   9.2000000e+01   4.6028095e-02
   1.0520000e+02   9.2300000e+01   2.0714172e-02
   1.0520000e+02   9.2600000e+01   4.6582575e-03
   1.0520000e+02   9.2900000e+01   8.7666278e-05
   1.0520000e+02   9.3200000e+01   7.3466888e-03
   1.0520000e+02   9.3500000e+01   2.4852650e-02
   1.0520000e+02   9.3800000e+01   4.9178404e-02
   1.0520000e+02   9.4100000e+01   7.5354296e-02
   1.0520000e+02   9.4400000e+01   9.7560383e-02
   1.0520000e+02   9.4700000e+01   1.1029951e-01
   1.0520000e+02   9.5000000e+01   1.0987390e-01
   1.0520000e+02   9.5300000e+01   9.5672716e-02
   1.0520000e+02   9.5600000e+01   7.0700559e-02
   1.0520000e+02   9.5900000e+01   4.1099847e-02
   1.0520000e+02   9.6200000e+01   1.4927892e-02
   1.0520000e+02   9.6500000e+01   7.3213616e-04
   1.0520000e+02   9.6800000e+01   6.3481377e-03
   1.0520000e+02   9.7100000e+01   3.8014937e-02
   1.0520000e+02   9.7400000e+01   9.9647312e-02
   1.0520000e+02   9.7700000e+01   1.9206699e-01
   1.0520000e+02   9.8000000e+01   3.1216847e-01
   1.0520000e+02   9.8300000e+01   4.5229770e-01
   1.0520000e+02   9.8600000e+01   6.0039287e-01
   1.0520000e+02   9.8900000e+01   7.4141992e-01
   1.0520000e+02   9.9200000e+01   8.6012324e-01
   1.0520000e+02   9.9500000e+01   9.4428042e-01
   1.0520000e+02   9.9800000e+01   9.8713669e-01
   1.0520000e+02   1.0010000e+02   9.8804775e-01
   1.0520000e+02   1.0040000e+02   9.5135043e-01
   1.0520000e+02   1.0070000e+02   8.8430090e-01
   1.0520000e+02   1.0100000e+02   7.9505181e-01
   1.0520000e+02   1.0130000e+02   6.9124849e-01
   1.0520000e+02   1.0160000e+02   5.7936052e-01
   1.0520000e+02   1.0190000e+02   4.6460284e-01
   1.0520000e+02   1.0220000e+02   3.5125636e-01
   1.0520000e+02   1.0250000e+02   2.4328225e-01
   1.0520000e+02   1.0280000e+02   1.4526931e-01
   1.0520000e+02   1.0310000e+02   6.3942573e-02
   1.0520000e+02   1.0340000e+02   1.0679388e-02
   1.0520000e+02   1.0370000e+02   5.4512281e-03
   1.0520000e+02   1.0400000e+02   8.0723681e-02
   1.0520000e+02   1.0430000e+02   2.7457871e-01
   1.0520000e+02   1.0460000e+02   5.8351374e-01
   1.0520000e+02   1.0490000e+02   8.8398791e-01
   1.0520000e+02   1.0520000e+02   1.0000000e+00
   1.0520000e+02   1.0550000e+02   9.0990860e-01
   1.0520000e+02   1.0580000e+02   7.1906496e-01
   1.0520000e+02   1.0610000e+02   5.1415012e-01
   1.0520000e+02   1.0640000e+02   3.3212442e-01
   1.0520000e+02   1.0670000e+02   1.8425224e-01
   1.0520000e+02   1.0700000e+02   7.5000044e-02
   1.0520000e+02   1.0730000e+02   1.1150332e-02
   1.0520000e+02   1.0760000e+02   6.5597514e-03
   1.0520000e+02   1.0790000e+02   8.3948674e-02
   1.0520000e+02   1.0820000e+02   2.6718274e-01
   1.0520000e+02   1.0850000e+02   5.4808775e-01
   1.0520000e+02   1.0880000e+02   8.3571031e-01
   1.0520000e+02   1.0910000e+02   9.8676793e-01
   1.0520000e+02   1.0940000e+02   9.4736894e-01
   1.0520000e+02   1.0970000e+02   7.8458664e-01
   1.0520000e+02   1.1000000e+02   5.8384253e-01
   1.0550000e+02   8.0000000e+01   1.1801976e-01
   1.0550000e+02   8.0300000e+01   3.5469905e-02
   1.0550000e+02   8.0600000e+01   3.0548912e-05
   1.0550000e+02   8.0900000e+01   4.5812800e-02
   1.0550000e+02   8.1200000e+01   1.9531836e-01
   1.0550000e+02   8.1500000e+01   4.0431063e-01
   1.0550000e+02   8.1800000e+01   5.6466226e-01
   1.0550000e+02   8.2100000e+01   6.1417334e-01
   1.0550000e+02   8.2400000e+01   5.7387041e-01
   1.0550000e+02   8.2700000e+01   4.8736137e-01
   1.0550000e+02   8.3000000e+01   3.8415402e-01
   1.0550000e+02   8.3300000e+01   2.7895344e-01
   1.0550000e+02   8.3600000e+01   1.7912027e-01
   1.0550000e+02   8.3900000e+01   9.0838765e-02
   1.0550000e+02   8.4200000e+01   2.4469153e-02
   1.0550000e+02   8.4500000e+01   3.7605595e-04
   1.0550000e+02   8.4800000e+01   5.0005177e-02
   1.0550000e+02   8.5100000e+01   1.8888225e-01
   1.0550000e+02   8.5400000e+01   3.5823182e-01
   1.0550000e+02   8.5700000e+01   4.5608291e-01
   1.0550000e+02   8.6000000e+01   4.5678427e-01
   1.0550000e+02   8.6300000e+01   4.0086578e-01
   1.0550000e+02   8.6600000e+01   3.2640193e-01
   1.0550000e+02   8.6900000e+01   2.5225648e-01
   1.0550000e+02   8.7200000e+01   1.8558872e-01
   1.0550000e+02   8.7500000e+01   1.2864378e-01
   1.0550000e+02   8.7800000e+01   8.1972141e-02
   1.0550000e+02   8.8100000e+01   4.5687133e-02
   1.0550000e+02   8.8400000e+01   1.9878988e-02
   1.0550000e+02   8.8700000e+01   4.6691442e-03
   1.0550000e+02   8.9000000e+01   8.1999864e-05
   1.0550000e+02   8.9300000e+01   5.7944462e-03
   1.0550000e+02   8.9600000e+01   2.0801436e-02
   1.0550000e+02   8.9900000e+01   4.3072641e-02
   1.0550000e+02   9.0200000e+01   6.9347619e-02
   1.0550000e+02   9.0500000e+01   9.5273408e-02
   1.0550000e+02   9.0800000e+01   1.1603929e-01
   1.0550000e+02   9.1100000e+01   1.2744574e-01
   1.0550000e+02   9.1400000e+01   1.2704359e-01
   1.0550000e+02   9.1700000e+01   1.1484114e-01
   1.0550000e+02   9.2000000e+01   9.3275251e-02
   1.0550000e+02   9.2300000e+01   6.6538984e-02
   1.0550000e+02   9.2600000e+01   3.9624888e-02
   1.0550000e+02   9.2900000e+01   1.7418366e-02
   1.0550000e+02   9.3200000e+01   3.9763374e-03
   1.0550000e+02   9.3500000e+01   1.9556197e-03
   1.0550000e+02   9.3800000e+01   1.2119912e-02
   1.0550000e+02   9.4100000e+01   3.2950103e-02
   1.0550000e+02   9.4400000e+01   6.0538362e-02
   1.0550000e+02   9.4700000e+01   8.9038646e-02
   1.0550000e+02   9.5000000e+01   1.1183246e-01
   1.0550000e+02   9.5300000e+01   1.2321569e-01
   1.0550000e+02   9.5600000e+01   1.2003240e-01
   1.0550000e+02   9.5900000e+01   1.0261907e-01
   1.0550000e+02   9.6200000e+01   7.4785630e-02
   1.0550000e+02   9.6500000e+01   4.3047720e-02
   1.0550000e+02   9.6800000e+01   1.5553925e-02
   1.0550000e+02   9.7100000e+01   1.0326935e-03
   1.0550000e+02   9.7400000e+01   7.8124764e-03
   1.0550000e+02   9.7700000e+01   4.2773580e-02
   1.0550000e+02   9.8000000e+01   1.1009143e-01
   1.0550000e+02   9.8300000e+01   2.0984923e-01
   1.0550000e+02   9.8600000e+01   3.3695635e-01
   1.0550000e+02   9.8900000e+01   4.8107624e-01
   1.0550000e+02   9.9200000e+01   6.2810619e-01
   1.0550000e+02   9.9500000e+01   7.6303135e-01
   1.0550000e+02   9.9800000e+01   8.7311803e-01
   1.0550000e+02   1.0010000e+02   9.5014798e-01
   1.0550000e+02   1.0040000e+02   9.9099016e-01
   1.0550000e+02   1.0070000e+02   9.9672706e-01
   1.0550000e+02   1.0100000e+02   9.7109345e-01
   1.0550000e+02   1.0130000e+02   9.1894965e-01
   1.0550000e+02   1.0160000e+02   8.4517670e-01
   1.0550000e+02   1.0190000e+02   7.5406958e-01
   1.0550000e+02   1.0220000e+02   6.4915421e-01
   1.0550000e+02   1.0250000e+02   5.3335114e-01
   1.0550000e+02   1.0280000e+02   4.0951491e-01
   1.0550000e+02   1.0310000e+02   2.8159868e-01
   1.0550000e+02   1.0340000e+02   1.5710739e-01
   1.0550000e+02   1.0370000e+02   5.2142040e-02
   1.0550000e+02   1.0400000e+02   2.6941728e-04
   1.0550000e+02   1.0430000e+02   5.9738425e-02
   1.0550000e+02   1.0460000e+02   2.8627529e-01
   1.0550000e+02   1.0490000e+02   6.3145785e-01
   1.0550000e+02   1.0520000e+02   9.0990860e-01
   1.0550000e+02   1.0550000e+02   1.0000000e+00
   1.0550000e+02   1.0580000e+02   9.3694547e-01
   1.0550000e+02   1.0610000e+02   7.9771098e-01
   1.0550000e+02   1.0640000e+02   6.3185241e-01
   1.0550000e+02   1.0670000e+02   4.6277163e-01
   1.0550000e+02   1.0700000e+02   3.0187028e-01
   1.0550000e+02   1.0730000e+02   1.5874174e-01
   1.0550000e+02   1.0760000e+02   4.8725128e-02
   1.0550000e+02   1.0790000e+02   8.5921699e-05
   1.0550000e+02   1.0820000e+02   5.6874995e-02
   1.0550000e+02   1.0850000e+02   2.5770316e-01
   1.0550000e+02   1.0880000e+02   5.6997714e-01
   1.0550000e+02   1.0910000e+02   8.5592039e-01
   1.0550000e+02   1.0940000e+02   9.9031878e-01
   1.0550000e+02   1.0970000e+02   9.6813807e-01
   1.0550000e+02   1.1000000e+02   8.5056590e-01
   1.0580000e+02   8.0000000e+01   3.0027094e-01
   1.0580000e+02   8.0300000e+01   1.5727365e-01
   1.0580000e+02   8.0600000e+01   4.1772487e-02
   1.0580000e+02   8.0900000e+01   1.1785281e-03
   1.0580000e+02   8.1200000e+01   9.2645006e-02
   1.0580000e+02   8.1500000e+01   3.1339842e-01
   1.0580000e+02   8.1800000e+01   5.5349233e-01
   1.0580000e+02   8.2100000e+01   7.0203247e-01
   1.0580000e+02   8.2400000e+01   7.4040759e-01
   1.0580000e+02   8.2700000e+01   7.0150527e-01
   1.0580000e+02   8.3000000e+01   6.1808540e-01
   1.0580000e+02   8.3300000e+01   5.0997850e-01
   1.0580000e+02   8.3600000e+01   3.8765439e-01
   1.0580000e+02   8.3900000e+01   2.5808051e-01
   1.0580000e+02   8.4200000e+01   1.3136128e-01
   1.0580000e+02   8.4500000e+01   3.0684937e-02
   1.0580000e+02   8.4800000e+01   3.6396563e-03
   1.0580000e+02   8.5100000e+01   1.0575908e-01
   1.0580000e+02   8.5400000e+01   3.1521212e-01
   1.0580000e+02   8.5700000e+01   5.0530251e-01
   1.0580000e+02   8.6000000e+01   5.9251994e-01
   1.0580000e+02   8.6300000e+01   5.9119665e-01
   1.0580000e+02   8.6600000e+01   5.4161645e-01
   1.0580000e+02   8.6900000e+01   4.7146013e-01
   1.0580000e+02   8.7200000e+01   3.9500883e-01
   1.0580000e+02   8.7500000e+01   3.1911942e-01
   1.0580000e+02   8.7800000e+01   2.4724585e-01
   1.0580000e+02   8.8100000e+01   1.8146530e-01
   1.0580000e+02   8.8400000e+01   1.2341810e-01
   1.0580000e+02   8.8700000e+01   7.4708073e-02
   1.0580000e+02   8.9000000e+01   3.7002126e-02
   1.0580000e+02   8.9300000e+01   1.1906572e-02
   1.0580000e+02   8.9600000e+01   6.3264822e-04
   1.0580000e+02   8.9900000e+01   3.4737086e-03
   1.0580000e+02   9.0200000e+01   1.9201396e-02
   1.0580000e+02   9.0500000e+01   4.4623915e-02
   1.0580000e+02   9.0800000e+01   7.4640235e-02
   1.0580000e+02   9.1100000e+01   1.0302011e-01
   1.0580000e+02   9.1400000e+01   1.2378858e-01
   1.0580000e+02   9.1700000e+01   1.3269997e-01
   1.0580000e+02   9.2000000e+01   1.2819448e-01
   1.0580000e+02   9.2300000e+01   1.1154315e-01
   1.0580000e+02   9.2600000e+01   8.6322411e-02
   1.0580000e+02   9.2900000e+01   5.7573916e-02
   1.0580000e+02   9.3200000e+01   3.0929727e-02
   1.0580000e+02   9.3500000e+01   1.1785815e-02
   1.0580000e+02   9.3800000e+01   4.4705403e-03
   1.0580000e+02   9.4100000e+01   1.1367516e-02
   1.0580000e+02   9.4400000e+01   3.2109399e-02
   1.0580000e+02   9.4700000e+01   6.3168160e-02
   1.0580000e+02   9.5000000e+01   9.8242170e-02
   1.0580000e+02   9.5300000e+01   1.2960152e-01
   1.0580000e+02   9.5600000e+01   1.5005447e-01
   1.0580000e+02   9.5900000e+01   1.5480742e-01
   1.0580000e+02   9.6200000e+01   1.4256463e-01
   1.0580000e+02   9.6500000e+01   1.1568340e-01
   1.0580000e+02   9.6800000e+01   7.9650203e-02
   1.0580000e+02   9.7100000e+01   4.2265937e-02
   1.0580000e+02   9.7400000e+01   1.2756764e-02
   1.0580000e+02   9.7700000e+01   7.7601779e-04
   1.0580000e+02   9.8000000e+01   1.5123605e-02
   1.0580000e+02   9.8300000e+01   6.2091456e-02
   1.0580000e+02   9.8600000e+01   1.4366518e-01
   1.0580000e+02   9.8900000e+01   2.5623064e-01
   1.0580000e+02   9.9200000e+01   3.9059854e-01
   1.0580000e+02   9.9500000e+01   5.3373085e-01
   1.0580000e+02   9.9800000e+01   6.7165433e-01
   1.0580000e+02   1.0010000e+02   7.9235844e-01
   1.0580000e+02   1.0040000e+02   8.8758345e-01
   1.0580000e+02   1.0070000e+02   9.5315048e-01
   1.0580000e+02   1.0100000e+02   9.8820730e-01
   1.0580000e+02   1.0130000e+02   9.9402572e-01
   1.0580000e+02   1.0160000e+02   9.7284902e-01
   1.0580000e+02   1.0190000e+02   9.2702398e-01
   1.0580000e+02   1.0220000e+02   8.5845694e-01
   1.0580000e+02   1.0250000e+02   7.6836088e-01
   1.0580000e+02   1.0280000e+02   6.5730561e-01
   1.0580000e+02   1.0310000e+02   5.2576997e-01
   1.0580000e+02   1.0340000e+02   3.7585851e-01
   1.0580000e+02   1.0370000e+02   2.1587229e-01
   1.0580000e+02   1.0400000e+02   7.0914811e-02
   1.0580000e+02   1.0430000e+02   4.4289294e-05
   1.0580000e+02   1.0460000e+02   9.3630376e-02
   1.0580000e+02   1.0490000e+02   3.8047999e-01
   1.0580000e+02   1.0520000e+02   7.1906496e-01
   1.0580000e+02   1.0550000e+02   9.3694547e-01
   1.0580000e+02   1.0580000e+02   1.0000000e+00
   1.0580000e+02   1.0610000e+02   9.5543194e-01
   1.0580000e+02   1.0640000e+02   8.4961420e-01
   1.0580000e+02   1.0670000e+02   7.0968378e-01
   1.0580000e+02   1.0700000e+02   5.4971544e-01
   1.0580000e+02   1.0730000e+02   3.7898101e-01
   1.0580000e+02   1.0760000e+02   2.0977149e-01
   1.0580000e+02   1.0790000e+02   6.7169763e-02
   1.0580000e+02   1.0820000e+02   1.4331694e-04
   1.0580000e+02   1.0850000e+02   7.6469331e-02
   1.0580000e+02   1.0880000e+02   3.2252139e-01
   1.0580000e+02   1.0910000e+02   6.4374480e-01
   1.0580000e+02   1.0940000e+02   8.8899538e-01
   1.0580000e+02   1.0970000e+02   9.9303311e-01
   1.0580000e+02   1.1000000e+02   9.7922298e-01
   1.0610000e+02   8.0000000e+01   4.8241057e-01
   1.0610000e+02   8.0300000e+01   3.0735486e-01
   1.0610000e+02   8.0600000e+01   1.3452736e-01
   1.0610000e+02   8.0900000e+01   1.4958927e-02
   1.0610000e+02   8.1200000e+01   2.8981002e-02
   1.0610000e+02   8.1500000e+01   2.1622996e-01
   1.0610000e+02   8.1800000e+01   4.8755736e-01
   1.0610000e+02   8.2100000e+01   7.0573482e-01
   1.0610000e+02   8.2400000e+01   8.1594082e-01
   1.0610000e+02   8.2700000e+01   8.3342827e-01
   1.0610000e+02   8.3000000e+01   7.8743921e-01
   1.0610000e+02   8.3300000e+01   6.9881167e-01
   1.0610000e+02   8.3600000e+01   5.7886126e-01
   1.0610000e+02   8.3900000e+01   4.3367895e-01
   1.0610000e+02   8.4200000e+01   2.7064847e-01
   1.0610000e+02   8.4500000e+01   1.1050330e-01
   1.0610000e+02   8.4800000e+01   6.9936512e-03
   1.0610000e+02   8.5100000e+01   4.5595179e-02
   1.0610000e+02   8.5400000e+01   2.4920505e-01
   1.0610000e+02   8.5700000e+01   4.9413653e-01
   1.0610000e+02   8.6000000e+01   6.5423050e-01
   1.0610000e+02   8.6300000e+01   7.1231413e-01
   1.0610000e+02   8.6600000e+01   7.0160189e-01
   1.0610000e+02   8.6900000e+01   6.5273643e-01
   1.0610000e+02   8.7200000e+01   5.8425978e-01
   1.0610000e+02   8.7500000e+01   5.0631451e-01
   1.0610000e+02   8.7800000e+01   4.2458255e-01
   1.0610000e+02   8.8100000e+01   3.4265924e-01
   1.0610000e+02   8.8400000e+01   2.6333539e-01
   1.0610000e+02   8.8700000e+01   1.8927597e-01
   1.0610000e+02   8.9000000e+01   1.2334783e-01
   1.0610000e+02   8.9300000e+01   6.8679157e-02
   1.0610000e+02   8.9600000e+01   2.8436779e-02
   1.0610000e+02   8.9900000e+01   5.2836763e-03
   1.0610000e+02   9.0200000e+01   5.4784966e-04
   1.0610000e+02   9.0500000e+01   1.3309693e-02
   1.0610000e+02   9.0800000e+01   3.9824230e-02
   1.0610000e+02   9.1100000e+01   7.3744545e-02
   1.0610000e+02   9.1400000e+01   1.0732103e-01
   1.0610000e+02   9.1700000e+01   1.3321333e-01
   1.0610000e+02   9.2000000e+01   1.4618158e-01
   1.0610000e+02   9.2300000e+01   1.4404684e-01
   1.0610000e+02   9.2600000e+01   1.2778443e-01
   1.0610000e+02   9.2900000e+01   1.0101271e-01
   1.0610000e+02   9.3200000e+01   6.9220616e-02
   1.0610000e+02   9.3500000e+01   3.8916923e-02
   1.0610000e+02   9.3800000e+01   1.6689221e-02
   1.0610000e+02   9.4100000e+01   8.0860358e-03
   1.0610000e+02   9.4400000e+01   1.6347374e-02
   1.0610000e+02   9.4700000e+01   4.1271118e-02
   1.0610000e+02   9.5000000e+01   7.8738308e-02
   1.0610000e+02   9.5300000e+01   1.2135765e-01
   1.0610000e+02   9.5600000e+01   1.6021399e-01
   1.0610000e+02   9.5900000e+01   1.8710480e-01
   1.0610000e+02   9.6200000e+01   1.9642155e-01
   1.0610000e+02   9.6500000e+01   1.8615321e-01
   1.0610000e+02   9.6800000e+01   1.5802544e-01
   1.0610000e+02   9.7100000e+01   1.1711086e-01
   1.0610000e+02   9.7400000e+01   7.1216435e-02
   1.0610000e+02   9.7700000e+01   3.0122639e-02
   1.0610000e+02   9.8000000e+01   4.5241890e-03
   1.0610000e+02   9.8300000e+01   4.4716456e-03
   1.0610000e+02   9.8600000e+01   3.7333752e-02
   1.0610000e+02   9.8900000e+01   1.0575367e-01
   1.0610000e+02   9.9200000e+01   2.0646785e-01
   1.0610000e+02   9.9500000e+01   3.3075124e-01
   1.0610000e+02   9.9800000e+01   4.6650369e-01
   1.0610000e+02   1.0010000e+02   6.0109722e-01
   1.0610000e+02   1.0040000e+02   7.2379265e-01
   1.0610000e+02   1.0070000e+02   8.2698582e-01
   1.0610000e+02   1.0100000e+02   9.0626610e-01
   1.0610000e+02   1.0130000e+02   9.5972293e-01
   1.0610000e+02   1.0160000e+02   9.8698767e-01
   1.0610000e+02   1.0190000e+02   9.8832657e-01
   1.0610000e+02   1.0220000e+02   9.6390888e-01
   1.0610000e+02   1.0250000e+02   9.1325927e-01
   1.0610000e+02   1.0280000e+02   8.3488956e-01
   1.0610000e+02   1.0310000e+02   7.2622705e-01
   1.0610000e+02   1.0340000e+02   5.8437188e-01
   1.0610000e+02   1.0370000e+02   4.0936912e-01
   1.0610000e+02   1.0400000e+02   2.1420206e-01
   1.0610000e+02   1.0430000e+02   4.6995024e-02
   1.0610000e+02   1.0460000e+02   9.7090413e-03
   1.0610000e+02   1.0490000e+02   1.9094271e-01
   1.0610000e+02   1.0520000e+02   5.1415012e-01
   1.0610000e+02   1.0550000e+02   7.9771098e-01
   1.0610000e+02   1.0580000e+02   9.5543194e-01
   1.0610000e+02   1.0610000e+02   1.0000000e+00
   1.0610000e+02   1.0640000e+02   9.6596305e-01
   1.0610000e+02   1.0670000e+02   8.7827525e-01
   1.0610000e+02   1.0700000e+02   7.5049151e-01
   1.0610000e+02   1.0730000e+02   5.8976394e-01
   1.0610000e+02   1.0760000e+02   4.0335587e-01
   1.0610000e+02   1.0790000e+02   2.0870433e-01
   1.0610000e+02   1.0820000e+02   4.9353466e-02
   1.0610000e+02   1.0850000e+02   4.6409669e-03
   1.0610000e+02   1.0880000e+02   1.4602681e-01
   1.0610000e+02   1.0910000e+02   4.3434252e-01
   1.0610000e+02   1.0940000e+02   7.2598292e-01
   1.0610000e+02   1.0970000e+02   9.1717779e-01
   1.0610000e+02   1.1000000e+02   9.9446069e-01
   1.0640000e+02   8.0000000e+01   6.3766758e-01
   1.0640000e+02   8.0300000e+01   4.5404551e-01
   1.0640000e+02   8.0600000e+01   2.4759757e-01
   1.0640000e+02   8.0900000e+01   6.6083181e-02
   1.0640000e+02   8.1200000e+01   1.9214900e-03
   1.0640000e+02   8.1500000e+01   1.3121704e-01
   1.0640000e+02   8.1800000e+01   3.9719659e-01
   1.0640000e+02   8.2100000e+01   6.5499939e-01
   1.0640000e+02   8.2400000e+01   8.2143923e-01
   1.0640000e+02   8.2700000e+01   8.9234114e-01
   1.0640000e+02   8.3000000e+01   8.8954677e-01
   1.0640000e+02   8.3300000e+01   8.3205377e-01
   1.0640000e+02   8.3600000e+01   7.3041363e-01
   1.0640000e+02   8.3900000e+01   5.8889070e-01
   1.0640000e+02   8.4200000e+01   4.1095108e-01
   1.0640000e+02   8.4500000e+01   2.1178046e-01
   1.0640000e+02   8.4800000e+01   4.3761347e-02
   1.0640000e+02   8.5100000e+01   1.1029768e-02
   1.0640000e+02   8.5400000e+01   1.7938872e-01
   1.0640000e+02   8.5700000e+01   4.4596210e-01
   1.0640000e+02   8.6000000e+01   6.5858834e-01
   1.0640000e+02   8.6300000e+01   7.6999025e-01
   1.0640000e+02   8.6600000e+01   8.0130092e-01
   1.0640000e+02   8.6900000e+01   7.8180897e-01
   1.0640000e+02   8.7200000e+01   7.3177177e-01
   1.0640000e+02   8.7500000e+01   6.6323426e-01
   1.0640000e+02   8.7800000e+01   5.8331541e-01
   1.0640000e+02   8.8100000e+01   4.9659866e-01
   1.0640000e+02   8.8400000e+01   4.0658148e-01
   1.0640000e+02   8.8700000e+01   3.1654380e-01
   1.0640000e+02   8.9000000e+01   2.3006812e-01
   1.0640000e+02   8.9300000e+01   1.5128987e-01
   1.0640000e+02   8.9600000e+01   8.4842833e-02
   1.0640000e+02   8.9900000e+01   3.5405855e-02
   1.0640000e+02   9.0200000e+01   6.7951460e-03
   1.0640000e+02   9.0500000e+01   7.2925657e-04
   1.0640000e+02   9.0800000e+01   1.5688524e-02
   1.0640000e+02   9.1100000e+01   4.6495962e-02
   1.0640000e+02   9.1400000e+01   8.5077216e-02
   1.0640000e+02   9.1700000e+01   1.2227226e-01
   1.0640000e+02   9.2000000e+01   1.4997620e-01
   1.0640000e+02   9.2300000e+01   1.6278127e-01
   1.0640000e+02   9.2600000e+01   1.5871170e-01
   1.0640000e+02   9.2900000e+01   1.3916088e-01
   1.0640000e+02   9.3200000e+01   1.0837213e-01
   1.0640000e+02   9.3500000e+01   7.2717704e-02
   1.0640000e+02   9.3800000e+01   3.9813995e-02
   1.0640000e+02   9.4100000e+01   1.7361135e-02
   1.0640000e+02   9.4400000e+01   1.1639218e-02
   1.0640000e+02   9.4700000e+01   2.5858489e-02
   1.0640000e+02   9.5000000e+01   5.8912581e-02
   1.0640000e+02   9.5300000e+01   1.0520778e-01
   1.0640000e+02   9.5600000e+01   1.5587574e-01
   1.0640000e+02   9.5900000e+01   2.0097715e-01
   1.0640000e+02   9.6200000e+01   2.3181825e-01
   1.0640000e+02   9.6500000e+01   2.4261386e-01
   1.0640000e+02   9.6800000e+01   2.3125417e-01
   1.0640000e+02   9.7100000e+01   1.9939089e-01
   1.0640000e+02   9.7400000e+01   1.5217706e-01
   1.0640000e+02   9.7700000e+01   9.7826087e-02
   1.0640000e+02   9.8000000e+01   4.6895137e-02
   1.0640000e+02   9.8300000e+01   1.1037865e-02
   1.0640000e+02   9.8600000e+01   1.0675913e-03
   1.0640000e+02   9.8900000e+01   2.4580893e-02
   1.0640000e+02   9.9200000e+01   8.3921572e-02
   1.0640000e+02   9.9500000e+01   1.7545347e-01
   1.0640000e+02   9.9800000e+01   2.9060744e-01
   1.0640000e+02   1.0010000e+02   4.1823561e-01
   1.0640000e+02   1.0040000e+02   5.4718518e-01
   1.0640000e+02   1.0070000e+02   6.6813217e-01
   1.0640000e+02   1.0100000e+02   7.7432582e-01
   1.0640000e+02   1.0130000e+02   8.6143895e-01
   1.0640000e+02   1.0160000e+02   9.2692544e-01
   1.0640000e+02   1.0190000e+02   9.6922026e-01
   1.0640000e+02   1.0220000e+02   9.8695855e-01
   1.0640000e+02   1.0250000e+02   9.7825666e-01
   1.0640000e+02   1.0280000e+02   9.4003604e-01
   1.0640000e+02   1.0310000e+02   8.6741831e-01
   1.0640000e+02   1.0340000e+02   7.5353231e-01
   1.0640000e+02   1.0370000e+02   5.9116847e-01
   1.0640000e+02   1.0400000e+02   3.8076882e-01
   1.0640000e+02   1.0430000e+02   1.5380032e-01
   1.0640000e+02   1.0460000e+02   7.4177062e-03
   1.0640000e+02   1.0490000e+02   6.9638818e-02
   1.0640000e+02   1.0520000e+02   3.3212442e-01
   1.0640000e+02   1.0550000e+02   6.3185241e-01
   1.0640000e+02   1.0580000e+02   8.4961420e-01
   1.0640000e+02   1.0610000e+02   9.6596305e-01
   1.0640000e+02   1.0640000e+02   1.0000000e+00
   1.0640000e+02   1.0670000e+02   9.7109223e-01
   1.0640000e+02   1.0700000e+02   8.9033428e-01
   1.0640000e+02   1.0730000e+02   7.6194823e-01
   1.0640000e+02   1.0760000e+02   5.8769357e-01
   1.0640000e+02   1.0790000e+02   3.7571211e-01
   1.0640000e+02   1.0820000e+02   1.5839403e-01
   1.0640000e+02   1.0850000e+02   1.3649967e-02
   1.0640000e+02   1.0880000e+02   4.2199488e-02
   1.0640000e+02   1.0910000e+02   2.5939004e-01
   1.0640000e+02   1.0940000e+02   5.4926011e-01
   1.0640000e+02   1.0970000e+02   7.8927291e-01
   1.0640000e+02   1.1000000e+02   9.3548167e-01
   1.0670000e+02   8.0000000e+01   7.5913803e-01
   1.0670000e+02   8.0300000e+01   5.8522733e-01
   1.0670000e+02   8.0600000e+01   3.6602138e-01
   1.0670000e+02   8.0900000e+01   1.4120218e-01
   1.0670000e+02   8.1200000e+01   5.8613585e-03
   1.0670000e+02   8.1500000e+01   6.4623689e-02
   1.0670000e+02   8.1800000e+01   2.9856438e-01
   1.0670000e+02   8.2100000e+01   5.6983414e-01
   1.0670000e+02   8.2400000e+01   7.7546200e-01
   1.0670000e+02   8.2700000e+01   8.9239392e-01
   1.0670000e+02   8.3000000e+01   9.3290217e-01
   1.0670000e+02   8.3300000e+01   9.1220624e-01
   1.0670000e+02   8.3600000e+01   8.3897201e-01
   1.0670000e+02   8.3900000e+01   7.1510870e-01
   1.0670000e+02   8.4200000e+01   5.3965281e-01
   1.0670000e+02   8.4500000e+01   3.2047113e-01
   1.0670000e+02   8.4800000e+01   1.0308755e-01
   1.0670000e+02   8.5100000e+01   6.3826277e-05
   1.0670000e+02   8.5400000e+01   1.1458995e-01
   1.0670000e+02   8.5700000e+01   3.7588103e-01
   1.0670000e+02   8.6000000e+01   6.2072817e-01
   1.0670000e+02   8.6300000e+01   7.7571431e-01
   1.0670000e+02   8.6600000e+01   8.4731903e-01
   1.0670000e+02   8.6900000e+01   8.6038512e-01
   1.0670000e+02   8.7200000e+01   8.3481833e-01
   1.0670000e+02   8.7500000e+01   7.8334900e-01
   1.0670000e+02   8.7800000e+01   7.1380349e-01
   1.0670000e+02   8.8100000e+01   6.3126162e-01
   1.0670000e+02   8.8400000e+01   5.3952668e-01
   1.0670000e+02   8.8700000e+01   4.4209871e-01
   1.0670000e+02   8.9000000e+01   3.4284094e-01
   1.0670000e+02   8.9300000e+01   2.4640799e-01
   1.0670000e+02   8.9600000e+01   1.5838476e-01
   1.0670000e+02   8.9900000e+01   8.4995358e-02
   1.0670000e+02   9.0200000e+01   3.2240085e-02
   1.0670000e+02   9.0500000e+01   4.4827175e-03
   1.0670000e+02   9.0800000e+01   2.8567247e-03
   1.0670000e+02   9.1100000e+01   2.4204743e-02
   1.0670000e+02   9.1400000e+01   6.1253308e-02
   1.0670000e+02   9.1700000e+01   1.0417037e-01
   1.0670000e+02   9.2000000e+01   1.4289578e-01
   1.0670000e+02   9.2300000e+01   1.6929472e-01
   1.0670000e+02   9.2600000e+01   1.7848618e-01
   1.0670000e+02   9.2900000e+01   1.6927219e-01
   1.0670000e+02   9.3200000e+01   1.4395873e-01
   1.0670000e+02   9.3500000e+01   1.0786564e-01
   1.0670000e+02   9.3800000e+01   6.8614268e-02
   1.0670000e+02   9.4100000e+01   3.5074558e-02
   1.0670000e+02   9.4400000e+01   1.5819372e-02
   1.0670000e+02   9.4700000e+01   1.7165237e-02
   1.0670000e+02   9.5000000e+01   4.1301020e-02
   1.0670000e+02   9.5300000e+01   8.5304323e-02
   1.0670000e+02   9.5600000e+01   1.4164209e-01
   1.0670000e+02   9.5900000e+01   2.0004465e-01
   1.0670000e+02   9.6200000e+01   2.4995704e-01
   1.0670000e+02   9.6500000e+01   2.8265361e-01
   1.0670000e+02   9.6800000e+01   2.9254039e-01
   1.0670000e+02   9.7100000e+01   2.7770551e-01
   1.0670000e+02   9.7400000e+01   2.4003127e-01
   1.0670000e+02   9.7700000e+01   1.8510193e-01
   1.0670000e+02   9.8000000e+01   1.2188377e-01
   1.0670000e+02   9.8300000e+01   6.1913413e-02
   1.0670000e+02   9.8600000e+01   1.7697468e-02
   1.0670000e+02   9.8900000e+01   3.3874233e-04
   1.0670000e+02   9.9200000e+01   1.6985340e-02
   1.0670000e+02   9.9500000e+01   6.9128834e-02
   1.0670000e+02   9.9800000e+01   1.5256443e-01
   1.0670000e+02   1.0010000e+02   2.5898370e-01
   1.0670000e+02   1.0040000e+02   3.7834966e-01
   1.0670000e+02   1.0070000e+02   5.0102153e-01
   1.0670000e+02   1.0100000e+02   6.1902364e-01
   1.0670000e+02   1.0130000e+02   7.2640934e-01
   1.0670000e+02   1.0160000e+02   8.1898938e-01
   1.0670000e+02   1.0190000e+02   8.9373319e-01
   1.0670000e+02   1.0220000e+02   9.4804374e-01
   1.0670000e+02   1.0250000e+02   9.7897341e-01
   1.0670000e+02   1.0280000e+02   9.8235007e-01
   1.0670000e+02   1.0310000e+02   9.5175688e-01
   1.0670000e+02   1.0340000e+02   8.7748864e-01
   1.0670000e+02   1.0370000e+02   7.4651603e-01
   1.0670000e+02   1.0400000e+02   5.4766274e-01
   1.0670000e+02   1.0430000e+02   2.9322821e-01
   1.0670000e+02   1.0460000e+02   6.4170415e-02
   1.0670000e+02   1.0490000e+02   9.3353944e-03
   1.0670000e+02   1.0520000e+02   1.8425224e-01
   1.0670000e+02   1.0550000e+02   4.6277163e-01
   1.0670000e+02   1.0580000e+02   7.0968378e-01
   1.0670000e+02   1.0610000e+02   8.7827525e-01
   1.0670000e+02   1.0640000e+02   9.7109223e-01
   1.0670000e+02   1.0670000e+02   1.0000000e+00
   1.0670000e+02   1.0700000e+02   9.7247058e-01
   1.0670000e+02   1.0730000e+02   8.8949617e-01
   1.0670000e+02   1.0760000e+02   7.4752295e-01
   1.0670000e+02   1.0790000e+02   5.4510275e-01
   1.0670000e+02   1.0820000e+02   3.0039222e-01
   1.0670000e+02   1.0850000e+02   8.0579844e-02
   1.0670000e+02   1.0880000e+02   1.3090203e-03
   1.0670000e+02   1.0910000e+02   1.2652050e-01
   1.0670000e+02   1.0940000e+02   3.7981768e-01
   1.0670000e+02   1.0970000e+02   6.3607489e-01
   1.0670000e+02   1.1000000e+02   8.2843700e-01
   1.0700000e+02   8.0000000e+01   8.4404519e-01
   1.0700000e+02   8.0300000e+01   6.9511491e-01
   1.0700000e+02   8.0600000e+01   4.8217947e-01
   1.0700000e+02   8.0900000e+01   2.3320036e-01
   1.0700000e+02   8.1200000e+01   3.7560863e-02
   1.0700000e+02   8.1500000e+01   1.9566408e-02
   1.0700000e+02   8.1800000e+01   2.0036535e-01
   1.0700000e+02   8.2100000e+01   4.6140519e-01
   1.0700000e+02   8.2400000e+01   6.8873416e-01
   1.0700000e+02   8.2700000e+01   8.4216631e-01
   1.0700000e+02   8.3000000e+01   9.2315885e-01
   1.0700000e+02   8.3300000e+01   9.4171993e-01
   1.0700000e+02   8.3600000e+01   9.0378084e-01
   1.0700000e+02   8.3900000e+01   8.0859517e-01
   1.0700000e+02   8.4200000e+01   6.5062341e-01
   1.0700000e+02   8.4500000e+01   4.2936289e-01
   1.0700000e+02   8.4800000e+01   1.7915114e-01
   1.0700000e+02   8.5100000e+01   1.1476451e-02
   1.0700000e+02   8.5400000e+01   5.9576410e-02
   1.0700000e+02   8.5700000e+01   2.9243492e-01
   1.0700000e+02   8.6000000e+01   5.4959201e-01
   1.0700000e+02   8.6300000e+01   7.3671553e-01
   1.0700000e+02   8.6600000e+01   8.4437681e-01
   1.0700000e+02   8.6900000e+01   8.9057556e-01
   1.0700000e+02   8.7200000e+01   8.9308662e-01
   1.0700000e+02   8.7500000e+01   8.6421808e-01
   1.0700000e+02   8.7800000e+01   8.1181977e-01
   1.0700000e+02   8.8100000e+01   7.4100568e-01
   1.0700000e+02   8.8400000e+01   6.5551452e-01
   1.0700000e+02   8.8700000e+01   5.5870649e-01
   1.0700000e+02   8.9000000e+01   4.5432555e-01
   1.0700000e+02   8.9300000e+01   3.4708186e-01
   1.0700000e+02   8.9600000e+01   2.4299255e-01
   1.0700000e+02   8.9900000e+01   1.4930576e-01
   1.0700000e+02   9.0200000e+01   7.3785419e-02
   1.0700000e+02   9.0500000e+01   2.3260270e-02
   1.0700000e+02   9.0800000e+01   1.7050190e-03
   1.0700000e+02   9.1100000e+01   8.5847714e-03
   1.0700000e+02   9.1400000e+01   3.8358119e-02
   1.0700000e+02   9.1700000e+01   8.1576103e-02
   1.0700000e+02   9.2000000e+01   1.2716143e-01
   1.0700000e+02   9.2300000e+01   1.6488866e-01
   1.0700000e+02   9.2600000e+01   1.8722249e-01
   1.0700000e+02   9.2900000e+01   1.9024291e-01
   1.0700000e+02   9.3200000e+01   1.7385836e-01
   1.0700000e+02   9.3500000e+01   1.4161814e-01
   1.0700000e+02   9.3800000e+01   1.0026074e-01
   1.0700000e+02   9.4100000e+01   5.8889541e-02
   1.0700000e+02   9.4400000e+01   2.7553602e-02
   1.0700000e+02   9.4700000e+01   1.5178899e-02
   1.0700000e+02   9.5000000e+01   2.7244615e-02
   1.0700000e+02   9.5300000e+01   6.4048163e-02
   1.0700000e+02   9.5600000e+01   1.2039438e-01
   1.0700000e+02   9.5900000e+01   1.8690921e-01
   1.0700000e+02   9.6200000e+01   2.5235815e-01
   1.0700000e+02   9.6500000e+01   3.0600088e-01
   1.0700000e+02   9.6800000e+01   3.3931129e-01
   1.0700000e+02   9.7100000e+01   3.4694888e-01
   1.0700000e+02   9.7400000e+01   3.2723429e-01
   1.0700000e+02   9.7700000e+01   2.8240678e-01
   1.0700000e+02   9.8000000e+01   2.1872022e-01
   1.0700000e+02   9.8300000e+01   1.4614334e-01
   1.0700000e+02   9.8600000e+01   7.7272940e-02
   1.0700000e+02   9.8900000e+01   2.5247431e-02
   1.0700000e+02   9.9200000e+01   1.0051628e-03
   1.0700000e+02   9.9500000e+01   1.0843109e-02
   1.0700000e+02   9.9800000e+01   5.5325194e-02
   1.0700000e+02   1.0010000e+02   1.2993830e-01
   1.0700000e+02   1.0040000e+02   2.2698060e-01
   1.0700000e+02   1.0070000e+02   3.3770571e-01
   1.0700000e+02   1.0100000e+02   4.5394321e-01
   1.0700000e+02   1.0130000e+02   5.6891489e-01
   1.0700000e+02   1.0160000e+02   6.7735522e-01
   1.0700000e+02   1.0190000e+02   7.7518006e-01
   1.0700000e+02   1.0220000e+02   8.5890233e-01
   1.0700000e+02   1.0250000e+02   9.2487696e-01
   1.0700000e+02   1.0280000e+02   9.6833596e-01
   1.0700000e+02   1.0310000e+02   9.8208067e-01
   1.0700000e+02   1.0340000e+02   9.5472823e-01
   1.0700000e+02   1.0370000e+02   8.6903509e-01
   1.0700000e+02   1.0400000e+02   7.0375635e-01
   1.0700000e+02   1.0430000e+02   4.5114527e-01
   1.0700000e+02   1.0460000e+02   1.6732648e-01
   1.0700000e+02   1.0490000e+02   4.7745191e-03
   1.0700000e+02   1.0520000e+02   7.5000044e-02
   1.0700000e+02   1.0550000e+02   3.0187028e-01
   1.0700000e+02   1.0580000e+02   5.4971544e-01
   1.0700000e+02   1.0610000e+02   7.5049151e-01
   1.0700000e+02   1.0640000e+02   8.9033428e-01
   1.0700000e+02   1.0670000e+02   9.7247058e-01
   1.0700000e+02   1.0700000e+02   1.0000000e+00
   1.0700000e+02   1.0730000e+02   9.7064378e-01
   1.0700000e+02   1.0760000e+02   8.7604682e-01
   1.0700000e+02   1.0790000e+02   7.0554584e-01
   1.0700000e+02   1.0820000e+02   4.6135982e-01
   1.0700000e+02   1.0850000e+02   1.9270721e-01
   1.0700000e+02   1.0880000e+02   1.6925554e-02
   1.0700000e+02   1.0910000e+02   3.8317596e-02
   1.0700000e+02   1.0940000e+02   2.2766598e-01
   1.0700000e+02   1.0970000e+02   4.7125781e-01
   1.0700000e+02   1.1000000e+02   6.8729784e-01
   1.0730000e+02   8.0000000e+01   8.8663352e-01
   1.0730000e+02   8.0300000e+01   7.7679851e-01
   1.0730000e+02   8.0600000e+01   5.8932055e-01
   1.0730000e+02   8.0900000e+01   3.3744788e-01
   1.0730000e+02   8.1200000e+01   9.6599904e-02
   1.0730000e+02   8.1500000e+01   3.9755648e-04
   1.0730000e+02   8.1800000e+01   1.0976731e-01
   1.0730000e+02   8.2100000e+01   3.3685087e-01
   1.0730000e+02   8.2400000e+01   5.6648330e-01
   1.0730000e+02   8.2700000e+01   7.4424955e-01
   1.0730000e+02   8.3000000e+01   8.6020766e-01
   1.0730000e+02   8.3300000e+01   9.1801612e-01
   1.0730000e+02   8.3600000e+01   9.2017526e-01
   1.0730000e+02   8.3900000e+01   8.6314705e-01
   1.0730000e+02   8.4200000e+01   7.3696436e-01
   1.0730000e+02   8.4500000e+01   5.3222142e-01
   1.0730000e+02   8.4800000e+01   2.6834841e-01
   1.0730000e+02   8.5100000e+01   4.6057873e-02
   1.0730000e+02   8.5400000e+01   1.9120942e-02
   1.0730000e+02   8.5700000e+01   2.0159013e-01
   1.0730000e+02   8.6000000e+01   4.4976836e-01
   1.0730000e+02   8.6300000e+01   6.5515057e-01
   1.0730000e+02   8.6600000e+01   7.9214886e-01
   1.0730000e+02   8.6900000e+01   8.6990113e-01
   1.0730000e+02   8.7200000e+01   9.0236039e-01
   1.0730000e+02   8.7500000e+01   9.0030096e-01
   1.0730000e+02   8.7800000e+01   8.7089154e-01
   1.0730000e+02   8.8100000e+01   8.1880311e-01
   1.0730000e+02   8.8400000e+01   7.4733365e-01
   1.0730000e+02   8.8700000e+01   6.5934293e-01
   1.0730000e+02   8.9000000e+01   5.5805249e-01
   1.0730000e+02   8.9300000e+01   4.4774736e-01
   1.0730000e+02   8.9600000e+01   3.3431430e-01
   1.0730000e+02   8.9900000e+01   2.2542055e-01
   1.0730000e+02   9.0200000e+01   1.3004270e-01
   1.0730000e+02   9.0500000e+01   5.7123428e-02
   1.0730000e+02   9.0800000e+01   1.3481116e-02
   1.0730000e+02   9.1100000e+01   1.6469268e-03
   1.0730000e+02   9.1400000e+01   1.8652558e-02
   1.0730000e+02   9.1700000e+01   5.6491435e-02
   1.0730000e+02   9.2000000e+01   1.0410270e-01
   1.0730000e+02   9.2300000e+01   1.4996661e-01
   1.0730000e+02   9.2600000e+01   1.8433283e-01
   1.0730000e+02   9.2900000e+01   2.0061258e-01
   1.0730000e+02   9.3200000e+01   1.9601184e-01
   1.0730000e+02   9.3500000e+01   1.7169951e-01
   1.0730000e+02   9.3800000e+01   1.3268905e-01
   1.0730000e+02   9.4100000e+01   8.7350561e-02
   1.0730000e+02   9.4400000e+01   4.6279665e-02
   1.0730000e+02   9.4700000e+01   2.0328764e-02
   1.0730000e+02   9.5000000e+01   1.8035396e-02
   1.0730000e+02   9.5300000e+01   4.3248631e-02
   1.0730000e+02   9.5600000e+01   9.3961224e-02
   1.0730000e+02   9.5900000e+01   1.6286756e-01
   1.0730000e+02   9.6200000e+01   2.3928754e-01
   1.0730000e+02   9.6500000e+01   3.1153105e-01
   1.0730000e+02   9.6800000e+01   3.6888839e-01
   1.0730000e+02   9.7100000e+01   4.0295071e-01
   1.0730000e+02   9.7400000e+01   4.0841610e-01
   1.0730000e+02   9.7700000e+01   3.8367563e-01
   1.0730000e+02   9.8000000e+01   3.3131870e-01
   1.0730000e+02   9.8300000e+01   2.5838996e-01
   1.0730000e+02   9.8600000e+01   1.7596237e-01
   1.0730000e+02   9.8900000e+01   9.7606023e-02
   1.0730000e+02   9.9200000e+01   3.6793565e-02
   1.0730000e+02   9.9500000e+01   4.0021080e-03
   1.0730000e+02   9.9800000e+01   4.6709645e-03
   1.0730000e+02   1.0010000e+02   3.8803881e-02
   1.0730000e+02   1.0040000e+02   1.0211201e-01
   1.0730000e+02   1.0070000e+02   1.8790363e-01
   1.0730000e+02   1.0100000e+02   2.8886045e-01
   1.0730000e+02   1.0130000e+02   3.9821658e-01
   1.0730000e+02   1.0160000e+02   5.1026782e-01
   1.0730000e+02   1.0190000e+02   6.2035747e-01
   1.0730000e+02   1.0220000e+02   7.2450955e-01
   1.0730000e+02   1.0250000e+02   8.1879573e-01
   1.0730000e+02   1.0280000e+02   8.9839247e-01
   1.0730000e+02   1.0310000e+02   9.5613159e-01
   1.0730000e+02   1.0340000e+02   9.8022171e-01
   1.0730000e+02   1.0370000e+02   9.5107914e-01
   1.0730000e+02   1.0400000e+02   8.3955953e-01
   1.0730000e+02   1.0430000e+02   6.1818770e-01
   1.0730000e+02   1.0460000e+02   3.1103289e-01
   1.0730000e+02   1.0490000e+02   5.6628449e-02
   1.0730000e+02   1.0520000e+02   1.1150332e-02
   1.0730000e+02   1.0550000e+02   1.5874174e-01
   1.0730000e+02   1.0580000e+02   3.7898101e-01
   1.0730000e+02   1.0610000e+02   5.8976394e-01
   1.0730000e+02   1.0640000e+02   7.6194823e-01
   1.0730000e+02   1.0670000e+02   8.8949617e-01
   1.0730000e+02   1.0700000e+02   9.7064378e-01
   1.0730000e+02   1.0730000e+02   1.0000000e+00
   1.0730000e+02   1.0760000e+02   9.6521757e-01
   1.0730000e+02   1.0790000e+02   8.4735185e-01
   1.0730000e+02   1.0820000e+02   6.3191509e-01
   1.0730000e+02   1.0850000e+02   3.4389463e-01
   1.0730000e+02   1.0880000e+02   8.8825089e-02
   1.0730000e+02   1.0910000e+02   6.1799685e-04
   1.0730000e+02   1.0940000e+02   1.0211837e-01
   1.0730000e+02   1.0970000e+02   3.0452059e-01
   1.0730000e+02   1.1000000e+02   5.2005397e-01
   1.0760000e+02   8.0000000e+01   8.7468071e-01
   1.0760000e+02   8.0300000e+01   8.1746290e-01
   1.0760000e+02   8.0600000e+01   6.7633336e-01
   1.0760000e+02   8.0900000e+01   4.4755041e-01
   1.0760000e+02   8.1200000e+01   1.8386386e-01
   1.0760000e+02   8.1500000e+01   1.4834066e-02
   1.0760000e+02   8.1800000e+01   3.7185216e-02
   1.0760000e+02   8.2100000e+01   2.0473195e-01
   1.0760000e+02   8.2400000e+01   4.1301173e-01
   1.0760000e+02   8.2700000e+01   5.9818480e-01
   1.0760000e+02   8.3000000e+01   7.3924225e-01
   1.0760000e+02   8.3300000e+01   8.3269542e-01
   1.0760000e+02   8.3600000e+01   8.7708497e-01
   1.0760000e+02   8.3900000e+01   8.6617284e-01
   1.0760000e+02   8.4200000e+01   7.8615214e-01
   1.0760000e+02   8.4500000e+01   6.1889266e-01
   1.0760000e+02   8.4800000e+01   3.6580146e-01
   1.0760000e+02   8.5100000e+01   1.0609252e-01
   1.0760000e+02   8.5400000e+01   6.7834090e-04
   1.0760000e+02   8.5700000e+01   1.1091220e-01
   1.0760000e+02   8.6000000e+01   3.2523694e-01
   1.0760000e+02   8.6300000e+01   5.3042991e-01
   1.0760000e+02   8.6600000e+01   6.8593578e-01
   1.0760000e+02   8.6900000e+01   7.9041201e-01
   1.0760000e+02   8.7200000e+01   8.5230088e-01
   1.0760000e+02   8.7500000e+01   8.7964243e-01
   1.0760000e+02   8.7800000e+01   8.7813647e-01
   1.0760000e+02   8.8100000e+01   8.5147623e-01
   1.0760000e+02   8.8400000e+01   8.0210637e-01
   1.0760000e+02   8.8700000e+01   7.3199851e-01
   1.0760000e+02   8.9000000e+01   6.4341512e-01
   1.0760000e+02   8.9300000e+01   5.3967741e-01
   1.0760000e+02   8.9600000e+01   4.2587701e-01
   1.0760000e+02   8.9900000e+01   3.0933329e-01
   1.0760000e+02   9.0200000e+01   1.9945922e-01
   1.0760000e+02   9.0500000e+01   1.0669101e-01
   1.0760000e+02   9.0800000e+01   4.0426864e-02
   1.0760000e+02   9.1100000e+01   6.5094056e-03
   1.0760000e+02   9.1400000e+01   5.3124534e-03
   1.0760000e+02   9.1700000e+01   3.1408781e-02
   1.0760000e+02   9.2000000e+01   7.4993449e-02
   1.0760000e+02   9.2300000e+01   1.2432980e-01
   1.0760000e+02   9.2600000e+01   1.6818769e-01
   1.0760000e+02   9.2900000e+01   1.9762509e-01
   1.0760000e+02   9.3200000e+01   2.0703595e-01
   1.0760000e+02   9.3500000e+01   1.9470576e-01
   1.0760000e+02   9.3800000e+01   1.6308310e-01
   1.0760000e+02   9.4100000e+01   1.1872547e-01
   1.0760000e+02   9.4400000e+01   7.1621999e-02
   1.0760000e+02   9.4700000e+01   3.3563858e-02
   1.0760000e+02   9.5000000e+01   1.5589550e-02
   1.0760000e+02   9.5300000e+01   2.5164609e-02
   1.0760000e+02   9.5600000e+01   6.4180989e-02
   1.0760000e+02   9.5900000e+01   1.2859691e-01
   1.0760000e+02   9.6200000e+01   2.0969211e-01
   1.0760000e+02   9.6500000e+01   2.9616848e-01
   1.0760000e+02   9.6800000e+01   3.7621122e-01
   1.0760000e+02   9.7100000e+01   4.3904087e-01
   1.0760000e+02   9.7400000e+01   4.7598114e-01
   1.0760000e+02   9.7700000e+01   4.8131884e-01
   1.0760000e+02   9.8000000e+01   4.5317515e-01
   1.0760000e+02   9.8300000e+01   3.9432415e-01
   1.0760000e+02   9.8600000e+01   3.1254152e-01
   1.0760000e+02   9.8900000e+01   2.1989798e-01
   1.0760000e+02   9.9200000e+01   1.3069855e-01
   1.0760000e+02   9.9500000e+01   5.8501496e-02
   1.0760000e+02   9.9800000e+01   1.3327474e-02
   1.0760000e+02   1.0010000e+02   1.6066263e-04
   1.0760000e+02   1.0040000e+02   1.9105168e-02
   1.0760000e+02   1.0070000e+02   6.6718545e-02
   1.0760000e+02   1.0100000e+02   1.3769924e-01
   1.0760000e+02   1.0130000e+02   2.2629094e-01
   1.0760000e+02   1.0160000e+02   3.2714346e-01
   1.0760000e+02   1.0190000e+02   4.3564713e-01
   1.0760000e+02   1.0220000e+02   5.4785555e-01
   1.0760000e+02   1.0250000e+02   6.6007438e-01
   1.0760000e+02   1.0280000e+02   7.6807227e-01
   1.0760000e+02   1.0310000e+02   8.6567513e-01
   1.0760000e+02   1.0340000e+02   9.4222589e-01
   1.0760000e+02   1.0370000e+02   9.7822511e-01
   1.0760000e+02   1.0400000e+02   9.3987252e-01
   1.0760000e+02   1.0430000e+02   7.8200804e-01
   1.0760000e+02   1.0460000e+02   4.9077588e-01
   1.0760000e+02   1.0490000e+02   1.7108178e-01
   1.0760000e+02   1.0520000e+02   6.5597514e-03
   1.0760000e+02   1.0550000e+02   4.8725128e-02
   1.0760000e+02   1.0580000e+02   2.0977149e-01
   1.0760000e+02   1.0610000e+02   4.0335587e-01
   1.0760000e+02   1.0640000e+02   5.8769357e-01
   1.0760000e+02   1.0670000e+02   7.4752295e-01
   1.0760000e+02   1.0700000e+02   8.7604682e-01
   1.0760000e+02   1.0730000e+02   9.6521757e-01
   1.0760000e+02   1.0760000e+02   1.0000000e+00
   1.0760000e+02   1.0790000e+02   9.5498319e-01
   1.0760000e+02   1.0820000e+02   7.9947213e-01
   1.0760000e+02   1.0850000e+02   5.2881703e-01
   1.0760000e+02   1.0880000e+02   2.2167204e-01
   1.0760000e+02   1.0910000e+02   2.6242652e-02
   1.0760000e+02   1.0940000e+02   1.8846464e-02
   1.0760000e+02   1.0970000e+02   1.4955179e-01
   1.0760000e+02   1.1000000e+02   3.3579753e-01
   1.0790000e+02   8.0000000e+01   7.8881826e-01
   1.0790000e+02   8.0300000e+01   7.9503580e-01
   1.0790000e+02   8.0600000e+01   7.2227825e-01
   1.0790000e+02   8.0900000e+01   5.4923713e-01
   1.0790000e+02   8.1200000e+01   2.9733722e-01
   1.0790000e+02   8.1500000e+01   7.4086902e-02
   1.0790000e+02   8.1800000e+01   1.0105235e-03
   1.0790000e+02   8.2100000e+01   8.2514959e-02
   1.0790000e+02   8.2400000e+01   2.3978582e-01
   1.0790000e+02   8.2700000e+01   4.0767988e-01
   1.0790000e+02   8.3000000e+01   5.5627045e-01
   1.0790000e+02   8.3300000e+01   6.7490155e-01
   1.0790000e+02   8.3600000e+01   7.5802204e-01
   1.0790000e+02   8.3900000e+01   7.9723413e-01
   1.0790000e+02   8.4200000e+01   7.7629961e-01
   1.0790000e+02   8.4500000e+01   6.6995736e-01
   1.0790000e+02   8.4800000e+01   4.6003577e-01
   1.0790000e+02   8.5100000e+01   1.9264569e-01
   1.0790000e+02   8.5400000e+01   1.6103657e-02
   1.0790000e+02   8.5700000e+01   3.4871908e-02
   1.0790000e+02   8.6000000e+01   1.8597162e-01
   1.0790000e+02   8.6300000e+01   3.6534716e-01
   1.0790000e+02   8.6600000e+01   5.2144304e-01
   1.0790000e+02   8.6900000e+01   6.4180044e-01
   1.0790000e+02   8.7200000e+01   7.2785081e-01
   1.0790000e+02   8.7500000e+01   7.8365104e-01
   1.0790000e+02   8.7800000e+01   8.1256263e-01
   1.0790000e+02   8.8100000e+01   8.1670833e-01
   1.0790000e+02   8.8400000e+01   7.9723813e-01
   1.0790000e+02   8.8700000e+01   7.5483496e-01
   1.0790000e+02   8.9000000e+01   6.9034565e-01
   1.0790000e+02   8.9300000e+01   6.0553107e-01
   1.0790000e+02   8.9600000e+01   5.0389080e-01
   1.0790000e+02   8.9900000e+01   3.9138902e-01
   1.0790000e+02   9.0200000e+01   2.7673306e-01
   1.0790000e+02   9.0500000e+01   1.7076228e-01
   1.0790000e+02   9.0800000e+01   8.4688462e-02
   1.0790000e+02   9.1100000e+01   2.7489678e-02
   1.0790000e+02   9.1400000e+01   3.4245734e-03
   1.0790000e+02   9.1700000e+01   1.0814476e-02
   1.0790000e+02   9.2000000e+01   4.2626178e-02
   1.0790000e+02   9.2300000e+01   8.8426078e-02
   1.0790000e+02   9.2600000e+01   1.3674743e-01
   1.0790000e+02   9.2900000e+01   1.7709427e-01
   1.0790000e+02   9.3200000e+01   2.0133335e-01
   1.0790000e+02   9.3500000e+01   2.0462205e-01
   1.0790000e+02   9.3800000e+01   1.8608871e-01
   1.0790000e+02   9.4100000e+01   1.4928062e-01
   1.0790000e+02   9.4400000e+01   1.0209882e-01
   1.0790000e+02   9.4700000e+01   5.5783383e-02
   1.0790000e+02   9.5000000e+01   2.2734844e-02
   1.0790000e+02   9.5300000e+01   1.3576794e-02
   1.0790000e+02   9.5600000e+01   3.4481386e-02
   1.0790000e+02   9.5900000e+01   8.5807871e-02
   1.0790000e+02   9.6200000e+01   1.6241584e-01
   1.0790000e+02   9.6500000e+01   2.5516766e-01
   1.0790000e+02   9.6800000e+01   3.5277659e-01
   1.0790000e+02   9.7100000e+01   4.4339444e-01
   1.0790000e+02   9.7400000e+01   5.1580684e-01
   1.0790000e+02   9.7700000e+01   5.6045122e-01
   1.0790000e+02   9.8000000e+01   5.7054024e-01
   1.0790000e+02   9.8300000e+01   5.4336605e-01
   1.0790000e+02   9.8600000e+01   4.8146969e-01
   1.0790000e+02   9.8900000e+01   3.9300641e-01
   1.0790000e+02   9.9200000e+01   2.9066937e-01
   1.0790000e+02   9.9500000e+01   1.8914866e-01
   1.0790000e+02   9.9800000e+01   1.0197701e-01
   1.0790000e+02   1.0010000e+02   3.9026272e-02
   1.0790000e+02   1.0040000e+02   5.4917412e-03
   1.0790000e+02   1.0070000e+02   2.3386784e-03
   1.0790000e+02   1.0100000e+02   2.7579602e-02
   1.0790000e+02   1.0130000e+02   7.7683647e-02
   1.0790000e+02   1.0160000e+02   1.4868695e-01
   1.0790000e+02   1.0190000e+02   2.3686783e-01
   1.0790000e+02   1.0220000e+02   3.3901565e-01
   1.0790000e+02   1.0250000e+02   4.5234533e-01
   1.0790000e+02   1.0280000e+02   5.7402071e-01
   1.0790000e+02   1.0310000e+02   7.0003981e-01
   1.0790000e+02   1.0340000e+02   8.2283223e-01
   1.0790000e+02   1.0370000e+02   9.2629627e-01
   1.0790000e+02   1.0400000e+02   9.7710048e-01
   1.0790000e+02   1.0430000e+02   9.1776819e-01
   1.0790000e+02   1.0460000e+02   6.9396936e-01
   1.0790000e+02   1.0490000e+02   3.5485954e-01
   1.0790000e+02   1.0520000e+02   8.3948674e-02
   1.0790000e+02   1.0550000e+02   8.5921699e-05
   1.0790000e+02   1.0580000e+02   6.7169763e-02
   1.0790000e+02   1.0610000e+02   2.0870433e-01
   1.0790000e+02   1.0640000e+02   3.7571211e-01
   1.0790000e+02   1.0670000e+02   5.4510275e-01
   1.0790000e+02   1.0700000e+02   7.0554584e-01
   1.0790000e+02   1.0730000e+02   8.4735185e-01
   1.0790000e+02   1.0760000e+02   9.5498319e-01
   1.0790000e+02   1.0790000e+02   1.0000000e+00
   1.0790000e+02   1.0820000e+02   9.3854582e-01
   1.0790000e+02   1.0850000e+02   7.3321536e-01
   1.0790000e+02   1.0880000e+02   4.1896742e-01
   1.0790000e+02   1.0910000e+02   1.3516914e-01
   1.0790000e+02   1.0940000e+02   5.7691877e-03
   1.0790000e+02   1.0970000e+02   3.3253499e-02
   1.0790000e+02   1.1000000e+02   1.5488890e-01
   1.0820000e+02   8.0000000e+01   6.1090871e-01
   1.0820000e+02   8.0300000e+01   6.8120806e-01
   1.0820000e+02   8.0600000e+01   6.9343132e-01
   1.0820000e+02   8.0900000e+01   6.1224591e-01
   1.0820000e+02   8.1200000e+01   4.2235649e-01
   1.0820000e+02   8.1500000e+01   1.8714845e-01
   1.0820000e+02   8.1800000e+01   2.9803282e-02
   1.0820000e+02   8.2100000e+01   6.2616329e-03
   1.0820000e+02   8.2400000e+01   7.9843188e-02
   1.0820000e+02   8.2700000e+01   1.9690132e-01
   1.0820000e+02   8.3000000e+01   3.2413985e-01
   1.0820000e+02   8.3300000e+01   4.4551038e-01
   1.0820000e+02   8.3600000e+01   5.5219782e-01
   1.0820000e+02   8.3900000e+01   6.3501886e-01
   1.0820000e+02   8.4200000e+01   6.7808329e-01
   1.0820000e+02   8.4500000e+01   6.5325658e-01
   1.0820000e+02   8.4800000e+01   5.2536562e-01
   1.0820000e+02   8.5100000e+01   2.9798385e-01
   1.0820000e+02   8.5400000e+01   7.9693710e-02
   1.0820000e+02   8.5700000e+01   6.8290452e-04
   1.0820000e+02   8.6000000e+01   5.9485808e-02
   1.0820000e+02   8.6300000e+01   1.8022597e-01
   1.0820000e+02   8.6600000e+01   3.0923610e-01
   1.0820000e+02   8.6900000e+01   4.2478460e-01
   1.0820000e+02   8.7200000e+01   5.2076520e-01
   1.0820000e+02   8.7500000e+01   5.9634271e-01
   1.0820000e+02   8.7800000e+01   6.5179733e-01
   1.0820000e+02   8.8100000e+01   6.8716908e-01
   1.0820000e+02   8.8400000e+01   7.0196438e-01
   1.0820000e+02   8.8700000e+01   6.9529072e-01
   1.0820000e+02   8.9000000e+01   6.6624012e-01
   1.0820000e+02   8.9300000e+01   6.1449715e-01
   1.0820000e+02   8.9600000e+01   5.4115560e-01
   1.0820000e+02   8.9900000e+01   4.4962839e-01
   1.0820000e+02   9.0200000e+01   3.4634988e-01
   1.0820000e+02   9.0500000e+01   2.4079117e-01
   1.0820000e+02   9.0800000e+01   1.4434210e-01
   1.0820000e+02   9.1100000e+01   6.8045734e-02
   1.0820000e+02   9.1400000e+01   1.9882358e-02
   1.0820000e+02   9.1700000e+01   2.7506218e-03
   1.0820000e+02   9.2000000e+01   1.3996015e-02
   1.0820000e+02   9.2300000e+01   4.6475002e-02
   1.0820000e+02   9.2600000e+01   9.0440005e-02
   1.0820000e+02   9.2900000e+01   1.3545401e-01
   1.0820000e+02   9.3200000e+01   1.7193185e-01
   1.0820000e+02   9.3500000e+01   1.9232391e-01
   1.0820000e+02   9.3800000e+01   1.9213202e-01
   1.0820000e+02   9.4100000e+01   1.7083818e-01
   1.0820000e+02   9.4400000e+01   1.3253879e-01
   1.0820000e+02   9.4700000e+01   8.5809020e-02
   1.0820000e+02   9.5000000e+01   4.2350517e-02
   1.0820000e+02   9.5300000e+01   1.4465074e-02
   1.0820000e+02   9.5600000e+01   1.2114975e-02
   1.0820000e+02   9.5900000e+01   4.0684268e-02
   1.0820000e+02   9.6200000e+01   1.0017120e-01
   1.0820000e+02   9.6500000e+01   1.8573540e-01
   1.0820000e+02   9.6800000e+01   2.8895608e-01
   1.0820000e+02   9.7100000e+01   3.9914885e-01
   1.0820000e+02   9.7400000e+01   5.0445222e-01
   1.0820000e+02   9.7700000e+01   5.9278776e-01
   1.0820000e+02   9.8000000e+01   6.5300004e-01
   1.0820000e+02   9.8300000e+01   6.7641178e-01
   1.0820000e+02   9.8600000e+01   6.5867996e-01
   1.0820000e+02   9.8900000e+01   6.0134486e-01
   1.0820000e+02   9.9200000e+01   5.1217963e-01
   1.0820000e+02   9.9500000e+01   4.0377432e-01
   1.0820000e+02   9.9800000e+01   2.9069174e-01
   1.0820000e+02   1.0010000e+02   1.8635208e-01
   1.0820000e+02   1.0040000e+02   1.0085181e-01
   1.0820000e+02   1.0070000e+02   4.0239311e-02
   1.0820000e+02   1.0100000e+02   6.9956075e-03
   1.0820000e+02   1.0130000e+02   1.1133975e-03
   1.0820000e+02   1.0160000e+02   2.1240906e-02
   1.0820000e+02   1.0190000e+02   6.5602632e-02
   1.0820000e+02   1.0220000e+02   1.3261495e-01
   1.0820000e+02   1.0250000e+02   2.2120478e-01
   1.0820000e+02   1.0280000e+02   3.3080932e-01
   1.0820000e+02   1.0310000e+02   4.6085717e-01
   1.0820000e+02   1.0340000e+02   6.0907691e-01
   1.0820000e+02   1.0370000e+02   7.6697189e-01
   1.0820000e+02   1.0400000e+02   9.0936204e-01
   1.0820000e+02   1.0430000e+02   9.7764768e-01
   1.0820000e+02   1.0460000e+02   8.8308661e-01
   1.0820000e+02   1.0490000e+02   5.9911563e-01
   1.0820000e+02   1.0520000e+02   2.6718274e-01
   1.0820000e+02   1.0550000e+02   5.6874995e-02
   1.0820000e+02   1.0580000e+02   1.4331694e-04
   1.0820000e+02   1.0610000e+02   4.9353466e-02
   1.0820000e+02   1.0640000e+02   1.5839403e-01
   1.0820000e+02   1.0670000e+02   3.0039222e-01
   1.0820000e+02   1.0700000e+02   4.6135982e-01
   1.0820000e+02   1.0730000e+02   6.3191509e-01
   1.0820000e+02   1.0760000e+02   7.9947213e-01
   1.0820000e+02   1.0790000e+02   9.3854582e-01
   1.0820000e+02   1.0820000e+02   1.0000000e+00
   1.0820000e+02   1.0850000e+02   9.1698678e-01
   1.0820000e+02   1.0880000e+02   6.6590552e-01
   1.0820000e+02   1.0910000e+02   3.4421304e-01
   1.0820000e+02   1.0940000e+02   1.0286174e-01
   1.0820000e+02   1.0970000e+02   4.4876976e-03
   1.0820000e+02   1.1000000e+02   2.3579104e-02
   1.0850000e+02   8.0000000e+01   3.5496185e-01
   1.0850000e+02   8.0300000e+01   4.6622450e-01
   1.0850000e+02   8.0600000e+01   5.5751703e-01
   1.0850000e+02   8.0900000e+01   5.9033341e-01
   1.0850000e+02   8.1200000e+01   5.1801740e-01
   1.0850000e+02   8.1500000e+01   3.4177749e-01
   1.0850000e+02   8.1800000e+01   1.4946273e-01
   1.0850000e+02   8.2100000e+01   3.0607307e-02
   1.0850000e+02   8.2400000e+01   6.9153180e-04
   1.0850000e+02   8.2700000e+01   3.3345292e-02
   1.0850000e+02   8.3000000e+01   1.0188963e-01
   1.0850000e+02   8.3300000e+01   1.8970350e-01
   1.0850000e+02   8.3600000e+01   2.8723708e-01
   1.0850000e+02   8.3900000e+01   3.8697545e-01
   1.0850000e+02   8.4200000e+01   4.7761218e-01
   1.0850000e+02   8.4500000e+01   5.3591664e-01
   1.0850000e+02   8.4800000e+01   5.2018755e-01
   1.0850000e+02   8.5100000e+01   3.9269820e-01
   1.0850000e+02   8.5400000e+01   1.9464361e-01
   1.0850000e+02   8.5700000e+01   4.4889803e-02
   1.0850000e+02   8.6000000e+01   5.8037615e-04
   1.0850000e+02   8.6300000e+01   3.3260699e-02
   1.0850000e+02   8.6600000e+01   1.0192199e-01
   1.0850000e+02   8.6900000e+01   1.8196024e-01
   1.0850000e+02   8.7200000e+01   2.6174999e-01
   1.0850000e+02   8.7500000e+01   3.3598244e-01
   1.0850000e+02   8.7800000e+01   4.0185182e-01
   1.0850000e+02   8.8100000e+01   4.5729651e-01
   1.0850000e+02   8.8400000e+01   5.0025188e-01
   1.0850000e+02   8.8700000e+01   5.2839525e-01
   1.0850000e+02   8.9000000e+01   5.3919553e-01
   1.0850000e+02   8.9300000e+01   5.3023807e-01
   1.0850000e+02   8.9600000e+01   4.9984598e-01
   1.0850000e+02   8.9900000e+01   4.4797227e-01
   1.0850000e+02   9.0200000e+01   3.7718187e-01
   1.0850000e+02   9.0500000e+01   2.9331834e-01
   1.0850000e+02   9.0800000e+01   2.0531685e-01
   1.0850000e+02   9.1100000e+01   1.2382290e-01
   1.0850000e+02   9.1400000e+01   5.8869590e-02
   1.0850000e+02   9.1700000e+01   1.7493968e-02
   1.0850000e+02   9.2000000e+01   2.2754813e-03
   1.0850000e+02   9.2300000e+01   1.1223072e-02
   1.0850000e+02   9.2600000e+01   3.8715849e-02
   1.0850000e+02   9.2900000e+01   7.6873777e-02
   1.0850000e+02   9.3200000e+01   1.1688693e-01
   1.0850000e+02   9.3500000e+01   1.5017663e-01
   1.0850000e+02   9.3800000e+01   1.6950688e-01
   1.0850000e+02   9.4100000e+01   1.7018105e-01
   1.0850000e+02   9.4400000e+01   1.5125025e-01
   1.0850000e+02   9.4700000e+01   1.1633964e-01
   1.0850000e+02   9.5000000e+01   7.3514061e-02
   1.0850000e+02   9.5300000e+01   3.3830638e-02
   1.0850000e+02   9.5600000e+01   8.8688252e-03
   1.0850000e+02   9.5900000e+01   8.1351351e-03
   1.0850000e+02   9.6200000e+01   3.7275557e-02
   1.0850000e+02   9.6500000e+01   9.7469115e-02
   1.0850000e+02   9.6800000e+01   1.8573002e-01
   1.0850000e+02   9.7100000e+01   2.9557745e-01
   1.0850000e+02   9.7400000e+01   4.1768530e-01
   1.0850000e+02   9.7700000e+01   5.4046832e-01
   1.0850000e+02   9.8000000e+01   6.5086423e-01
   1.0850000e+02   9.8300000e+01   7.3567913e-01
   1.0850000e+02   9.8600000e+01   7.8366648e-01
   1.0850000e+02   9.8900000e+01   7.8799471e-01
   1.0850000e+02   9.9200000e+01   7.4818229e-01
   1.0850000e+02   9.9500000e+01   6.7045800e-01
   1.0850000e+02   9.9800000e+01   5.6616258e-01
   1.0850000e+02   1.0010000e+02   4.4886088e-01
   1.0850000e+02   1.0040000e+02   3.3143792e-01
   1.0850000e+02   1.0070000e+02   2.2419482e-01
   1.0850000e+02   1.0100000e+02   1.3422556e-01
   1.0850000e+02   1.0130000e+02   6.5765154e-02
   1.0850000e+02   1.0160000e+02   2.1017489e-02
   1.0850000e+02   1.0190000e+02   1.0820281e-03
   1.0850000e+02   1.0220000e+02   6.7888678e-03
   1.0850000e+02   1.0250000e+02   3.9393898e-02
   1.0850000e+02   1.0280000e+02   1.0113451e-01
   1.0850000e+02   1.0310000e+02   1.9556215e-01
   1.0850000e+02   1.0340000e+02   3.2719520e-01
   1.0850000e+02   1.0370000e+02   4.9889799e-01
   1.0850000e+02   1.0400000e+02   7.0263434e-01
   1.0850000e+02   1.0430000e+02   8.9661823e-01
   1.0850000e+02   1.0460000e+02   9.7997987e-01
   1.0850000e+02   1.0490000e+02   8.4734044e-01
   1.0850000e+02   1.0520000e+02   5.4808775e-01
   1.0850000e+02   1.0550000e+02   2.5770316e-01
   1.0850000e+02   1.0580000e+02   7.6469331e-02
   1.0850000e+02   1.0610000e+02   4.6409669e-03
   1.0850000e+02   1.0640000e+02   1.3649967e-02
   1.0850000e+02   1.0670000e+02   8.0579844e-02
   1.0850000e+02   1.0700000e+02   1.9270721e-01
   1.0850000e+02   1.0730000e+02   3.4389463e-01
   1.0850000e+02   1.0760000e+02   5.2881703e-01
   1.0850000e+02   1.0790000e+02   7.3321536e-01
   1.0850000e+02   1.0820000e+02   9.1698678e-01
   1.0850000e+02   1.0850000e+02   1.0000000e+00
   1.0850000e+02   1.0880000e+02   8.9862946e-01
   1.0850000e+02   1.0910000e+02   6.3223115e-01
   1.0850000e+02   1.0940000e+02   3.3638766e-01
   1.0850000e+02   1.0970000e+02   1.2358622e-01
   1.0850000e+02   1.1000000e+02   1.8913668e-02
   1.0880000e+02   8.0000000e+01   1.0941222e-01
   1.0880000e+02   8.0300000e+01   2.0870457e-01
   1.0880000e+02   8.0600000e+01   3.3254808e-01
   1.0880000e+02   8.0900000e+01   4.5638532e-01
   1.0880000e+02   8.1200000e+01   5.2498040e-01
   1.0880000e+02   8.1500000e+01   4.8130826e-01
   1.0880000e+02   8.1800000e+01   3.4170423e-01
   1.0880000e+02   8.2100000e+01   1.8735681e-01
   1.0880000e+02   8.2400000e+01   7.5240260e-02
   1.0880000e+02   8.2700000e+01   1.5828214e-02
   1.0880000e+02   8.3000000e+01   2.3179119e-04
   1.0880000e+02   8.3300000e+01   1.8459721e-02
   1.0880000e+02   8.3600000e+01   6.4214788e-02
   1.0880000e+02   8.3900000e+01   1.3437298e-01
   1.0880000e+02   8.4200000e+01   2.2609195e-01
   1.0880000e+02   8.4500000e+01   3.2985949e-01
   1.0880000e+02   8.4800000e+01   4.1563331e-01
   1.0880000e+02   8.5100000e+01   4.2602920e-01
   1.0880000e+02   8.5400000e+01   3.2753701e-01
   1.0880000e+02   8.5700000e+01   1.7991887e-01
   1.0880000e+02   8.6000000e+01   6.6563689e-02
   1.0880000e+02   8.6300000e+01   1.1275025e-02
   1.0880000e+02   8.6600000e+01   8.3461140e-04
   1.0880000e+02   8.6900000e+01   1.8342825e-02
   1.0880000e+02   8.7200000e+01   5.2209248e-02
   1.0880000e+02   8.7500000e+01   9.5403762e-02
   1.0880000e+02   8.7800000e+01   1.4351143e-01
   1.0880000e+02   8.8100000e+01   1.9335191e-01
   1.0880000e+02   8.8400000e+01   2.4214839e-01
   1.0880000e+02   8.8700000e+01   2.8704399e-01
   1.0880000e+02   8.9000000e+01   3.2485420e-01
   1.0880000e+02   8.9300000e+01   3.5204243e-01
   1.0880000e+02   8.9600000e+01   3.6497148e-01
   1.0880000e+02   8.9900000e+01   3.6049659e-01
   1.0880000e+02   9.0200000e+01   3.3688632e-01
   1.0880000e+02   9.0500000e+01   2.9486253e-01
   1.0880000e+02   9.0800000e+01   2.3831124e-01
   1.0880000e+02   9.1100000e+01   1.7413943e-01
   1.0880000e+02   9.1400000e+01   1.1105046e-01
   1.0880000e+02   9.1700000e+01   5.7596481e-02
   1.0880000e+02   9.2000000e+01   2.0295328e-02
   1.0880000e+02   9.2300000e+01   2.4950949e-03
   1.0880000e+02   9.2600000e+01   4.1619207e-03
   1.0880000e+02   9.2900000e+01   2.2316214e-02
   1.0880000e+02   9.3200000e+01   5.1733569e-02
   1.0880000e+02   9.3500000e+01   8.5695288e-02
   1.0880000e+02   9.3800000e+01   1.1680675e-01
   1.0880000e+02   9.4100000e+01   1.3803044e-01
   1.0880000e+02   9.4400000e+01   1.4401638e-01
   1.0880000e+02   9.4700000e+01   1.3255021e-01
   1.0880000e+02   9.5000000e+01   1.0561430e-01
   1.0880000e+02   9.5300000e+01   6.9457140e-02
   1.0880000e+02   9.5600000e+01   3.3416223e-02
   1.0880000e+02   9.5900000e+01   7.8782799e-03
   1.0880000e+02   9.6200000e+01   2.1795924e-03
   1.0880000e+02   9.6500000e+01   2.3113360e-02
   1.0880000e+02   9.6800000e+01   7.4209894e-02
   1.0880000e+02   9.7100000e+01   1.5553146e-01
   1.0880000e+02   9.7400000e+01   2.6362483e-01
   1.0880000e+02   9.7700000e+01   3.9145920e-01
   1.0880000e+02   9.8000000e+01   5.2848402e-01
   1.0880000e+02   9.8300000e+01   6.6120503e-01
   1.0880000e+02   9.8600000e+01   7.7471572e-01
   1.0880000e+02   9.8900000e+01   8.5526816e-01
   1.0880000e+02   9.9200000e+01   8.9326961e-01
   1.0880000e+02   9.9500000e+01   8.8550805e-01
   1.0880000e+02   9.9800000e+01   8.3554689e-01
   1.0880000e+02   1.0010000e+02   7.5215785e-01
   1.0880000e+02   1.0040000e+02   6.4666966e-01
   1.0880000e+02   1.0070000e+02   5.3043137e-01
   1.0880000e+02   1.0100000e+02   4.1316873e-01
   1.0880000e+02   1.0130000e+02   3.0237483e-01
   1.0880000e+02   1.0160000e+02   2.0347190e-01
   1.0880000e+02   1.0190000e+02   1.2039815e-01
   1.0880000e+02   1.0220000e+02   5.6375867e-02
   1.0880000e+02   1.0250000e+02   1.4764803e-02
   1.0880000e+02   1.0280000e+02   2.4043982e-05
   1.0880000e+02   1.0310000e+02   1.8857916e-02
   1.0880000e+02   1.0340000e+02   8.1482878e-02
   1.0880000e+02   1.0370000e+02   2.0211120e-01
   1.0880000e+02   1.0400000e+02   3.9460709e-01
   1.0880000e+02   1.0430000e+02   6.5175829e-01
   1.0880000e+02   1.0460000e+02   8.9834304e-01
   1.0880000e+02   1.0490000e+02   9.8322011e-01
   1.0880000e+02   1.0520000e+02   8.3571031e-01
   1.0880000e+02   1.0550000e+02   5.6997714e-01
   1.0880000e+02   1.0580000e+02   3.2252139e-01
   1.0880000e+02   1.0610000e+02   1.4602681e-01
   1.0880000e+02   1.0640000e+02   4.2199488e-02
   1.0880000e+02   1.0670000e+02   1.3090203e-03
   1.0880000e+02   1.0700000e+02   1.6925554e-02
   1.0880000e+02   1.0730000e+02   8.8825089e-02
   1.0880000e+02   1.0760000e+02   2.2167204e-01
   1.0880000e+02   1.0790000e+02   4.1896742e-01
   1.0880000e+02   1.0820000e+02   6.6590552e-01
   1.0880000e+02   1.0850000e+02   8.9862946e-01
   1.0880000e+02   1.0880000e+02   1.0000000e+00
   1.0880000e+02   1.0910000e+02   8.9649121e-01
   1.0880000e+02   1.0940000e+02   6.5473942e-01
   1.0880000e+02   1.0970000e+02   3.9851166e-01
   1.0880000e+02   1.1000000e+02   1.9859575e-01
   1.0910000e+02   8.0000000e+01   7.3397838e-04
   1.0910000e+02   8.0300000e+01   3.2059062e-02
   1.0910000e+02   8.0600000e+01   1.1732542e-01
   1.0910000e+02   8.0900000e+01   2.5889955e-01
   1.0910000e+02   8.1200000e+01   4.2404097e-01
   1.0910000e+02   8.1500000e+01   5.3175021e-01
   1.0910000e+02   8.1800000e+01   5.2082413e-01
   1.0910000e+02   8.2100000e+01   4.1918322e-01
   1.0910000e+02   8.2400000e+01   2.9167326e-01
   1.0910000e+02   8.2700000e+01   1.7807823e-01
   1.0910000e+02   8.3000000e+01   9.1344992e-02
   1.0910000e+02   8.3300000e+01   3.3182167e-02
   1.0910000e+02   8.3600000e+01   3.5638014e-03
   1.0910000e+02   8.3900000e+01   4.7113450e-03
   1.0910000e+02   8.4200000e+01   4.2480821e-02
   1.0910000e+02   8.4500000e+01   1.2441412e-01
   1.0910000e+02   8.4800000e+01   2.4748695e-01
   1.0910000e+02   8.5100000e+01   3.7001129e-01
   1.0910000e+02   8.5400000e+01   4.1324745e-01
   1.0910000e+02   8.5700000e+01   3.5200181e-01
   1.0910000e+02   8.6000000e+01   2.4464574e-01
   1.0910000e+02   8.6300000e+01   1.4629099e-01
   1.0910000e+02   8.6600000e+01   7.5076093e-02
   1.0910000e+02   8.6900000e+01   3.0267159e-02
   1.0910000e+02   8.7200000e+01   6.7944923e-03
   1.0910000e+02   8.7500000e+01   5.6209318e-06
   1.0910000e+02   8.7800000e+01   6.4244871e-03
   1.0910000e+02   8.8100000e+01   2.3471479e-02
   1.0910000e+02   8.8400000e+01   4.9024449e-02
   1.0910000e+02   8.8700000e+01   8.1011197e-02
   1.0910000e+02   8.9000000e+01   1.1705920e-01
   1.0910000e+02   8.9300000e+01   1.5422232e-01
   1.0910000e+02   8.9600000e+01   1.8884686e-01
   1.0910000e+02   8.9900000e+01   2.1668939e-01
   1.0910000e+02   9.0200000e+01   2.3340936e-01
   1.0910000e+02   9.0500000e+01   2.3546800e-01
   1.0910000e+02   9.0800000e+01   2.2124173e-01
   1.0910000e+02   9.1100000e+01   1.9190054e-01
   1.0910000e+02   9.1400000e+01   1.5154589e-01
   1.0910000e+02   9.1700000e+01   1.0641228e-01
   1.0910000e+02   9.2000000e+01   6.3440384e-02
   1.0910000e+02   9.2300000e+01   2.8818967e-02
   1.0910000e+02   9.2600000e+01   6.9619235e-03
   1.0910000e+02   9.2900000e+01   2.8491550e-05
   1.0910000e+02   9.3200000e+01   7.8284735e-03
   1.0910000e+02   9.3500000e+01   2.7917414e-02
   1.0910000e+02   9.3800000e+01   5.5817316e-02
   1.0910000e+02   9.4100000e+01   8.5466957e-02
   1.0910000e+02   9.4400000e+01   1.1008780e-01
   1.0910000e+02   9.4700000e+01   1.2354532e-01
   1.0910000e+02   9.5000000e+01   1.2197679e-01
   1.0910000e+02   9.5300000e+01   1.0511998e-01
   1.0910000e+02   9.5600000e+01   7.6731854e-02
   1.0910000e+02   9.5900000e+01   4.3882388e-02
   1.0910000e+02   9.6200000e+01   1.5475479e-02
   1.0910000e+02   9.6500000e+01   6.2807238e-04
   1.0910000e+02   9.6800000e+01   7.3682134e-03
   1.0910000e+02   9.7100000e+01   4.1732278e-02
   1.0910000e+02   9.7400000e+01   1.0706967e-01
   1.0910000e+02   9.7700000e+01   2.0333957e-01
   1.0910000e+02   9.8000000e+01   3.2638137e-01
   1.0910000e+02   9.8300000e+01   4.6745458e-01
   1.0910000e+02   9.8600000e+01   6.1359964e-01
   1.0910000e+02   9.8900000e+01   7.4930967e-01
   1.0910000e+02   9.9200000e+01   8.5944595e-01
   1.0910000e+02   9.9500000e+01   9.3249711e-01
   1.0910000e+02   9.9800000e+01   9.6283865e-01
   1.0910000e+02   1.0010000e+02   9.5109770e-01
   1.0910000e+02   1.0040000e+02   9.0276435e-01
   1.0910000e+02   1.0070000e+02   8.2597616e-01
   1.0910000e+02   1.0100000e+02   7.2946284e-01
   1.0910000e+02   1.0130000e+02   6.2119507e-01
   1.0910000e+02   1.0160000e+02   5.0780595e-01
   1.0910000e+02   1.0190000e+02   3.9460513e-01
   1.0910000e+02   1.0220000e+02   2.8597957e-01
   1.0910000e+02   1.0250000e+02   1.8607105e-01
   1.0910000e+02   1.0280000e+02   9.9765507e-02
   1.0910000e+02   1.0310000e+02   3.4199666e-02
   1.0910000e+02   1.0340000e+02   1.1474731e-03
   1.0910000e+02   1.0370000e+02   2.0454461e-02
   1.0910000e+02   1.0400000e+02   1.2245429e-01
   1.0910000e+02   1.0430000e+02   3.3793203e-01
   1.0910000e+02   1.0460000e+02   6.4864168e-01
   1.0910000e+02   1.0490000e+02   9.1933381e-01
   1.0910000e+02   1.0520000e+02   9.8676793e-01
   1.0910000e+02   1.0550000e+02   8.5592039e-01
   1.0910000e+02   1.0580000e+02   6.4374480e-01
   1.0910000e+02   1.0610000e+02   4.3434252e-01
   1.0910000e+02   1.0640000e+02   2.5939004e-01
   1.0910000e+02   1.0670000e+02   1.2652050e-01
   1.0910000e+02   1.0700000e+02   3.8317596e-02
   1.0910000e+02   1.0730000e+02   6.1799685e-04
   1.0910000e+02   1.0760000e+02   2.6242652e-02
   1.0910000e+02   1.0790000e+02   1.3516914e-01
   1.0910000e+02   1.0820000e+02   3.4421304e-01
   1.0910000e+02   1.0850000e+02   6.3223115e-01
   1.0910000e+02   1.0880000e+02   8.9649121e-01
   1.0910000e+02   1.0910000e+02   1.0000000e+00
   1.0910000e+02   1.0940000e+02   9.1236788e-01
   1.0910000e+02   1.0970000e+02   7.1777654e-01
   1.0910000e+02   1.1000000e+02   5.0398179e-01
   1.0940000e+02   8.0000000e+01   6.5447989e-02
   1.0940000e+02   8.0300000e+01   8.9613423e-03
   1.0940000e+02   8.0600000e+01   8.7496755e-03
   1.0940000e+02   8.0900000e+01   9.3612295e-02
   1.0940000e+02   8.1200000e+01   2.7121466e-01
   1.0940000e+02   8.1500000e+01   4.7850225e-01
   1.0940000e+02   8.1800000e+01   6.0652866e-01
   1.0940000e+02   8.2100000e+01   6.1348809e-01
   1.0940000e+02   8.2400000e+01   5.3807647e-01
   1.0940000e+02   8.2700000e+01   4.2924283e-01
   1.0940000e+02   8.3000000e+01   3.1550700e-01
   1.0940000e+02   8.3300000e+01   2.0955005e-01
   1.0940000e+02   8.3600000e+01   1.1749961e-01
   1.0940000e+02   8.3900000e+01   4.5354652e-02
   1.0940000e+02   8.4200000e+01   3.9192123e-03
   1.0940000e+02   8.4500000e+01   1.3034492e-02
   1.0940000e+02   8.4800000e+01   9.8273640e-02
   1.0940000e+02   8.5100000e+01   2.5847184e-01
   1.0940000e+02   8.5400000e+01   4.1694039e-01
   1.0940000e+02   8.5700000e+01   4.7886853e-01
   1.0940000e+02   8.6000000e+01   4.4264105e-01
   1.0940000e+02   8.6300000e+01   3.6145599e-01
   1.0940000e+02   8.6600000e+01   2.7374218e-01
   1.0940000e+02   8.6900000e+01   1.9521741e-01
   1.0940000e+02   8.7200000e+01   1.3022762e-01
   1.0940000e+02   8.7500000e+01   7.9122118e-02
   1.0940000e+02   8.7800000e+01   4.1240294e-02
   1.0940000e+02   8.8100000e+01   1.5883878e-02
   1.0940000e+02   8.8400000e+01   2.5215073e-03
   1.0940000e+02   8.8700000e+01   6.9803499e-04
   1.0940000e+02   8.9000000e+01   9.8038954e-03
   1.0940000e+02   8.9300000e+01   2.8757204e-02
   1.0940000e+02   8.9600000e+01   5.5646245e-02
   1.0940000e+02   8.9900000e+01   8.7430141e-02
   1.0940000e+02   9.0200000e+01   1.1986815e-01
   1.0940000e+02   9.0500000e+01   1.4787887e-01
   1.0940000e+02   9.0800000e+01   1.6642706e-01
   1.0940000e+02   9.1100000e+01   1.7176323e-01
   1.0940000e+02   9.1400000e+01   1.6254117e-01
   1.0940000e+02   9.1700000e+01   1.4028675e-01
   1.0940000e+02   9.2000000e+01   1.0900909e-01
   1.0940000e+02   9.2300000e+01   7.4196373e-02
   1.0940000e+02   9.2600000e+01   4.1658887e-02
   1.0940000e+02   9.2900000e+01   1.6566244e-02
   1.0940000e+02   9.3200000e+01   2.7676761e-03
   1.0940000e+02   9.3500000e+01   2.3088916e-03
   1.0940000e+02   9.3800000e+01   1.5052329e-02
   1.0940000e+02   9.4100000e+01   3.8433105e-02
   1.0940000e+02   9.4400000e+01   6.7546087e-02
   1.0940000e+02   9.4700000e+01   9.5826692e-02
   1.0940000e+02   9.5000000e+01   1.1642708e-01
   1.0940000e+02   9.5300000e+01   1.2400456e-01
   1.0940000e+02   9.5600000e+01   1.1628458e-01
   1.0940000e+02   9.5900000e+01   9.4779662e-02
   1.0940000e+02   9.6200000e+01   6.4483544e-02
   1.0940000e+02   9.6500000e+01   3.2857762e-02
   1.0940000e+02   9.6800000e+01   8.6047449e-03
   1.0940000e+02   9.7100000e+01   5.4248308e-04
   1.0940000e+02   9.7400000e+01   1.6599013e-02
   1.0940000e+02   9.7700000e+01   6.2763653e-02
   1.0940000e+02   9.8000000e+01   1.4186710e-01
   1.0940000e+02   9.8300000e+01   2.5231048e-01
   1.0940000e+02   9.8600000e+01   3.8722121e-01
   1.0940000e+02   9.8900000e+01   5.3473068e-01
   1.0940000e+02   9.9200000e+01   6.7982164e-01
   1.0940000e+02   9.9500000e+01   8.0741420e-01
   1.0940000e+02   9.9800000e+01   9.0554082e-01
   1.0940000e+02   1.0010000e+02   9.6732572e-01
   1.0940000e+02   1.0040000e+02   9.9119760e-01
   1.0940000e+02   1.0070000e+02   9.7970542e-01
   1.0940000e+02   1.0100000e+02   9.3778008e-01
   1.0940000e+02   1.0130000e+02   8.7116605e-01
   1.0940000e+02   1.0160000e+02   7.8536688e-01
   1.0940000e+02   1.0190000e+02   6.8513419e-01
   1.0940000e+02   1.0220000e+02   5.7439601e-01
   1.0940000e+02   1.0250000e+02   4.5653747e-01
   1.0940000e+02   1.0280000e+02   3.3506528e-01
   1.0940000e+02   1.0310000e+02   2.1490741e-01
   1.0940000e+02   1.0340000e+02   1.0497431e-01
   1.0940000e+02   1.0370000e+02   2.3087053e-02
   1.0940000e+02   1.0400000e+02   3.8039384e-03
   1.0940000e+02   1.0430000e+02   1.0200451e-01
   1.0940000e+02   1.0460000e+02   3.5912675e-01
   1.0940000e+02   1.0490000e+02   7.0415035e-01
   1.0940000e+02   1.0520000e+02   9.4736894e-01
   1.0940000e+02   1.0550000e+02   9.9031878e-01
   1.0940000e+02   1.0580000e+02   8.8899538e-01
   1.0940000e+02   1.0610000e+02   7.2598292e-01
   1.0940000e+02   1.0640000e+02   5.4926011e-01
   1.0940000e+02   1.0670000e+02   3.7981768e-01
   1.0940000e+02   1.0700000e+02   2.2766598e-01
   1.0940000e+02   1.0730000e+02   1.0211837e-01
   1.0940000e+02   1.0760000e+02   1.8846464e-02
   1.0940000e+02   1.0790000e+02   5.7691877e-03
   1.0940000e+02   1.0820000e+02   1.0286174e-01
   1.0940000e+02   1.0850000e+02   3.3638766e-01
   1.0940000e+02   1.0880000e+02   6.5473942e-01
   1.0940000e+02   1.0910000e+02   9.1236788e-01
   1.0940000e+02   1.0940000e+02   1.0000000e+00
   1.0940000e+02   1.0970000e+02   9.3413233e-01
   1.0940000e+02   1.1000000e+02   7.8600739e-01
   1.0970000e+02   8.0000000e+01   2.3378608e-01
   1.0970000e+02   8.0300000e+01   1.0643816e-01
   1.0970000e+02   8.0600000e+01   1.7135945e-02
   1.0970000e+02   8.0900000e+01   1.1282972e-02
   1.0970000e+02   8.1200000e+01   1.3553474e-01
   1.0970000e+02   8.1500000e+01   3.6892221e-01
   1.0970000e+02   8.1800000e+01   5.9359131e-01
   1.0970000e+02   8.2100000e+01   7.1099166e-01
   1.0970000e+02   8.2400000e+01   7.1822955e-01
   1.0970000e+02   8.2700000e+01   6.5544513e-01
   1.0970000e+02   8.3000000e+01   5.5658533e-01
   1.0970000e+02   8.3300000e+01   4.4084295e-01
   1.0970000e+02   8.3600000e+01   3.1820936e-01
   1.0970000e+02   8.3900000e+01   1.9596305e-01
   1.0970000e+02   8.4200000e+01   8.5341328e-02
   1.0970000e+02   8.4500000e+01   1.0588973e-02
   1.0970000e+02   8.4800000e+01   1.6734311e-02
   1.0970000e+02   8.5100000e+01   1.4666290e-01
   1.0970000e+02   8.5400000e+01   3.5949888e-01
   1.0970000e+02   8.5700000e+01   5.2707107e-01
   1.0970000e+02   8.6000000e+01   5.8385871e-01
   1.0970000e+02   8.6300000e+01   5.5759438e-01
   1.0970000e+02   8.6600000e+01   4.9161789e-01
   1.0970000e+02   8.6900000e+01   4.1238490e-01
   1.0970000e+02   8.7200000e+01   3.3238002e-01
   1.0970000e+02   8.7500000e+01   2.5706867e-01
   1.0970000e+02   8.7800000e+01   1.8896131e-01
   1.0970000e+02   8.8100000e+01   1.2949740e-01
   1.0970000e+02   8.8400000e+01   7.9845062e-02
   1.0970000e+02   8.8700000e+01   4.1188313e-02
   1.0970000e+02   8.9000000e+01   1.4734820e-02
   1.0970000e+02   8.9300000e+01   1.5181324e-03
   1.0970000e+02   8.9600000e+01   2.0151597e-03
   1.0970000e+02   8.9900000e+01   1.5623039e-02
   1.0970000e+02   9.0200000e+01   4.0131223e-02
   1.0970000e+02   9.0500000e+01   7.1447298e-02
   1.0970000e+02   9.0800000e+01   1.0388304e-01
   1.0970000e+02   9.1100000e+01   1.3114561e-01
   1.0970000e+02   9.1400000e+01   1.4780247e-01
   1.0970000e+02   9.1700000e+01   1.5064434e-01
   1.0970000e+02   9.2000000e+01   1.3938060e-01
   1.0970000e+02   9.2300000e+01   1.1648779e-01
   1.0970000e+02   9.2600000e+01   8.6457353e-02
   1.0970000e+02   9.2900000e+01   5.4838088e-02
   1.0970000e+02   9.3200000e+01   2.7334802e-02
   1.0970000e+02   9.3500000e+01   9.0104212e-03
   1.0970000e+02   9.3800000e+01   3.5192986e-03
   1.0970000e+02   9.4100000e+01   1.2337893e-02
   1.0970000e+02   9.4400000e+01   3.4127232e-02
   1.0970000e+02   9.4700000e+01   6.4551648e-02
   1.0970000e+02   9.5000000e+01   9.6906520e-02
   1.0970000e+02   9.5300000e+01   1.2362669e-01
   1.0970000e+02   9.5600000e+01   1.3825743e-01
   1.0970000e+02   9.5900000e+01   1.3715108e-01
   1.0970000e+02   9.6200000e+01   1.2030876e-01
   1.0970000e+02   9.6500000e+01   9.1284438e-02
   1.0970000e+02   9.6800000e+01   5.6478866e-02
   1.0970000e+02   9.7100000e+01   2.4214129e-02
   1.0970000e+02   9.7400000e+01   3.7730719e-03
   1.0970000e+02   9.7700000e+01   4.3418296e-03
   1.0970000e+02   9.8000000e+01   3.3687662e-02
   1.0970000e+02   9.8300000e+01   9.6526511e-02
   1.0970000e+02   9.8600000e+01   1.9287630e-01
   1.0970000e+02   9.8900000e+01   3.1707951e-01
   1.0970000e+02   9.9200000e+01   4.5825331e-01
   1.0970000e+02   9.9500000e+01   6.0239887e-01
   1.0970000e+02   9.9800000e+01   7.3548721e-01
   1.0970000e+02   1.0010000e+02   8.4625400e-01
   1.0970000e+02   1.0040000e+02   9.2768921e-01
   1.0970000e+02   1.0070000e+02   9.7702752e-01
   1.0970000e+02   1.0100000e+02   9.9473663e-01
   1.0970000e+02   1.0130000e+02   9.8318443e-01
   1.0970000e+02   1.0160000e+02   9.4546628e-01
   1.0970000e+02   1.0190000e+02   8.8458857e-01
   1.0970000e+02   1.0220000e+02   8.0301625e-01
   1.0970000e+02   1.0250000e+02   7.0253817e-01
   1.0970000e+02   1.0280000e+02   5.8446841e-01
   1.0970000e+02   1.0310000e+02   4.5040377e-01
   1.0970000e+02   1.0340000e+02   3.0421878e-01
   1.0970000e+02   1.0370000e+02   1.5691322e-01
   1.0970000e+02   1.0400000e+02   3.6970741e-02
   1.0970000e+02   1.0430000e+02   4.8706862e-03
   1.0970000e+02   1.0460000e+02   1.4264835e-01
   1.0970000e+02   1.0490000e+02   4.5565169e-01
   1.0970000e+02   1.0520000e+02   7.8458664e-01
   1.0970000e+02   1.0550000e+02   9.6813807e-01
   1.0970000e+02   1.0580000e+02   9.9303311e-01
   1.0970000e+02   1.0610000e+02   9.1717779e-01
   1.0970000e+02   1.0640000e+02   7.8927291e-01
   1.0970000e+02   1.0670000e+02   6.3607489e-01
   1.0970000e+02   1.0700000e+02   4.7125781e-01
   1.0970000e+02   1.0730000e+02   3.0452059e-01
   1.0970000e+02   1.0760000e+02   1.4955179e-01
   1.0970000e+02   1.0790000e+02   3.3253499e-02
   1.0970000e+02   1.0820000e+02   4.4876976e-03
   1.0970000e+02   1.0850000e+02   1.2358622e-01
   1.0970000e+02   1.0880000e+02   3.9851166e-01
   1.0970000e+02   1.0910000e+02   7.1777654e-01
   1.0970000e+02   1.0940000e+02   9.3413233e-01
   1.0970000e+02   1.0970000e+02   1.0000000e+00
   1.0970000e+02   1.1000000e+02   9.5178737e-01
   1.1000000e+02   8.0000000e+01   4.2703643e-01
   1.1000000e+02   8.0300000e+01   2.5829067e-01
   1.1000000e+02   8.0600000e+01   1.0059889e-01
   1.1000000e+02   8.0900000e+01   5.2146047e-03
   1.1000000e+02   8.1200000e+01   4.6743597e-02
   1.1000000e+02   8.1500000e+01   2.5122886e-01
   1.1000000e+02   8.1800000e+01   5.1970138e-01
   1.1000000e+02   8.2100000e+01   7.2010048e-01
   1.1000000e+02   8.2400000e+01   8.0859810e-01
   1.1000000e+02   8.2700000e+01   8.0701730e-01
   1.1000000e+02   8.3000000e+01   7.4666873e-01
   1.1000000e+02   8.3300000e+01   6.4864280e-01
   1.1000000e+02   8.3600000e+01   5.2429148e-01
   1.1000000e+02   8.3900000e+01   3.8020180e-01
   1.1000000e+02   8.4200000e+01   2.2496489e-01
   1.1000000e+02   8.4500000e+01   8.0888969e-02
   1.1000000e+02   8.4800000e+01   1.3716873e-03
   1.1000000e+02   8.5100000e+01   6.4182855e-02
   1.1000000e+02   8.5400000e+01   2.7712931e-01
   1.1000000e+02   8.5700000e+01   5.1122887e-01
   1.1000000e+02   8.6000000e+01   6.5114287e-01
   1.1000000e+02   8.6300000e+01   6.9028778e-01
   1.1000000e+02   8.6600000e+01   6.6551812e-01
   1.1000000e+02   8.6900000e+01   6.0746962e-01
   1.1000000e+02   8.7200000e+01   5.3380394e-01
   1.1000000e+02   8.7500000e+01   4.5384427e-01
   1.1000000e+02   8.7800000e+01   3.7267935e-01
   1.1000000e+02   8.8100000e+01   2.9349730e-01
   1.1000000e+02   8.8400000e+01   2.1879283e-01
   1.1000000e+02   8.8700000e+01   1.5097365e-01
   1.1000000e+02   8.9000000e+01   9.2622055e-02
   1.1000000e+02   8.9300000e+01   4.6493845e-02
   1.1000000e+02   8.9600000e+01   1.5247780e-02
   1.1000000e+02   8.9900000e+01   8.8471637e-04
   1.1000000e+02   9.0200000e+01   3.9530914e-03
   1.1000000e+02   9.0500000e+01   2.2747743e-02
   1.1000000e+02   9.0800000e+01   5.2909154e-02
   1.1000000e+02   9.1100000e+01   8.7832833e-02
   1.1000000e+02   9.1400000e+01   1.1997565e-01
   1.1000000e+02   9.1700000e+01   1.4263210e-01
   1.1000000e+02   9.2000000e+01   1.5145749e-01
   1.1000000e+02   9.2300000e+01   1.4520439e-01
   1.1000000e+02   9.2600000e+01   1.2562086e-01
   1.1000000e+02   9.2900000e+01   9.6815752e-02
   1.1000000e+02   9.3200000e+01   6.4431371e-02
   1.1000000e+02   9.3500000e+01   3.4785089e-02
   1.1000000e+02   9.3800000e+01   1.3955907e-02
   1.1000000e+02   9.4100000e+01   6.7375929e-03
   1.1000000e+02   9.4400000e+01   1.5502761e-02
   1.1000000e+02   9.4700000e+01   3.9269960e-02
   1.1000000e+02   9.5000000e+01   7.3459639e-02
   1.1000000e+02   9.5300000e+01   1.1071846e-01
   1.1000000e+02   9.5600000e+01   1.4271438e-01
   1.1000000e+02   9.5900000e+01   1.6226290e-01
   1.1000000e+02   9.6200000e+01   1.6499655e-01
   1.1000000e+02   9.6500000e+01   1.5014448e-01
   1.1000000e+02   9.6800000e+01   1.2049858e-01
   1.1000000e+02   9.7100000e+01   8.1909345e-02
   1.1000000e+02   9.7400000e+01   4.2589205e-02
   1.1000000e+02   9.7700000e+01   1.2267184e-02
   1.1000000e+02   9.8000000e+01   1.0416964e-03
   1.1000000e+02   9.8300000e+01   1.7769688e-02
   1.1000000e+02   9.8600000e+01   6.8084134e-02
   1.1000000e+02   9.8900000e+01   1.5257591e-01
   1.1000000e+02   9.9200000e+01   2.6599753e-01
   1.1000000e+02   9.9500000e+01   3.9813266e-01
   1.1000000e+02   9.9800000e+01   5.3617099e-01
   1.1000000e+02   1.0010000e+02   6.6759385e-01
   1.1000000e+02   1.0040000e+02   7.8240157e-01
   1.1000000e+02   1.0070000e+02   8.7406611e-01
   1.1000000e+02   1.0100000e+02   9.3932058e-01
   1.1000000e+02   1.0130000e+02   9.7729136e-01
   1.1000000e+02   1.0160000e+02   9.8846734e-01
   1.1000000e+02   1.0190000e+02   9.7379796e-01
   1.1000000e+02   1.0220000e+02   9.3401702e-01
   1.1000000e+02   1.0250000e+02   8.6918795e-01
   1.1000000e+02   1.0280000e+02   7.7847201e-01
   1.1000000e+02   1.0310000e+02   6.6026739e-01
   1.1000000e+02   1.0340000e+02   5.1330635e-01
   1.1000000e+02   1.0370000e+02   3.4042902e-01
   1.1000000e+02   1.0400000e+02   1.5897044e-01
   1.1000000e+02   1.0430000e+02   2.1660367e-02
   1.1000000e+02   1.0460000e+02   2.8415457e-02
   1.1000000e+02   1.0490000e+02   2.4916248e-01
   1.1000000e+02   1.0520000e+02   5.8384253e-01
   1.1000000e+02   1.0550000e+02   8.5056590e-01
   1.1000000e+02   1.0580000e+02   9.7922298e-01
   1.1000000e+02   1.0610000e+02   9.9446069e-01
   1.1000000e+02   1.0640000e+02   9.3548167e-01
   1.1000000e+02   1.0670000e+02   8.2843700e-01
   1.1000000e+02   1.0700000e+02   6.8729784e-01
   1.1000000e+02   1.0730000e+02   5.2005397e-01
   1.1000000e+02   1.0760000e+02   3.3579753e-01
   1.1000000e+02   1.0790000e+02   1.5488890e-01
   1.1000000e+02   1.0820000e+02   2.3579104e-02
   1.1000000e+02   1.0850000e+02   1.8913668e-02
   1.1000000e+02   1.0880000e+02   1.9859575e-01
   1.1000000e+02   1.0910000e+02   5.0398179e-01
   1.1000000e+02   1.0940000e+02   7.8600739e-01
   1.1000000e+02   1.0970000e+02   9.5178737e-01
   1.1000000e+02   1.1000000e+02   1.0000000e+00


==> Data/dataBeampattern.dat <==
angles		beam1		beam2		beam3		total
   1.0000000e-01  -5.4136912e+00  -1.8252384e+00   8.1197256e-01   3.3242711e+00
   2.0000000e-01  -5.1502445e+00  -1.7984625e+00   7.5365645e-01   3.3362974e+00
   3.0000000e-01  -4.8921134e+00  -1.7712031e+00   6.9146295e-01   3.3482777e+00
   4.0000000e-01  -4.6395986e+00  -1.7435059e+00   6.2532761e-01   3.3601978e+00
   5.0000000e-01  -4.3929149e+00  -1.7154167e+00   5.5518211e-01   3.3720441e+00
   6.0000000e-01  -4.1522074e+00  -1.6869812e+00   4.8095406e-01   3.3838032e+00
   7.0000000e-01  -3.9175648e+00  -1.6582447e+00   4.0256680e-01   3.3954623e+00
   8.0000000e-01  -3.6890300e+00  -1.6292524e+00   3.1993920e-01   3.4070090e+00
   9.0000000e-01  -3.4666097e+00  -1.6000488e+00   2.3298542e-01   3.4184315e+00
   1.0000000e+00  -3.2502819e+00  -1.5706782e+00   1.4161471e-01   3.4297186e+00
   1.1000000e+00  -3.0400018e+00  -1.5411839e+00   4.5731115e-02   3.4408597e+00
   1.2000000e+00  -2.8357074e+00  -1.5116087e+00  -5.4766754e-02   3.4518445e+00
   1.3000000e+00  -2.6373235e+00  -1.4819947e+00  -1.5998602e-01   3.4626638e+00
   1.4000000e+00  -2.4447650e+00  -1.4523830e+00  -2.7003983e-01   3.4733086e+00
   1.5000000e+00  -2.2579398e+00  -1.4228138e+00  -3.8504765e-01   3.4837707e+00
   1.6000000e+00  -2.0767511e+00  -1.3933264e+00  -5.0513560e-01   3.4940426e+00
   1.7000000e+00  -1.9010988e+00  -1.3639591e+00  -6.3043676e-01   3.5041176e+00
   1.8000000e+00  -1.7308818e+00  -1.3347491e+00  -7.6109156e-01   3.5139893e+00
   1.9000000e+00  -1.5659982e+00  -1.3057326e+00  -8.9724805e-01   3.5236524e+00
   2.0000000e+00  -1.4063469e+00  -1.2769446e+00  -1.0390623e+00   3.5331019e+00
   2.1000000e+00  -1.2518281e+00  -1.2484189e+00  -1.1866986e+00   3.5423340e+00
   2.2000000e+00  -1.1023438e+00  -1.2201883e+00  -1.3403302e+00   3.5513451e+00
   2.3000000e+00  -9.5779849e-01  -1.1922843e+00  -1.5001388e+00   3.5601326e+00
   2.4000000e+00  -8.1809912e-01  -1.1647372e+00  -1.6663157e+00   3.5686947e+00
   2.5000000e+00  -6.8315570e-01  -1.1375761e+00  -1.8390614e+00   3.5770299e+00
   2.6000000e+00  -5.5288128e-01  -1.1108289e+00  -2.0185858e+00   3.5851380e+00
   2.7000000e+00  -4.2719215e-01  -1.0845223e+00  -2.2051082e+00   3.5930189e+00
   2.8000000e+00  -3.0600789e-01  -1.0586817e+00  -2.3988571e+00   3.6006737e+00
   2.9000000e+00  -1.8925140e-01  -1.0333314e+00  -2.6000697e+00   3.6081039e+00
   3.0000000e+00  -7.6848983e-02  -1.0084944e+00  -2.8089909e+00   3.6153118e+00
   3.1000000e+00   3.1269750e-02  -9.8419241e-01  -3.0258726e+00   3.6223004e+00
   3.2000000e+00   1.3517185e-01  -9.6044610e-01  -3.2509713e+00   3.6290734e+00
   3.3000000e+00   2.3492108e-01  -9.3727484e-01  -3.4845461e+00   3.6356351e+00
   3.4000000e+00   3.3057797e-01  -9.1469684e-01  -3.7268549e+00   3.6419904e+00
   3.5000000e+00   4.2219987e-01  -8.9272913e-01  -3.9781499e+00   3.6481451e+00
   3.6000000e+00   5.0984102e-01  -8.7138758e-01  -4.2386708e+00   3.6541052e+00
   3.7000000e+00   5.9355259e-01  -8.5068689e-01  -4.5086368e+00   3.6598778e+00
   3.8000000e+00   6.7338276e-01  -8.3064064e-01  -4.7882348e+00   3.6654703e+00
   3.9000000e+00   7.4937680e-01  -8.1126127e-01  -5.0776048e+00   3.6708906e+00
   4.0000000e+00   8.2157710e-01  -7.9256011e-01  -5.3768205e+00   3.6761474e+00
   4.1000000e+00   8.9002328e-01  -7.7454739e-01  -5.6858634e+00   3.6812497e+00
   4.2000000e+00   9.5475221e-01  -7.5723226e-01  -6.0045904e+00   3.6862072e+00
   4.3000000e+00   1.0157981e+00  -7.4062280e-01  -6.3326910e+00   3.6910300e+00
   4.4000000e+00   1.0731925e+00  -7.2472600e-01  -6.6696340e+00   3.6957287e+00
   4.5000000e+00   1.1269645e+00  -7.0954785e-01  -7.0145990e+00   3.7003142e+00
   4.6000000e+00   1.1771405e+00  -6.9509328e-01  -7.3663924e+00   3.7047980e+00
   4.7000000e+00   1.2237447e+00  -6.8136621e-01  -7.7233451e+00   3.7091919e+00
   4.8000000e+00   1.2667986e+00  -6.6836954e-01  -8.0831921e+00   3.7135078e+00
   4.9000000e+00   1.3063215e+00  -6.5610519e-01  -8.4429370e+00   3.7177584e+00
   5.0000000e+00   1.3423303e+00  -6.4457408e-01  -8.7987102e+00   3.7219563e+00
   5.1000000e+00   1.3748396e+00  -6.3377619e-01  -9.1456374e+00   3.7261144e+00
   5.2000000e+00   1.4038617e+00  -6.2371051e-01  -9.4777494e+00   3.7302459e+00
   5.3000000e+00   1.4294066e+00  -6.1437508e-01  -9.7879734e+00   3.7343641e+00
   5.4000000e+00   1.4514821e+00  -6.0576701e-01  -1.0068264e+01   3.7384826e+00
   5.5000000e+00   1.4700937e+00  -5.9788248e-01  -1.0309930e+01   3.7426148e+00
   5.6000000e+00   1.4852449e+00  -5.9071676e-01  -1.0504188e+01   3.7467745e+00
   5.7000000e+00   1.4969368e+00  -5.8426417e-01  -1.0642937e+01   3.7509751e+00
   5.8000000e+00   1.5051683e+00  -5.7851818e-01  -1.0719657e+01   3.7552304e+00
   5.9000000e+00   1.5099362e+00  -5.7347132e-01  -1.0730251e+01   3.7595538e+00
   6.0000000e+00   1.5112350e+00  -5.6911527e-01  -1.0673642e+01   3.7639588e+00
   6.1000000e+00   1.5090569e+00  -5.6544081e-01  -1.0551927e+01   3.7684587e+00
   6.2000000e+00   1.5033922e+00  -5.6243786e-01  -1.0370072e+01   3.7730666e+00
   6.3000000e+00   1.4942285e+00  -5.6009550e-01  -1.0135213e+01   3.7777953e+00
   6.4000000e+00   1.4815516e+00  -5.5840191e-01  -9.8557697e+00   3.7826573e+00
   6.5000000e+00   1.4653446e+00  -5.5734449e-01  -9.5405765e+00   3.7876651e+00
   6.6000000e+00   1.4455886e+00  -5.5690976e-01  -9.1981709e+00   3.7928303e+00
   6.7000000e+00   1.4222622e+00  -5.5708345e-01  -8.8363143e+00   3.7981646e+00
   6.8000000e+00   1.3953415e+00  -5.5785045e-01  -8.4617345e+00   3.8036790e+00
   6.9000000e+00   1.3648003e+00  -5.5919486e-01  -8.0800464e+00   3.8093841e+00
   7.0000000e+00   1.3306101e+00  -5.6110000e-01  -7.6957923e+00   3.8152898e+00
   7.1000000e+00   1.2927395e+00  -5.6354840e-01  -7.3125497e+00   3.8214057e+00
   7.2000000e+00   1.2511548e+00  -5.6652182e-01  -6.9330686e+00   3.8277407e+00
   7.3000000e+00   1.2058195e+00  -5.7000127e-01  -6.5594126e+00   3.8343030e+00
   7.4000000e+00   1.1566946e+00  -5.7396704e-01  -6.1930904e+00   3.8411003e+00
   7.5000000e+00   1.1037382e+00  -5.7839867e-01  -5.8351699e+00   3.8481394e+00
   7.6000000e+00   1.0469055e+00  -5.8327502e-01  -5.4863754e+00   3.8554265e+00
   7.7000000e+00   9.8614912e-01  -5.8857425e-01  -5.1471655e+00   3.8629672e+00
   7.8000000e+00   9.2141839e-01  -5.9427387e-01  -4.8177970e+00   3.8707660e+00
   7.9000000e+00   8.5265977e-01  -6.0035074e-01  -4.4983741e+00   3.8788268e+00
   8.0000000e+00   7.7981660e-01  -6.0678109e-01  -4.1888881e+00   3.8871527e+00
   8.1000000e+00   7.0282903e-01  -6.1354059e-01  -3.8892473e+00   3.8957459e+00
   8.2000000e+00   6.2163398e-01  -6.2060430e-01  -3.5993003e+00   3.9046078e+00
   8.3000000e+00   5.3616504e-01  -6.2794678e-01  -3.3188544e+00   3.9137390e+00
   8.4000000e+00   4.4635246e-01  -6.3554207e-01  -3.0476886e+00   3.9231391e+00
   8.5000000e+00   3.5212304e-01  -6.4336373e-01  -2.7855644e+00   3.9328068e+00
   8.6000000e+00   2.5340014e-01  -6.5138492e-01  -2.5322333e+00   3.9427402e+00
   8.7000000e+00   1.5010362e-01  -6.5957835e-01  -2.2874430e+00   3.9529362e+00
   8.8000000e+00   4.2149852e-02  -6.6791643e-01  -2.0509413e+00   3.9633910e+00
   8.9000000e+00  -7.0548285e-02  -6.7637121e-01  -1.8224792e+00   3.9741000e+00
   9.0000000e+00  -1.8808132e-01  -6.8491450e-01  -1.6018138e+00   3.9850575e+00
   9.1000000e+00  -3.1054314e-01  -6.9351789e-01  -1.3887091e+00   3.9962572e+00
   9.2000000e+00  -4.3803081e-01  -7.0215277e-01  -1.1829375e+00   4.0076919e+00
   9.3000000e+00  -5.7064440e-01  -7.1079045e-01  -9.8428057e-01   4.0193535e+00
   9.4000000e+00  -7.0848670e-01  -7.1940215e-01  -7.9252901e-01   4.0312332e+00
   9.5000000e+00  -8.5166282e-01  -7.2795908e-01  -6.0748325e-01   4.0433214e+00
   9.6000000e+00  -1.0002797e+00  -7.3643253e-01  -4.2895327e-01   4.0556077e+00
   9.7000000e+00  -1.1544456e+00  -7.4479387e-01  -2.5675850e-01   4.0680811e+00
   9.8000000e+00  -1.3142690e+00  -7.5301465e-01  -9.0727637e-02   4.0807297e+00
   9.9000000e+00  -1.4798577e+00  -7.6106666e-01   6.9301578e-02   4.0935412e+00
   1.0000000e+01  -1.6513177e+00  -7.6892201e-01   2.2348269e-01   4.1065024e+00
   1.0100000e+01  -1.8287513e+00  -7.7655314e-01   3.7196081e-01   4.1195998e+00
   1.0200000e+01  -2.0122552e+00  -7.8393296e-01   5.1487297e-01   4.1328192e+00
   1.0300000e+01  -2.2019176e+00  -7.9103486e-01   6.5234844e-01   4.1461457e+00
   1.0400000e+01  -2.3978158e+00  -7.9783282e-01   7.8450907e-01   4.1595642e+00
   1.0500000e+01  -2.6000116e+00  -8.0430143e-01   9.1146958e-01   4.1730590e+00
   1.0600000e+01  -2.8085470e+00  -8.1041602e-01   1.0333379e+00   4.1866142e+00
   1.0700000e+01  -3.0234383e+00  -8.1615267e-01   1.1502156e+00   4.2002131e+00
   1.0800000e+01  -3.2446688e+00  -8.2148832e-01   1.2621977e+00   4.2138392e+00
   1.0900000e+01  -3.4721804e+00  -8.2640080e-01   1.3693738e+00   4.2274755e+00
   1.1000000e+01  -3.7058634e+00  -8.3086892e-01   1.4718275e+00   4.2411046e+00
   1.1100000e+01  -3.9455431e+00  -8.3487252e-01   1.5696370e+00   4.2547091e+00
   1.1200000e+01  -4.1909659e+00  -8.3839253e-01   1.6628754e+00   4.2682715e+00
   1.1300000e+01  -4.4417803e+00  -8.4141101e-01   1.7516108e+00   4.2817741e+00
   1.1400000e+01  -4.6975165e+00  -8.4391125e-01   1.8359066e+00   4.2951992e+00
   1.1500000e+01  -4.9575616e+00  -8.4587778e-01   1.9158215e+00   4.3085290e+00
   1.1600000e+01  -5.2211311e+00  -8.4729641e-01   1.9914099e+00   4.3217457e+00
   1.1700000e+01  -5.4872377e+00  -8.4815430e-01   2.0627218e+00   4.3348318e+00
   1.1800000e+01  -5.7546567e+00  -8.4844000e-01   2.1298032e+00   4.3477696e+00
   1.1900000e+01  -6.0218891e+00  -8.4814346e-01   2.1926962e+00   4.3605418e+00
   1.2000000e+01  -6.2871260e+00  -8.4725605e-01   2.2514389e+00   4.3731311e+00
   1.2100000e+01  -6.5482161e+00  -8.4577064e-01   2.3060657e+00   4.3855206e+00
   1.2200000e+01  -6.8026419e+00  -8.4368155e-01   2.3566074e+00   4.3976935e+00
   1.2300000e+01  -7.0475104e+00  -8.4098461e-01   2.4030913e+00   4.4096335e+00
   1.2400000e+01  -7.2795668e+00  -8.3767713e-01   2.4455410e+00   4.4213244e+00
   1.2500000e+01  -7.4952398e+00  -8.3375795e-01   2.4839770e+00   4.4327505e+00
   1.2600000e+01  -7.6907271e+00  -8.2922739e-01   2.5184162e+00   4.4438967e+00
   1.2700000e+01  -7.8621259e+00  -8.2408727e-01   2.5488723e+00   4.4547479e+00
   1.2800000e+01  -8.0056098e+00  -8.1834088e-01   2.5753558e+00   4.4652900e+00
   1.2900000e+01  -8.1176425e+00  -8.1199296e-01   2.5978739e+00   4.4755089e+00
   1.3000000e+01  -8.1952119e+00  -8.0504970e-01   2.6164305e+00   4.4853915e+00
   1.3100000e+01  -8.2360557e+00  -7.9751866e-01   2.6310264e+00   4.4949250e+00
   1.3200000e+01  -8.2388470e+00  -7.8940879e-01   2.6416591e+00   4.5040972e+00
   1.3300000e+01  -8.2033103e+00  -7.8073036e-01   2.6483232e+00   4.5128966e+00
   1.3400000e+01  -8.1302455e+00  -7.7149491e-01   2.6510096e+00   4.5213125e+00
   1.3500000e+01  -8.0214582e+00  -7.6171521e-01   2.6497063e+00   4.5293345e+00
   1.3600000e+01  -7.8796060e+00  -7.5140524e-01   2.6443979e+00   4.5369534e+00
   1.3700000e+01  -7.7079897e+00  -7.4058006e-01   2.6350657e+00   4.5441603e+00
   1.3800000e+01  -7.5103198e+00  -7.2925584e-01   2.6216874e+00   4.5509473e+00
   1.3900000e+01  -7.2904890e+00  -7.1744972e-01   2.6042375e+00   4.5573072e+00
   1.4000000e+01  -7.0523750e+00  -7.0517980e-01   2.5826869e+00   4.5632337e+00
   1.4100000e+01  -6.7996859e+00  -6.9246505e-01   2.5570029e+00   4.5687211e+00
   1.4200000e+01  -6.5358516e+00  -6.7932525e-01   2.5271489e+00   4.5737648e+00
   1.4300000e+01  -6.2639591e+00  -6.6578091e-01   2.4930846e+00   4.5783609e+00
   1.4400000e+01  -5.9867238e+00  -6.5185321e-01   2.4547659e+00   4.5825065e+00
   1.4500000e+01  -5.7064874e+00  -6.3756394e-01   2.4121442e+00   4.5861995e+00
   1.4600000e+01  -5.4252360e+00  -6.2293540e-01   2.3651670e+00   4.5894388e+00
   1.4700000e+01  -5.1446279e+00  -6.0799036e-01   2.3137772e+00   4.5922242e+00
   1.4800000e+01  -4.8660291e+00  -5.9275196e-01   2.2579131e+00   4.5945564e+00
   1.4900000e+01  -4.5905494e+00  -5.7724368e-01   2.1975083e+00   4.5964372e+00
   1.5000000e+01  -4.3190780e+00  -5.6148924e-01   2.1324913e+00   4.5978692e+00
   1.5100000e+01  -4.0523171e+00  -5.4551252e-01   2.0627852e+00   4.5988562e+00
   1.5200000e+01  -3.7908117e+00  -5.2933753e-01   1.9883078e+00   4.5994028e+00
   1.5300000e+01  -3.5349763e+00  -5.1298835e-01   1.9089710e+00   4.5995149e+00
   1.5400000e+01  -3.2851173e+00  -4.9648900e-01   1.8246805e+00   4.5991990e+00
   1.5500000e+01  -3.0414532e+00  -4.7986346e-01   1.7353355e+00   4.5984631e+00
   1.5600000e+01  -2.8041304e+00  -4.6313558e-01   1.6408286e+00   4.5973159e+00
   1.5700000e+01  -2.5732373e+00  -4.4632901e-01   1.5410451e+00   4.5957672e+00
   1.5800000e+01  -2.3488162e+00  -4.2946714e-01   1.4358626e+00   4.5938282e+00
   1.5900000e+01  -2.1308719e+00  -4.1257310e-01   1.3251507e+00   4.5915106e+00
   1.6000000e+01  -1.9193804e+00  -3.9566966e-01   1.2087705e+00   4.5888275e+00
   1.6100000e+01  -1.7142950e+00  -3.7877919e-01   1.0865739e+00   4.5857931e+00
   1.6200000e+01  -1.5155514e+00  -3.6192364e-01   9.5840344e-01   4.5824224e+00
   1.6300000e+01  -1.3230725e+00  -3.4512448e-01   8.2409119e-01   4.5787316e+00
   1.6400000e+01  -1.1367711e+00  -3.2840267e-01   6.8345857e-01   4.5747380e+00
   1.6500000e+01  -9.5655359e-01  -3.1177860e-01   5.3631549e-01   4.5704597e+00
   1.6600000e+01  -7.8232174e-01  -2.9527211e-01   3.8245974e-01   4.5659161e+00
   1.6700000e+01  -6.1397463e-01  -2.7890238e-01   2.2167623e-01   4.5611275e+00
   1.6800000e+01  -4.5141017e-01  -2.6268799e-01   5.3736345e-02   4.5561149e+00
   1.6900000e+01  -2.9452629e-01  -2.4664681e-01  -1.2160286e-01   4.5509007e+00
   1.7000000e+01  -1.4322183e-01  -2.3079603e-01  -3.0459930e-01   4.5455080e+00
   1.7100000e+01   2.6026916e-03  -2.1515213e-01  -4.9552657e-01   4.5399608e+00
   1.7200000e+01   1.4304451e-01  -1.9973084e-01  -6.9467454e-01   4.5342840e+00
   1.7300000e+01   2.7819819e-01  -1.8454713e-01  -9.0234978e-01   4.5285033e+00
   1.7400000e+01   4.0815526e-01  -1.6961521e-01  -1.1188759e+00   4.5226454e+00
   1.7500000e+01   5.3300400e-01  -1.5494850e-01  -1.3445935e+00   4.5167375e+00
   1.7600000e+01   6.5282923e-01  -1.4055963e-01  -1.5798599e+00   4.5108076e+00
   1.7700000e+01   7.6771222e-01  -1.2646039e-01  -1.8250479e+00   4.5048844e+00
   1.7800000e+01   8.7773058e-01  -1.1266181e-01  -2.0805442e+00   4.4989971e+00
   1.7900000e+01   9.8295825e-01  -9.9174039e-02  -2.3467465e+00   4.4931755e+00
   1.8000000e+01   1.0834654e+00  -8.6006439e-02  -2.6240590e+00   4.4874500e+00
   1.8100000e+01   1.1793187e+00  -7.3167519e-02  -2.9128861e+00   4.4818511e+00
   1.8200000e+01   1.2705809e+00  -6.0664961e-02  -3.2136225e+00   4.4764099e+00
   1.8300000e+01   1.3573113e+00  -4.8505610e-02  -3.5266407e+00   4.4711577e+00
   1.8400000e+01   1.4395655e+00  -3.6695475e-02  -3.8522717e+00   4.4661259e+00
   1.8500000e+01   1.5173957e+00  -2.5239732e-02  -4.1907796e+00   4.4613459e+00
   1.8600000e+01   1.5908503e+00  -1.4142727e-02  -4.5423266e+00   4.4568494e+00
   1.8700000e+01   1.6599748e+00  -3.4079777e-03  -4.9069241e+00   4.4526677e+00
   1.8800000e+01   1.7248108e+00   6.9618186e-03  -5.2843684e+00   4.4488320e+00
   1.8900000e+01   1.7853970e+00   1.6964782e-02  -5.6741529e+00   4.4453732e+00
   1.9000000e+01   1.8417686e+00   2.6599839e-02  -6.0753526e+00   4.4423220e+00
   1.9100000e+01   1.8939576e+00   3.5866719e-02  -6.4864734e+00   4.4397082e+00
   1.9200000e+01   1.9419931e+00   4.4765942e-02  -6.9052600e+00   4.4375614e+00
   1.9300000e+01   1.9859008e+00   5.3298807e-02  -7.3284595e+00   4.4359102e+00
   1.9400000e+01   2.0257036e+00   6.1467386e-02  -7.7515449e+00   4.4347826e+00
   1.9500000e+01   2.0614211e+00   6.9274506e-02  -8.1684180e+00   4.4342054e+00
   1.9600000e+01   2.0930702e+00   7.6723742e-02  -8.5711385e+00   4.4342047e+00
   1.9700000e+01   2.1206647e+00   8.3819398e-02  -8.9497632e+00   4.4348051e+00
   1.9800000e+01   2.1442155e+00   9.0566493e-02  -9.2924249e+00   4.4360303e+00
   1.9900000e+01   2.1637305e+00   9.6970749e-02  -9.5858093e+00   4.4379023e+00
   2.0000000e+01   2.1792149e+00   1.0303857e-01  -9.8161644e+00   4.4404421e+00
   2.0100000e+01   2.1906708e+00   1.0877702e-01  -9.9708491e+00   4.4436686e+00
   2.0200000e+01   2.1980976e+00   1.1419383e-01  -1.0040197e+01   4.4475996e+00
   2.0300000e+01   2.2014918e+00   1.1929733e-01  -1.0019220e+01   4.4522508e+00
   2.0400000e+01   2.2008469e+00   1.2409648e-01  -9.9085771e+00   4.4576363e+00
   2.0500000e+01   2.1961535e+00   1.2860081e-01  -9.7144471e+00   4.4637684e+00
   2.0600000e+01   2.1873995e+00   1.3282043e-01  -9.4473421e+00   4.4706571e+00
   2.0700000e+01   2.1745696e+00   1.3676597e-01  -9.1203190e+00   4.4783109e+00
   2.0800000e+01   2.1576457e+00   1.4044858e-01  -8.7471529e+00   4.4867359e+00
   2.0900000e+01   2.1366066e+00   1.4387992e-01  -8.3409012e+00   4.4959362e+00
   2.1000000e+01   2.1114283e+00   1.4707208e-01  -7.9130228e+00   4.5059139e+00
   2.1100000e+01   2.0820834e+00   1.5003761e-01  -7.4730054e+00   4.5166687e+00
   2.1200000e+01   2.0485415e+00   1.5278946e-01  -7.0283545e+00   4.5281986e+00
   2.1300000e+01   2.0107693e+00   1.5534095e-01  -6.5847896e+00   4.5404989e+00
   2.1400000e+01   1.9687298e+00   1.5770576e-01  -6.1465262e+00   4.5535630e+00
   2.1500000e+01   1.9223831e+00   1.5989788e-01  -5.7165719e+00   4.5673823e+00
   2.1600000e+01   1.8716858e+00   1.6193159e-01  -5.2969939e+00   4.5819458e+00
   2.1700000e+01   1.8165910e+00   1.6382141e-01  -4.8891462e+00   4.5972405e+00
   2.1800000e+01   1.7570485e+00   1.6558208e-01  -4.4938514e+00   4.6132515e+00
   2.1900000e+01   1.6930045e+00   1.6722854e-01  -4.1115428e+00   4.6299617e+00
   2.2000000e+01   1.6244014e+00   1.6877586e-01  -3.7423732e+00   4.6473521e+00
   2.2100000e+01   1.5511782e+00   1.7023922e-01  -3.3862965e+00   4.6654020e+00
   2.2200000e+01   1.4732701e+00   1.7163389e-01  -3.0431288e+00   4.6840886e+00
   2.2300000e+01   1.3906083e+00   1.7297516e-01  -2.7125928e+00   4.7033875e+00
   2.2400000e+01   1.3031203e+00   1.7427833e-01  -2.3943511e+00   4.7232727e+00
   2.2500000e+01   1.2107298e+00   1.7555866e-01  -2.0880299e+00   4.7437167e+00
   2.2600000e+01   1.1133564e+00   1.7683135e-01  -1.7932364e+00   4.7646903e+00
   2.2700000e+01   1.0109159e+00   1.7811146e-01  -1.5095709e+00   4.7861631e+00
   2.2800000e+01   9.0332041e-01   1.7941391e-01  -1.2366355e+00   4.8081035e+00
   2.2900000e+01   7.9047798e-01   1.8075343e-01  -9.7404017e-01   4.8304786e+00
   2.3000000e+01   6.7229312e-01   1.8214451e-01  -7.2140660e-01   4.8532544e+00
   2.3100000e+01   5.4866682e-01   1.8360140e-01  -4.7837103e-01   4.8763961e+00
   2.3200000e+01   4.1949682e-01   1.8513801e-01  -2.4458572e-01   4.8998680e+00
   2.3300000e+01   2.8467793e-01   1.8676793e-01  -1.9719766e-02   4.9236338e+00
   2.3400000e+01   1.4410250e-01   1.8850437e-01   1.9654055e-01   4.9476562e+00
   2.3500000e+01  -2.3389683e-03   1.9036013e-01   4.0449186e-01   4.9718977e+00
   2.3600000e+01  -1.5475711e-01   1.9234755e-01   6.0441399e-01   4.9963204e+00
   2.3700000e+01  -3.1326269e-01   1.9447850e-01   7.9657053e-01   5.0208859e+00
   2.3800000e+01  -4.7796535e-01   1.9676433e-01   9.8120935e-01   5.0455557e+00
   2.3900000e+01  -6.4897208e-01   1.9921586e-01   1.1585633e+00   5.0702911e+00
   2.4000000e+01  -8.2638524e-01   2.0184331e-01   1.3288511e+00   5.0950535e+00
   2.4100000e+01  -1.0103001e+00   2.0465634e-01   1.4922777e+00   5.1198043e+00
   2.4200000e+01  -1.2008020e+00   2.0766395e-01   1.6490352e+00   5.1445051e+00
   2.4300000e+01  -1.3979621e+00   2.1087450e-01   1.7993036e+00   5.1691177e+00
   2.4400000e+01  -1.6018335e+00   2.1429569e-01   1.9432513e+00   5.1936043e+00
   2.4500000e+01  -1.8124450e+00   2.1793453e-01   2.0810359e+00   5.2179273e+00
   2.4600000e+01  -2.0297940e+00   2.2179730e-01   2.2128047e+00   5.2420498e+00
   2.4700000e+01  -2.2538387e+00   2.2588958e-01   2.3386951e+00   5.2659354e+00
   2.4800000e+01  -2.4844869e+00   2.3021621e-01   2.4588355e+00   5.2895482e+00
   2.4900000e+01  -2.7215841e+00   2.3478129e-01   2.5733457e+00   5.3128531e+00
   2.5000000e+01  -2.9648978e+00   2.3958814e-01   2.6823368e+00   5.3358156e+00
   2.5100000e+01  -3.2140998e+00   2.4463936e-01   2.7859126e+00   5.3584021e+00
   2.5200000e+01  -3.4687444e+00   2.4993676e-01   2.8841692e+00   5.3805798e+00
   2.5300000e+01  -3.7282435e+00   2.5548142e-01   2.9771956e+00   5.4023167e+00
   2.5400000e+01  -3.9918371e+00   2.6127363e-01   3.0650741e+00   5.4235819e+00
   2.5500000e+01  -4.2585605e+00   2.6731296e-01   3.1478808e+00   5.4443452e+00
   2.5600000e+01  -4.5272076e+00   2.7359821e-01   3.2256852e+00   5.4645776e+00
   2.5700000e+01  -4.7962919e+00   2.8012747e-01   3.2985515e+00   5.4842511e+00
   2.5800000e+01  -5.0640070e+00   2.8689810e-01   3.3665376e+00   5.5033387e+00
   2.5900000e+01  -5.3281903e+00   2.9390676e-01   3.4296965e+00   5.5218146e+00
   2.6000000e+01  -5.5862936e+00   3.0114941e-01   3.4880756e+00   5.5396541e+00
   2.6100000e+01  -5.8353692e+00   3.0862136e-01   3.5417174e+00   5.5568335e+00
   2.6200000e+01  -6.0720780e+00   3.1631728e-01   3.5906592e+00   5.5733305e+00
   2.6300000e+01  -6.2927308e+00   3.2423120e-01   3.6349338e+00   5.5891239e+00
   2.6400000e+01  -6.4933715e+00   3.3235658e-01   3.6745690e+00   5.6041937e+00
   2.6500000e+01  -6.6699103e+00   3.4068630e-01   3.7095884e+00   5.6185211e+00
   2.6600000e+01  -6.8183068e+00   3.4921272e-01   3.7400106e+00   5.6320887e+00
   2.6700000e+01  -6.9347971e+00   3.5792767e-01   3.7658501e+00   5.6448803e+00
   2.6800000e+01  -7.0161459e+00   3.6682253e-01   3.7871168e+00   5.6568810e+00
   2.6900000e+01  -7.0598930e+00   3.7588825e-01   3.8038164e+00   5.6680773e+00
   2.7000000e+01  -7.0645609e+00   3.8511536e-01   3.8159500e+00   5.6784568e+00
   2.7100000e+01  -7.0297864e+00   3.9449404e-01   3.8235147e+00   5.6880086e+00
   2.7200000e+01  -6.9563543e+00   4.0401412e-01   3.8265028e+00   5.6967234e+00
   2.7300000e+01  -6.8461261e+00   4.1366515e-01   3.8249027e+00   5.7045928e+00
   2.7400000e+01  -6.7018768e+00   4.2343645e-01   3.8186979e+00   5.7116103e+00
   2.7500000e+01  -6.5270690e+00   4.3331709e-01   3.8078678e+00   5.7177705e+00
   2.7600000e+01  -6.3256003e+00   4.4329599e-01   3.7923869e+00   5.7230695e+00
   2.7700000e+01  -6.1015573e+00   4.5336191e-01   3.7722255e+00   5.7275049e+00
   2.7800000e+01  -5.8590036e+00   4.6350353e-01   3.7473486e+00   5.7310759e+00
   2.7900000e+01  -5.6018140e+00   4.7370946e-01   3.7177168e+00   5.7337830e+00
   2.8000000e+01  -5.3335608e+00   4.8396831e-01   3.6832854e+00   5.7356283e+00
   2.8100000e+01  -5.0574464e+00   4.9426867e-01   3.6440047e+00   5.7366154e+00
   2.8200000e+01  -4.7762757e+00   5.0459921e-01   3.5998194e+00   5.7367496e+00
   2.8300000e+01  -4.4924571e+00   5.1494869e-01   3.5506689e+00   5.7360376e+00
   2.8400000e+01  -4.2080230e+00   5.2530599e-01   3.4964865e+00   5.7344879e+00
   2.8500000e+01  -3.9246620e+00   5.3566015e-01   3.4371998e+00   5.7321105e+00
   2.8600000e+01  -3.6437575e+00   5.4600041e-01   3.3727297e+00   5.7289169e+00
   2.8700000e+01  -3.3664269e+00   5.5631624e-01   3.3029908e+00   5.7249207e+00
   2.8800000e+01  -3.0935601e+00   5.6659736e-01   3.2278904e+00   5.7201368e+00
   2.8900000e+01  -2.8258548e+00   5.7683379e-01   3.1473288e+00   5.7145820e+00
   2.9000000e+01  -2.5638481e+00   5.8701589e-01   3.0611982e+00   5.7082747e+00
   2.9100000e+01  -2.3079443e+00   5.9713433e-01   2.9693828e+00   5.7012353e+00
   2.9200000e+01  -2.0584387e+00   6.0718019e-01   2.8717581e+00   5.6934857e+00
   2.9300000e+01  -1.8155378e+00   6.1714494e-01   2.7681903e+00   5.6850496e+00
   2.9400000e+01  -1.5793762e+00   6.2702048e-01   2.6585358e+00   5.6759528e+00
   2.9500000e+01  -1.3500311e+00   6.3679917e-01   2.5426407e+00   5.6662227e+00
   2.9600000e+01  -1.1275335e+00   6.4647383e-01   2.4203399e+00   5.6558884e+00
   2.9700000e+01  -9.1187840e-01   6.5603777e-01   2.2914564e+00   5.6449810e+00
   2.9800000e+01  -7.0303230e-01   6.6548483e-01   2.1558009e+00   5.6335335e+00
   2.9900000e+01  -5.0093991e-01   6.7480935e-01   2.0131701e+00   5.6215806e+00
   3.0000000e+01  -3.0552939e-01   6.8400624e-01   1.8633467e+00   5.6091589e+00
   3.0100000e+01  -1.1671662e-01   6.9307095e-01   1.7060979e+00   5.5963066e+00
   3.0200000e+01   6.5591329e-02   7.0199951e-01   1.5411744e+00   5.5830640e+00
   3.0300000e+01   2.4149336e-01   7.1078852e-01   1.3683093e+00   5.5694731e+00
   3.0400000e+01   4.1109214e-01   7.1943519e-01   1.1872171e+00   5.5555774e+00
   3.0500000e+01   5.7449225e-01   7.2793731e-01   9.9759246e-01   5.5414224e+00
   3.0600000e+01   7.3179878e-01   7.3629326e-01   7.9910875e-01   5.5270550e+00
   3.0700000e+01   8.8311615e-01   7.4450207e-01   5.9141717e-01   5.5125240e+00
   3.0800000e+01   1.0285473e+00   7.5256333e-01   3.7414544e-01   5.4978794e+00
   3.0900000e+01   1.1681927e+00   7.6047729e-01   1.4689688e-01   5.4831729e+00
   3.1000000e+01   1.3021504e+00   7.6824478e-01  -9.0750391e-02   5.4684575e+00
   3.1100000e+01   1.4305149e+00   7.7586724e-01  -3.3924383e-01   5.4537874e+00
   3.1200000e+01   1.5533773e+00   7.8334674e-01  -5.9905626e-01   5.4392179e+00
   3.1300000e+01   1.6708250e+00   7.9068591e-01  -8.7068491e-01   5.4248057e+00
   3.1400000e+01   1.7829414e+00   7.9788801e-01  -1.1546490e+00   5.4106080e+00
   3.1500000e+01   1.8898059e+00   8.0495686e-01  -1.4514859e+00   5.3966830e+00
   3.1600000e+01   1.9914939e+00   8.1189688e-01  -1.7617442e+00   5.3830893e+00
   3.1700000e+01   2.0880766e+00   8.1871301e-01  -2.0859737e+00   5.3698863e+00
   3.1800000e+01   2.1796211e+00   8.2541079e-01  -2.4247097e+00   5.3571333e+00
   3.1900000e+01   2.2661904e+00   8.3199626e-01  -2.7784508e+00   5.3448897e+00
   3.2000000e+01   2.3478435e+00   8.3847597e-01  -3.1476255e+00   5.3332150e+00
   3.2100000e+01   2.4246352e+00   8.4485700e-01  -3.5325460e+00   5.3221681e+00
   3.2200000e+01   2.4966164e+00   8.5114689e-01  -3.9333408e+00   5.3118075e+00
   3.2300000e+01   2.5638342e+00   8.5735364e-01  -4.3498624e+00   5.3021907e+00
   3.2400000e+01   2.6263314e+00   8.6348568e-01  -4.7815566e+00   5.2933743e+00
   3.2500000e+01   2.6841474e+00   8.6955185e-01  -5.2272847e+00   5.2854134e+00
   3.2600000e+01   2.7373176e+00   8.7556139e-01  -5.6850843e+00   5.2783619e+00
   3.2700000e+01   2.7858736e+00   8.8152388e-01  -6.1518541e+00   5.2722716e+00
   3.2800000e+01   2.8298436e+00   8.8744924e-01  -6.6229585e+00   5.2671923e+00
   3.2900000e+01   2.8692517e+00   8.9334767e-01  -7.0917609e+00   5.2631715e+00
   3.3000000e+01   2.9041189e+00   8.9922966e-01  -7.5491336e+00   5.2602543e+00
   3.3100000e+01   2.9344621e+00   9.0510592e-01  -7.9830571e+00   5.2584827e+00
   3.3200000e+01   2.9602952e+00   9.1098736e-01  -8.3785140e+00   5.2578961e+00
   3.3300000e+01   2.9816281e+00   9.1688507e-01  -8.7179722e+00   5.2585302e+00
   3.3400000e+01   2.9984675e+00   9.2281026e-01  -8.9827643e+00   5.2604176e+00
   3.3500000e+01   3.0108164e+00   9.2877424e-01  -9.1554740e+00   5.2635870e+00
   3.3600000e+01   3.0186745e+00   9.3478836e-01  -9.2229822e+00   5.2680634e+00
   3.3700000e+01   3.0220379e+00   9.4086401e-01  -9.1792672e+00   5.2738678e+00
   3.3800000e+01   3.0208992e+00   9.4701255e-01  -9.0268327e+00   5.2810170e+00
   3.3900000e+01   3.0152474e+00   9.5324527e-01  -8.7761040e+00   5.2895237e+00
   3.4000000e+01   3.0050683e+00   9.5957339e-01  -8.4430774e+00   5.2993962e+00
   3.4100000e+01   2.9903438e+00   9.6600797e-01  -8.0462412e+00   5.3106384e+00
   3.4200000e+01   2.9710523e+00   9.7255988e-01  -7.6038357e+00   5.3232498e+00
   3.4300000e+01   2.9471687e+00   9.7923980e-01  -7.1320435e+00   5.3372253e+00
   3.4400000e+01   2.9186640e+00   9.8605814e-01  -6.6441615e+00   5.3525555e+00
   3.4500000e+01   2.8855057e+00   9.9302501e-01  -6.1504990e+00   5.3692267e+00
   3.4600000e+01   2.8476576e+00   1.0001502e+00  -5.6586854e+00   5.3872208e+00
   3.4700000e+01   2.8050793e+00   1.0074431e+00  -5.1741412e+00   5.4065152e+00
   3.4800000e+01   2.7577270e+00   1.0149127e+00  -4.7005637e+00   5.4270836e+00
   3.4900000e+01   2.7055525e+00   1.0225675e+00  -4.2403546e+00   5.4488953e+00
   3.5000000e+01   2.6485040e+00   1.0304157e+00  -3.7949697e+00   5.4719161e+00
   3.5100000e+01   2.5865253e+00   1.0384647e+00  -3.3651874e+00   5.4961080e+00
   3.5200000e+01   2.5195563e+00   1.0467216e+00  -2.9513121e+00   5.5214294e+00
   3.5300000e+01   2.4475327e+00   1.0551928e+00  -2.5533219e+00   5.5478357e+00
   3.5400000e+01   2.3703859e+00   1.0638842e+00  -2.1709762e+00   5.5752791e+00
   3.5500000e+01   2.2880430e+00   1.0728008e+00  -1.8038929e+00   5.6037090e+00
   3.5600000e+01   2.2004270e+00   1.0819473e+00  -1.4516022e+00   5.6330722e+00
   3.5700000e+01   2.1074564e+00   1.0913275e+00  -1.1135851e+00   5.6633133e+00
   3.5800000e+01   2.0090456e+00   1.1009446e+00  -7.8929988e-01   5.6943747e+00
   3.5900000e+01   1.9051046e+00   1.1108009e+00  -4.7820021e-01   5.7261971e+00
   3.6000000e+01   1.7955397e+00   1.1208982e+00  -1.7974742e-01   5.7587196e+00
   3.6100000e+01   1.6802529e+00   1.1312375e+00   1.0658149e-01   5.7918799e+00
   3.6200000e+01   1.5591426e+00   1.1418189e+00   3.8128882e-01   5.8256146e+00
   3.6300000e+01   1.4321040e+00   1.1526419e+00   6.4485320e-01   5.8598596e+00
   3.6400000e+01   1.2990291e+00   1.1637052e+00   8.9772809e-01   5.8945501e+00
   3.6500000e+01   1.1598078e+00   1.1750066e+00   1.1403412e+00   5.9296210e+00
   3.6600000e+01   1.0143283e+00   1.1865434e+00   1.3730949e+00   5.9650068e+00
   3.6700000e+01   8.6247806e-01   1.1983118e+00   1.5963664e+00   6.0006425e+00
   3.6800000e+01   7.0414521e-01   1.2103076e+00   1.8105091e+00   6.0364628e+00
   3.6900000e+01   5.3922001e-01   1.2225255e+00   2.0158535e+00   6.0724031e+00
   3.7000000e+01   3.6759678e-01   1.2349597e+00   2.2127082e+00   6.1083993e+00
   3.7100000e+01   1.8917635e-01   1.2476036e+00   2.4013614e+00   6.1443882e+00
   3.7200000e+01   3.8691246e-03   1.2604500e+00   2.5820819e+00   6.1803072e+00
   3.7300000e+01  -1.8840116e-01   1.2734909e+00   2.7551201e+00   6.2160949e+00
   3.7400000e+01  -3.8769274e-01   1.2867176e+00   2.9207096e+00   6.2516910e+00
   3.7500000e+01  -5.9404007e-01   1.3001209e+00   3.0790680e+00   6.2870365e+00
   3.7600000e+01  -8.0744668e-01   1.3136909e+00   3.2303977e+00   6.3220738e+00
   3.7700000e+01  -1.0278765e+00   1.3274172e+00   3.3748870e+00   6.3567464e+00
   3.7800000e+01  -1.2552431e+00   1.3412887e+00   3.5127112e+00   6.3909997e+00
   3.7900000e+01  -1.4893971e+00   1.3552940e+00   3.6440332e+00   6.4247806e+00
   3.8000000e+01  -1.7301099e+00   1.3694211e+00   3.7690040e+00   6.4580374e+00
   3.8100000e+01  -1.9770554e+00   1.3836575e+00   3.8877640e+00   6.4907205e+00
   3.8200000e+01  -2.2297877e+00   1.3979904e+00   4.0004429e+00   6.5227817e+00
   3.8300000e+01  -2.4877142e+00   1.4124065e+00   4.1071609e+00   6.5541748e+00
   3.8400000e+01  -2.7500654e+00   1.4268924e+00   4.2080289e+00   6.5848552e+00
   3.8500000e+01  -3.0158599e+00   1.4414341e+00   4.3031492e+00   6.6147803e+00
   3.8600000e+01  -3.2838658e+00   1.4560176e+00   4.3926157e+00   6.6439094e+00
   3.8700000e+01  -3.5525590e+00   1.4706286e+00   4.4765144e+00   6.6722034e+00
   3.8800000e+01  -3.8200810e+00   1.4852527e+00   4.5549238e+00   6.6996253e+00
   3.8900000e+01  -4.0841997e+00   1.4998753e+00   4.6279153e+00   6.7261400e+00
   3.9000000e+01  -4.3422776e+00   1.5144817e+00   4.6955532e+00   6.7517142e+00
   3.9100000e+01  -4.5912560e+00   1.5290573e+00   4.7578954e+00   6.7763165e+00
   3.9200000e+01  -4.8276631e+00   1.5435873e+00   4.8149932e+00   6.7999174e+00
   3.9300000e+01  -5.0476579e+00   1.5580572e+00   4.8668919e+00   6.8224893e+00
   3.9400000e+01  -5.2471189e+00   1.5724523e+00   4.9136307e+00   6.8440065e+00
   3.9500000e+01  -5.4217876e+00   1.5867583e+00   4.9552429e+00   6.8644453e+00
   3.9600000e+01  -5.5674656e+00   1.6009611e+00   4.9917561e+00   6.8837837e+00
   3.9700000e+01  -5.6802591e+00   1.6150464e+00   5.0231923e+00   6.9020017e+00
   3.9800000e+01  -5.7568482e+00   1.6290007e+00   5.0495680e+00   6.9190812e+00
   3.9900000e+01  -5.7947493e+00   1.6428104e+00   5.0708942e+00   6.9350059e+00
   4.0000000e+01  -5.7925311e+00   1.6564624e+00   5.0871765e+00   6.9497616e+00
   4.0100000e+01  -5.7499458e+00   1.6699440e+00   5.0984150e+00   6.9633358e+00
   4.0200000e+01  -5.6679532e+00   1.6832429e+00   5.1046045e+00   6.9757180e+00
   4.0300000e+01  -5.5486310e+00   1.6963471e+00   5.1057344e+00   6.9868996e+00
   4.0400000e+01  -5.3949896e+00   1.7092453e+00   5.1017885e+00   6.9968739e+00
   4.0500000e+01  -5.2107237e+00   1.7219265e+00   5.0927452e+00   7.0056362e+00
   4.0600000e+01  -4.9999417e+00   1.7343804e+00   5.0785772e+00   7.0131837e+00
   4.0700000e+01  -4.7669074e+00   1.7465973e+00   5.0592515e+00   7.0195156e+00
   4.0800000e+01  -4.5158222e+00   1.7585680e+00   5.0347294e+00   7.0246332e+00
   4.0900000e+01  -4.2506586e+00   1.7702839e+00   5.0049658e+00   7.0285396e+00
   4.1000000e+01  -3.9750507e+00   1.7817373e+00   4.9699098e+00   7.0312400e+00
   4.1100000e+01  -3.6922324e+00   1.7929209e+00   4.9295039e+00   7.0327419e+00
   4.1200000e+01  -3.4050161e+00   1.8038284e+00   4.8836839e+00   7.0330547e+00
   4.1300000e+01  -3.1158002e+00   1.8144540e+00   4.8323789e+00   7.0321899e+00
   4.1400000e+01  -2.8265950e+00   1.8247929e+00   4.7755106e+00   7.0301614e+00
   4.1500000e+01  -2.5390600e+00   1.8348409e+00   4.7129931e+00   7.0269850e+00
   4.1600000e+01  -2.2545450e+00   1.8445947e+00   4.6447327e+00   7.0226790e+00
   4.1700000e+01  -1.9741325e+00   1.8540519e+00   4.5706274e+00   7.0172640e+00
   4.1800000e+01  -1.6986779e+00   1.8632107e+00   4.4905663e+00   7.0107627e+00
   4.1900000e+01  -1.4288458e+00   1.8720704e+00   4.4044290e+00   7.0032006e+00
   4.2000000e+01  -1.1651422e+00   1.8806311e+00   4.3120856e+00   6.9946052e+00
   4.2100000e+01  -9.0794318e-01   1.8888938e+00   4.2133955e+00   6.9850067e+00
   4.2200000e+01  -6.5751830e-01   1.8968605e+00   4.1082069e+00   6.9744378e+00
   4.2300000e+01  -4.1405110e-01   1.9045338e+00   3.9963562e+00   6.9629339e+00
   4.2400000e+01  -1.7765591e-01   1.9119176e+00   3.8776671e+00   6.9505326e+00
   4.2500000e+01   5.1608171e-02   1.9190166e+00   3.7519496e+00   6.9372747e+00
   4.2600000e+01   2.7372566e-01   1.9258363e+00   3.6189992e+00   6.9232032e+00
   4.2700000e+01   4.8871530e-01   1.9323832e+00   3.4785957e+00   6.9083642e+00
   4.2800000e+01   6.9662225e-01   1.9386649e+00   3.3305023e+00   6.8928062e+00
   4.2900000e+01   8.9751185e-01   1.9446898e+00   3.1744640e+00   6.8765808e+00
   4.3000000e+01   1.0914645e+00   1.9504673e+00   3.0102067e+00   6.8597421e+00
   4.3100000e+01   1.2785715e+00   1.9560075e+00   2.8374352e+00   6.8423472e+00
   4.3200000e+01   1.4589317e+00   1.9613219e+00   2.6558321e+00   6.8244560e+00
   4.3300000e+01   1.6326489e+00   1.9664224e+00   2.4650560e+00   6.8061308e+00
   4.3400000e+01   1.7998297e+00   1.9713222e+00   2.2647400e+00   6.7874371e+00
   4.3500000e+01   1.9605816e+00   1.9760351e+00   2.0544895e+00   6.7684429e+00
   4.3600000e+01   2.1150120e+00   1.9805760e+00   1.8338807e+00   6.7492188e+00
   4.3700000e+01   2.2632268e+00   1.9849605e+00   1.6024591e+00   6.7298379e+00
   4.3800000e+01   2.4053297e+00   1.9892052e+00   1.3597376e+00   6.7103760e+00
   4.3900000e+01   2.5414217e+00   1.9933273e+00   1.1051952e+00   6.6909109e+00
   4.4000000e+01   2.6716001e+00   1.9973450e+00   8.3827661e-01   6.6715231e+00
   4.4100000e+01   2.7959587e+00   2.0012770e+00   5.5839191e-01   6.6522946e+00
   4.4200000e+01   2.9145875e+00   2.0051430e+00   2.6491812e-01   6.6333097e+00
   4.4300000e+01   3.0275719e+00   2.0089632e+00  -4.2797714e-02   6.6146542e+00
   4.4400000e+01   3.1349931e+00   2.0127584e+00  -3.6543251e-01   6.5964152e+00
   4.4500000e+01   3.2369280e+00   2.0165501e+00  -7.0367698e-01   6.5786813e+00
   4.4600000e+01   3.3334488e+00   2.0203604e+00  -1.0582195e+00   6.5615416e+00
   4.4700000e+01   3.4246235e+00   2.0242118e+00  -1.4297210e+00   6.5450861e+00
   4.4800000e+01   3.5105153e+00   2.0281272e+00  -1.8187777e+00   6.5294049e+00
   4.4900000e+01   3.5911831e+00   2.0321301e+00  -2.2258654e+00   6.5145879e+00
   4.5000000e+01   3.6666812e+00   2.0362442e+00  -2.6512575e+00   6.5007246e+00
   4.5100000e+01   3.7370597e+00   2.0404934e+00  -3.0949073e+00   6.4879035e+00
   4.5200000e+01   3.8023642e+00   2.0449019e+00  -3.5562781e+00   6.4762120e+00
   4.5300000e+01   3.8626360e+00   2.0494940e+00  -4.0341043e+00   6.4657354e+00
   4.5400000e+01   3.9179121e+00   2.0542942e+00  -4.5260595e+00   6.4565568e+00
   4.5500000e+01   3.9682254e+00   2.0593268e+00  -5.0283106e+00   6.4487570e+00
   4.5600000e+01   4.0136045e+00   2.0646161e+00  -5.5349437e+00   6.4424131e+00
   4.5700000e+01   4.0540738e+00   2.0701863e+00  -6.0372809e+00   6.4375990e+00
   4.5800000e+01   4.0896539e+00   2.0760613e+00  -6.5231731e+00   6.4343842e+00
   4.5900000e+01   4.1203610e+00   2.0822646e+00  -6.9764796e+00   6.4328338e+00
   4.6000000e+01   4.1462074e+00   2.0888195e+00  -7.3771162e+00   6.4330080e+00
   4.6100000e+01   4.1672013e+00   2.0957487e+00  -7.7021917e+00   6.4349615e+00
   4.6200000e+01   4.1833470e+00   2.1030742e+00  -7.9286702e+00   6.4387433e+00
   4.6300000e+01   4.1946448e+00   2.1108177e+00  -8.0374403e+00   6.4443961e+00
   4.6400000e+01   4.2010907e+00   2.1189998e+00  -8.0177062e+00   6.4519563e+00
   4.6500000e+01   4.2026772e+00   2.1276405e+00  -7.8698608e+00   6.4614536e+00
   4.6600000e+01   4.1993923e+00   2.1367589e+00  -7.6053770e+00   6.4729106e+00
   4.6700000e+01   4.1912201e+00   2.1463729e+00  -7.2437743e+00   6.4863428e+00
   4.6800000e+01   4.1781408e+00   2.1564996e+00  -6.8081964e+00   6.5017585e+00
   4.6900000e+01   4.1601303e+00   2.1671549e+00  -6.3214133e+00   6.5191586e+00
   4.7000000e+01   4.1371604e+00   2.1783535e+00  -5.8032678e+00   6.5385367e+00
   4.7100000e+01   4.1091988e+00   2.1901087e+00  -5.2696276e+00   6.5598788e+00
   4.7200000e+01   4.0762088e+00   2.2024327e+00  -4.7323912e+00   6.5831639e+00
   4.7300000e+01   4.0381497e+00   2.2153361e+00  -4.2000309e+00   6.6083638e+00
   4.7400000e+01   3.9949762e+00   2.2288282e+00  -3.6783028e+00   6.6354435e+00
   4.7500000e+01   3.9466387e+00   2.2429167e+00  -3.1709251e+00   6.6643610e+00
   4.7600000e+01   3.8930833e+00   2.2576077e+00  -2.6801426e+00   6.6950683e+00
   4.7700000e+01   3.8342515e+00   2.2729061e+00  -2.2071653e+00   6.7275110e+00
   4.7800000e+01   3.7700802e+00   2.2888146e+00  -1.7524928e+00   6.7616292e+00
   4.7900000e+01   3.7005019e+00   2.3053347e+00  -1.3161482e+00   6.7973577e+00
   4.8000000e+01   3.6254445e+00   2.3224662e+00  -8.9784378e-01   6.8346262e+00
   4.8100000e+01   3.5448313e+00   2.3402069e+00  -4.9709608e-01   6.8733601e+00
   4.8200000e+01   3.4585811e+00   2.3585534e+00  -1.1330566e-01   6.9134807e+00
   4.8300000e+01   3.3666081e+00   2.3775004e+00   2.5418870e-01   6.9549059e+00
   4.8400000e+01   3.2688223e+00   2.3970407e+00   6.0607344e-01   6.9975504e+00
   4.8500000e+01   3.1651293e+00   2.4171659e+00   9.4303602e-01   7.0413263e+00
   4.8600000e+01   3.0554308e+00   2.4378656e+00   1.2657492e+00   7.0861435e+00
   4.8700000e+01   2.9396247e+00   2.4591280e+00   1.5748610e+00   7.1319102e+00
   4.8800000e+01   2.8176059e+00   2.4809397e+00   1.8709896e+00   7.1785334e+00
   4.8900000e+01   2.6892662e+00   2.5032857e+00   2.1547193e+00   7.2259192e+00
   4.9000000e+01   2.5544957e+00   2.5261497e+00   2.4266000e+00   7.2739732e+00
   4.9100000e+01   2.4131834e+00   2.5495137e+00   2.6871473e+00   7.3226008e+00
   4.9200000e+01   2.2652182e+00   2.5733585e+00   2.9368425e+00   7.3717080e+00
   4.9300000e+01   2.1104909e+00   2.5976637e+00   3.1761348e+00   7.4212010e+00
   4.9400000e+01   1.9488957e+00   2.6224073e+00   3.4054425e+00   7.4709872e+00
   4.9500000e+01   1.7803328e+00   2.6475665e+00   3.6251544e+00   7.5209750e+00
   4.9600000e+01   1.6047111e+00   2.6731173e+00   3.8356320e+00   7.5710744e+00
   4.9700000e+01   1.4219522e+00   2.6990344e+00   4.0372113e+00   7.6211968e+00
   4.9800000e+01   1.2319949e+00   2.7252920e+00   4.2302040e+00   7.6712557e+00
   4.9900000e+01   1.0348009e+00   2.7518631e+00   4.4148996e+00   7.7211664e+00
   5.0000000e+01   8.3036148e-01   2.7787200e+00   4.5915667e+00   7.7708466e+00
   5.0100000e+01   6.1870660e-01   2.8058344e+00   4.7604545e+00   7.8202161e+00
   5.0200000e+01   3.9991504e-01   2.8331773e+00   4.9217941e+00   7.8691972e+00
   5.0300000e+01   1.7412735e-01   2.8607192e+00   5.0757998e+00   7.9177149e+00
   5.0400000e+01  -5.8438687e-02   2.8884301e+00   5.2226699e+00   7.9656964e+00
   5.0500000e+01  -2.9746933e-01   2.9162796e+00   5.3625884e+00   8.0130719e+00
   5.0600000e+01  -5.4253264e-01   2.9442373e+00   5.4957251e+00   8.0597740e+00
   5.0700000e+01  -7.9305207e-01   2.9722722e+00   5.6222374e+00   8.1057381e+00
   5.0800000e+01  -1.0482758e+00   3.0003536e+00   5.7422702e+00   8.1509024e+00
   5.0900000e+01  -1.3072417e+00   3.0284504e+00   5.8559571e+00   8.1952078e+00
   5.1000000e+01  -1.5687378e+00   3.0565318e+00   5.9634213e+00   8.2385977e+00
   5.1100000e+01  -1.8312604e+00   3.0845670e+00   6.0647754e+00   8.2810184e+00
   5.1200000e+01  -2.0929702e+00   3.1125254e+00   6.1601226e+00   8.3224190e+00
   5.1300000e+01  -2.3516514e+00   3.1403768e+00   6.2495573e+00   8.3627510e+00
   5.1400000e+01  -2.6046777e+00   3.1680912e+00   6.3331646e+00   8.4019686e+00
   5.1500000e+01  -2.8489932e+00   3.1956390e+00   6.4110219e+00   8.4400287e+00
   5.1600000e+01  -3.0811171e+00   3.2229912e+00   6.4831982e+00   8.4768907e+00
   5.1700000e+01  -3.2971837e+00   3.2501192e+00   6.5497553e+00   8.5125165e+00
   5.1800000e+01  -3.4930282e+00   3.2769951e+00   6.6107472e+00   8.5468705e+00
   5.1900000e+01  -3.6643270e+00   3.3035915e+00   6.6662211e+00   8.5799197e+00
   5.2000000e+01  -3.8067950e+00   3.3298820e+00   6.7162171e+00   8.6116333e+00
   5.2100000e+01  -3.9164328e+00   3.3558407e+00   6.7607687e+00   8.6419831e+00
   5.2200000e+01  -3.9898021e+00   3.3814426e+00   6.7999025e+00   8.6709431e+00
   5.2300000e+01  -4.0242977e+00   3.4066634e+00   6.8336389e+00   8.6984896e+00
   5.2400000e+01  -4.0183744e+00   3.4314801e+00   6.8619916e+00   8.7246016e+00
   5.2500000e+01  -3.9716906e+00   3.4558703e+00   6.8849682e+00   8.7492598e+00
   5.2600000e+01  -3.8851405e+00   3.4798128e+00   6.9025698e+00   8.7724477e+00
   5.2700000e+01  -3.7607701e+00   3.5032872e+00   6.9147911e+00   8.7941507e+00
   5.2800000e+01  -3.6015917e+00   3.5262745e+00   6.9216205e+00   8.8143566e+00
   5.2900000e+01  -3.4113320e+00   3.5487565e+00   6.9230400e+00   8.8330556e+00
   5.3000000e+01  -3.1941531e+00   3.5707164e+00   6.9190251e+00   8.8502398e+00
   5.3100000e+01  -2.9543872e+00   3.5921385e+00   6.9095446e+00   8.8659040e+00
   5.3200000e+01  -2.6963095e+00   3.6130083e+00   6.8945605e+00   8.8800449e+00
   5.3300000e+01  -2.4239666e+00   3.6333126e+00   6.8740280e+00   8.8926617e+00
   5.3400000e+01  -2.1410609e+00   3.6530394e+00   6.8478949e+00   8.9037559e+00
   5.3500000e+01  -1.8508871e+00   3.6721782e+00   6.8161019e+00   8.9133314e+00
   5.3600000e+01  -1.5563092e+00   3.6907198e+00   6.7785819e+00   8.9213944e+00
   5.3700000e+01  -1.2597679e+00   3.7086562e+00   6.7352598e+00   8.9279538e+00
   5.3800000e+01  -9.6330735e-01   3.7259812e+00   6.6860522e+00   8.9330207e+00
   5.3900000e+01  -6.6861296e-01   3.7426896e+00   6.6308670e+00   8.9366089e+00
   5.4000000e+01  -3.7705425e-01   3.7587781e+00   6.5696027e+00   8.9387349e+00
   5.4100000e+01  -8.9728071e-02   3.7742446e+00   6.5021483e+00   8.9394179e+00
   5.4200000e+01   1.9250025e-01   3.7890889e+00   6.4283826e+00   8.9386797e+00
   5.4300000e+01   4.6895947e-01   3.8033120e+00   6.3481734e+00   8.9365453e+00
   5.4400000e+01   7.3913923e-01   3.8169167e+00   6.2613770e+00   8.9330423e+00
   5.4500000e+01   1.0026614e+00   3.8299075e+00   6.1678372e+00   8.9282016e+00
   5.4600000e+01   1.2592554e+00   3.8422905e+00   6.0673850e+00   8.9220574e+00
   5.4700000e+01   1.5087381e+00   3.8540736e+00   5.9598369e+00   8.9146467e+00
   5.4800000e+01   1.7509957e+00   3.8652661e+00   5.8449945e+00   8.9060104e+00
   5.4900000e+01   1.9859705e+00   3.8758796e+00   5.7226431e+00   8.8961926e+00
   5.5000000e+01   2.2136484e+00   3.8859271e+00   5.5925504e+00   8.8852410e+00
   5.5100000e+01   2.4340497e+00   3.8954236e+00   5.4544655e+00   8.8732072e+00
   5.5200000e+01   2.6472212e+00   3.9043859e+00   5.3081168e+00   8.8601466e+00
   5.5300000e+01   2.8532297e+00   3.9128327e+00   5.1532108e+00   8.8461185e+00
   5.5400000e+01   3.0521568e+00   3.9207846e+00   4.9894301e+00   8.8311863e+00
   5.5500000e+01   3.2440951e+00   3.9282641e+00   4.8164316e+00   8.8154175e+00
   5.5600000e+01   3.4291443e+00   3.9352957e+00   4.6338443e+00   8.7988841e+00
   5.5700000e+01   3.6074090e+00   3.9419060e+00   4.4412667e+00   8.7816622e+00
   5.5800000e+01   3.7789961e+00   3.9481234e+00   4.2382649e+00   8.7638327e+00
   5.5900000e+01   3.9440136e+00   3.9539785e+00   4.0243698e+00   8.7454807e+00
   5.6000000e+01   4.1025686e+00   3.9595036e+00   3.7990743e+00   8.7266960e+00
   5.6100000e+01   4.2547668e+00   3.9647334e+00   3.5618307e+00   8.7075731e+00
   5.6200000e+01   4.4007114e+00   3.9697045e+00   3.3120484e+00   8.6882108e+00
   5.6300000e+01   4.5405024e+00   3.9744554e+00   3.0490912e+00   8.6687129e+00
   5.6400000e+01   4.6742362e+00   3.9790267e+00   2.7722760e+00   8.6491873e+00
   5.6500000e+01   4.8020054e+00   3.9834611e+00   2.4808718e+00   8.6297467e+00
   5.6600000e+01   4.9238982e+00   3.9878031e+00   2.1741008e+00   8.6105079e+00
   5.6700000e+01   5.0399982e+00   3.9920994e+00   1.8511419e+00   8.5915917e+00
   5.6800000e+01   5.1503845e+00   3.9963982e+00   1.5111377e+00   8.5731233e+00
   5.6900000e+01   5.2551318e+00   4.0007500e+00   1.1532087e+00   8.5552310e+00
   5.7000000e+01   5.3543095e+00   4.0052069e+00   7.7647555e-01   8.5380467e+00
   5.7100000e+01   5.4479828e+00   4.0098225e+00   3.8009518e-01   8.5217053e+00
   5.7200000e+01   5.5362117e+00   4.0146525e+00  -3.6682143e-02   8.5063440e+00
   5.7300000e+01   5.6190517e+00   4.0197538e+00  -4.7442614e-01   8.4921023e+00
   5.7400000e+01   5.6965536e+00   4.0251848e+00  -9.3339519e-01   8.4791210e+00
   5.7500000e+01   5.7687633e+00   4.0310054e+00  -1.4133404e+00   8.4675417e+00
   5.7600000e+01   5.8357222e+00   4.0372765e+00  -1.9132179e+00   8.4575062e+00
   5.7700000e+01   5.8974672e+00   4.0440602e+00  -2.4307725e+00   8.4491560e+00
   5.7800000e+01   5.9540304e+00   4.0514193e+00  -2.9619544e+00   8.4426309e+00
   5.7900000e+01   6.0054396e+00   4.0594174e+00  -3.5001337e+00   8.4380687e+00
   5.8000000e+01   6.0517180e+00   4.0681188e+00  -4.0351199e+00   8.4356042e+00
   5.8100000e+01   6.0928844e+00   4.0775878e+00  -4.5520948e+00   8.4353683e+00
   5.8200000e+01   6.1289532e+00   4.0878891e+00  -5.0307744e+00   8.4374871e+00
   5.8300000e+01   6.1599343e+00   4.0990870e+00  -5.4454289e+00   8.4420807e+00
   5.8400000e+01   6.1858334e+00   4.1112458e+00  -5.7666559e+00   8.4492628e+00
   5.8500000e+01   6.2066519e+00   4.1244288e+00  -5.9656274e+00   8.4591394e+00
   5.8600000e+01   6.2223866e+00   4.1386988e+00  -6.0204094e+00   8.4718081e+00
   5.8700000e+01   6.2330302e+00   4.1541171e+00  -5.9221300e+00   8.4873571e+00
   5.8800000e+01   6.2385710e+00   4.1707440e+00  -5.6777957e+00   8.5058646e+00
   5.8900000e+01   6.2389931e+00   4.1886377e+00  -5.3080501e+00   8.5273981e+00
   5.9000000e+01   6.2342760e+00   4.2078549e+00  -4.8412436e+00   8.5520139e+00
   5.9100000e+01   6.2243952e+00   4.2284496e+00  -4.3069782e+00   8.5797560e+00
   5.9200000e+01   6.2093217e+00   4.2504736e+00  -3.7315570e+00   8.6106566e+00
   5.9300000e+01   6.1890221e+00   4.2739758e+00  -3.1359388e+00   8.6447351e+00
   5.9400000e+01   6.1634589e+00   4.2990021e+00  -2.5355579e+00   8.6819983e+00
   5.9500000e+01   6.1325901e+00   4.3255950e+00  -1.9410983e+00   8.7224402e+00
   5.9600000e+01   6.0963693e+00   4.3537935e+00  -1.3595559e+00   8.7660420e+00
   5.9700000e+01   6.0547462e+00   4.3836330e+00  -7.9523763e-01   8.8127728e+00
   5.9800000e+01   6.0076658e+00   4.4151446e+00  -2.5057227e-01   8.8625893e+00
   5.9900000e+01   5.9550693e+00   4.4483555e+00   2.7328316e-01   8.9154366e+00
   6.0000000e+01   5.8968935e+00   4.4832884e+00   7.7600943e-01   8.9712487e+00
   6.0100000e+01   5.8330715e+00   4.5199616e+00   1.2578238e+00   9.0299491e+00
   6.0200000e+01   5.7635326e+00   4.5583888e+00   1.7192746e+00   9.0914515e+00
   6.0300000e+01   5.6882024e+00   4.5985791e+00   2.1611036e+00   9.1556608e+00
   6.0400000e+01   5.6070034e+00   4.6405367e+00   2.5841545e+00   9.2224735e+00
   6.0500000e+01   5.5198554e+00   4.6842611e+00   2.9893129e+00   9.2917793e+00
   6.0600000e+01   5.4266756e+00   4.7297471e+00   3.3774687e+00   9.3634610e+00
   6.0700000e+01   5.3273797e+00   4.7769847e+00   3.7494914e+00   9.4373965e+00
   6.0800000e+01   5.2218826e+00   4.8259592e+00   4.1062162e+00   9.5134589e+00
   6.0900000e+01   5.1100991e+00   4.8766512e+00   4.4484354e+00   9.5915179e+00
   6.1000000e+01   4.9919456e+00   4.9290371e+00   4.7768954e+00   9.6714405e+00
   6.1100000e+01   4.8673414e+00   4.9830887e+00   5.0922945e+00   9.7530917e+00
   6.1200000e+01   4.7362109e+00   5.0387737e+00   5.3952844e+00   9.8363356e+00
   6.1300000e+01   4.5984856e+00   5.0960557e+00   5.6864711e+00   9.9210359e+00
   6.1400000e+01   4.4541073e+00   5.1548947e+00   5.9664179e+00   1.0007057e+01
   6.1500000e+01   4.3030319e+00   5.2152470e+00   6.2356470e+00   1.0094264e+01
   6.1600000e+01   4.1452333e+00   5.2770655e+00   6.4946431e+00   1.0182523e+01
   6.1700000e+01   3.9807093e+00   5.3403001e+00   6.7438554e+00   1.0271704e+01
   6.1800000e+01   3.8094877e+00   5.4048979e+00   6.9837005e+00   1.0361679e+01
   6.1900000e+01   3.6316347e+00   5.4708034e+00   7.2145649e+00   1.0452322e+01
   6.2000000e+01   3.4472640e+00   5.5379586e+00   7.4368074e+00   1.0543512e+01
   6.2100000e+01   3.2565488e+00   5.6063039e+00   7.6507608e+00   1.0635129e+01
   6.2200000e+01   3.0597350e+00   5.6757775e+00   7.8567344e+00   1.0727061e+01
   6.2300000e+01   2.8571583e+00   5.7463164e+00   8.0550158e+00   1.0819196e+01
   6.2400000e+01   2.6492624e+00   5.8178562e+00   8.2458723e+00   1.0911429e+01
   6.2500000e+01   2.4366226e+00   5.8903318e+00   8.4295526e+00   1.1003659e+01
   6.2600000e+01   2.2199702e+00   5.9636771e+00   8.6062885e+00   1.1095788e+01
   6.2700000e+01   2.0002226e+00   6.0378257e+00   8.7762956e+00   1.1187723e+01
   6.2800000e+01   1.7785142e+00   6.1127108e+00   8.9397750e+00   1.1279378e+01
   6.2900000e+01   1.5562301e+00   6.1882658e+00   9.0969142e+00   1.1370667e+01
   6.3000000e+01   1.3350402e+00   6.2644241e+00   9.2478878e+00   1.1461511e+01
   6.3100000e+01   1.1169303e+00   6.3411195e+00   9.3928590e+00   1.1551837e+01
   6.3200000e+01   9.0422649e-01   6.4182864e+00   9.5319798e+00   1.1641572e+01
   6.3300000e+01   6.9960831e-01   6.4958600e+00   9.6653921e+00   1.1730650e+01
   6.3400000e+01   5.0610238e-01   6.5737760e+00   9.7932282e+00   1.1819009e+01
   6.3500000e+01   3.2704976e-01   6.6519715e+00   9.9156115e+00   1.1906591e+01
   6.3600000e+01   1.6603871e-01   6.7303845e+00   1.0032657e+01   1.1993339e+01
   6.3700000e+01   2.6797024e-02   6.8089543e+00   1.0144472e+01   1.2079203e+01
   6.3800000e+01  -8.6958372e-02   6.8876216e+00   1.0251157e+01   1.2164136e+01
   6.3900000e+01  -1.7170964e-01   6.9663282e+00   1.0352804e+01   1.2248092e+01
   6.4000000e+01  -2.2435114e-01   7.0450178e+00   1.0449499e+01   1.2331032e+01
   6.4100000e+01  -2.4240545e-01   7.1236352e+00   1.0541324e+01   1.2412916e+01
   6.4200000e+01  -2.2421417e-01   7.2021272e+00   1.0628350e+01   1.2493711e+01
   6.4300000e+01  -1.6907476e-01   7.2804418e+00   1.0710649e+01   1.2573383e+01
   6.4400000e+01  -7.7300300e-02   7.3585290e+00   1.0788282e+01   1.2651904e+01
   6.4500000e+01   4.9808069e-02   7.4363403e+00   1.0861308e+01   1.2729246e+01
   6.4600000e+01   2.1007130e-01   7.5138288e+00   1.0929780e+01   1.2805385e+01
   6.4700000e+01   4.0060629e-01   7.5909495e+00   1.0993747e+01   1.2880299e+01
   6.4800000e+01   6.1803600e-01   7.6676588e+00   1.1053253e+01   1.2953968e+01
   6.4900000e+01   8.5870659e-01   7.7439151e+00   1.1108338e+01   1.3026374e+01
   6.5000000e+01   1.1188870e+00   7.8196781e+00   1.1159037e+01   1.3097501e+01
   6.5100000e+01   1.3949346e+00   7.8949094e+00   1.1205381e+01   1.3167337e+01
   6.5200000e+01   1.6834186e+00   7.9695722e+00   1.1247399e+01   1.3235867e+01
   6.5300000e+01   1.9812021e+00   8.0436311e+00   1.1285114e+01   1.3303082e+01
   6.5400000e+01   2.2854868e+00   8.1170525e+00   1.1318546e+01   1.3368974e+01
   6.5500000e+01   2.5938282e+00   8.1898041e+00   1.1347711e+01   1.3433534e+01
   6.5600000e+01   2.9041287e+00   8.2618551e+00   1.1372622e+01   1.3496758e+01
   6.5700000e+01   3.2146172e+00   8.3331765e+00   1.1393288e+01   1.3558640e+01
   6.5800000e+01   3.5238194e+00   8.4037402e+00   1.1409714e+01   1.3619177e+01
   6.5900000e+01   3.8305246e+00   8.4735199e+00   1.1421902e+01   1.3678367e+01
   6.6000000e+01   4.1337523e+00   8.5424904e+00   1.1429850e+01   1.3736210e+01
   6.6100000e+01   4.4327190e+00   8.6106279e+00   1.1433555e+01   1.3792706e+01
   6.6200000e+01   4.7268086e+00   8.6779098e+00   1.1433006e+01   1.3847856e+01
   6.6300000e+01   5.0155453e+00   8.7443147e+00   1.1428191e+01   1.3901663e+01
   6.6400000e+01   5.2985702e+00   8.8098225e+00   1.1419096e+01   1.3954129e+01
   6.6500000e+01   5.5756209e+00   8.8744141e+00   1.1405701e+01   1.4005260e+01
   6.6600000e+01   5.8465140e+00   8.9380715e+00   1.1387982e+01   1.4055060e+01
   6.6700000e+01   6.1111303e+00   9.0007779e+00   1.1365914e+01   1.4103535e+01
   6.6800000e+01   6.3694032e+00   9.0625172e+00   1.1339465e+01   1.4150692e+01
   6.6900000e+01   6.6213075e+00   9.1232746e+00   1.1308602e+01   1.4196538e+01
   6.7000000e+01   6.8668516e+00   9.1830362e+00   1.1273285e+01   1.4241081e+01
   6.7100000e+01   7.1060702e+00   9.2417888e+00   1.1233474e+01   1.4284331e+01
   6.7200000e+01   7.3390184e+00   9.2995202e+00   1.1189122e+01   1.4326296e+01
   6.7300000e+01   7.5657674e+00   9.3562190e+00   1.1140177e+01   1.4366987e+01
   6.7400000e+01   7.7864002e+00   9.4118746e+00   1.1086585e+01   1.4406415e+01
   6.7500000e+01   8.0010086e+00   9.4664773e+00   1.1028285e+01   1.4444591e+01
   6.7600000e+01   8.2096907e+00   9.5200180e+00   1.0965215e+01   1.4481527e+01
   6.7700000e+01   8.4125486e+00   9.5724882e+00   1.0897303e+01   1.4517234e+01
   6.7800000e+01   8.6096871e+00   9.6238803e+00   1.0824476e+01   1.4551727e+01
   6.7900000e+01   8.8012121e+00   9.6741874e+00   1.0746654e+01   1.4585019e+01
   6.8000000e+01   8.9872295e+00   9.7234029e+00   1.0663751e+01   1.4617123e+01
   6.8100000e+01   9.1678443e+00   9.7715210e+00   1.0575677e+01   1.4648054e+01
   6.8200000e+01   9.3431603e+00   9.8185366e+00   1.0482334e+01   1.4677827e+01
   6.8300000e+01   9.5132792e+00   9.8644450e+00   1.0383619e+01   1.4706456e+01
   6.8400000e+01   9.6783002e+00   9.9092421e+00   1.0279423e+01   1.4733959e+01
   6.8500000e+01   9.8383201e+00   9.9529242e+00   1.0169629e+01   1.4760351e+01
   6.8600000e+01   9.9934324e+00   9.9954883e+00   1.0054114e+01   1.4785649e+01
   6.8700000e+01   1.0143728e+01   1.0036932e+01   9.9327472e+00   1.4809869e+01
   6.8800000e+01   1.0289294e+01   1.0077252e+01   9.8053900e+00   1.4833029e+01
   6.8900000e+01   1.0430215e+01   1.0116448e+01   9.6718970e+00   1.4855147e+01
   6.9000000e+01   1.0566571e+01   1.0154518e+01   9.5321144e+00   1.4876241e+01
   6.9100000e+01   1.0698441e+01   1.0191461e+01   9.3858803e+00   1.4896329e+01
   6.9200000e+01   1.0825899e+01   1.0227277e+01   9.2330248e+00   1.4915430e+01
   6.9300000e+01   1.0949016e+01   1.0261966e+01   9.0733697e+00   1.4933564e+01
   6.9400000e+01   1.1067860e+01   1.0295528e+01   8.9067289e+00   1.4950749e+01
   6.9500000e+01   1.1182496e+01   1.0327964e+01   8.7329081e+00   1.4967005e+01
   6.9600000e+01   1.1292985e+01   1.0359274e+01   8.5517059e+00   1.4982354e+01
   6.9700000e+01   1.1399387e+01   1.0389460e+01   8.3629143e+00   1.4996814e+01
   6.9800000e+01   1.1501758e+01   1.0418525e+01   8.1663194e+00   1.5010406e+01
   6.9900000e+01   1.1600149e+01   1.0446470e+01   7.9617034e+00   1.5023152e+01
   7.0000000e+01   1.1694612e+01   1.0473297e+01   7.7488466e+00   1.5035073e+01
   7.0100000e+01   1.1785194e+01   1.0499010e+01   7.5275298e+00   1.5046190e+01
   7.0200000e+01   1.1871940e+01   1.0523611e+01   7.2975388e+00   1.5056524e+01
   7.0300000e+01   1.1954891e+01   1.0547104e+01   7.0586692e+00   1.5066098e+01
   7.0400000e+01   1.2034088e+01   1.0569492e+01   6.8107329e+00   1.5074933e+01
   7.0500000e+01   1.2109568e+01   1.0590781e+01   6.5535671e+00   1.5083052e+01
   7.0600000e+01   1.2181366e+01   1.0610974e+01   6.2870461e+00   1.5090477e+01
   7.0700000e+01   1.2249513e+01   1.0630076e+01   6.0110954e+00   1.5097231e+01
   7.0800000e+01   1.2314041e+01   1.0648092e+01   5.7257115e+00   1.5103335e+01
   7.0900000e+01   1.2374976e+01   1.0665027e+01   5.4309860e+00   1.5108814e+01
   7.1000000e+01   1.2432346e+01   1.0680888e+01   5.1271373e+00   1.5113689e+01
   7.1100000e+01   1.2486172e+01   1.0695680e+01   4.8145497e+00   1.5117984e+01
   7.1200000e+01   1.2536478e+01   1.0709409e+01   4.4938233e+00   1.5121722e+01
   7.1300000e+01   1.2583281e+01   1.0722084e+01   4.1658355e+00   1.5124925e+01
   7.1400000e+01   1.2626599e+01   1.0733709e+01   3.8318153e+00   1.5127617e+01
   7.1500000e+01   1.2666448e+01   1.0744294e+01   3.4934325e+00   1.5129820e+01
   7.1600000e+01   1.2702840e+01   1.0753846e+01   3.1528994e+00   1.5131558e+01
   7.1700000e+01   1.2735787e+01   1.0762372e+01   2.8130831e+00   1.5132853e+01
   7.1800000e+01   1.2765298e+01   1.0769882e+01   2.4776183e+00   1.5133729e+01
   7.1900000e+01   1.2791381e+01   1.0776384e+01   2.1510066e+00   1.5134206e+01
   7.2000000e+01   1.2814040e+01   1.0781888e+01   1.8386771e+00   1.5134309e+01
   7.2100000e+01   1.2833279e+01   1.0786404e+01   1.5469752e+00   1.5134060e+01
   7.2200000e+01   1.2849100e+01   1.0789941e+01   1.2830365e+00   1.5133480e+01
   7.2300000e+01   1.2861502e+01   1.0792509e+01   1.0545061e+00   1.5132591e+01
   7.2400000e+01   1.2870483e+01   1.0794121e+01   8.6907877e-01   1.5131416e+01
   7.2500000e+01   1.2876038e+01   1.0794787e+01   7.3387398e-01   1.5129975e+01
   7.2600000e+01   1.2878162e+01   1.0794519e+01   6.5471522e-01   1.5128289e+01
   7.2700000e+01   1.2876845e+01   1.0793329e+01   6.3544075e-01   1.5126379e+01
   7.2800000e+01   1.2872078e+01   1.0791230e+01   6.7740076e-01   1.5124266e+01
   7.2900000e+01   1.2863849e+01   1.0788235e+01   7.7927138e-01   1.5121969e+01
   7.3000000e+01   1.2852143e+01   1.0784357e+01   9.3723733e-01   1.5119507e+01
   7.3100000e+01   1.2836943e+01   1.0779612e+01   1.1454924e+00   1.5116901e+01
   7.3200000e+01   1.2818232e+01   1.0774014e+01   1.3969277e+00   1.5114167e+01
   7.3300000e+01   1.2795988e+01   1.0767577e+01   1.6838528e+00   1.5111324e+01
   7.3400000e+01   1.2770189e+01   1.0760318e+01   1.9986215e+00   1.5108391e+01
   7.3500000e+01   1.2740810e+01   1.0752253e+01   2.3340941e+00   1.5105382e+01
   7.3600000e+01   1.2707824e+01   1.0743399e+01   2.6839192e+00   1.5102316e+01
   7.3700000e+01   1.2671201e+01   1.0733774e+01   3.0426610e+00   1.5099207e+01
   7.3800000e+01   1.2630908e+01   1.0723394e+01   3.4058115e+00   1.5096071e+01
   7.3900000e+01   1.2586912e+01   1.0712280e+01   3.7697307e+00   1.5092922e+01
   7.4000000e+01   1.2539176e+01   1.0700450e+01   4.1315470e+00   1.5089774e+01
   7.4100000e+01   1.2487659e+01   1.0687924e+01   4.4890445e+00   1.5086640e+01
   7.4200000e+01   1.2432321e+01   1.0674723e+01   4.8405512e+00   1.5083532e+01
   7.4300000e+01   1.2373114e+01   1.0660868e+01   5.1848364e+00   1.5080462e+01
   7.4400000e+01   1.2309993e+01   1.0646380e+01   5.5210221e+00   1.5077441e+01
   7.4500000e+01   1.2242905e+01   1.0631283e+01   5.8485083e+00   1.5074480e+01
   7.4600000e+01   1.2171798e+01   1.0615599e+01   6.1669109e+00   1.5071587e+01
   7.4700000e+01   1.2096615e+01   1.0599352e+01   6.4760126e+00   1.5068772e+01
   7.4800000e+01   1.2017294e+01   1.0582568e+01   6.7757231e+00   1.5066042e+01
   7.4900000e+01   1.1933774e+01   1.0565270e+01   7.0660474e+00   1.5063405e+01
   7.5000000e+01   1.1845987e+01   1.0547485e+01   7.3470618e+00   1.5060868e+01
   7.5100000e+01   1.1753863e+01   1.0529240e+01   7.6188941e+00   1.5058435e+01
   7.5200000e+01   1.1657329e+01   1.0510562e+01   7.8817093e+00   1.5056113e+01
   7.5300000e+01   1.1556306e+01   1.0491479e+01   8.1356976e+00   1.5053905e+01
   7.5400000e+01   1.1450713e+01   1.0472020e+01   8.3810661e+00   1.5051815e+01
   7.5500000e+01   1.1340467e+01   1.0452214e+01   8.6180315e+00   1.5049846e+01
   7.5600000e+01   1.1225477e+01   1.0432091e+01   8.8468154e+00   1.5047999e+01
   7.5700000e+01   1.1105650e+01   1.0411682e+01   9.0676405e+00   1.5046278e+01
   7.5800000e+01   1.0980891e+01   1.0391018e+01   9.2807274e+00   1.5044682e+01
   7.5900000e+01   1.0851098e+01   1.0370131e+01   9.4862927e+00   1.5043212e+01
   7.6000000e+01   1.0716167e+01   1.0349055e+01   9.6845475e+00   1.5041867e+01
   7.6100000e+01   1.0575989e+01   1.0327821e+01   9.8756965e+00   1.5040646e+01
   7.6200000e+01   1.0430452e+01   1.0306465e+01   1.0059937e+01   1.5039548e+01
   7.6300000e+01   1.0279442e+01   1.0285019e+01   1.0237458e+01   1.5038571e+01
   7.6400000e+01   1.0122840e+01   1.0263520e+01   1.0408441e+01   1.5037711e+01
   7.6500000e+01   9.9605250e+00   1.0242002e+01   1.0573060e+01   1.5036967e+01
   7.6600000e+01   9.7923755e+00   1.0220500e+01   1.0731480e+01   1.5036334e+01
   7.6700000e+01   9.6182677e+00   1.0199052e+01   1.0883858e+01   1.5035809e+01
   7.6800000e+01   9.4380785e+00   1.0177693e+01   1.1030344e+01   1.5035387e+01
   7.6900000e+01   9.2516862e+00   1.0156460e+01   1.1171079e+01   1.5035064e+01
   7.7000000e+01   9.0589726e+00   1.0135390e+01   1.1306199e+01   1.5034834e+01
   7.7100000e+01   8.8598249e+00   1.0114520e+01   1.1435831e+01   1.5034692e+01
   7.7200000e+01   8.6541390e+00   1.0093886e+01   1.1560095e+01   1.5034633e+01
   7.7300000e+01   8.4418224e+00   1.0073526e+01   1.1679106e+01   1.5034651e+01
   7.7400000e+01   8.2227993e+00   1.0053478e+01   1.1792971e+01   1.5034739e+01
   7.7500000e+01   7.9970154e+00   1.0033777e+01   1.1901791e+01   1.5034893e+01
   7.7600000e+01   7.7644451e+00   1.0014461e+01   1.2005663e+01   1.5035106e+01
   7.7700000e+01   7.5250993e+00   9.9955657e+00   1.2104677e+01   1.5035371e+01
   7.7800000e+01   7.2790361e+00   9.9771274e+00   1.2198917e+01   1.5035682e+01
   7.7900000e+01   7.0263727e+00   9.9591815e+00   1.2288464e+01   1.5036033e+01
   7.8000000e+01   6.7673009e+00   9.9417631e+00   1.2373392e+01   1.5036418e+01
   7.8100000e+01   6.5021048e+00   9.9249063e+00   1.2453772e+01   1.5036830e+01
   7.8200000e+01   6.2311833e+00   9.9086447e+00   1.2529668e+01   1.5037263e+01
   7.8300000e+01   5.9550753e+00   9.8930110e+00   1.2601144e+01   1.5037711e+01
   7.8400000e+01   5.6744903e+00   9.8780369e+00   1.2668254e+01   1.5038169e+01
   7.8500000e+01   5.3903433e+00   9.8637531e+00   1.2731054e+01   1.5038630e+01
   7.8600000e+01   5.1037942e+00   9.8501891e+00   1.2789592e+01   1.5039090e+01
   7.8700000e+01   4.8162903e+00   9.8373732e+00   1.2843912e+01   1.5039542e+01
   7.8800000e+01   4.5296111e+00   9.8253324e+00   1.2894059e+01   1.5039982e+01
   7.8900000e+01   4.2459115e+00   9.8140923e+00   1.2940069e+01   1.5040406e+01
   7.9000000e+01   3.9677592e+00   9.8036769e+00   1.2981977e+01   1.5040808e+01
   7.9100000e+01   3.6981582e+00   9.7941086e+00   1.3019816e+01   1.5041184e+01
   7.9200000e+01   3.4405507e+00   9.7854081e+00   1.3053613e+01   1.5041532e+01
   7.9300000e+01   3.1987852e+00   9.7775946e+00   1.3083394e+01   1.5041847e+01
   7.9400000e+01   2.9770390e+00   9.7706851e+00   1.3109180e+01   1.5042126e+01
   7.9500000e+01   2.7796869e+00   9.7646950e+00   1.3130992e+01   1.5042367e+01
   7.9600000e+01   2.6111093e+00   9.7596377e+00   1.3148844e+01   1.5042567e+01
   7.9700000e+01   2.4754484e+00   9.7555245e+00   1.3162751e+01   1.5042725e+01
   7.9800000e+01   2.3763281e+00   9.7523647e+00   1.3172721e+01   1.5042839e+01
   7.9900000e+01   2.3165709e+00   9.7501655e+00   1.3178763e+01   1.5042907e+01
   8.0000000e+01   2.2979532e+00   9.7489321e+00   1.3180881e+01   1.5042930e+01
   8.0100000e+01   2.3210402e+00   9.7486675e+00   1.3179077e+01   1.5042907e+01
   8.0200000e+01   2.3851319e+00   9.7493725e+00   1.3173349e+01   1.5042839e+01
   8.0300000e+01   2.4883296e+00   9.7510459e+00   1.3163692e+01   1.5042725e+01
   8.0400000e+01   2.6277118e+00   9.7536842e+00   1.3150101e+01   1.5042567e+01
   8.0500000e+01   2.7995852e+00   9.7572818e+00   1.3132564e+01   1.5042367e+01
   8.0600000e+01   2.9997690e+00   9.7618311e+00   1.3111070e+01   1.5042126e+01
   8.0700000e+01   3.2238724e+00   9.7673224e+00   1.3085602e+01   1.5041847e+01
   8.0800000e+01   3.4675337e+00   9.7737437e+00   1.3056142e+01   1.5041532e+01
   8.0900000e+01   3.7266057e+00   9.7810815e+00   1.3022667e+01   1.5041184e+01
   8.1000000e+01   3.9972807e+00   9.7893198e+00   1.2985154e+01   1.5040808e+01
   8.1100000e+01   4.2761630e+00   9.7984412e+00   1.2943573e+01   1.5040406e+01
   8.1200000e+01   4.5602957e+00   9.8084260e+00   1.2897894e+01   1.5039982e+01
   8.1300000e+01   4.8471572e+00   9.8192533e+00   1.2848081e+01   1.5039542e+01
   8.1400000e+01   5.1346349e+00   9.8309000e+00   1.2794097e+01   1.5039090e+01
   8.1500000e+01   5.4209869e+00   9.8433417e+00   1.2735901e+01   1.5038630e+01
   8.1600000e+01   5.7047991e+00   9.8565524e+00   1.2673447e+01   1.5038169e+01
   8.1700000e+01   5.9849400e+00   9.8705047e+00   1.2606686e+01   1.5037711e+01
   8.1800000e+01   6.2605185e+00   9.8851699e+00   1.2535565e+01   1.5037263e+01
   8.1900000e+01   6.5308449e+00   9.9005180e+00   1.2460029e+01   1.5036830e+01
   8.2000000e+01   6.7953967e+00   9.9165179e+00   1.2380015e+01   1.5036418e+01
   8.2100000e+01   7.0537886e+00   9.9331374e+00   1.2295458e+01   1.5036033e+01
   8.2200000e+01   7.3057474e+00   9.9503434e+00   1.2206289e+01   1.5035682e+01
   8.2300000e+01   7.5510902e+00   9.9681019e+00   1.2112434e+01   1.5035371e+01
   8.2400000e+01   7.7897067e+00   9.9863783e+00   1.2013812e+01   1.5035106e+01
   8.2500000e+01   8.0215445e+00   1.0005137e+01   1.1910340e+01   1.5034893e+01
   8.2600000e+01   8.2465969e+00   1.0024342e+01   1.1801928e+01   1.5034739e+01
   8.2700000e+01   8.4648932e+00   1.0043958e+01   1.1688480e+01   1.5034651e+01
   8.2800000e+01   8.6764902e+00   1.0063946e+01   1.1569895e+01   1.5034633e+01
   8.2900000e+01   8.8814657e+00   1.0084271e+01   1.1446067e+01   1.5034692e+01
   8.3000000e+01   9.0799137e+00   1.0104895e+01   1.1316882e+01   1.5034834e+01
   8.3100000e+01   9.2719394e+00   1.0125779e+01   1.1182219e+01   1.5035064e+01
   8.3200000e+01   9.4576563e+00   1.0146888e+01   1.1041953e+01   1.5035387e+01
   8.3300000e+01   9.6371830e+00   1.0168183e+01   1.0895949e+01   1.5035809e+01
   8.3400000e+01   9.8106415e+00   1.0189627e+01   1.0744065e+01   1.5036334e+01
   8.3500000e+01   9.9781550e+00   1.0211182e+01   1.0586154e+01   1.5036967e+01
   8.3600000e+01   1.0139847e+01   1.0232812e+01   1.0422058e+01   1.5037711e+01
   8.3700000e+01   1.0295839e+01   1.0254480e+01   1.0251613e+01   1.5038571e+01
   8.3800000e+01   1.0446253e+01   1.0276149e+01   1.0074647e+01   1.5039548e+01
   8.3900000e+01   1.0591205e+01   1.0297783e+01   9.8909777e+00   1.5040646e+01
   8.4000000e+01   1.0730811e+01   1.0319347e+01   9.7004176e+00   1.5041867e+01
   8.4100000e+01   1.0865182e+01   1.0340805e+01   9.5027700e+00   1.5043212e+01
   8.4200000e+01   1.0994426e+01   1.0362122e+01   9.2978309e+00   1.5044682e+01
   8.4300000e+01   1.1118647e+01   1.0383265e+01   9.0853901e+00   1.5046278e+01
   8.4400000e+01   1.1237946e+01   1.0404200e+01   8.8652314e+00   1.5047999e+01
   8.4500000e+01   1.1352419e+01   1.0424893e+01   8.6371345e+00   1.5049845e+01
   8.4600000e+01   1.1462158e+01   1.0445312e+01   8.4008772e+00   1.5051815e+01
   8.4700000e+01   1.1567252e+01   1.0465426e+01   8.1562379e+00   1.5053905e+01
   8.4800000e+01   1.1667786e+01   1.0485203e+01   7.9029993e+00   1.5056113e+01
   8.4900000e+01   1.1763840e+01   1.0504613e+01   7.6409536e+00   1.5058435e+01
   8.5000000e+01   1.1855491e+01   1.0523626e+01   7.3699091e+00   1.5060868e+01
   8.5100000e+01   1.1942813e+01   1.0542213e+01   7.0896987e+00   1.5063405e+01
   8.5200000e+01   1.2025876e+01   1.0560345e+01   6.8001910e+00   1.5066042e+01
   8.5300000e+01   1.2104746e+01   1.0577995e+01   6.5013051e+00   1.5068772e+01
   8.5400000e+01   1.2179485e+01   1.0595135e+01   6.1930294e+00   1.5071587e+01
   8.5500000e+01   1.2250155e+01   1.0611740e+01   5.8754453e+00   1.5074480e+01
   8.5600000e+01   1.2316811e+01   1.0627783e+01   5.5487584e+00   1.5077441e+01
   8.5700000e+01   1.2379506e+01   1.0643240e+01   5.2133369e+00   1.5080462e+01
   8.5800000e+01   1.2438291e+01   1.0658087e+01   4.8697607e+00   1.5083532e+01
   8.5900000e+01   1.2493214e+01   1.0672299e+01   4.5188817e+00   1.5086639e+01
   8.6000000e+01   1.2544320e+01   1.0685854e+01   4.1618971e+00   1.5089774e+01
   8.6100000e+01   1.2591649e+01   1.0698730e+01   3.8004375e+00   1.5092922e+01
   8.6200000e+01   1.2635242e+01   1.0710905e+01   3.4366677e+00   1.5096071e+01
   8.6300000e+01   1.2675136e+01   1.0722359e+01   3.0733979e+00   1.5099207e+01
   8.6400000e+01   1.2711364e+01   1.0733070e+01   2.7141969e+00   1.5102316e+01
   8.6500000e+01   1.2743958e+01   1.0743019e+01   2.3634933e+00   1.5105382e+01
   8.6600000e+01   1.2772948e+01   1.0752188e+01   2.0266396e+00   1.5108390e+01
   8.6700000e+01   1.2798361e+01   1.0760557e+01   1.7099078e+00   1.5111324e+01
   8.6800000e+01   1.2820221e+01   1.0768110e+01   1.4203736e+00   1.5114167e+01
   8.6900000e+01   1.2838551e+01   1.0774828e+01   1.1656492e+00   1.5116900e+01
   8.7000000e+01   1.2853372e+01   1.0780695e+01   9.5343736e-01   1.5119507e+01
   8.7100000e+01   1.2864701e+01   1.0785695e+01   7.9091835e-01   1.5121969e+01
   8.7200000e+01   1.2872555e+01   1.0789813e+01   6.8403366e-01   1.5124266e+01
   8.7300000e+01   1.2876948e+01   1.0793032e+01   6.3678992e-01   1.5126379e+01
   8.7400000e+01   1.2877892e+01   1.0795340e+01   6.5073706e-01   1.5128289e+01
   8.7500000e+01   1.2875396e+01   1.0796721e+01   7.2475515e-01   1.5129975e+01
   8.7600000e+01   1.2869470e+01   1.0797162e+01   8.5520881e-01   1.5131416e+01
   8.7700000e+01   1.2860119e+01   1.0796650e+01   1.0364263e+00   1.5132591e+01
   8.7800000e+01   1.2847347e+01   1.0795173e+01   1.2613780e+00   1.5133480e+01
   8.7900000e+01   1.2831156e+01   1.0792719e+01   1.5223987e+00   1.5134060e+01
   8.8000000e+01   1.2811547e+01   1.0789275e+01   1.8118242e+00   1.5134309e+01
   8.8100000e+01   1.2788518e+01   1.0784831e+01   2.1224660e+00   1.5134206e+01
   8.8200000e+01   1.2762066e+01   1.0779375e+01   2.4479070e+00   1.5133728e+01
   8.8300000e+01   1.2732184e+01   1.0772898e+01   2.7826395e+00   1.5132853e+01
   8.8400000e+01   1.2698865e+01   1.0765389e+01   3.1220848e+00   1.5131558e+01
   8.8500000e+01   1.2662100e+01   1.0756838e+01   3.4625374e+00   1.5129820e+01
   8.8600000e+01   1.2621877e+01   1.0747238e+01   3.8010685e+00   1.5127617e+01
   8.8700000e+01   1.2578184e+01   1.0736578e+01   4.1354134e+00   1.5124925e+01
   8.8800000e+01   1.2531004e+01   1.0724851e+01   4.4638593e+00   1.5121722e+01
   8.8900000e+01   1.2480320e+01   1.0712048e+01   4.7851420e+00   1.5117984e+01
   8.9000000e+01   1.2426112e+01   1.0698161e+01   5.0983565e+00   1.5113689e+01
   8.9100000e+01   1.2368360e+01   1.0683184e+01   5.4028807e+00   1.5108814e+01
   8.9200000e+01   1.2307039e+01   1.0667109e+01   5.6983129e+00   1.5103335e+01
   8.9300000e+01   1.2242123e+01   1.0649931e+01   5.9844218e+00   1.5097231e+01
   8.9400000e+01   1.2173585e+01   1.0631641e+01   6.2611054e+00   1.5090477e+01
   8.9500000e+01   1.2101393e+01   1.0612235e+01   6.5283597e+00   1.5083052e+01
   8.9600000e+01   1.2025516e+01   1.0591707e+01   6.7862532e+00   1.5074933e+01
   8.9700000e+01   1.1945918e+01   1.0570052e+01   7.0349078e+00   1.5066098e+01
   8.9800000e+01   1.1862562e+01   1.0547265e+01   7.2744831e+00   1.5056524e+01
   8.9900000e+01   1.1775407e+01   1.0523341e+01   7.5051648e+00   1.5046190e+01
   9.0000000e+01   1.1684412e+01   1.0498276e+01   7.7271563e+00   1.5035073e+01
   9.0100000e+01   1.1589531e+01   1.0472066e+01   7.9406707e+00   1.5023152e+01
   9.0200000e+01   1.1490717e+01   1.0444708e+01   8.1459268e+00   1.5010406e+01
   9.0300000e+01   1.1387920e+01   1.0416199e+01   8.3431441e+00   1.4996814e+01
   9.0400000e+01   1.1281085e+01   1.0386536e+01   8.5325406e+00   1.4982354e+01
   9.0500000e+01   1.1170157e+01   1.0355715e+01   8.7143302e+00   1.4967005e+01
   9.0600000e+01   1.1055077e+01   1.0323737e+01   8.8887216e+00   1.4950749e+01
   9.0700000e+01   1.0935783e+01   1.0290597e+01   9.0559166e+00   1.4933564e+01
   9.0800000e+01   1.0812210e+01   1.0256296e+01   9.2161099e+00   1.4915430e+01
   9.0900000e+01   1.0684289e+01   1.0220833e+01   9.3694883e+00   1.4896329e+01
   9.1000000e+01   1.0551948e+01   1.0184206e+01   9.5162305e+00   1.4876241e+01
   9.1100000e+01   1.0415115e+01   1.0146416e+01   9.6565073e+00   1.4855147e+01
   9.1200000e+01   1.0273709e+01   1.0107463e+01   9.7904809e+00   1.4833029e+01
   9.1300000e+01   1.0127651e+01   1.0067348e+01   9.9183058e+00   1.4809869e+01
   9.1400000e+01   9.9768554e+00   1.0026072e+01   1.0040128e+01   1.4785649e+01
   9.1500000e+01   9.8212350e+00   9.9836366e+00   1.0156087e+01   1.4760352e+01
   9.1600000e+01   9.6606989e+00   9.9400440e+00   1.0266314e+01   1.4733960e+01
   9.1700000e+01   9.4951532e+00   9.8952970e+00   1.0370932e+01   1.4706457e+01
   9.1800000e+01   9.3245011e+00   9.8493986e+00   1.0470059e+01   1.4677827e+01
   9.1900000e+01   9.1486434e+00   9.8023526e+00   1.0563805e+01   1.4648054e+01
   9.2000000e+01   8.9674783e+00   9.7541633e+00   1.0652273e+01   1.4617123e+01
   9.2100000e+01   8.7809022e+00   9.7048355e+00   1.0735561e+01   1.4585019e+01
   9.2200000e+01   8.5888102e+00   9.6543747e+00   1.0813760e+01   1.4551728e+01
   9.2300000e+01   8.3910966e+00   9.6027870e+00   1.0886957e+01   1.4517235e+01
   9.2400000e+01   8.1876561e+00   9.5500791e+00   1.0955231e+01   1.4481527e+01
   9.2500000e+01   7.9783846e+00   9.4962585e+00   1.1018658e+01   1.4444592e+01
   9.2600000e+01   7.7631806e+00   9.4413333e+00   1.1077307e+01   1.4406416e+01
   9.2700000e+01   7.5419471e+00   9.3853124e+00   1.1131242e+01   1.4366988e+01
   9.2800000e+01   7.3145938e+00   9.3282055e+00   1.1180525e+01   1.4326297e+01
   9.2900000e+01   7.0810394e+00   9.2700230e+00   1.1225210e+01   1.4284332e+01
   9.3000000e+01   6.8412151e+00   9.2107764e+00   1.1265349e+01   1.4241082e+01
   9.3100000e+01   6.5950684e+00   9.1504777e+00   1.1300988e+01   1.4196538e+01
   9.3200000e+01   6.3425681e+00   9.0891402e+00   1.1332170e+01   1.4150692e+01
   9.3300000e+01   6.0837102e+00   9.0267778e+00   1.1358934e+01   1.4103536e+01
   9.3400000e+01   5.8185248e+00   8.9634057e+00   1.1381313e+01   1.4055061e+01
   9.3500000e+01   5.5470853e+00   8.8990399e+00   1.1399340e+01   1.4005261e+01
   9.3600000e+01   5.2695182e+00   8.8336977e+00   1.1413039e+01   1.3954130e+01
   9.3700000e+01   4.9860163e+00   8.7673973e+00   1.1422436e+01   1.3901664e+01
   9.3800000e+01   4.6968533e+00   8.7001581e+00   1.1427550e+01   1.3847857e+01
   9.3900000e+01   4.4024013e+00   8.6320009e+00   1.1428395e+01   1.3792707e+01
   9.4000000e+01   4.1031520e+00   8.5629476e+00   1.1424986e+01   1.3736211e+01
   9.4100000e+01   3.7997400e+00   8.4930214e+00   1.1417330e+01   1.3678368e+01
   9.4200000e+01   3.4929707e+00   8.4222469e+00   1.1405433e+01   1.3619178e+01
   9.4300000e+01   3.1838497e+00   8.3506499e+00   1.1389297e+01   1.3558641e+01
   9.4400000e+01   2.8736161e+00   8.2782580e+00   1.1368920e+01   1.3496759e+01
   9.4500000e+01   2.5637760e+00   8.2050999e+00   1.1344297e+01   1.3433536e+01
   9.4600000e+01   2.2561352e+00   8.1312060e+00   1.1315419e+01   1.3368975e+01
   9.4700000e+01   1.9528279e+00   8.0566085e+00   1.1282274e+01   1.3303084e+01
   9.4800000e+01   1.6563355e+00   7.9813407e+00   1.1244845e+01   1.3235868e+01
   9.4900000e+01   1.3694913e+00   7.9054379e+00   1.1203114e+01   1.3167338e+01
   9.5000000e+01   1.0954621e+00   7.8289370e+00   1.1157057e+01   1.3097503e+01
   9.5100000e+01   8.3769951e-01   7.7518768e+00   1.1106646e+01   1.3026375e+01
   9.5200000e+01   5.9985347e-01   7.6742975e+00   1.1051850e+01   1.2953969e+01
   9.5300000e+01   3.8564414e-01   7.5962413e+00   1.0992634e+01   1.2880300e+01
   9.5400000e+01   1.9869249e-01   7.5177523e+00   1.0928958e+01   1.2805386e+01
   9.5500000e+01   4.2318579e-02   7.4388761e+00   1.0860778e+01   1.2729247e+01
   9.5600000e+01  -8.0675132e-02   7.3596605e+00   1.0788047e+01   1.2651905e+01
   9.5700000e+01  -1.6821012e-01   7.2801549e+00   1.0710711e+01   1.2573385e+01
   9.5800000e+01  -2.1909872e-01   7.2004106e+00   1.0628712e+01   1.2493712e+01
   9.5900000e+01  -2.3314502e-01   7.1204808e+00   1.0541987e+01   1.2412918e+01
   9.6000000e+01  -2.1116224e-01   7.0404204e+00   1.0450469e+01   1.2331033e+01
   9.6100000e+01  -1.5490378e-01   6.9602861e+00   1.0354082e+01   1.2248094e+01
   9.6200000e+01  -6.6919697e-02   6.8801363e+00   1.0252748e+01   1.2164137e+01
   9.6300000e+01   4.9637397e-02   6.8000313e+00   1.0146381e+01   1.2079205e+01
   9.6400000e+01   1.9122831e-01   6.7200327e+00   1.0034888e+01   1.1993340e+01
   9.6500000e+01   3.5413750e-01   6.6402039e+00   9.9181688e+00   1.1906592e+01
   9.6600000e+01   5.3465679e-01   6.5606097e+00   9.7961178e+00   1.1819011e+01
   9.6700000e+01   7.2923046e-01   6.4813161e+00   9.6686201e+00   1.1730652e+01
   9.6800000e+01   9.3455798e-01   6.4023906e+00   9.5355527e+00   1.1641573e+01
   9.6900000e+01   1.1476569e+00   6.3239015e+00   9.3967837e+00   1.1551838e+01
   9.7000000e+01   1.3658923e+00   6.2459182e+00   9.2521719e+00   1.1461513e+01
   9.7100000e+01   1.5869806e+00   6.1685109e+00   9.1015659e+00   1.1370668e+01
   9.7200000e+01   1.8089751e+00   6.0917504e+00   8.9448031e+00   1.1279379e+01
   9.7300000e+01   2.0302410e+00   6.0157078e+00   8.7817096e+00   1.1187725e+01
   9.7400000e+01   2.2494236e+00   5.9404544e+00   8.6120986e+00   1.1095789e+01
   9.7500000e+01   2.4654147e+00   5.8660616e+00   8.4357699e+00   1.1003660e+01
   9.7600000e+01   2.6773191e+00   5.7926002e+00   8.2525087e+00   1.0911430e+01
   9.7700000e+01   2.8844237e+00   5.7201408e+00   8.0620842e+00   1.0819197e+01
   9.7800000e+01   3.0861688e+00   5.6487530e+00   7.8642486e+00   1.0727062e+01
   9.7900000e+01   3.2821227e+00   5.5785052e+00   7.6587358e+00   1.0635130e+01
   9.8000000e+01   3.4719600e+00   5.5094645e+00   7.4452593e+00   1.0543512e+01
   9.8100000e+01   3.6554427e+00   5.4416965e+00   7.2235113e+00   1.0452323e+01
   9.8200000e+01   3.8324043e+00   5.3752644e+00   6.9931600e+00   1.0361680e+01
   9.8300000e+01   4.0027358e+00   5.3102294e+00   6.7538485e+00   1.0271705e+01
   9.8400000e+01   4.1663751e+00   5.2466501e+00   6.5051917e+00   1.0182524e+01
   9.8500000e+01   4.3232973e+00   5.1845819e+00   6.2467750e+00   1.0094264e+01
   9.8600000e+01   4.4735069e+00   5.1240775e+00   5.9781509e+00   1.0007057e+01
   9.8700000e+01   4.6170315e+00   5.0651855e+00   5.6988370e+00   9.9210359e+00
   9.8800000e+01   4.7539166e+00   5.0079514e+00   5.4083132e+00   9.8363354e+00
   9.8900000e+01   4.8842209e+00   4.9524160e+00   5.1060187e+00   9.7530914e+00
   9.9000000e+01   5.0080133e+00   4.8986165e+00   4.7913501e+00   9.6714400e+00
   9.9100000e+01   5.1253698e+00   4.8465851e+00   4.4636584e+00   9.5915172e+00
   9.9200000e+01   5.2363710e+00   4.7963495e+00   4.1222480e+00   9.5134580e+00
   9.9300000e+01   5.3411003e+00   4.7479328e+00   3.7663755e+00   9.4373954e+00
   9.9400000e+01   5.4396426e+00   4.7013527e+00   3.3952512e+00   9.3634597e+00
   9.9500000e+01   5.5320825e+00   4.6566222e+00   3.0080427e+00   9.2917778e+00
   9.9600000e+01   5.6185040e+00   4.6137487e+00   2.6038822e+00   9.2224719e+00
   9.9700000e+01   5.6989893e+00   4.5727349e+00   2.1818812e+00   9.1556589e+00
   9.9800000e+01   5.7736180e+00   4.5335778e+00   1.7411536e+00   9.0914494e+00
   9.9900000e+01   5.8424672e+00   4.4962694e+00   1.2808528e+00   9.0299468e+00
   1.0000000e+02   5.9056106e+00   4.4607966e+00   8.0023054e-01   8.9712462e+00
   1.0010000e+02   5.9631182e+00   4.4271411e+00   2.9872603e-01   8.9154339e+00
   1.0020000e+02   6.0150565e+00   4.3952798e+00  -2.2389924e-01   8.8625864e+00
   1.0030000e+02   6.0614879e+00   4.3651847e+00  -7.6736043e-01   8.8127696e+00
   1.0040000e+02   6.1024707e+00   4.3368232e+00  -1.3305542e+00   8.7660386e+00
   1.0050000e+02   6.1380590e+00   4.3101583e+00  -1.9111330e+00   8.7224365e+00
   1.0060000e+02   6.1683029e+00   4.2851488e+00  -2.5049092e+00   8.6819945e+00
   1.0070000e+02   6.1932480e+00   4.2617496e+00  -3.1050567e+00   8.6447311e+00
   1.0080000e+02   6.2129357e+00   4.2399119e+00  -3.7011199e+00   8.6106523e+00
   1.0090000e+02   6.2274031e+00   4.2195835e+00  -4.2779510e+00   8.5797515e+00
   1.0100000e+02   6.2366827e+00   4.2007091e+00  -4.8149063e+00   8.5520091e+00
   1.0110000e+02   6.2408032e+00   4.1832308e+00  -5.2859541e+00   8.5273932e+00
   1.0120000e+02   6.2397885e+00   4.1670879e+00  -5.6615960e+00   8.5058595e+00
   1.0130000e+02   6.2336584e+00   4.1522177e+00  -5.9132772e+00   8.4873518e+00
   1.0140000e+02   6.2224283e+00   4.1385557e+00  -6.0197792e+00   8.4718026e+00
   1.0150000e+02   6.2061095e+00   4.1260358e+00  -5.9732569e+00   8.4591338e+00
   1.0160000e+02   6.1847088e+00   4.1145905e+00  -5.7817398e+00   8.4492570e+00
   1.0170000e+02   6.1582286e+00   4.1041516e+00  -5.4665758e+00   8.4420747e+00
   1.0180000e+02   6.1266671e+00   4.0946501e+00  -5.0563719e+00   8.4374809e+00
   1.0190000e+02   6.0900183e+00   4.0860166e+00  -4.5806141e+00   8.4353621e+00
   1.0200000e+02   6.0482715e+00   4.0781818e+00  -4.0652864e+00   8.4355978e+00
   1.0210000e+02   6.0014118e+00   4.0710762e+00  -3.5309747e+00   8.4380621e+00
   1.0220000e+02   5.9494200e+00   4.0646309e+00  -2.9927750e+00   8.4426242e+00
   1.0230000e+02   5.8922724e+00   4.0587775e+00  -2.4611025e+00   8.4491492e+00
   1.0240000e+02   5.8299405e+00   4.0534486e+00  -1.9427556e+00   8.4574994e+00
   1.0250000e+02   5.7623918e+00   4.0485774e+00  -1.4419042e+00   8.4675347e+00
   1.0260000e+02   5.6895890e+00   4.0440986e+00  -9.6088625e-01   8.4791140e+00
   1.0270000e+02   5.6114900e+00   4.0399482e+00  -5.0080140e-01   8.4920953e+00
   1.0280000e+02   5.5280483e+00   4.0360636e+00  -6.1934974e-02   8.5063369e+00
   1.0290000e+02   5.4392128e+00   4.0323837e+00   3.5594819e-01   8.5216981e+00
   1.0300000e+02   5.3449274e+00   4.0288493e+00   7.5340359e-01   8.5380395e+00
   1.0310000e+02   5.2451314e+00   4.0254028e+00   1.1311728e+00   8.5552237e+00
   1.0320000e+02   5.1397595e+00   4.0219888e+00   1.4900947e+00   8.5731160e+00
   1.0330000e+02   5.0287413e+00   4.0185537e+00   1.8310471e+00   8.5915845e+00
   1.0340000e+02   4.9120019e+00   4.0150457e+00   2.1549097e+00   8.6105006e+00
   1.0350000e+02   4.7894617e+00   4.0114156e+00   2.4625410e+00   8.6297395e+00
   1.0360000e+02   4.6610365e+00   4.0076159e+00   2.7547640e+00   8.6491801e+00
   1.0370000e+02   4.5266376e+00   4.0036014e+00   3.0323586e+00   8.6687057e+00
   1.0380000e+02   4.3861722e+00   3.9993291e+00   3.2960583e+00   8.6882037e+00
   1.0390000e+02   4.2395434e+00   3.9947583e+00   3.5465485e+00   8.7075659e+00
   1.0400000e+02   4.0866508e+00   3.9898501e+00   3.7844676e+00   8.7266889e+00
   1.0410000e+02   3.9273911e+00   3.9845683e+00   4.0104088e+00   8.7454737e+00
   1.0420000e+02   3.7616585e+00   3.9788786e+00   4.2249217e+00   8.7638257e+00
   1.0430000e+02   3.5893455e+00   3.9727489e+00   4.4285154e+00   8.7816553e+00
   1.0440000e+02   3.4103446e+00   3.9661494e+00   4.6216611e+00   8.7988772e+00
   1.0450000e+02   3.2245490e+00   3.9590523e+00   4.8047944e+00   8.8154107e+00
   1.0460000e+02   3.0318546e+00   3.9514321e+00   4.9783184e+00   8.8311796e+00
   1.0470000e+02   2.8321624e+00   3.9432652e+00   5.1426056e+00   8.8461119e+00
   1.0480000e+02   2.6253812e+00   3.9345302e+00   5.2980007e+00   8.8601401e+00
   1.0490000e+02   2.4114308e+00   3.9252077e+00   5.4448222e+00   8.8732008e+00
   1.0500000e+02   2.1902465e+00   3.9152805e+00   5.5833649e+00   8.8852347e+00
   1.0510000e+02   1.9617843e+00   3.9047332e+00   5.7139015e+00   8.8961863e+00
   1.0520000e+02   1.7260275e+00   3.8935523e+00   5.8366840e+00   8.9060043e+00
   1.0530000e+02   1.4829947e+00   3.8817264e+00   5.9519456e+00   8.9146407e+00
   1.0540000e+02   1.2327495e+00   3.8692459e+00   6.0599020e+00   8.9220514e+00
   1.0550000e+02   9.7541270e-01   3.8561032e+00   6.1607525e+00   8.9281958e+00
   1.0560000e+02   7.1117657e-01   3.8422922e+00   6.2546811e+00   8.9330365e+00
   1.0570000e+02   4.4032272e-01   3.8278090e+00   6.3418578e+00   8.9365396e+00
   1.0580000e+02   1.6324291e-01   3.8126511e+00   6.4224393e+00   8.9386742e+00
   1.0590000e+02  -1.1953596e-01   3.7968179e+00   6.4965701e+00   8.9394125e+00
   1.0600000e+02  -4.0732265e-01   3.7803106e+00   6.5643829e+00   8.9387296e+00
   1.0610000e+02  -6.9922796e-01   3.7631318e+00   6.6259995e+00   8.9366037e+00
   1.0620000e+02  -9.9412687e-01   3.7452859e+00   6.6815315e+00   8.9330156e+00
   1.0630000e+02  -1.2906171e+00   3.7267789e+00   6.7310809e+00   8.9279489e+00
   1.0640000e+02  -1.5869757e+00   3.7076183e+00   6.7747402e+00   8.9213896e+00
   1.0650000e+02  -1.8811168e+00   3.6878131e+00   6.8125934e+00   8.9133267e+00
   1.0660000e+02  -2.1705547e+00   3.6673738e+00   6.8447159e+00   8.9037513e+00
   1.0670000e+02  -2.4523785e+00   3.6463126e+00   6.8711753e+00   8.8926572e+00
   1.0680000e+02  -2.7232482e+00   3.6246427e+00   6.8920314e+00   8.8800405e+00
   1.0690000e+02  -2.9794212e+00   3.6023791e+00   6.9073367e+00   8.8658998e+00
   1.0700000e+02  -3.2168212e+00   3.5795379e+00   6.9171365e+00   8.8502357e+00
   1.0710000e+02  -3.4311601e+00   3.5561366e+00   6.9214690e+00   8.8330516e+00
   1.0720000e+02  -3.6181154e+00   3.5321941e+00   6.9203659e+00   8.8143528e+00
   1.0730000e+02  -3.7735628e+00   3.5077305e+00   6.9138520e+00   8.7941470e+00
   1.0740000e+02  -3.8938439e+00   3.4827669e+00   6.9019457e+00   8.7724441e+00
   1.0750000e+02  -3.9760441e+00   3.4573260e+00   6.8846591e+00   8.7492563e+00
   1.0760000e+02  -4.0182389e+00   3.4314311e+00   6.8619976e+00   8.7245982e+00
   1.0770000e+02  -4.0196692e+00   3.4051072e+00   6.8339606e+00   8.6984864e+00
   1.0780000e+02  -3.9808128e+00   3.3783797e+00   6.8005409e+00   8.6709399e+00
   1.0790000e+02  -3.9033395e+00   3.3512756e+00   6.7617251e+00   8.6419801e+00
   1.0800000e+02  -3.7899563e+00   3.3238225e+00   6.7174933e+00   8.6116304e+00
   1.0810000e+02  -3.6441745e+00   3.2960489e+00   6.6678191e+00   8.5799169e+00
   1.0820000e+02  -3.4700350e+00   3.2679842e+00   6.6126694e+00   8.5468678e+00
   1.0830000e+02  -3.2718355e+00   3.2396586e+00   6.5520045e+00   8.5125139e+00
   1.0840000e+02  -3.0538879e+00   3.2111032e+00   6.4857778e+00   8.4768882e+00
   1.0850000e+02  -2.8203274e+00   3.1823493e+00   6.4139355e+00   8.4400264e+00
   1.0860000e+02  -2.5749785e+00   3.1534292e+00   6.3364164e+00   8.4019664e+00
   1.0870000e+02  -2.3212750e+00   3.1243756e+00   6.2531518e+00   8.3627489e+00
   1.0880000e+02  -2.0622237e+00   3.0952216e+00   6.1640649e+00   8.3224170e+00
   1.0890000e+02  -1.8004039e+00   3.0660008e+00   6.0690709e+00   8.2810165e+00
   1.0900000e+02  -1.5379875e+00   3.0367469e+00   5.9680762e+00   8.2385958e+00
   1.0910000e+02  -1.2767743e+00   3.0074940e+00   5.8609781e+00   8.1952060e+00
   1.0920000e+02  -1.0182340e+00   2.9782762e+00   5.7476644e+00   8.1509008e+00
   1.0930000e+02  -7.6354872e-01   2.9491278e+00   5.6280127e+00   8.1057365e+00
   1.0940000e+02  -5.1365590e-01   2.9200829e+00   5.5018899e+00   8.0597725e+00
   1.0950000e+02  -2.6928657e-01   2.8911755e+00   5.3691518e+00   8.0130705e+00
   1.0960000e+02  -3.1000132e-02   2.8624394e+00   5.2296420e+00   7.9656951e+00
   1.0970000e+02   2.0078543e-01   2.8339081e+00   5.0831912e+00   7.9177136e+00
   1.0980000e+02   4.2576774e-01   2.8056146e+00   4.9296164e+00   7.8691960e+00
   1.0990000e+02   6.4373810e-01   2.7775915e+00   4.7687201e+00   7.8202149e+00
   1.1000000e+02   8.5456325e-01   2.7498707e+00   4.6002891e+00   7.7708455e+00
   1.1010000e+02   1.0581701e+00   2.7224833e+00   4.4240932e+00   7.7211654e+00
   1.1020000e+02   1.2545333e+00   2.6954598e+00   4.2398845e+00   7.6712547e+00
   1.1030000e+02   1.4436649e+00   2.6688296e+00   4.0473954e+00   7.6211959e+00
   1.1040000e+02   1.6256059e+00   2.6426212e+00   3.8463380e+00   7.5710735e+00
   1.1050000e+02   1.8004195e+00   2.6168620e+00   3.6364016e+00   7.5209742e+00
   1.1060000e+02   1.9681856e+00   2.5915781e+00   3.4172520e+00   7.4709864e+00
   1.1070000e+02   2.1289961e+00   2.5667943e+00   3.1885292e+00   7.4212002e+00
   1.1080000e+02   2.2829516e+00   2.5425344e+00   2.9498461e+00   7.3717071e+00
   1.1090000e+02   2.4301583e+00   2.5188203e+00   2.7007862e+00   7.3226000e+00
   1.1100000e+02   2.5707255e+00   2.4956726e+00   2.4409025e+00   7.2739723e+00
   1.1110000e+02   2.7047643e+00   2.4731103e+00   2.1697152e+00   7.2259184e+00
   1.1120000e+02   2.8323855e+00   2.4511507e+00   1.8867113e+00   7.1785326e+00
   1.1130000e+02   2.9536989e+00   2.4298094e+00   1.5913429e+00   7.1319094e+00
   1.1140000e+02   3.0688121e+00   2.4091003e+00   1.2830276e+00   7.0861426e+00
   1.1150000e+02   3.1778300e+00   2.3890354e+00   9.6114966e-01   7.0413254e+00
   1.1160000e+02   3.2808542e+00   2.3696249e+00   6.2506261e-01   6.9975494e+00
   1.1170000e+02   3.3779825e+00   2.3508771e+00   2.7409514e-01   6.9549049e+00
   1.1180000e+02   3.4693088e+00   2.3327985e+00  -9.2439465e-02   6.9134796e+00
   1.1190000e+02   3.5549226e+00   2.3153934e+00  -4.7522803e-01   6.8733589e+00
   1.1200000e+02   3.6349091e+00   2.2986646e+00  -8.7493384e-01   6.8346249e+00
   1.1210000e+02   3.7093489e+00   2.2826126e+00  -1.2921610e+00   6.7973564e+00
   1.1220000e+02   3.7783184e+00   2.2672363e+00  -1.7274011e+00   6.7616278e+00
   1.1230000e+02   3.8418890e+00   2.2525325e+00  -2.1809561e+00   6.7275095e+00
   1.1240000e+02   3.9001278e+00   2.2384962e+00  -2.6528244e+00   6.6950667e+00
   1.1250000e+02   3.9530972e+00   2.2251206e+00  -3.1425400e+00   6.6643593e+00
   1.1260000e+02   4.0008552e+00   2.2123972e+00  -3.6489421e+00   6.6354417e+00
   1.1270000e+02   4.0434552e+00   2.2003155e+00  -4.1698572e+00   6.6083619e+00
   1.1280000e+02   4.0809465e+00   2.1888637e+00  -4.7016684e+00   6.5831619e+00
   1.1290000e+02   4.1133736e+00   2.1780281e+00  -5.2387577e+00   6.5598767e+00
   1.1300000e+02   4.1407769e+00   2.1677935e+00  -5.7728338e+00   6.5385344e+00
   1.1310000e+02   4.1631926e+00   2.1581434e+00  -6.2922201e+00   6.5191563e+00
   1.1320000e+02   4.1806524e+00   2.1490597e+00  -6.7812941e+00   6.5017560e+00
   1.1330000e+02   4.1931842e+00   2.1405230e+00  -7.2204366e+00   6.4863402e+00
   1.1340000e+02   4.2008115e+00   2.1325129e+00  -7.5870023e+00   6.4729078e+00
   1.1350000e+02   4.2035537e+00   2.1250076e+00  -7.8577780e+00   6.4614507e+00
   1.1360000e+02   4.2014263e+00   2.1179845e+00  -8.0129106e+00   6.4519533e+00
   1.1370000e+02   4.1944406e+00   2.1114198e+00  -8.0403487e+00   6.4443929e+00
   1.1380000e+02   4.1826040e+00   2.1052891e+00  -7.9390080e+00   6.4387400e+00
   1.1390000e+02   4.1659199e+00   2.0995671e+00  -7.7190733e+00   6.4349581e+00
   1.1400000e+02   4.1443874e+00   2.0942278e+00  -7.3992726e+00   6.4330045e+00
   1.1410000e+02   4.1180019e+00   2.0892449e+00  -7.0025254e+00   6.4328301e+00
   1.1420000e+02   4.0867548e+00   2.0845913e+00  -6.5518143e+00   6.4343803e+00
   1.1430000e+02   4.0506333e+00   2.0802397e+00  -6.0674303e+00   6.4375950e+00
   1.1440000e+02   4.0096207e+00   2.0761626e+00  -5.5657541e+00   6.4424090e+00
   1.1450000e+02   3.9636960e+00   2.0723323e+00  -5.0591587e+00   6.4487528e+00
   1.1460000e+02   3.9128344e+00   2.0687208e+00  -4.5565082e+00   6.4565525e+00
   1.1470000e+02   3.8570067e+00   2.0653004e+00  -4.0638606e+00   6.4657309e+00
   1.1480000e+02   3.7961796e+00   2.0620434e+00  -3.5851557e+00   6.4762075e+00
   1.1490000e+02   3.7303157e+00   2.0589220e+00  -3.1227962e+00   6.4878989e+00
   1.1500000e+02   3.6593732e+00   2.0559089e+00  -2.6781011e+00   6.5007199e+00
   1.1510000e+02   3.5833059e+00   2.0529772e+00  -2.2516432e+00   6.5145831e+00
   1.1520000e+02   3.5020634e+00   2.0501002e+00  -1.8434938e+00   6.5294000e+00
   1.1530000e+02   3.4155908e+00   2.0472517e+00  -1.4533950e+00   6.5450812e+00
   1.1540000e+02   3.3238288e+00   2.0444061e+00  -1.0808810e+00   6.5615366e+00
   1.1550000e+02   3.2267136e+00   2.0415382e+00  -7.2536130e-01   6.5786762e+00
   1.1560000e+02   3.1241769e+00   2.0386236e+00  -3.8617788e-01   6.5964101e+00
   1.1570000e+02   3.0161458e+00   2.0356386e+00  -6.2643480e-02   6.6146490e+00
   1.1580000e+02   2.9025430e+00   2.0325601e+00   2.4593278e-01   6.6333044e+00
   1.1590000e+02   2.7832870e+00   2.0293660e+00   5.4022878e-01   6.6522893e+00
   1.1600000e+02   2.6582916e+00   2.0260347e+00   8.2089893e-01   6.6715177e+00
   1.1610000e+02   2.5274667e+00   2.0225458e+00   1.0885680e+00   6.6909056e+00
   1.1620000e+02   2.3907180e+00   2.0188796e+00   1.3438278e+00   6.7103705e+00
   1.1630000e+02   2.2479477e+00   2.0150174e+00   1.5872355e+00   6.7298325e+00
   1.1640000e+02   2.0990546e+00   2.0109414e+00   1.8193142e+00   6.7492133e+00
   1.1650000e+02   1.9439347e+00   2.0066348e+00   2.0405526e+00   6.7684375e+00
   1.1660000e+02   1.7824820e+00   2.0020818e+00   2.2514075e+00   6.7874317e+00
   1.1670000e+02   1.6145890e+00   1.9972676e+00   2.4523041e+00   6.8061254e+00
   1.1680000e+02   1.4401483e+00   1.9921786e+00   2.6436386e+00   6.8244505e+00
   1.1690000e+02   1.2590536e+00   1.9868020e+00   2.8257796e+00   6.8423418e+00
   1.1700000e+02   1.0712016e+00   1.9811261e+00   2.9990700e+00   6.8597367e+00
   1.1710000e+02   8.7649414e-01   1.9751405e+00   3.1638284e+00   6.8765754e+00
   1.1720000e+02   6.7484101e-01   1.9688356e+00   3.3203512e+00   6.8928008e+00
   1.1730000e+02   4.6616337e-01   1.9622029e+00   3.4689138e+00   6.9083588e+00
   1.1740000e+02   2.5039790e-01   1.9552352e+00   3.6097722e+00   6.9231979e+00
   1.1750000e+02   2.7502125e-02   1.9479261e+00   3.7431644e+00   6.9372695e+00
   1.1760000e+02  -2.0253922e-01   1.9402705e+00   3.8693114e+00   6.9505275e+00
   1.1770000e+02  -4.3970625e-01   1.9322641e+00   3.9884186e+00   6.9629287e+00
   1.1780000e+02  -6.8393421e-01   1.9239039e+00   4.1006768e+00   6.9744328e+00
   1.1790000e+02  -9.3510176e-01   1.9151879e+00   4.2062631e+00   6.9850017e+00
   1.1800000e+02  -1.1930166e+00   1.9061151e+00   4.3053418e+00   6.9946002e+00
   1.1810000e+02  -1.4573983e+00   1.8966854e+00   4.3980655e+00   7.0031957e+00
   1.1820000e+02  -1.7278576e+00   1.8869000e+00   4.4845752e+00   7.0107579e+00
   1.1830000e+02  -2.0038722e+00   1.8767609e+00   4.5650018e+00   7.0172592e+00
   1.1840000e+02  -2.2847579e+00   1.8662711e+00   4.6394658e+00   7.0226744e+00
   1.1850000e+02  -2.5696361e+00   1.8554345e+00   4.7080789e+00   7.0269804e+00
   1.1860000e+02  -2.8573966e+00   1.8442562e+00   4.7709436e+00   7.0301569e+00
   1.1870000e+02  -3.1466573e+00   1.8327420e+00   4.8281541e+00   7.0321855e+00
   1.1880000e+02  -3.4357222e+00   1.8208986e+00   4.8797967e+00   7.0330504e+00
   1.1890000e+02  -3.7225397e+00   1.8087337e+00   4.9259500e+00   7.0327377e+00
   1.1900000e+02  -4.0046671e+00   1.7962557e+00   4.9666856e+00   7.0312359e+00
   1.1910000e+02  -4.2792456e+00   1.7834740e+00   5.0020680e+00   7.0285355e+00
   1.1920000e+02  -4.5429959e+00   1.7703988e+00   5.0321549e+00   7.0246293e+00
   1.1930000e+02  -4.7922438e+00   1.7570407e+00   5.0569980e+00   7.0195118e+00
   1.1940000e+02  -5.0229858e+00   1.7434115e+00   5.0766423e+00   7.0131800e+00
   1.1950000e+02  -5.2310060e+00   1.7295236e+00   5.0911272e+00   7.0056326e+00
   1.1960000e+02  -5.4120474e+00   1.7153897e+00   5.1004859e+00   6.9968704e+00
   1.1970000e+02  -5.5620358e+00   1.7010237e+00   5.1047461e+00   6.9868962e+00
   1.1980000e+02  -5.6773403e+00   1.6864396e+00   5.1039297e+00   6.9757147e+00
   1.1990000e+02  -5.7550433e+00   1.6716523e+00   5.0980533e+00   6.9633326e+00
   1.2000000e+02  -5.7931842e+00   1.6566770e+00   5.0871277e+00   6.9497585e+00
   1.2010000e+02  -5.7909347e+00   1.6415296e+00   5.0711586e+00   6.9350029e+00
   1.2020000e+02  -5.7486765e+00   1.6262261e+00   5.0501461e+00   6.9190783e+00
   1.2030000e+02  -5.6679649e+00   1.6107833e+00   5.0240850e+00   6.9019989e+00
   1.2040000e+02  -5.5513868e+00   1.5952179e+00   4.9929646e+00   6.8837810e+00
   1.2050000e+02  -5.4023376e+00   1.5795474e+00   4.9567688e+00   6.8644428e+00
   1.2060000e+02  -5.2247562e+00   1.5637891e+00   4.9154759e+00   6.8440041e+00
   1.2070000e+02  -5.0228577e+00   1.5479608e+00   4.8690586e+00   6.8224870e+00
   1.2080000e+02  -4.8008927e+00   1.5320803e+00   4.8174841e+00   6.7999152e+00
   1.2090000e+02  -4.5629566e+00   1.5161655e+00   4.7607134e+00   6.7763144e+00
   1.2100000e+02  -4.3128521e+00   1.5002346e+00   4.6987018e+00   6.7517122e+00
   1.2110000e+02  -4.0540059e+00   1.4843054e+00   4.6313982e+00   6.7261382e+00
   1.2120000e+02  -3.7894297e+00   1.4683960e+00   4.5587453e+00   6.6996236e+00
   1.2130000e+02  -3.5217145e+00   1.4525243e+00   4.4806790e+00   6.6722017e+00
   1.2140000e+02  -3.2530491e+00   1.4367079e+00   4.3971286e+00   6.6439078e+00
   1.2150000e+02  -2.9852531e+00   1.4209644e+00   4.3080158e+00   6.6147789e+00
   1.2160000e+02  -2.7198160e+00   1.4053110e+00   4.2132553e+00   6.5848539e+00
   1.2170000e+02  -2.4579401e+00   1.3897647e+00   4.1127535e+00   6.5541735e+00
   1.2180000e+02  -2.2005816e+00   1.3743421e+00   4.0064089e+00   6.5227806e+00
   1.2190000e+02  -1.9484890e+00   1.3590593e+00   3.8941110e+00   6.4907195e+00
   1.2200000e+02  -1.7022371e+00   1.3439321e+00   3.7757404e+00   6.4580365e+00
   1.2210000e+02  -1.4622579e+00   1.3289757e+00   3.6511678e+00   6.4247797e+00
   1.2220000e+02  -1.2288655e+00   1.3142048e+00   3.5202536e+00   6.3909989e+00
   1.2230000e+02  -1.0022791e+00   1.2996333e+00   3.3828475e+00   6.3567457e+00
   1.2240000e+02  -7.8264047e-01   1.2852748e+00   3.2387873e+00   6.3220731e+00
   1.2250000e+02  -5.7003006e-01   1.2711420e+00   3.0878987e+00   6.2870360e+00
   1.2260000e+02  -3.6447917e-01   1.2572468e+00   2.9299942e+00   6.2516906e+00
   1.2270000e+02  -1.6598054e-01   1.2436006e+00   2.7648723e+00   6.2160945e+00
   1.2280000e+02   2.5503137e-02   1.2302136e+00   2.5923163e+00   6.1803068e+00
   1.2290000e+02   2.1003227e-01   1.2170957e+00   2.4120940e+00   6.1443879e+00
   1.2300000e+02   3.8768473e-01   1.2042555e+00   2.2239559e+00   6.1083991e+00
   1.2310000e+02   5.5855129e-01   1.1917008e+00   2.0276344e+00   6.0724029e+00
   1.2320000e+02   7.2273189e-01   1.1794387e+00   1.8228426e+00   6.0364626e+00
   1.2330000e+02   8.8033272e-01   1.1674753e+00   1.6092734e+00   6.0006423e+00
   1.2340000e+02   1.0314638e+00   1.1558154e+00   1.3865977e+00   5.9650067e+00
   1.2350000e+02   1.1762371e+00   1.1444635e+00   1.1544636e+00   5.9296209e+00
   1.2360000e+02   1.3147651e+00   1.1334224e+00   9.1249548e-01   5.8945500e+00
   1.2370000e+02   1.4471593e+00   1.1226946e+00   6.6029272e-01   5.8598595e+00
   1.2380000e+02   1.5735297e+00   1.1122812e+00   3.9742926e-01   5.8256145e+00
   1.2390000e+02   1.6939839e+00   1.1021824e+00   1.2345334e-01   5.7918798e+00
   1.2400000e+02   1.8086264e+00   1.0923976e+00  -1.6211199e-01   5.7587195e+00
   1.2410000e+02   1.9175583e+00   1.0829250e+00  -4.5976752e-01   5.7261970e+00
   1.2420000e+02   2.0208770e+00   1.0737621e+00  -7.7003493e-01   5.6943746e+00
   1.2430000e+02   2.1186761e+00   1.0649052e+00  -1.0934520e+00   5.6633131e+00
   1.2440000e+02   2.2110448e+00   1.0563500e+00  -1.4305647e+00   5.6330719e+00
   1.2450000e+02   2.2980684e+00   1.0480911e+00  -1.7819153e+00   5.6037086e+00
   1.2460000e+02   2.3798278e+00   1.0401223e+00  -2.1480249e+00   5.5752787e+00
   1.2470000e+02   2.4563995e+00   1.0324364e+00  -2.5293670e+00   5.5478352e+00
   1.2480000e+02   2.5278560e+00   1.0250258e+00  -2.9263306e+00   5.5214289e+00
   1.2490000e+02   2.5942654e+00   1.0178817e+00  -3.3391671e+00   5.4961073e+00
   1.2500000e+02   2.6556914e+00   1.0109948e+00  -3.7679146e+00   5.4719154e+00
   1.2510000e+02   2.7121939e+00   1.0043551e+00  -4.2122935e+00   5.4488945e+00
   1.2520000e+02   2.7638283e+00   9.9795191e-01  -4.6715604e+00   5.4270826e+00
   1.2530000e+02   2.8106463e+00   9.9177386e-01  -5.1443099e+00   5.4065141e+00
   1.2540000e+02   2.8526953e+00   9.8580910e-01  -5.6282095e+00   5.3872195e+00
   1.2550000e+02   2.8900190e+00   9.8004525e-01  -6.1196569e+00   5.3692254e+00
   1.2560000e+02   2.9226570e+00   9.7446944e-01  -6.6133557e+00   5.3525540e+00
   1.2570000e+02   2.9506454e+00   9.6906838e-01  -7.1018329e+00   5.3372236e+00
   1.2580000e+02   2.9740161e+00   9.6382840e-01  -7.5749636e+00   5.3232480e+00
   1.2590000e+02   2.9927978e+00   9.5873551e-01  -8.0196468e+00   5.3106365e+00
   1.2600000e+02   3.0070151e+00   9.5377543e-01  -8.4198722e+00   5.2993941e+00
   1.2610000e+02   3.0166892e+00   9.4893367e-01  -8.7574925e+00   5.2895215e+00
   1.2620000e+02   3.0218377e+00   9.4419553e-01  -9.0139666e+00   5.2810146e+00
   1.2630000e+02   3.0224747e+00   9.3954621e-01  -9.1730504e+00   5.2738652e+00
   1.2640000e+02   3.0186106e+00   9.3497082e-01  -9.2238816e+00   5.2680606e+00
   1.2650000e+02   3.0102525e+00   9.3045443e-01  -9.1634104e+00   5.2635840e+00
   1.2660000e+02   2.9974037e+00   9.2598214e-01  -8.9971335e+00   5.2604145e+00
   1.2670000e+02   2.9800644e+00   9.2153910e-01  -8.7377864e+00   5.2585270e+00
   1.2680000e+02   2.9582310e+00   9.1711057e-01  -8.4025994e+00   5.2578927e+00
   1.2690000e+02   2.9318966e+00   9.1268198e-01  -8.0102363e+00   5.2584792e+00
   1.2700000e+02   2.9010507e+00   9.0823893e-01  -7.5783499e+00   5.2602505e+00
   1.2710000e+02   2.8656792e+00   9.0376727e-01  -7.1221386e+00   5.2631676e+00
   1.2720000e+02   2.8257645e+00   8.9925315e-01  -6.6538134e+00   5.2671883e+00
   1.2730000e+02   2.7812857e+00   8.9468301e-01  -6.1826765e+00   5.2722674e+00
   1.2740000e+02   2.7322178e+00   8.9004367e-01  -5.7155094e+00   5.2783576e+00
   1.2750000e+02   2.6785325e+00   8.8532233e-01  -5.2570614e+00   5.2854091e+00
   1.2760000e+02   2.6201976e+00   8.8050661e-01  -4.8105196e+00   5.2933698e+00
   1.2770000e+02   2.5571774e+00   8.7558462e-01  -4.3779097e+00   5.3021861e+00
   1.2780000e+02   2.4894322e+00   8.7054494e-01  -3.9604157e+00   5.3118028e+00
   1.2790000e+02   2.4169185e+00   8.6537667e-01  -3.5586235e+00   5.3221634e+00
   1.2800000e+02   2.3395889e+00   8.6006947e-01  -3.1727030e+00   5.3332102e+00
   1.2810000e+02   2.2573921e+00   8.5461357e-01  -2.8025403e+00   5.3448849e+00
   1.2820000e+02   2.1702727e+00   8.4899980e-01  -2.4478334e+00   5.3571284e+00
   1.2830000e+02   2.0781714e+00   8.4321960e-01  -2.1081595e+00   5.3698815e+00
   1.2840000e+02   1.9810248e+00   8.3726508e-01  -1.7830240e+00   5.3830846e+00
   1.2850000e+02   1.8787653e+00   8.3112897e-01  -1.4718931e+00   5.3966782e+00
   1.2860000e+02   1.7713211e+00   8.2480471e-01  -1.1742177e+00   5.4106033e+00
   1.2870000e+02   1.6586165e+00   8.1828642e-01  -8.8944876e-01   5.4248011e+00
   1.2880000e+02   1.5405717e+00   8.1156891e-01  -6.1704828e-01   5.4392134e+00
   1.2890000e+02   1.4171027e+00   8.0464772e-01  -3.5649572e-01   5.4537830e+00
   1.2900000e+02   1.2881219e+00   7.9751913e-01  -1.0729249e-01   5.4684533e+00
   1.2910000e+02   1.1535376e+00   7.9018012e-01   1.3103579e-01   5.4831689e+00
   1.2920000e+02   1.0132550e+00   7.8262843e-01   3.5893816e-01   5.4978756e+00
   1.2930000e+02   8.6717583e-01   7.7486254e-01   5.7683806e-01   5.5125204e+00
   1.2940000e+02   7.1519927e-01   7.6688168e-01   7.8513374e-01   5.5270517e+00
   1.2950000e+02   5.5722222e-01   7.5868581e-01   9.8419895e-01   5.5414193e+00
   1.2960000e+02   3.9314016e-01   7.5027566e-01   1.1743840e+00   5.5555746e+00
   1.2970000e+02   2.2284802e-01   7.4165269e-01   1.3560167e+00   5.5694707e+00
   1.2980000e+02   4.6241367e-02   7.3281909e-01   1.5294039e+00   5.5830620e+00
   1.2990000e+02  -1.3678209e-01   7.2377780e-01   1.6948322e+00   5.5963050e+00
   1.3000000e+02  -3.2632069e-01   7.1453248e-01   1.8525697e+00   5.6091577e+00
   1.3010000e+02  -5.2246648e-01   7.0508750e-01   2.0028666e+00   5.6215800e+00
   1.3020000e+02  -7.2530235e-01   6.9544795e-01   2.1459569e+00   5.6335334e+00
   1.3030000e+02  -9.3489850e-01   6.8561958e-01   2.2820590e+00   5.6449814e+00
   1.3040000e+02  -1.1513080e+00   6.7560886e-01   2.4113766e+00   5.6558893e+00
   1.3050000e+02  -1.3745614e+00   6.6542289e-01   2.5341003e+00   5.6662243e+00
   1.3060000e+02  -1.6046602e+00   6.5506942e-01   2.6504076e+00   5.6759551e+00
   1.3070000e+02  -1.8415685e+00   6.4455683e-01   2.7604644e+00   5.6850526e+00
   1.3080000e+02  -2.0852035e+00   6.3389410e-01   2.8644254e+00   5.6934893e+00
   1.3090000e+02  -2.3354231e+00   6.2309079e-01   2.9624348e+00   5.7012398e+00
   1.3100000e+02  -2.5920116e+00   6.1215702e-01   3.0546268e+00   5.7082800e+00
   1.3110000e+02  -2.8546627e+00   6.0110342e-01   3.1411267e+00   5.7145881e+00
   1.3120000e+02  -3.1229584e+00   5.8994113e-01   3.2220509e+00   5.7201438e+00
   1.3130000e+02  -3.3963450e+00   5.7868178e-01   3.2975074e+00   5.7249287e+00
   1.3140000e+02  -3.6741050e+00   5.6733742e-01   3.3675967e+00   5.7289259e+00
   1.3150000e+02  -3.9553249e+00   5.5592052e-01   3.4324117e+00   5.7321204e+00
   1.3160000e+02  -4.2388595e+00   5.4444390e-01   3.4920386e+00   5.7344989e+00
   1.3170000e+02  -4.5232933e+00   5.3292074e-01   3.5465565e+00   5.7360497e+00
   1.3180000e+02  -4.8069012e+00   5.2136453e-01   3.5960386e+00   5.7367628e+00
   1.3190000e+02  -5.0876104e+00   5.0978900e-01   3.6405517e+00   5.7366298e+00
   1.3200000e+02  -5.3629693e+00   4.9820811e-01   3.6801569e+00   5.7356438e+00
   1.3210000e+02  -5.6301286e+00   4.8663600e-01   3.7149098e+00   5.7337998e+00
   1.3220000e+02  -5.8858427e+00   4.7508697e-01   3.7448605e+00   5.7310940e+00
   1.3230000e+02  -6.1265023e+00   4.6357539e-01   3.7700539e+00   5.7275243e+00
   1.3240000e+02  -6.3482055e+00   4.5211571e-01   3.7905300e+00   5.7230902e+00
   1.3250000e+02  -6.5468779e+00   4.4072236e-01   3.8063237e+00   5.7177925e+00
   1.3260000e+02  -6.7184434e+00   4.2940977e-01   3.8174655e+00   5.7116338e+00
   1.3270000e+02  -6.8590413e+00   4.1819225e-01   3.8239809e+00   5.7046177e+00
   1.3280000e+02  -6.9652742e+00   4.0708400e-01   3.8258909e+00   5.6967497e+00
   1.3290000e+02  -7.0344593e+00   3.9609906e-01   3.8232122e+00   5.6880364e+00
   1.3300000e+02  -7.0648493e+00   3.8525123e-01   3.8159569e+00   5.6784861e+00
   1.3310000e+02  -7.0557858e+00   3.7455404e-01   3.8041327e+00   5.6681081e+00
   1.3320000e+02  -7.0077598e+00   3.6402072e-01   3.7877431e+00   5.6569134e+00
   1.3330000e+02  -6.9223663e+00   3.5366412e-01   3.7667871e+00   5.6449142e+00
   1.3340000e+02  -6.8021624e+00   3.4349671e-01   3.7412593e+00   5.6321241e+00
   1.3350000e+02  -6.6504544e+00   3.3353050e-01   3.7111502e+00   5.6185581e+00
   1.3360000e+02  -6.4710483e+00   3.2377700e-01   3.6764457e+00   5.6042322e+00
   1.3370000e+02  -6.2679997e+00   3.1424719e-01   3.6371272e+00   5.5891639e+00
   1.3380000e+02  -6.0453909e+00   3.0495147e-01   3.5931716e+00   5.5733721e+00
   1.3390000e+02  -5.8071532e+00   2.9589963e-01   3.5445515e+00   5.5568766e+00
   1.3400000e+02  -5.5569393e+00   2.8710082e-01   3.4912343e+00   5.5396986e+00
   1.3410000e+02  -5.2980457e+00   2.7856346e-01   3.4331831e+00   5.5218606e+00
   1.3420000e+02  -5.0333753e+00   2.7029529e-01   3.3703557e+00   5.5033861e+00
   1.3430000e+02  -4.7654317e+00   2.6230328e-01   3.3027050e+00   5.4842999e+00
   1.3440000e+02  -4.4963362e+00   2.5459360e-01   3.2301786e+00   5.4646277e+00
   1.3450000e+02  -4.2278575e+00   2.4717165e-01   3.1527187e+00   5.4443965e+00
   1.3460000e+02  -3.9614489e+00   2.4004195e-01   3.0702618e+00   5.4236344e+00
   1.3470000e+02  -3.6982877e+00   2.3320820e-01   2.9827386e+00   5.4023704e+00
   1.3480000e+02  -3.4393140e+00   2.2667321e-01   2.8900736e+00   5.3806345e+00
   1.3490000e+02  -3.1852671e+00   2.2043891e-01   2.7921850e+00   5.3584578e+00
   1.3500000e+02  -2.9367180e+00   2.1450633e-01   2.6889841e+00   5.3358721e+00
   1.3510000e+02  -2.6940982e+00   2.0887558e-01   2.5803753e+00   5.3129103e+00
   1.3520000e+02  -2.4577243e+00   2.0354589e-01   2.4662556e+00   5.2896061e+00
   1.3530000e+02  -2.2278192e+00   1.9851553e-01   2.3465142e+00   5.2659938e+00
   1.3540000e+02  -2.0045301e+00   1.9378187e-01   2.2210320e+00   5.2421086e+00
   1.3550000e+02  -1.7879428e+00   1.8934140e-01   2.0896814e+00   5.2179862e+00
   1.3560000e+02  -1.5780945e+00   1.8518966e-01   1.9523254e+00   5.1936633e+00
   1.3570000e+02  -1.3749838e+00   1.8132132e-01   1.8088176e+00   5.1691766e+00
   1.3580000e+02  -1.1785791e+00   1.7773017e-01   1.6590012e+00   5.1445637e+00
   1.3590000e+02  -9.8882499e-01   1.7440914e-01   1.5027084e+00   5.1198624e+00
   1.3600000e+02  -8.0564855e-01   1.7135030e-01   1.3397603e+00   5.0951109e+00
   1.3610000e+02  -6.2896326e-01   1.6854491e-01   1.1699655e+00   5.0703476e+00
   1.3620000e+02  -4.5867293e-01   1.6598345e-01   9.9311993e-01   5.0456110e+00
   1.3630000e+02  -2.9467463e-01   1.6365559e-01   8.0900610e-01   5.0209399e+00
   1.3640000e+02  -1.3686100e-01   1.6155031e-01   6.1739213e-01   4.9963728e+00
   1.3650000e+02   1.4877762e-02   1.5965584e-01   4.1803123e-01   4.9719483e+00
   1.3660000e+02   1.6065243e-01   1.5795977e-01   2.1066100e-01   4.9477046e+00
   1.3670000e+02   3.0057352e-01   1.5644903e-01  -4.9972142e-03   4.9236799e+00
   1.3680000e+02   4.3475036e-01   1.5510997e-01  -2.2923880e-01   4.8999115e+00
   1.3690000e+02   5.6329031e-01   1.5392837e-01  -4.6237624e-01   4.8764367e+00
   1.3700000e+02   6.8629823e-01   1.5288950e-01  -7.0473918e-01   4.8532918e+00
   1.3710000e+02   8.0387603e-01   1.5197815e-01  -9.5667414e-01   4.8305125e+00
   1.3720000e+02   9.1612231e-01   1.5117866e-01  -1.2185438e+00   4.8081337e+00
   1.3730000e+02   1.0231322e+00   1.5047502e-01  -1.4907253e+00   4.7861894e+00
   1.3740000e+02   1.1249970e+00   1.4985085e-01  -1.7736081e+00   4.7647122e+00
   1.3750000e+02   1.2218044e+00   1.4928946e-01  -2.0675895e+00   4.7437341e+00
   1.3760000e+02   1.3136382e+00   1.4877393e-01  -2.3730694e+00   4.7232853e+00
   1.3770000e+02   1.4005781e+00   1.4828712e-01  -2.6904412e+00   4.7033949e+00
   1.3780000e+02   1.4827001e+00   1.4781171e-01  -3.0200807e+00   4.6840906e+00
   1.3790000e+02   1.5600763e+00   1.4733030e-01  -3.3623283e+00   4.6653984e+00
   1.3800000e+02   1.6327749e+00   1.4682539e-01  -3.7174663e+00   4.6473427e+00
   1.3810000e+02   1.7008604e+00   1.4627944e-01  -4.0856868e+00   4.6299462e+00
   1.3820000e+02   1.7643934e+00   1.4567495e-01  -4.4670472e+00   4.6132297e+00
   1.3830000e+02   1.8234310e+00   1.4499447e-01  -4.8614111e+00   4.5972122e+00
   1.3840000e+02   1.8780266e+00   1.4422065e-01  -5.2683683e+00   4.5819108e+00
   1.3850000e+02   1.9282301e+00   1.4333628e-01  -5.6871280e+00   4.5673405e+00
   1.3860000e+02   1.9740879e+00   1.4232433e-01  -6.1163795e+00   4.5535143e+00
   1.3870000e+02   2.0156431e+00   1.4116800e-01  -6.5541129e+00   4.5404431e+00
   1.3880000e+02   2.0529351e+00   1.3985075e-01  -6.9973963e+00   4.5281358e+00
   1.3890000e+02   2.0860006e+00   1.3835635e-01  -7.4421095e+00   4.5165988e+00
   1.3900000e+02   2.1148726e+00   1.3666887e-01  -7.8826504e+00   4.5058368e+00
   1.3910000e+02   2.1395811e+00   1.3477280e-01  -8.3116490e+00   4.4958521e+00
   1.3920000e+02   2.1601531e+00   1.3265301e-01  -8.7197626e+00   4.4866448e+00
   1.3930000e+02   2.1766123e+00   1.3029480e-01  -9.0956667e+00   4.4782129e+00
   1.3940000e+02   2.1889795e+00   1.2768396e-01  -9.4263969e+00   4.4705524e+00
   1.3950000e+02   2.1972727e+00   1.2480677e-01  -9.6981900e+00   4.4636571e+00
   1.3960000e+02   2.2015065e+00   1.2165004e-01  -9.8978824e+00   4.4575188e+00
   1.3970000e+02   2.2016929e+00   1.1820115e-01  -1.0014719e+01   4.4521272e+00
   1.3980000e+02   2.1978410e+00   1.1444804e-01  -1.0042166e+01   4.4474704e+00
   1.3990000e+02   2.1899568e+00   1.1037929e-01  -9.9791509e+00   4.4435341e+00
   1.4000000e+02   2.1780436e+00   1.0598410e-01  -9.8302794e+00   4.4403028e+00
   1.4010000e+02   2.1621017e+00   1.0125232e-01  -9.6049335e+00   4.4377587e+00
   1.4020000e+02   2.1421285e+00   9.6174503e-02  -9.3156031e+00   4.4358829e+00
   1.4030000e+02   2.1181187e+00   9.0741881e-02  -8.9760160e+00   4.4346546e+00
   1.4040000e+02   2.0900640e+00   8.4946421e-02  -8.5995560e+00   4.4340516e+00
   1.4050000e+02   2.0579531e+00   7.8780827e-02  -8.1982136e+00   4.4340506e+00
   1.4060000e+02   2.0217719e+00   7.2238558e-02  -7.7820748e+00   4.4346267e+00
   1.4070000e+02   1.9815033e+00   6.5313852e-02  -7.3592188e+00   4.4357542e+00
   1.4080000e+02   1.9371272e+00   5.8001734e-02  -6.9358666e+00   4.4374061e+00
   1.4090000e+02   1.8886204e+00   5.0298034e-02  -6.5166474e+00   4.4395545e+00
   1.4100000e+02   1.8359569e+00   4.2199401e-02  -6.1048956e+00   4.4421709e+00
   1.4110000e+02   1.7791073e+00   3.3703316e-02  -5.7029292e+00   4.4452258e+00
   1.4120000e+02   1.7180391e+00   2.4808101e-02  -5.3122900e+00   4.4486893e+00
   1.4130000e+02   1.6527169e+00   1.5512930e-02  -4.9339382e+00   4.4525310e+00
   1.4140000e+02   1.5831016e+00   5.8178415e-03  -4.5684062e+00   4.4567198e+00
   1.4150000e+02   1.5091511e+00  -4.2762552e-03  -4.2159165e+00   4.4612248e+00
   1.4160000e+02   1.4308198e+00  -1.4767573e-02  -3.8764705e+00   4.4660144e+00
   1.4170000e+02   1.3480587e+00  -2.5653439e-02  -3.5499153e+00   4.4710574e+00
   1.4180000e+02   1.2608154e+00  -3.6930291e-02  -3.2359928e+00   4.4763221e+00
   1.4190000e+02   1.1690337e+00  -4.8593672e-02  -2.9343758e+00   4.4817772e+00
   1.4200000e+02   1.0726542e+00  -6.0638225e-02  -2.6446943e+00   4.4873915e+00
   1.4210000e+02   9.7161346e-01  -7.3057696e-02  -2.3665547e+00   4.4931340e+00
   1.4220000e+02   8.6584466e-01  -8.5844930e-02  -2.0995530e+00   4.4989741e+00
   1.4230000e+02   7.5527718e-01  -9.8991873e-02  -1.8432849e+00   4.5048815e+00
   1.4240000e+02   6.3983672e-01  -1.1248957e-01  -1.5973519e+00   4.5108265e+00
   1.4250000e+02   5.1944529e-01  -1.2632818e-01  -1.3613666e+00   4.5167798e+00
   1.4260000e+02   3.9402128e-01  -1.4049695e-01  -1.1349551e+00   4.5227129e+00
   1.4270000e+02   2.6347954e-01  -1.5498428e-01  -9.1775891e-01   4.5285977e+00
   1.4280000e+02   1.2773148e-01  -1.6977767e-01  -7.0943633e-01   4.5344070e+00
   1.4290000e+02  -1.3314709e-02  -1.8486374e-01  -5.0966251e-01   4.5401141e+00
   1.4300000e+02  -1.5975381e-01  -2.0022830e-01  -3.1812968e-01   4.5456935e+00
   1.4310000e+02  -3.1168323e-01  -2.1585629e-01  -1.3454681e-01   4.5511202e+00
   1.4320000e+02  -4.6920255e-01  -2.3173181e-01   4.1360841e-02   4.5563701e+00
   1.4330000e+02  -6.3241295e-01  -2.4783819e-01   2.0985228e-01   4.5614201e+00
   1.4340000e+02  -8.0141640e-01  -2.6415794e-01   3.7117148e-01   4.5662481e+00
   1.4350000e+02  -9.7631475e-01  -2.8067282e-01   5.2554808e-01   4.5708328e+00
   1.4360000e+02  -1.1572085e+00  -2.9736384e-01   6.7319808e-01   4.5751539e+00
   1.4370000e+02  -1.3441952e+00  -3.1421129e-01   8.1432461e-01   4.5791921e+00
   1.4380000e+02  -1.5373678e+00  -3.3119479e-01   9.4911859e-01   4.5829292e+00
   1.4390000e+02  -1.7368120e+00  -3.4829327e-01   1.0777594e+00   4.5863479e+00
   1.4400000e+02  -1.9426035e+00  -3.6548507e-01   1.2004157e+00   4.5894321e+00
   1.4410000e+02  -2.1548045e+00  -3.8274793e-01   1.3172457e+00   4.5921665e+00
   1.4420000e+02  -2.3734589e+00  -4.0005904e-01   1.4283982e+00   4.5945369e+00
   1.4430000e+02  -2.5985875e+00  -4.1739509e-01   1.5340127e+00   4.5965305e+00
   1.4440000e+02  -2.8301811e+00  -4.3473231e-01   1.6342201e+00   4.5981350e+00
   1.4450000e+02  -3.0681922e+00  -4.5204651e-01   1.7291435e+00   4.5993395e+00
   1.4460000e+02  -3.3125259e+00  -4.6931315e-01   1.8188980e+00   4.6001341e+00
   1.4470000e+02  -3.5630275e+00  -4.8650737e-01   1.9035917e+00   4.6005098e+00
   1.4480000e+02  -3.8194691e+00  -5.0360406e-01   1.9833258e+00   4.6004589e+00
   1.4490000e+02  -4.0815321e+00  -5.2057791e-01   2.0581949e+00   4.5999744e+00
   1.4500000e+02  -4.3487877e+00  -5.3740349e-01   2.1282877e+00   4.5990505e+00
   1.4510000e+02  -4.6206736e+00  -5.5405528e-01   2.1936867e+00   4.5976825e+00
   1.4520000e+02  -4.8964672e+00  -5.7050775e-01   2.2544693e+00   4.5958665e+00
   1.4530000e+02  -5.1752551e+00  -5.8673546e-01   2.3107072e+00   4.5935996e+00
   1.4540000e+02  -5.4558996e+00  -6.0271307e-01   2.3624674e+00   4.5908801e+00
   1.4550000e+02  -5.7370029e+00  -6.1841546e-01   2.4098117e+00   4.5877070e+00
   1.4560000e+02  -6.0168706e+00  -6.3381777e-01   2.4527977e+00   4.5840804e+00
   1.4570000e+02  -6.2934778e+00  -6.4889551e-01   2.4914781e+00   4.5800012e+00
   1.4580000e+02  -6.5644412e+00  -6.6362459e-01   2.5259017e+00   4.5754714e+00
   1.4590000e+02  -6.8270042e+00  -6.7798143e-01   2.5561131e+00   4.5704936e+00
   1.4600000e+02  -7.0780405e+00  -6.9194302e-01   2.5821528e+00   4.5650717e+00
   1.4610000e+02  -7.3140876e+00  -7.0548701e-01   2.6040575e+00   4.5592100e+00
   1.4620000e+02  -7.5314159e+00  -7.1859177e-01   2.6218603e+00   4.5529140e+00
   1.4630000e+02  -7.7261421e+00  -7.3123647e-01   2.6355906e+00   4.5461898e+00
   1.4640000e+02  -7.8943895e+00  -7.4340115e-01   2.6452741e+00   4.5390443e+00
   1.4650000e+02  -8.0324890e+00  -7.5506680e-01   2.6509332e+00   4.5314853e+00
   1.4660000e+02  -8.1372078e+00  -7.6621543e-01   2.6525868e+00   4.5235212e+00
   1.4670000e+02  -8.2059814e+00  -7.7683013e-01   2.6502507e+00   4.5151614e+00
   1.4680000e+02  -8.2371174e+00  -7.8689514e-01   2.6439371e+00   4.5064156e+00
   1.4690000e+02  -8.2299398e+00  -7.9639591e-01   2.6336550e+00   4.4972945e+00
   1.4700000e+02  -8.1848482e+00  -8.0531917e-01   2.6194104e+00   4.4878093e+00
   1.4710000e+02  -8.1032826e+00  -8.1365295e-01   2.6012058e+00   4.4779719e+00
   1.4720000e+02  -7.9875985e+00  -8.2138668e-01   2.5790406e+00   4.4677947e+00
   1.4730000e+02  -7.8408755e+00  -8.2851119e-01   2.5529110e+00   4.4572907e+00
   1.4740000e+02  -7.6666895e+00  -8.3501878e-01   2.5228101e+00   4.4464735e+00
   1.4750000e+02  -7.4688805e+00  -8.4090325e-01   2.4887275e+00   4.4353571e+00
   1.4760000e+02  -7.2513425e+00  -8.4615990e-01   2.4506497e+00   4.4239562e+00
   1.4770000e+02  -7.0178523e+00  -8.5078563e-01   2.4085600e+00   4.4122856e+00
   1.4780000e+02  -6.7719444e+00  -8.5477885e-01   2.3624381e+00   4.4003608e+00
   1.4790000e+02  -6.5168303e+00  -8.5813960e-01   2.3122605e+00   4.3881976e+00
   1.4800000e+02  -6.2553575e+00  -8.6086948e-01   2.2580000e+00   4.3758120e+00
   1.4810000e+02  -5.9899991e+00  -8.6297170e-01   2.1996260e+00   4.3632204e+00
   1.4820000e+02  -5.7228643e+00  -8.6445104e-01   2.1371044e+00   4.3504397e+00
   1.4830000e+02  -5.4557238e+00  -8.6531385e-01   2.0703970e+00   4.3374866e+00
   1.4840000e+02  -5.1900430e+00  -8.6556806e-01   1.9994620e+00   4.3243782e+00
   1.4850000e+02  -4.9270174e+00  -8.6522310e-01   1.9242536e+00   4.3111320e+00
   1.4860000e+02  -4.6676094e+00  -8.6428994e-01   1.8447218e+00   4.2977652e+00
   1.4870000e+02  -4.4125825e+00  -8.6278099e-01   1.7608125e+00   4.2842954e+00
   1.4880000e+02  -4.1625322e+00  -8.6071012e-01   1.6724669e+00   4.2707400e+00
   1.4890000e+02  -3.9179140e+00  -8.5809256e-01   1.5796219e+00   4.2571165e+00
   1.4900000e+02  -3.6790673e+00  -8.5494491e-01   1.4822096e+00   4.2434425e+00
   1.4910000e+02  -3.4462366e+00  -8.5128504e-01   1.3801569e+00   4.2297352e+00
   1.4920000e+02  -3.2195887e+00  -8.4713205e-01   1.2733857e+00   4.2160120e+00
   1.4930000e+02  -2.9992272e+00  -8.4250623e-01   1.1618124e+00   4.2022898e+00
   1.4940000e+02  -2.7852054e+00  -8.3742895e-01   1.0453477e+00   4.1885857e+00
   1.4950000e+02  -2.5775362e+00  -8.3192265e-01   9.2389662e-01   4.1749161e+00
   1.4960000e+02  -2.3762004e+00  -8.2601074e-01   7.9735759e-01   4.1612975e+00
   1.4970000e+02  -2.1811537e+00  -8.1971753e-01   6.6562277e-01   4.1477458e+00
   1.4980000e+02  -1.9923327e+00  -8.1306816e-01   5.2857745e-01   4.1342766e+00
   1.4990000e+02  -1.8096591e+00  -8.0608854e-01   3.8609979e-01   4.1209053e+00
   1.5000000e+02  -1.6330435e+00  -7.9880527e-01   2.3806052e-01   4.1076465e+00
   1.5010000e+02  -1.4623889e+00  -7.9124556e-01   8.4322548e-02   4.0945145e+00
   1.5020000e+02  -1.2975926e+00  -7.8343718e-01  -7.5259332e-02   4.0815232e+00
   1.5030000e+02  -1.1385487e+00  -7.7540834e-01  -2.4083879e-01   4.0686856e+00
   1.5040000e+02  -9.8514932e-01  -7.6718768e-01  -4.1257830e-01   4.0560145e+00
   1.5050000e+02  -8.3728605e-01  -7.5880413e-01  -5.9064940e-01   4.0435219e+00
   1.5060000e+02  -6.9485098e-01  -7.5028691e-01  -7.7523299e-01   4.0312190e+00
   1.5070000e+02  -5.5773748e-01  -7.4166540e-01  -9.6651955e-01   4.0191166e+00
   1.5080000e+02  -4.2584079e-01  -7.3296912e-01  -1.1647092e+00   4.0072246e+00
   1.5090000e+02  -2.9905852e-01  -7.2422763e-01  -1.3700119e+00   3.9955522e+00
   1.5100000e+02  -1.7729104e-01  -7.1547049e-01  -1.5826469e+00   3.9841081e+00
   1.5110000e+02  -6.0441700e-02  -7.0672719e-01  -1.8028430e+00   3.9728998e+00
   1.5120000e+02   5.1582913e-02  -6.9802709e-01  -2.0308372e+00   3.9619343e+00
   1.5130000e+02   1.5887289e-01  -6.8939935e-01  -2.2668744e+00   3.9512178e+00
   1.5140000e+02   2.6151489e-01  -6.8087294e-01  -2.5112052e+00   3.9407556e+00
   1.5150000e+02   3.5959211e-01  -6.7247648e-01  -2.7640842e+00   3.9305522e+00
   1.5160000e+02   4.5318424e-01  -6.6423830e-01  -3.0257668e+00   3.9206113e+00
   1.5170000e+02   5.4236751e-01  -6.5618632e-01  -3.2965049e+00   3.9109357e+00
   1.5180000e+02   6.2721470e-01  -6.4834806e-01  -3.5765414e+00   3.9015274e+00
   1.5190000e+02   7.0779517e-01  -6.4075053e-01  -3.8661024e+00   3.8923877e+00
   1.5200000e+02   7.8417494e-01  -6.3342028e-01  -4.1653873e+00   3.8835170e+00
   1.5210000e+02   8.5641671e-01  -6.2638330e-01  -4.4745550e+00   3.8749147e+00
   1.5220000e+02   9.2458000e-01  -6.1966499e-01  -4.7937067e+00   3.8665796e+00
   1.5230000e+02   9.8872112e-01  -6.1329017e-01  -5.1228629e+00   3.8585096e+00
   1.5240000e+02   1.0488933e+00  -6.0728302e-01  -5.4619331e+00   3.8507020e+00
   1.5250000e+02   1.1051469e+00  -6.0166703e-01  -5.8106776e+00   3.8431531e+00
   1.5260000e+02   1.1575290e+00  -5.9646506e-01  -6.1686579e+00   3.8358586e+00
   1.5270000e+02   1.2060842e+00  -5.9169920e-01  -6.5351740e+00   3.8288134e+00
   1.5280000e+02   1.2508540e+00  -5.8739085e-01  -6.9091862e+00   3.8220118e+00
   1.5290000e+02   1.2918773e+00  -5.8356065e-01  -7.2892189e+00   3.8154473e+00
   1.5300000e+02   1.3291903e+00  -5.8022848e-01  -7.6732456e+00   3.8091130e+00
   1.5310000e+02   1.3628266e+00  -5.7741342e-01  -8.0585570e+00   3.8030010e+00
   1.5320000e+02   1.3928173e+00  -5.7513377e-01  -8.4416179e+00   3.7971031e+00
   1.5330000e+02   1.4191907e+00  -5.7340702e-01  -8.8179264e+00   3.7914105e+00
   1.5340000e+02   1.4419731e+00  -5.7224983e-01  -9.1819001e+00   3.7859139e+00
   1.5350000e+02   1.4611880e+00  -5.7167802e-01  -9.5268281e+00   3.7806035e+00
   1.5360000e+02   1.4768567e+00  -5.7170658e-01  -9.8449404e+00   3.7754690e+00
   1.5370000e+02   1.4889981e+00  -5.7234964e-01  -1.0127654e+01   3.7704997e+00
   1.5380000e+02   1.4976289e+00  -5.7362046e-01  -1.0366045e+01   3.7656847e+00
   1.5390000e+02   1.5027634e+00  -5.7553144e-01  -1.0551555e+01   3.7610125e+00
   1.5400000e+02   1.5044138e+00  -5.7809410e-01  -1.0676871e+01   3.7564716e+00
   1.5410000e+02   1.5025898e+00  -5.8131906e-01  -1.0736830e+01   3.7520499e+00
   1.5420000e+02   1.4972993e+00  -5.8521607e-01  -1.0729145e+01   3.7477353e+00
   1.5430000e+02   1.4885476e+00  -5.8979397e-01  -1.0654745e+01   3.7435157e+00
   1.5440000e+02   1.4763381e+00  -5.9506068e-01  -1.0517635e+01   3.7393784e+00
   1.5450000e+02   1.4606719e+00  -6.0102323e-01  -1.0324314e+01   3.7353111e+00
   1.5460000e+02   1.4415478e+00  -6.0768772e-01  -1.0082919e+01   3.7313010e+00
   1.5470000e+02   1.4189626e+00  -6.1505933e-01  -9.8023115e+00   3.7273355e+00
   1.5480000e+02   1.3929109e+00  -6.2314231e-01  -9.4912874e+00   3.7234021e+00
   1.5490000e+02   1.3633850e+00  -6.3193995e-01  -9.1579996e+00   3.7194881e+00
   1.5500000e+02   1.3303751e+00  -6.4145464e-01  -8.8096215e+00   3.7155811e+00
   1.5510000e+02   1.2938690e+00  -6.5168777e-01  -8.4522102e+00   3.7116687e+00
   1.5520000e+02   1.2538523e+00  -6.6263982e-01  -8.0907109e+00   3.7077386e+00
   1.5530000e+02   1.2103085e+00  -6.7431028e-01  -7.7290484e+00   3.7037788e+00
   1.5540000e+02   1.1632185e+00  -6.8669766e-01  -7.3702606e+00   3.6997775e+00
   1.5550000e+02   1.1125611e+00  -6.9979952e-01  -7.0166421e+00   3.6957231e+00
   1.5560000e+02   1.0583126e+00  -7.1361241e-01  -6.6698825e+00   3.6916043e+00
   1.5570000e+02   1.0004468e+00  -7.2813189e-01  -6.3311889e+00   3.6874100e+00
   1.5580000e+02   9.3893513e-01  -7.4335253e-01  -6.0013898e+00   3.6831295e+00
   1.5590000e+02   8.7374656e-01  -7.5926789e-01  -5.6810212e+00   3.6787526e+00
   1.5600000e+02   8.0484741e-01  -7.7587049e-01  -5.3703953e+00   3.6742691e+00
   1.5610000e+02   7.3220138e-01  -7.9315186e-01  -5.0696552e+00   3.6696695e+00
   1.5620000e+02   6.5576951e-01  -8.1110247e-01  -4.7788182e+00   3.6649446e+00
   1.5630000e+02   5.7551013e-01  -8.2971176e-01  -4.4978087e+00   3.6600857e+00
   1.5640000e+02   4.9137875e-01  -8.4896813e-01  -4.2264842e+00   3.6550845e+00
   1.5650000e+02   4.0332803e-01  -8.6885889e-01  -3.9646551e+00   3.6499332e+00
   1.5660000e+02   3.1130774e-01  -8.8937033e-01  -3.7120995e+00   3.6446244e+00
   1.5670000e+02   2.1526467e-01  -9.1048765e-01  -3.4685747e+00   3.6391513e+00
   1.5680000e+02   1.1514258e-01  -9.3219498e-01  -3.2338261e+00   3.6335075e+00
   1.5690000e+02   1.0882163e-02  -9.5447536e-01  -3.0075932e+00   3.6276873e+00
   1.5700000e+02  -9.7579013e-02  -9.7731076e-01  -2.7896145e+00   3.6216853e+00
   1.5710000e+02  -2.1030655e-01  -1.0006821e+00  -2.5796313e+00   3.6154969e+00
   1.5720000e+02  -3.2736922e-01  -1.0245690e+00  -2.3773898e+00   3.6091178e+00
   1.5730000e+02  -4.4883901e-01  -1.0489504e+00  -2.1826431e+00   3.6025444e+00
   1.5740000e+02  -5.7479111e-01  -1.0738038e+00  -1.9951524e+00   3.5957737e+00
   1.5750000e+02  -7.0530384e-01  -1.0991056e+00  -1.8146877e+00   3.5888031e+00
   1.5760000e+02  -8.4045867e-01  -1.1248315e+00  -1.6410284e+00   3.5816307e+00
   1.5770000e+02  -9.8034002e-01  -1.1509556e+00  -1.4739634e+00   3.5742552e+00
   1.5780000e+02  -1.1250352e+00  -1.1774514e+00  -1.3132911e+00   3.5666757e+00
   1.5790000e+02  -1.2746342e+00  -1.2042911e+00  -1.1588196e+00   3.5588920e+00
   1.5800000e+02  -1.4292294e+00  -1.2314458e+00  -1.0103659e+00   3.5509045e+00
   1.5810000e+02  -1.5889151e+00  -1.2588859e+00  -8.6775657e-01   3.5427141e+00
   1.5820000e+02  -1.7537872e+00  -1.2865803e+00  -7.3082652e-01   3.5343222e+00
   1.5830000e+02  -1.9239425e+00  -1.3144975e+00  -5.9941930e-01   3.5257308e+00
   1.5840000e+02  -2.0994781e+00  -1.3426045e+00  -4.7338649e-01   3.5169427e+00
   1.5850000e+02  -2.2804901e+00  -1.3708678e+00  -3.5258745e-01   3.5079608e+00
   1.5860000e+02  -2.4670728e+00  -1.3992529e+00  -2.3688892e-01   3.4987889e+00
   1.5870000e+02  -2.6593168e+00  -1.4277242e+00  -1.2616470e-01   3.4894311e+00
   1.5880000e+02  -2.8573075e+00  -1.4562457e+00  -2.0295327e-02   3.4798921e+00
   1.5890000e+02  -3.0611225e+00  -1.4847805e+00   8.0832270e-02   3.4701772e+00
   1.5900000e+02  -3.2708289e+00  -1.5132909e+00   1.7732506e-01   3.4602921e+00
   1.5910000e+02  -3.4864801e+00  -1.5417386e+00   2.6928420e-01   3.4502429e+00
   1.5920000e+02  -3.7081110e+00  -1.5700849e+00   3.5680537e-01   3.4400363e+00
   1.5930000e+02  -3.9357336e+00  -1.5982904e+00   4.3997895e-01   3.4296795e+00
   1.5940000e+02  -4.1693299e+00  -1.6263154e+00   5.1889035e-01   3.4191800e+00
   1.5950000e+02  -4.4088453e+00  -1.6541198e+00   5.9362021e-01   3.4085456e+00
   1.5960000e+02  -4.6541787e+00  -1.6816632e+00   6.6424464e-01   3.3977849e+00
   1.5970000e+02  -4.9051720e+00  -1.7089051e+00   7.3083541e-01   3.3869066e+00
   1.5980000e+02  -5.1615971e+00  -1.7358050e+00   7.9346016e-01   3.3759198e+00
   1.5990000e+02  -5.4231400e+00  -1.7623223e+00   8.5218260e-01   3.3648340e+00
   1.6000000e+02  -5.6893832e+00  -1.7884165e+00   9.0706263e-01   3.3536589e+00
   1.6010000e+02  -5.9597842e+00  -1.8140474e+00   9.5815657e-01   3.3424047e+00
   1.6020000e+02  -6.2336515e+00  -1.8391752e+00   1.0055172e+00   3.3310817e+00
   1.6030000e+02  -6.5101171e+00  -1.8637605e+00   1.0491942e+00   3.3197006e+00
   1.6040000e+02  -6.7881068e+00  -1.8877646e+00   1.0892337e+00   3.3082722e+00
   1.6050000e+02  -7.0663080e+00  -1.9111492e+00   1.1256789e+00   3.2968076e+00
   1.6060000e+02  -7.3431379e+00  -1.9338772e+00   1.1585703e+00   3.2853181e+00
   1.6070000e+02  -7.6167133e+00  -1.9559122e+00   1.1879450e+00   3.2738150e+00
   1.6080000e+02  -7.8848259e+00  -1.9772190e+00   1.2138379e+00   3.2623100e+00
   1.6090000e+02  -8.1449286e+00  -1.9977636e+00   1.2362807e+00   3.2508146e+00
   1.6100000e+02  -8.3941385e+00  -2.0175132e+00   1.2553029e+00   3.2393405e+00
   1.6110000e+02  -8.6292636e+00  -2.0364365e+00   1.2709312e+00   3.2278996e+00
   1.6120000e+02  -8.8468613e+00  -2.0545039e+00   1.2831899e+00   3.2165037e+00
   1.6130000e+02  -9.0433337e+00  -2.0716872e+00   1.2921009e+00   3.2051644e+00
   1.6140000e+02  -9.2150642e+00  -2.0879602e+00   1.2976839e+00   3.1938936e+00
   1.6150000e+02  -9.3585899e+00  -2.1032985e+00   1.2999560e+00   3.1827029e+00
   1.6160000e+02  -9.4708011e+00  -2.1176797e+00   1.2989321e+00   3.1716040e+00
   1.6170000e+02  -9.5491487e+00  -2.1310836e+00   1.2946251e+00   3.1606082e+00
   1.6180000e+02  -9.5918329e+00  -2.1434918e+00   1.2870454e+00   3.1497269e+00
   1.6190000e+02  -9.5979474e+00  -2.1548885e+00   1.2762013e+00   3.1389712e+00
   1.6200000e+02  -9.5675551e+00  -2.1652602e+00   1.2620992e+00   3.1283520e+00
   1.6210000e+02  -9.5016827e+00  -2.1745954e+00   1.2447428e+00   3.1178801e+00
   1.6220000e+02  -9.4022344e+00  -2.1828853e+00   1.2241343e+00   3.1075659e+00
   1.6230000e+02  -9.2718410e+00  -2.1901236e+00   1.2002733e+00   3.0974195e+00
   1.6240000e+02  -9.1136661e+00  -2.1963063e+00   1.1731574e+00   3.0874507e+00
   1.6250000e+02  -8.9311993e+00  -2.2014319e+00   1.1427822e+00   3.0776691e+00
   1.6260000e+02  -8.7280591e+00  -2.2055013e+00   1.1091410e+00   3.0680838e+00
   1.6270000e+02  -8.5078244e+00  -2.2085182e+00   1.0722250e+00   3.0587034e+00
   1.6280000e+02  -8.2739039e+00  -2.2104884e+00   1.0320232e+00   3.0495365e+00
   1.6290000e+02  -8.0294460e+00  -2.2114204e+00   9.8852234e-01   3.0405908e+00
   1.6300000e+02  -7.7772846e+00  -2.2113249e+00   9.4170711e-01   3.0318738e+00
   1.6310000e+02  -7.5199162e+00  -2.2102149e+00   8.9155979e-01   3.0233925e+00
   1.6320000e+02  -7.2594992e+00  -2.2081060e+00   8.3806038e-01   3.0151535e+00
   1.6330000e+02  -6.9978701e+00  -2.2050156e+00   7.8118656e-01   3.0071627e+00
   1.6340000e+02  -6.7365685e+00  -2.2009634e+00   7.2091360e-01   2.9994256e+00
   1.6350000e+02  -6.4768680e+00  -2.1959714e+00   6.5721434e-01   2.9919472e+00
   1.6360000e+02  -6.2198081e+00  -2.1900630e+00   5.9005910e-01   2.9847319e+00
   1.6370000e+02  -5.9662261e+00  -2.1832640e+00   5.1941565e-01   2.9777836e+00
   1.6380000e+02  -5.7167868e+00  -2.1756016e+00   4.4524909e-01   2.9711055e+00
   1.6390000e+02  -5.4720090e+00  -2.1671047e+00   3.6752184e-01   2.9647005e+00
   1.6400000e+02  -5.2322898e+00  -2.1578037e+00   2.8619351e-01   2.9585706e+00
   1.6410000e+02  -4.9979249e+00  -2.1477306e+00   2.0122084e-01   2.9527175e+00
   1.6420000e+02  -4.7691267e+00  -2.1369185e+00   1.1255757e-01   2.9471422e+00
   1.6430000e+02  -4.5460392e+00  -2.1254016e+00   2.0154406e-02   2.9418451e+00
   1.6440000e+02  -4.3287507e+00  -2.1132153e+00  -7.6041137e-02   2.9368261e+00
   1.6450000e+02  -4.1173046e+00  -2.1003958e+00  -1.7608482e-01   2.9320844e+00
   1.6460000e+02  -3.9117085e+00  -2.0869802e+00  -2.8003579e-01   2.9276187e+00
   1.6470000e+02  -3.7119408e+00  -2.0730061e+00  -3.8795673e-01   2.9234272e+00
   1.6480000e+02  -3.5179577e+00  -2.0585119e+00  -4.9991392e-01   2.9195075e+00
   1.6490000e+02  -3.3296976e+00  -2.0435363e+00  -6.1597743e-01   2.9158566e+00
   1.6500000e+02  -3.1470852e+00  -2.0281182e+00  -7.3622121e-01   2.9124710e+00
   1.6510000e+02  -2.9700353e+00  -2.0122971e+00  -8.6072322e-01   2.9093466e+00
   1.6520000e+02  -2.7984552e+00  -1.9961122e+00  -9.8956557e-01   2.9064789e+00
   1.6530000e+02  -2.6322468e+00  -1.9796031e+00  -1.1228347e+00   2.9038628e+00
   1.6540000e+02  -2.4713087e+00  -1.9628090e+00  -1.2606213e+00   2.9014928e+00
   1.6550000e+02  -2.3155377e+00  -1.9457691e+00  -1.4030207e+00   2.8993629e+00
   1.6560000e+02  -2.1648295e+00  -1.9285224e+00  -1.5501328e+00   2.8974665e+00
   1.6570000e+02  -2.0190803e+00  -1.9111076e+00  -1.7020622e+00   2.8957968e+00
   1.6580000e+02  -1.8781869e+00  -1.8935627e+00  -1.8589184e+00   2.8943463e+00
   1.6590000e+02  -1.7420477e+00  -1.8759256e+00  -2.0208154e+00   2.8931075e+00
   1.6600000e+02  -1.6105630e+00  -1.8582335e+00  -2.1878721e+00   2.8920720e+00
   1.6610000e+02  -1.4836352e+00  -1.8405230e+00  -2.3602123e+00   2.8912316e+00
   1.6620000e+02  -1.3611695e+00  -1.8228301e+00  -2.5379640e+00   2.8905772e+00
   1.6630000e+02  -1.2430737e+00  -1.8051902e+00  -2.7212598e+00   2.8900998e+00
   1.6640000e+02  -1.1292583e+00  -1.7876377e+00  -2.9102362e+00   2.8897898e+00
   1.6650000e+02  -1.0196368e+00  -1.7702066e+00  -3.1050332e+00   2.8896377e+00
   1.6660000e+02  -9.1412578e-01  -1.7529299e+00  -3.3057935e+00   2.8896332e+00
   1.6670000e+02  -8.1264471e-01  -1.7358396e+00  -3.5126619e+00   2.8897663e+00
   1.6680000e+02  -7.1511607e-01  -1.7189673e+00  -3.7257837e+00   2.8900263e+00
   1.6690000e+02  -6.2146528e-01  -1.7023433e+00  -3.9453033e+00   2.8904027e+00
   1.6700000e+02  -5.3162069e-01  -1.6859971e+00  -4.1713625e+00   2.8908847e+00
   1.6710000e+02  -4.4551356e-01  -1.6699576e+00  -4.4040972e+00   2.8914611e+00
   1.6720000e+02  -3.6307792e-01  -1.6542524e+00  -4.6436347e+00   2.8921209e+00
   1.6730000e+02  -2.8425058e-01  -1.6389084e+00  -4.8900893e+00   2.8928527e+00
   1.6740000e+02  -2.0897102e-01  -1.6239516e+00  -5.1435570e+00   2.8936452e+00
   1.6750000e+02  -1.3718136e-01  -1.6094069e+00  -5.4041090e+00   2.8944869e+00
   1.6760000e+02  -6.8826249e-02  -1.5952985e+00  -5.6717832e+00   2.8953663e+00
   1.6770000e+02  -3.8527987e-03  -1.5816495e+00  -5.9465739e+00   2.8962718e+00
   1.6780000e+02   5.7789465e-02  -1.5684822e+00  -6.2284192e+00   2.8971916e+00
   1.6790000e+02   1.1614869e-01  -1.5558180e+00  -6.5171848e+00   2.8981143e+00
   1.6800000e+02   1.7127077e-01  -1.5436773e+00  -6.8126450e+00   2.8990281e+00
   1.6810000e+02   2.2319940e-01  -1.5320799e+00  -7.1144581e+00   2.8999212e+00
   1.6820000e+02   2.7197616e-01  -1.5210444e+00  -7.4221386e+00   2.9007822e+00
   1.6830000e+02   3.1764056e-01  -1.5105888e+00  -7.7350221e+00   2.9015992e+00
   1.6840000e+02   3.6023011e-01  -1.5007301e+00  -8.0522250e+00   2.9023608e+00
   1.6850000e+02   3.9978037e-01  -1.4914846e+00  -8.3725978e+00   2.9030554e+00
   1.6860000e+02   4.3632503e-01  -1.4828677e+00  -8.6946722e+00   2.9036715e+00
   1.6870000e+02   4.6989594e-01  -1.4748942e+00  -9.0166047e+00   2.9041976e+00
   1.6880000e+02   5.0052317e-01  -1.4675778e+00  -9.3361180e+00   2.9046225e+00
   1.6890000e+02   5.2823502e-01  -1.4609318e+00  -9.6504482e+00   2.9049348e+00
   1.6900000e+02   5.5305816e-01  -1.4549686e+00  -9.9563030e+00   2.9051233e+00
   1.6910000e+02   5.7501756e-01  -1.4496999e+00  -1.0249846e+01   2.9051769e+00
   1.6920000e+02   5.9413659e-01  -1.4451368e+00  -1.0526720e+01   2.9050847e+00
   1.6930000e+02   6.1043706e-01  -1.4412896e+00  -1.0782124e+01   2.9048356e+00
   1.6940000e+02   6.2393924e-01  -1.4381680e+00  -1.1010968e+01   2.9044190e+00
   1.6950000e+02   6.3466188e-01  -1.4357812e+00  -1.1208102e+01   2.9038240e+00
   1.6960000e+02   6.4262225e-01  -1.4341376e+00  -1.1368623e+01   2.9030401e+00
   1.6970000e+02   6.4783617e-01  -1.4332451e+00  -1.1488238e+01   2.9020568e+00
   1.6980000e+02   6.5031804e-01  -1.4331111e+00  -1.1563628e+01   2.9008636e+00
   1.6990000e+02   6.5008084e-01  -1.4337422e+00  -1.1592772e+01   2.8994504e+00
   1.7000000e+02   6.4713616e-01  -1.4351448e+00  -1.1575152e+01   2.8978070e+00
   1.7010000e+02   6.4149423e-01  -1.4373244e+00  -1.1511809e+01   2.8959232e+00
   1.7020000e+02   6.3316390e-01  -1.4402865e+00  -1.1405233e+01   2.8937891e+00
   1.7030000e+02   6.2215270e-01  -1.4440356e+00  -1.1259111e+01   2.8913949e+00
   1.7040000e+02   6.0846680e-01  -1.4485761e+00  -1.1077985e+01   2.8887308e+00
   1.7050000e+02   5.9211105e-01  -1.4539118e+00  -1.0866877e+01   2.8857871e+00
   1.7060000e+02   5.7308899e-01  -1.4600461e+00  -1.0630946e+01   2.8825544e+00
   1.7070000e+02   5.5140281e-01  -1.4669820e+00  -1.0375204e+01   2.8790231e+00
   1.7080000e+02   5.2705340e-01  -1.4747220e+00  -1.0104312e+01   2.8751839e+00
   1.7090000e+02   5.0004033e-01  -1.4832683e+00  -9.8224549e+00   2.8710276e+00
   1.7100000e+02   4.7036183e-01  -1.4926229e+00  -9.5332816e+00   2.8665449e+00
   1.7110000e+02   4.3801481e-01  -1.5027871e+00  -9.2398999e+00   2.8617267e+00
   1.7120000e+02   4.0299484e-01  -1.5137620e+00  -8.9449012e+00   2.8565641e+00
   1.7130000e+02   3.6529614e-01  -1.5255485e+00  -8.6504069e+00   2.8510481e+00
   1.7140000e+02   3.2491157e-01  -1.5381471e+00  -8.3581245e+00   2.8451699e+00
   1.7150000e+02   2.8183259e-01  -1.5515578e+00  -8.0694059e+00   2.8389207e+00
   1.7160000e+02   2.3604931e-01  -1.5657807e+00  -7.7853025e+00   2.8322918e+00
   1.7170000e+02   1.8755039e-01  -1.5808151e+00  -7.5066163e+00   2.8252746e+00
   1.7180000e+02   1.3632307e-01  -1.5966604e+00  -7.2339448e+00   2.8178605e+00
   1.7190000e+02   8.2353132e-02  -1.6133157e+00  -6.9677188e+00   2.8100410e+00
   1.7200000e+02   2.5624871e-02  -1.6307797e+00  -6.7082355e+00   2.8018078e+00
   1.7210000e+02  -3.3878933e-02  -1.6490509e+00  -6.4556850e+00   2.7931525e+00
   1.7220000e+02  -9.6177045e-02  -1.6681275e+00  -6.2101727e+00   2.7840667e+00
   1.7230000e+02  -1.6128980e-01  -1.6880075e+00  -5.9717376e+00   2.7745424e+00
   1.7240000e+02  -2.2923917e-01  -1.7086886e+00  -5.7403670e+00   2.7645714e+00
   1.7250000e+02  -3.0004874e-01  -1.7301684e+00  -5.5160081e+00   2.7541456e+00
   1.7260000e+02  -3.7374383e-01  -1.7524441e+00  -5.2985783e+00   2.7432570e+00
   1.7270000e+02  -4.5035147e-01  -1.7755127e+00  -5.0879722e+00   2.7318977e+00
   1.7280000e+02  -5.2990048e-01  -1.7993711e+00  -4.8840681e+00   2.7200599e+00
   1.7290000e+02  -6.1242150e-01  -1.8240156e+00  -4.6867328e+00   2.7077359e+00
   1.7300000e+02  -6.9794706e-01  -1.8494428e+00  -4.4958255e+00   2.6949180e+00
   1.7310000e+02  -7.8651161e-01  -1.8756485e+00  -4.3112008e+00   2.6815986e+00
   1.7320000e+02  -8.7815158e-01  -1.9026286e+00  -4.1327109e+00   2.6677703e+00
   1.7330000e+02  -9.7290546e-01  -1.9303786e+00  -3.9602078e+00   2.6534258e+00
   1.7340000e+02  -1.0708138e+00  -1.9588939e+00  -3.7935447e+00   2.6385578e+00
   1.7350000e+02  -1.1719193e+00  -1.9881693e+00  -3.6325767e+00   2.6231592e+00
   1.7360000e+02  -1.2762670e+00  -2.0181996e+00  -3.4771620e+00   2.6072232e+00
   1.7370000e+02  -1.3839039e+00  -2.0489792e+00  -3.3271624e+00   2.5907428e+00
   1.7380000e+02  -1.4948796e+00  -2.0805023e+00  -3.1824438e+00   2.5737116e+00
   1.7390000e+02  -1.6092461e+00  -2.1127626e+00  -3.0428764e+00   2.5561229e+00
   1.7400000e+02  -1.7270575e+00  -2.1457535e+00  -2.9083349e+00   2.5379706e+00
   1.7410000e+02  -1.8483708e+00  -2.1794681e+00  -2.7786986e+00   2.5192486e+00
   1.7420000e+02  -1.9732451e+00  -2.2138991e+00  -2.6538516e+00   2.4999511e+00
   1.7430000e+02  -2.1017424e+00  -2.2490388e+00  -2.5336827e+00   2.4800725e+00
   1.7440000e+02  -2.2339270e+00  -2.2848791e+00  -2.4180852e+00   2.4596074e+00
   1.7450000e+02  -2.3698660e+00  -2.3214114e+00  -2.3069570e+00   2.4385510e+00
   1.7460000e+02  -2.5096289e+00  -2.3586266e+00  -2.2002006e+00   2.4168984e+00
   1.7470000e+02  -2.6532879e+00  -2.3965152e+00  -2.0977227e+00   2.3946453e+00
   1.7480000e+02  -2.8009175e+00  -2.4350670e+00  -1.9994344e+00   2.3717876e+00
   1.7490000e+02  -2.9525947e+00  -2.4742713e+00  -1.9052506e+00   2.3483218e+00
   1.7500000e+02  -3.1083988e+00  -2.5141169e+00  -1.8150905e+00   2.3242446e+00
   1.7510000e+02  -3.2684112e+00  -2.5545917e+00  -1.7288770e+00   2.2995533e+00
   1.7520000e+02  -3.4327151e+00  -2.5956832e+00  -1.6465365e+00   2.2742456e+00
   1.7530000e+02  -3.6013953e+00  -2.6373779e+00  -1.5679994e+00   2.2483197e+00
   1.7540000e+02  -3.7745377e+00  -2.6796617e+00  -1.4931990e+00   2.2217745e+00
   1.7550000e+02  -3.9522289e+00  -2.7225195e+00  -1.4220723e+00   2.1946093e+00
   1.7560000e+02  -4.1345554e+00  -2.7659354e+00  -1.3545592e+00   2.1668242e+00
   1.7570000e+02  -4.3216030e+00  -2.8098927e+00  -1.2906029e+00   2.1384198e+00
   1.7580000e+02  -4.5134558e+00  -2.8543735e+00  -1.2301493e+00   2.1093976e+00
   1.7590000e+02  -4.7101946e+00  -2.8993589e+00  -1.1731473e+00   2.0797597e+00
   1.7600000e+02  -4.9118960e+00  -2.9448291e+00  -1.1195483e+00   2.0495091e+00
   1.7610000e+02  -5.1186301e+00  -2.9907627e+00  -1.0693064e+00   2.0186497e+00
   1.7620000e+02  -5.3304583e+00  -3.0371375e+00  -1.0223784e+00   1.9871862e+00
   1.7630000e+02  -5.5474309e+00  -3.0839298e+00  -9.7872329e-01   1.9551243e+00
   1.7640000e+02  -5.7695834e+00  -3.1311145e+00  -9.3830243e-01   1.9224709e+00
   1.7650000e+02  -5.9969326e+00  -3.1786651e+00  -9.0107947e-01   1.8892337e+00
   1.7660000e+02  -6.2294718e+00  -3.2265537e+00  -8.6702024e-01   1.8554217e+00
   1.7670000e+02  -6.4671651e+00  -3.2747506e+00  -8.3609264e-01   1.8210451e+00
   1.7680000e+02  -6.7099400e+00  -3.3232247e+00  -8.0826662e-01   1.7861153e+00
   1.7690000e+02  -6.9576794e+00  -3.3719430e+00  -7.8351408e-01   1.7506451e+00
   1.7700000e+02  -7.2102116e+00  -3.4208708e+00  -7.6180881e-01   1.7146487e+00
   1.7710000e+02  -7.4672984e+00  -3.4699715e+00  -7.4312646e-01   1.6781418e+00
   1.7720000e+02  -7.7286216e+00  -3.5192065e+00  -7.2744447e-01   1.6411415e+00
   1.7730000e+02  -7.9937665e+00  -3.5685355e+00  -7.1474201e-01   1.6036665e+00
   1.7740000e+02  -8.2622039e+00  -3.6179158e+00  -7.0499993e-01   1.5657375e+00
   1.7750000e+02  -8.5332689e+00  -3.6673027e+00  -6.9820076e-01   1.5273765e+00
   1.7760000e+02  -8.8061376e+00  -3.7166494e+00  -6.9432859e-01   1.4886076e+00
   1.7770000e+02  -9.0798018e+00  -3.7659068e+00  -6.9336912e-01   1.4494569e+00
   1.7780000e+02  -9.3530423e+00  -3.8150236e+00  -6.9530953e-01   1.4099521e+00
   1.7790000e+02  -9.6244024e+00  -3.8639462e+00  -7.0013855e-01   1.3701232e+00
   1.7800000e+02  -9.8921637e+00  -3.9126186e+00  -7.0784634e-01   1.3300022e+00
   1.7810000e+02  -1.0154326e+01  -3.9609825e+00  -7.1842452e-01   1.2896234e+00
   1.7820000e+02  -1.0408597e+01  -4.0089773e+00  -7.3186610e-01   1.2490232e+00
   1.7830000e+02  -1.0652397e+01  -4.0565402e+00  -7.4816550e-01   1.2082403e+00
   1.7840000e+02  -1.0882876e+01  -4.1036058e+00  -7.6731848e-01   1.1673158e+00
   1.7850000e+02  -1.1096970e+01  -4.1501066e+00  -7.8932219e-01   1.1262931e+00
   1.7860000e+02  -1.1291469e+01  -4.1959728e+00  -8.1417507e-01   1.0852182e+00
   1.7870000e+02  -1.1463133e+01  -4.2411328e+00  -8.4187689e-01   1.0441393e+00
   1.7880000e+02  -1.1608828e+01  -4.2855125e+00  -8.7242870e-01   1.0031074e+00
   1.7890000e+02  -1.1725691e+01  -4.3290362e+00  -9.0583288e-01   9.6217576e-01
   1.7900000e+02  -1.1811299e+01  -4.3716262e+00  -9.4209302e-01   9.2140024e-01
   1.7910000e+02  -1.1863836e+01  -4.4132035e+00  -9.8121404e-01   8.8083918e-01
   1.7920000e+02  -1.1882221e+01  -4.4536873e+00  -1.0232021e+00   8.4055342e-01
   1.7930000e+02  -1.1866195e+01  -4.4929959e+00  -1.0680645e+00   8.0060620e-01
   1.7940000e+02  -1.1816338e+01  -4.5310465e+00  -1.1158099e+00   7.6106316e-01
   1.7950000e+02  -1.1734025e+01  -4.5677555e+00  -1.1664483e+00   7.2199222e-01
   1.7960000e+02  -1.1621321e+01  -4.6030391e+00  -1.2199906e+00   6.8346353e-01
   1.7970000e+02  -1.1480833e+01  -4.6368133e+00  -1.2764492e+00   6.4554934e-01
   1.7980000e+02  -1.1315542e+01  -4.6689943e+00  -1.3358376e+00   6.0832383e-01
   1.7990000e+02  -1.1128633e+01  -4.6994991e+00  -1.3981706e+00   5.7186300e-01
   1.8000000e+02  -1.0923341e+01  -4.7282455e+00  -1.4634642e+00   5.3624445e-01
   1.8010000e+02  -1.0702819e+01  -4.7551528e+00  -1.5317355e+00   5.0154720e-01
   1.8020000e+02  -1.0470046e+01  -4.7801421e+00  -1.6030028e+00   4.6785143e-01
   1.8030000e+02  -1.0227758e+01  -4.8031370e+00  -1.6772857e+00   4.3523823e-01
   1.8040000e+02  -9.9784156e+00  -4.8240634e+00  -1.7546050e+00   4.0378931e-01
   1.8050000e+02  -9.7241852e+00  -4.8428509e+00  -1.8349826e+00   3.7358671e-01
   1.8060000e+02  -9.4669446e+00  -4.8594322e+00  -1.9184415e+00   3.4471244e-01
   1.8070000e+02  -9.2082973e+00  -4.8737444e+00  -2.0050060e+00   3.1724812e-01
   1.8080000e+02  -8.9495938e+00  -4.8857291e+00  -2.0947015e+00   2.9127461e-01
   1.8090000e+02  -8.6919579e+00  -4.8953326e+00  -2.1875543e+00   2.6687163e-01
   1.8100000e+02  -8.4363127e+00  -4.9025070e+00  -2.2835922e+00   2.4411730e-01
   1.8110000e+02  -8.1834076e+00  -4.9072096e+00  -2.3828436e+00   2.2308775e-01
   1.8120000e+02  -7.9338424e+00  -4.9094042e+00  -2.4853382e+00   2.0385665e-01
   1.8130000e+02  -7.6880897e+00  -4.9090607e+00  -2.5911065e+00   1.8649479e-01
   1.8140000e+02  -7.4465154e+00  -4.9061558e+00  -2.7001801e+00   1.7106962e-01
   1.8150000e+02  -7.2093955e+00  -4.9006732e+00  -2.8125913e+00   1.5764478e-01
   1.8160000e+02  -6.9769319e+00  -4.8926035e+00  -2.9283731e+00   1.4627969e-01
   1.8170000e+02  -6.7492647e+00  -4.8819445e+00  -3.0475594e+00   1.3702915e-01
   1.8180000e+02  -6.5264838e+00  -4.8687014e+00  -3.1701843e+00   1.2994284e-01
   1.8190000e+02  -6.3086379e+00  -4.8528867e+00  -3.2962827e+00   1.2506505e-01
   1.8200000e+02  -6.0957422e+00  -4.8345202e+00  -3.4258896e+00   1.2243422e-01
   1.8210000e+02  -5.8877851e+00  -4.8136289e+00  -3.5590399e+00   1.2208271e-01
   1.8220000e+02  -5.6847337e+00  -4.7902468e+00  -3.6957687e+00   1.2403643e-01
   1.8230000e+02  -5.4865380e+00  -4.7644149e+00  -3.8361106e+00   1.2831466e-01
   1.8240000e+02  -5.2931348e+00  -4.7361808e+00  -3.9800994e+00   1.3492979e-01
   1.8250000e+02  -5.1044510e+00  -4.7055985e+00  -4.1277680e+00   1.4388725e-01
   1.8260000e+02  -4.9204057e+00  -4.6727281e+00  -4.2791481e+00   1.5518533e-01
   1.8270000e+02  -4.7409125e+00  -4.6376353e+00  -4.4342692e+00   1.6881518e-01
   1.8280000e+02  -4.5658814e+00  -4.6003914e+00  -4.5931588e+00   1.8476081e-01
   1.8290000e+02  -4.3952198e+00  -4.5610722e+00  -4.7558411e+00   2.0299913e-01
   1.8300000e+02  -4.2288337e+00  -4.5197584e+00  -4.9223370e+00   2.2350007e-01
   1.8310000e+02  -4.0666291e+00  -4.4765345e+00  -5.0926627e+00   2.4622675e-01
   1.8320000e+02  -3.9085120e+00  -4.4314888e+00  -5.2668290e+00   2.7113568e-01
   1.8330000e+02  -3.7543894e+00  -4.3847126e+00  -5.4448404e+00   2.9817699e-01
   1.8340000e+02  -3.6041698e+00  -4.3363000e+00  -5.6266936e+00   3.2729478e-01
   1.8350000e+02  -3.4577634e+00  -4.2863472e+00  -5.8123764e+00   3.5842737e-01
   1.8360000e+02  -3.3150825e+00  -4.2349522e+00  -6.0018658e+00   3.9150773e-01
   1.8370000e+02  -3.1760416e+00  -4.1822146e+00  -6.1951263e+00   4.2646384e-01
   1.8380000e+02  -3.0405575e+00  -4.1282348e+00  -6.3921078e+00   4.6321909e-01
   1.8390000e+02  -2.9085497e+00  -4.0731138e+00  -6.5927436e+00   5.0169271e-01
   1.8400000e+02  -2.7799402e+00  -4.0169526e+00  -6.7969468e+00   5.4180024e-01
   1.8410000e+02  -2.6546536e+00  -3.9598525e+00  -7.0046083e+00   5.8345391e-01
   1.8420000e+02  -2.5326172e+00  -3.9019139e+00  -7.2155929e+00   6.2656314e-01
   1.8430000e+02  -2.4137609e+00  -3.8432366e+00  -7.4297355e+00   6.7103495e-01
   1.8440000e+02  -2.2980174e+00  -3.7839194e+00  -7.6468371e+00   7.1677441e-01
   1.8450000e+02  -2.1853217e+00  -3.7240598e+00  -7.8666598e+00   7.6368504e-01
   1.8460000e+02  -2.0756115e+00  -3.6637538e+00  -8.0889224e+00   8.1166924e-01
   1.8470000e+02  -1.9688272e+00  -3.6030957e+00  -8.3132941e+00   8.6062867e-01
   1.8480000e+02  -1.8649115e+00  -3.5421779e+00  -8.5393896e+00   9.1046462e-01
   1.8490000e+02  -1.7638094e+00  -3.4810908e+00  -8.7667623e+00   9.6107834e-01
   1.8500000e+02  -1.6654684e+00  -3.4199228e+00  -8.9948984e+00   1.0123714e+00
   1.8510000e+02  -1.5698384e+00  -3.3587600e+00  -9.2232111e+00   1.0642460e+00
   1.8520000e+02  -1.4768712e+00  -3.2976861e+00  -9.4510345e+00   1.1166050e+00
   1.8530000e+02  -1.3865211e+00  -3.2367827e+00  -9.6776186e+00   1.1693528e+00
   1.8540000e+02  -1.2987444e+00  -3.1761288e+00  -9.9021256e+00   1.2223947e+00
   1.8550000e+02  -1.2134993e+00  -3.1158010e+00  -1.0123628e+01   1.2756378e+00
   1.8560000e+02  -1.1307462e+00  -3.0558735e+00  -1.0341107e+01   1.3289909e+00
   1.8570000e+02  -1.0504474e+00  -2.9964182e+00  -1.0553459e+01   1.3823644e+00
   1.8580000e+02  -9.7256696e-01  -2.9375045e+00  -1.0759500e+01   1.4356710e+00
   1.8590000e+02  -8.9707089e-01  -2.8791993e+00  -1.0957978e+01   1.4888254e+00
   1.8600000e+02  -8.2392692e-01  -2.8215673e+00  -1.1147589e+01   1.5417444e+00
   1.8610000e+02  -7.5310450e-01  -2.7646708e+00  -1.1327001e+01   1.5943471e+00
   1.8620000e+02  -6.8457477e-01  -2.7085701e+00  -1.1494880e+01   1.6465547e+00
   1.8630000e+02  -6.1831051e-01  -2.6533229e+00  -1.1649922e+01   1.6982909e+00
   1.8640000e+02  -5.5428606e-01  -2.5989851e+00  -1.1790893e+01   1.7494818e+00
   1.8650000e+02  -4.9247732e-01  -2.5456104e+00  -1.1916666e+01   1.8000555e+00
   1.8660000e+02  -4.3286169e-01  -2.4932507e+00  -1.2026261e+01   1.8499428e+00
   1.8670000e+02  -3.7541805e-01  -2.4419556e+00  -1.2118881e+01   1.8990763e+00
   1.8680000e+02  -3.2012669e-01  -2.3917733e+00  -1.2193948e+01   1.9473914e+00
   1.8690000e+02  -2.6696931e-01  -2.3427499e+00  -1.2251125e+01   1.9948253e+00
   1.8700000e+02  -2.1592897e-01  -2.2949299e+00  -1.2290332e+01   2.0413176e+00
   1.8710000e+02  -1.6699009e-01  -2.2483565e+00  -1.2311748e+01   2.0868098e+00
   1.8720000e+02  -1.2013837e-01  -2.2030709e+00  -1.2315804e+01   2.1312455e+00
   1.8730000e+02  -7.5360800e-02  -2.1591132e+00  -1.2303169e+01   2.1745705e+00
   1.8740000e+02  -3.2645643e-02  -2.1165220e+00  -1.2274713e+01   2.2167322e+00
   1.8750000e+02   8.0176123e-03  -2.0753347e+00  -1.2231482e+01   2.2576800e+00
   1.8760000e+02   4.6638258e-02  -2.0355874e+00  -1.2174655e+01   2.2973650e+00
   1.8770000e+02   8.3224388e-02  -1.9973150e+00  -1.2105502e+01   2.3357400e+00
   1.8780000e+02   1.1778291e-01  -1.9605516e+00  -1.2025352e+01   2.3727593e+00
   1.8790000e+02   1.5031958e-01  -1.9253302e+00  -1.1935550e+01   2.4083789e+00
   1.8800000e+02   1.8083898e-01  -1.8916827e+00  -1.1837431e+01   2.4425561e+00
   1.8810000e+02   2.0934457e-01  -1.8596406e+00  -1.1732292e+01   2.4752496e+00
   1.8820000e+02   2.3583866e-01  -1.8292341e+00  -1.1621373e+01   2.5064193e+00
   1.8830000e+02   2.6032246e-01  -1.8004932e+00  -1.1505839e+01   2.5360264e+00
   1.8840000e+02   2.8279603e-01  -1.7734470e+00  -1.1386775e+01   2.5640331e+00
   1.8850000e+02   3.0325836e-01  -1.7481241e+00  -1.1265176e+01   2.5904027e+00
   1.8860000e+02   3.2170731e-01  -1.7245526e+00  -1.1141948e+01   2.6150995e+00
   1.8870000e+02   3.3813962e-01  -1.7027601e+00  -1.1017907e+01   2.6380886e+00
   1.8880000e+02   3.5255094e-01  -1.6827741e+00  -1.0893780e+01   2.6593357e+00
   1.8890000e+02   3.6493582e-01  -1.6646216e+00  -1.0770215e+01   2.6788077e+00
   1.8900000e+02   3.7528768e-01  -1.6483292e+00  -1.0647781e+01   2.6964716e+00
   1.8910000e+02   3.8359883e-01  -1.6339236e+00  -1.0526974e+01   2.7122954e+00
   1.8920000e+02   3.8986045e-01  -1.6214312e+00  -1.0408228e+01   2.7262474e+00
   1.8930000e+02   3.9406258e-01  -1.6108785e+00  -1.0291916e+01   2.7382962e+00
   1.8940000e+02   3.9619414e-01  -1.6022917e+00  -1.0178358e+01   2.7484111e+00
   1.8950000e+02   3.9624286e-01  -1.5956974e+00  -1.0067826e+01   2.7565614e+00
   1.8960000e+02   3.9419530e-01  -1.5911221e+00  -9.9605523e+00   2.7627168e+00
   1.8970000e+02   3.9003686e-01  -1.5885924e+00  -9.8567292e+00   2.7668468e+00
   1.8980000e+02   3.8375168e-01  -1.5881353e+00  -9.7565174e+00   2.7689215e+00
   1.8990000e+02   3.7532270e-01  -1.5897779e+00  -9.6600487e+00   2.7689105e+00
   1.9000000e+02   3.6473158e-01  -1.5935478e+00  -9.5674296e+00   2.7667837e+00
   1.9010000e+02   3.5195871e-01  -1.5994727e+00  -9.4787449e+00   2.7625108e+00
   1.9020000e+02   3.3698316e-01  -1.6075812e+00  -9.3940602e+00   2.7560612e+00
   1.9030000e+02   3.1978265e-01  -1.6179019e+00  -9.3134248e+00   2.7474042e+00
   1.9040000e+02   3.0033349e-01  -1.6304643e+00  -9.2368736e+00   2.7365086e+00
   1.9050000e+02   2.7861062e-01  -1.6452983e+00  -9.1644292e+00   2.7233429e+00
   1.9060000e+02   2.5458746e-01  -1.6624346e+00  -9.0961037e+00   2.7078752e+00
   1.9070000e+02   2.2823595e-01  -1.6819047e+00  -9.0319001e+00   2.6900731e+00
   1.9080000e+02   1.9952644e-01  -1.7037408e+00  -8.9718135e+00   2.6699035e+00
   1.9090000e+02   1.6842770e-01  -1.7279758e+00  -8.9158325e+00   2.6473327e+00
   1.9100000e+02   1.3490680e-01  -1.7546438e+00  -8.8639399e+00   2.6223262e+00
   1.9110000e+02   9.8929062e-02  -1.7837799e+00  -8.8161136e+00   2.5948488e+00
   1.9120000e+02   6.0458029e-02  -1.8154199e+00  -8.7723275e+00   2.5648645e+00
   1.9130000e+02   1.9455349e-02  -1.8496013e+00  -8.7325518e+00   2.5323361e+00
   1.9140000e+02  -2.4119287e-02  -1.8863623e+00  -8.6967539e+00   2.4972257e+00
   1.9150000e+02  -7.0308233e-02  -1.9257426e+00  -8.6648984e+00   2.4594939e+00
   1.9160000e+02  -1.1915598e-01  -1.9677834e+00  -8.6369479e+00   2.4191005e+00
   1.9170000e+02  -1.7070924e-01  -2.0125271e+00  -8.6128628e+00   2.3760039e+00
   1.9180000e+02  -2.2501710e-01  -2.0600179e+00  -8.5926021e+00   2.3301611e+00
   1.9190000e+02  -2.8213107e-01  -2.1103015e+00  -8.5761233e+00   2.2815276e+00
   1.9200000e+02  -3.4210527e-01  -2.1634253e+00  -8.5633823e+00   2.2300577e+00
   1.9210000e+02  -4.0499653e-01  -2.2194386e+00  -8.5543342e+00   2.1757036e+00
   1.9220000e+02  -4.7086453e-01  -2.2783926e+00  -8.5489326e+00   2.1184162e+00
   1.9230000e+02  -5.3977199e-01  -2.3403406e+00  -8.5471301e+00   2.0581443e+00
   1.9240000e+02  -6.1178482e-01  -2.4053381e+00  -8.5488784e+00   1.9948348e+00
   1.9250000e+02  -6.8697230e-01  -2.4734429e+00  -8.5541277e+00   1.9284328e+00
   1.9260000e+02  -7.6540728e-01  -2.5447150e+00  -8.5628275e+00   1.8588810e+00
   1.9270000e+02  -8.4716643e-01  -2.6192173e+00  -8.5749256e+00   1.7861198e+00
   1.9280000e+02  -9.3233041e-01  -2.6970151e+00  -8.5903690e+00   1.7100873e+00
   1.9290000e+02  -1.0209842e+00  -2.7781769e+00  -8.6091028e+00   1.6307191e+00
   1.9300000e+02  -1.1132173e+00  -2.8627738e+00  -8.6310709e+00   1.5479481e+00
   1.9310000e+02  -1.2091242e+00  -2.9508805e+00  -8.6562153e+00   1.4617042e+00
   1.9320000e+02  -1.3088043e+00  -3.0425747e+00  -8.6844762e+00   1.3719146e+00
   1.9330000e+02  -1.4123630e+00  -3.1379379e+00  -8.7157917e+00   1.2785034e+00
   1.9340000e+02  -1.5199112e+00  -3.2370553e+00  -8.7500975e+00   1.1813911e+00
   1.9350000e+02  -1.6315665e+00  -3.3400159e+00  -8.7873271e+00   1.0804952e+00
   1.9360000e+02  -1.7474531e+00  -3.4469131e+00  -8.8274108e+00   9.7572925e-01
   1.9370000e+02  -1.8677029e+00  -3.5578446e+00  -8.8702763e+00   8.6700331e-01
   1.9380000e+02  -1.9924555e+00  -3.6729126e+00  -8.9158475e+00   7.5422336e-01
   1.9390000e+02  -2.1218591e+00  -3.7922245e+00  -8.9640449e+00   6.3729134e-01
   1.9400000e+02  -2.2560713e+00  -3.9158924e+00  -9.0147851e+00   5.1610490e-01
   1.9410000e+02  -2.3952595e+00  -4.0440341e+00  -9.0679799e+00   3.9055727e-01
   1.9420000e+02  -2.5396024e+00  -4.1767731e+00  -9.1235369e+00   2.6053707e-01
   1.9430000e+02  -2.6892901e+00  -4.3142387e+00  -9.1813582e+00   1.2592820e-01
   1.9440000e+02  -2.8445258e+00  -4.4565663e+00  -9.2413402e+00  -1.3390306e-02
   1.9450000e+02  -3.0055267e+00  -4.6038980e+00  -9.3033737e+00  -1.5754439e-01
   1.9460000e+02  -3.1725253e+00  -4.7563825e+00  -9.3673427e+00  -3.0666504e-01
   1.9470000e+02  -3.3457711e+00  -4.9141756e+00  -9.4331242e+00  -4.6088833e-01
   1.9480000e+02  -3.5255318e+00  -5.0774402e+00  -9.5005880e+00  -6.2035538e-01
   1.9490000e+02  -3.7120956e+00  -5.2463466e+00  -9.5695955e+00  -7.8521225e-01
   1.9500000e+02  -3.9057727e+00  -5.4210725e+00  -9.6400000e+00  -9.5560979e-01
   1.9510000e+02  -4.1068983e+00  -5.6018034e+00  -9.7116455e+00  -1.1317032e+00
   1.9520000e+02  -4.3158349e+00  -5.7887320e+00  -9.7843667e+00  -1.3136519e+00
   1.9530000e+02  -4.5329752e+00  -5.9820585e+00  -9.8579881e+00  -1.5016182e+00
   1.9540000e+02  -4.7587456e+00  -6.1819898e+00  -9.9323237e+00  -1.6957671e+00
   1.9550000e+02  -4.9936104e+00  -6.3887393e+00  -1.0007177e+01  -1.8962647e+00
   1.9560000e+02  -5.2380759e+00  -6.6025255e+00  -1.0082338e+01  -2.1032765e+00
   1.9570000e+02  -5.4926956e+00  -6.8235712e+00  -1.0157589e+01  -2.3169655e+00
   1.9580000e+02  -5.7580764e+00  -7.0521011e+00  -1.0232697e+01  -2.5374889e+00
   1.9590000e+02  -6.0348852e+00  -7.2883394e+00  -1.0307417e+01  -2.7649955e+00
   1.9600000e+02  -6.3238569e+00  -7.5325065e+00  -1.0381494e+01  -2.9996200e+00
   1.9610000e+02  -6.6258038e+00  -7.7848143e+00  -1.0454658e+01  -3.2414781e+00
   1.9620000e+02  -6.9416264e+00  -8.0454601e+00  -1.0526630e+01  -3.4906585e+00
   1.9630000e+02  -7.2723258e+00  -8.3146186e+00  -1.0597116e+01  -3.7472143e+00
   1.9640000e+02  -7.6190189e+00  -8.5924316e+00  -1.0665815e+01  -4.0111506e+00
   1.9650000e+02  -7.9829557e+00  -8.8789947e+00  -1.0732412e+01  -4.2824105e+00
   1.9660000e+02  -8.3655402e+00  -9.1743402e+00  -1.0796586e+01  -4.5608569e+00
   1.9670000e+02  -8.7683541e+00  -9.4784143e+00  -1.0858007e+01  -4.8462498e+00
   1.9680000e+02  -9.1931860e+00  -9.7910496e+00  -1.0916339e+01  -5.1382192e+00
   1.9690000e+02  -9.6420642e+00  -1.0111929e+01  -1.0971243e+01  -5.4362312e+00
   1.9700000e+02  -1.0117296e+01  -1.0440541e+01  -1.1022376e+01  -5.7395482e+00
   1.9710000e+02  -1.0621512e+01  -1.0776125e+01  -1.1069397e+01  -6.0471809e+00
   1.9720000e+02  -1.1157713e+01  -1.1117600e+01  -1.1111969e+01  -6.3578336e+00
   1.9730000e+02  -1.1729324e+01  -1.1463487e+01  -1.1149761e+01  -6.6698421e+00
   1.9740000e+02  -1.2340237e+01  -1.1811815e+01  -1.1182449e+01  -6.9811070e+00
   1.9750000e+02  -1.2994837e+01  -1.2160010e+01  -1.1209726e+01  -7.2890275e+00
   1.9760000e+02  -1.3697974e+01  -1.2504792e+01  -1.1231298e+01  -7.5904407e+00
   1.9770000e+02  -1.4454821e+01  -1.2842066e+01  -1.1246894e+01  -7.8815806e+00
   1.9780000e+02  -1.5270475e+01  -1.3166852e+01  -1.1256263e+01  -8.1580704e+00
   1.9790000e+02  -1.6149038e+01  -1.3473266e+01  -1.1259182e+01  -8.4149672e+00
   1.9800000e+02  -1.7091642e+01  -1.3754594e+01  -1.1255458e+01  -8.6468820e+00
   1.9810000e+02  -1.8092381e+01  -1.4003504e+01  -1.1244927e+01  -8.8481891e+00
   1.9820000e+02  -1.9130430e+01  -1.4212427e+01  -1.1227464e+01  -9.0133324e+00
   1.9830000e+02  -2.0156355e+01  -1.4374096e+01  -1.1202975e+01  -9.1372132e+00
   1.9840000e+02  -2.1073996e+01  -1.4482225e+01  -1.1171406e+01  -9.2156207e+00
   1.9850000e+02  -2.1733645e+01  -1.4532198e+01  -1.1132741e+01  -9.2456390e+00
   1.9860000e+02  -2.1973893e+01  -1.4521647e+01  -1.1086999e+01  -9.2259579e+00
   1.9870000e+02  -2.1721602e+01  -1.4450770e+01  -1.1034238e+01  -9.1570194e+00
   1.9880000e+02  -2.1052565e+01  -1.4322304e+01  -1.0974552e+01  -9.0409681e+00
   1.9890000e+02  -2.0128825e+01  -1.4141163e+01  -1.0908070e+01  -8.8814162e+00
   1.9900000e+02  -1.9099243e+01  -1.3913832e+01  -1.0834951e+01  -8.6830757e+00
   1.9910000e+02  -1.8058942e+01  -1.3647667e+01  -1.0755385e+01  -8.4513304e+00
   1.9920000e+02  -1.7056652e+01  -1.3350243e+01  -1.0669587e+01  -8.1918198e+00
   1.9930000e+02  -1.6112817e+01  -1.3028824e+01  -1.0577798e+01  -7.9100889e+00
   1.9940000e+02  -1.5233163e+01  -1.2690017e+01  -1.0480277e+01  -7.6113296e+00
   1.9950000e+02  -1.4416489e+01  -1.2339581e+01  -1.0377299e+01  -7.3002175e+00
   1.9960000e+02  -1.3658675e+01  -1.1982369e+01  -1.0269156e+01  -6.9808321e+00
   1.9970000e+02  -1.2954632e+01  -1.1622354e+01  -1.0156145e+01  -6.6566405e+00
   1.9980000e+02  -1.2299209e+01  -1.1262712e+01  -1.0038575e+01  -6.3305240e+00
   1.9990000e+02  -1.1687579e+01  -1.0905927e+01  -9.9167548e+00  -6.0048306e+00
   2.0000000e+02  -1.1115384e+01  -1.0553898e+01  -9.7909974e+00  -5.6814397e+00
   2.0010000e+02  -1.0578757e+01  -1.0208046e+01  -9.6616132e+00  -5.3618291e+00
   2.0020000e+02  -1.0074299e+01  -9.8694067e+00  -9.5289101e+00  -5.0471402e+00
   2.0030000e+02  -9.5990338e+00  -9.5387066e+00  -9.3931904e+00  -4.7382357e+00
   2.0040000e+02  -9.1503536e+00  -9.2164328e+00  -9.2547501e+00  -4.4357520e+00
   2.0050000e+02  -8.7259743e+00  -8.9028851e+00  -9.1138768e+00  -4.1401424e+00
   2.0060000e+02  -8.3238892e+00  -8.5982197e+00  -8.9708493e+00  -3.8517143e+00
   2.0070000e+02  -7.9423313e+00  -8.3024834e+00  -8.8259365e+00  -3.5706591e+00
   2.0080000e+02  -7.5797396e+00  -8.0156415e+00  -8.6793968e+00  -3.2970777e+00
   2.0090000e+02  -7.2347307e+00  -7.7375984e+00  -8.5314777e+00  -3.0310002e+00
   2.0100000e+02  -6.9060747e+00  -7.4682147e+00  -8.3824157e+00  -2.7724022e+00
   2.0110000e+02  -6.5926744e+00  -7.2073200e+00  -8.2324359e+00  -2.5212183e+00
   2.0120000e+02  -6.2935484e+00  -6.9547228e+00  -8.0817525e+00  -2.2773520e+00
   2.0130000e+02  -6.0078157e+00  -6.7102183e+00  -7.9305686e+00  -2.0406839e+00
   2.0140000e+02  -5.7346835e+00  -6.4735938e+00  -7.7790766e+00  -1.8110788e+00
   2.0150000e+02  -5.4734361e+00  -6.2446338e+00  -7.6274584e+00  -1.5883905e+00
   2.0160000e+02  -5.2234261e+00  -6.0231225e+00  -7.4758861e+00  -1.3724657e+00
   2.0170000e+02  -4.9840659e+00  -5.8088473e+00  -7.3245217e+00  -1.1631476e+00
   2.0180000e+02  -4.7548212e+00  -5.6015993e+00  -7.1735183e+00  -9.6027796e-01
   2.0190000e+02  -4.5352052e+00  -5.4011760e+00  -7.0230201e+00  -7.6369909e-01
   2.0200000e+02  -4.3247733e+00  -5.2073809e+00  -6.8731630e+00  -5.7325545e-01
   2.0210000e+02  -4.1231184e+00  -5.0200251e+00  -6.7240750e+00  -3.8879456e-01
   2.0220000e+02  -3.9298676e+00  -4.8389271e+00  -6.5758767e+00  -2.1016786e-01
   2.0230000e+02  -3.7446783e+00  -4.6639131e+00  -6.4286818e+00  -3.7231299e-02
   2.0240000e+02  -3.5672352e+00  -4.4948171e+00  -6.2825973e+00   1.3015430e-01
   2.0250000e+02  -3.3972482e+00  -4.3314809e+00  -6.1377244e+00   2.9212292e-01
   2.0260000e+02  -3.2344495e+00  -4.1737538e+00  -5.9941583e+00   4.4880326e-01
   2.0270000e+02  -3.0785918e+00  -4.0214927e+00  -5.8519891e+00   6.0031859e-01
   2.0280000e+02  -2.9294464e+00  -3.8745616e+00  -5.7113019e+00   7.4678681e-01
   2.0290000e+02  -2.7868017e+00  -3.7328316e+00  -5.5721773e+00   8.8832041e-01
   2.0300000e+02  -2.6504617e+00  -3.5961806e+00  -5.4346915e+00   1.0250266e+00
   2.0310000e+02  -2.5202445e+00  -3.4644928e+00  -5.2989169e+00   1.1570075e+00
   2.0320000e+02  -2.3959816e+00  -3.3376588e+00  -5.1649223e+00   1.2843600e+00
   2.0330000e+02  -2.2775164e+00  -3.2155752e+00  -5.0327730e+00   1.4071762e+00
   2.0340000e+02  -2.1647036e+00  -3.0981442e+00  -4.9025313e+00   1.5255434e+00
   2.0350000e+02  -2.0574082e+00  -2.9852738e+00  -4.7742568e+00   1.6395440e+00
   2.0360000e+02  -1.9555048e+00  -2.8768769e+00  -4.6480062e+00   1.7492563e+00
   2.0370000e+02  -1.8588768e+00  -2.7728716e+00  -4.5238340e+00   1.8547541e+00
   2.0380000e+02  -1.7674161e+00  -2.6731808e+00  -4.4017925e+00   1.9561069e+00
   2.0390000e+02  -1.6810223e+00  -2.5777322e+00  -4.2819321e+00   2.0533802e+00
   2.0400000e+02  -1.5996020e+00  -2.4864576e+00  -4.1643011e+00   2.1466357e+00
   2.0410000e+02  -1.5230689e+00  -2.3992932e+00  -4.0489465e+00   2.2359313e+00
   2.0420000e+02  -1.4513429e+00  -2.3161795e+00  -3.9359135e+00   2.3213210e+00
   2.0430000e+02  -1.3843500e+00  -2.2370605e+00  -3.8252462e+00   2.4028555e+00
   2.0440000e+02  -1.3220217e+00  -2.1618842e+00  -3.7169876e+00   2.4805821e+00
   2.0450000e+02  -1.2642950e+00  -2.0906023e+00  -3.6111792e+00   2.5545446e+00
   2.0460000e+02  -1.2111119e+00  -2.0231698e+00  -3.5078621e+00   2.6247837e+00
   2.0470000e+02  -1.1624192e+00  -1.9595452e+00  -3.4070764e+00   2.6913370e+00
   2.0480000e+02  -1.1181683e+00  -1.8996903e+00  -3.3088614e+00   2.7542390e+00
   2.0490000e+02  -1.0783150e+00  -1.8435701e+00  -3.2132559e+00   2.8135213e+00
   2.0500000e+02  -1.0428193e+00  -1.7911524e+00  -3.1202985e+00   2.8692124e+00
   2.0510000e+02  -1.0116451e+00  -1.7424085e+00  -3.0300271e+00   2.9213383e+00
   2.0520000e+02  -9.8476036e-01  -1.6973121e+00  -2.9424795e+00   2.9699220e+00
   2.0530000e+02  -9.6213651e-01  -1.6558401e+00  -2.8576935e+00   3.0149838e+00
   2.0540000e+02  -9.4374875e-01  -1.6179722e+00  -2.7757066e+00   3.0565415e+00
   2.0550000e+02  -9.2957573e-01  -1.5836905e+00  -2.6965566e+00   3.0946102e+00
   2.0560000e+02  -9.1959947e-01  -1.5529804e+00  -2.6202814e+00   3.1292021e+00
   2.0570000e+02  -9.1380533e-01  -1.5258293e+00  -2.5469189e+00   3.1603274e+00
   2.0580000e+02  -9.1218189e-01  -1.5022278e+00  -2.4765077e+00   3.1879932e+00
   2.0590000e+02  -9.1472090e-01  -1.4821688e+00  -2.4090866e+00   3.2122044e+00
   2.0600000e+02  -9.2141723e-01  -1.4656479e+00  -2.3446952e+00   3.2329632e+00
   2.0610000e+02  -9.3226887e-01  -1.4526633e+00  -2.2833733e+00   3.2502693e+00
   2.0620000e+02  -9.4727681e-01  -1.4432159e+00  -2.2251620e+00   3.2641200e+00
   2.0630000e+02  -9.6644511e-01  -1.4373090e+00  -2.1701027e+00   3.2745097e+00
   2.0640000e+02  -9.8978085e-01  -1.4349487e+00  -2.1182381e+00   3.2814307e+00
   2.0650000e+02  -1.0172941e+00  -1.4361437e+00  -2.0696119e+00   3.2848722e+00
   2.0660000e+02  -1.0489980e+00  -1.4409052e+00  -2.0242689e+00   3.2848211e+00
   2.0670000e+02  -1.0849088e+00  -1.4492475e+00  -1.9822551e+00   3.2812616e+00
   2.0680000e+02  -1.1250456e+00  -1.4611873e+00  -1.9436180e+00   3.2741749e+00
   2.0690000e+02  -1.1694309e+00  -1.4767443e+00  -1.9084067e+00   3.2635397e+00
   2.0700000e+02  -1.2180901e+00  -1.4959411e+00  -1.8766718e+00   3.2493316e+00
   2.0710000e+02  -1.2710520e+00  -1.5188031e+00  -1.8484658e+00   3.2315236e+00
   2.0720000e+02  -1.3283487e+00  -1.5453589e+00  -1.8238430e+00   3.2100851e+00
   2.0730000e+02  -1.3900154e+00  -1.5756401e+00  -1.8028600e+00   3.1849830e+00
   2.0740000e+02  -1.4560912e+00  -1.6096818e+00  -1.7855755e+00   3.1561806e+00
   2.0750000e+02  -1.5266184e+00  -1.6475222e+00  -1.7720507e+00   3.1236378e+00
   2.0760000e+02  -1.6016430e+00  -1.6892031e+00  -1.7623492e+00   3.0873113e+00
   2.0770000e+02  -1.6812151e+00  -1.7347700e+00  -1.7565378e+00   3.0471537e+00
   2.0780000e+02  -1.7653885e+00  -1.7842721e+00  -1.7546860e+00   3.0031142e+00
   2.0790000e+02  -1.8542212e+00  -1.8377627e+00  -1.7568665e+00   2.9551379e+00
   2.0800000e+02  -1.9477756e+00  -1.8952992e+00  -1.7631558e+00   2.9031656e+00
   2.0810000e+02  -2.0461184e+00  -1.9569435e+00  -1.7736338e+00   2.8471336e+00
   2.0820000e+02  -2.1493212e+00  -2.0227621e+00  -1.7883847e+00   2.7869738e+00
   2.0830000e+02  -2.2574605e+00  -2.0928263e+00  -1.8074967e+00   2.7226131e+00
   2.0840000e+02  -2.3706181e+00  -2.1672129e+00  -1.8310630e+00   2.6539730e+00
   2.0850000e+02  -2.4888813e+00  -2.2460038e+00  -1.8591815e+00   2.5809697e+00
   2.0860000e+02  -2.6123432e+00  -2.3292872e+00  -1.8919558e+00   2.5035133e+00
   2.0870000e+02  -2.7411032e+00  -2.4171572e+00  -1.9294950e+00   2.4215077e+00
   2.0880000e+02  -2.8752672e+00  -2.5097148e+00  -1.9719147e+00   2.3348502e+00
   2.0890000e+02  -3.0149484e+00  -2.6070681e+00  -2.0193373e+00   2.2434308e+00
   2.0900000e+02  -3.1602672e+00  -2.7093329e+00  -2.0718924e+00   2.1471317e+00
   2.0910000e+02  -3.3113523e+00  -2.8166330e+00  -2.1297176e+00   2.0458271e+00
   2.0920000e+02  -3.4683409e+00  -2.9291015e+00  -2.1929593e+00   1.9393820e+00
   2.0930000e+02  -3.6313797e+00  -3.0468808e+00  -2.2617730e+00   1.8276518e+00
   2.0940000e+02  -3.8006250e+00  -3.1701237e+00  -2.3363245e+00   1.7104818e+00
   2.0950000e+02  -3.9762444e+00  -3.2989943e+00  -2.4167909e+00   1.5877056e+00
   2.0960000e+02  -4.1584169e+00  -3.4336688e+00  -2.5033612e+00   1.4591447e+00
   2.0970000e+02  -4.3473344e+00  -3.5743369e+00  -2.5962377e+00   1.3246073e+00
   2.0980000e+02  -4.5432023e+00  -3.7212027e+00  -2.6956374e+00   1.1838869e+00
   2.0990000e+02  -4.7462415e+00  -3.8744860e+00  -2.8017929e+00   1.0367612e+00
   2.1000000e+02  -4.9566889e+00  -4.0344244e+00  -2.9149547e+00   8.8299019e-01
   2.1010000e+02  -5.1747998e+00  -4.2012742e+00  -3.0353925e+00   7.2231483e-01
   2.1020000e+02  -5.4008492e+00  -4.3753132e+00  -3.1633972e+00   5.5445473e-01
   2.1030000e+02  -5.6351338e+00  -4.5568422e+00  -3.2992838e+00   3.7910612e-01
   2.1040000e+02  -5.8779745e+00  -4.7461881e+00  -3.4433933e+00   1.9593920e-01
   2.1050000e+02  -6.1297190e+00  -4.9437064e+00  -3.5960961e+00   4.5952752e-03
   2.1060000e+02  -6.3907446e+00  -5.1497849e+00  -3.7577954e+00  -1.9531659e-01
   2.1070000e+02  -6.6614618e+00  -5.3648469e+00  -3.9289310e+00  -4.0422341e-01
   2.1080000e+02  -6.9423179e+00  -5.5893564e+00  -4.1099841e+00  -6.2259272e-01
   2.1090000e+02  -7.2338022e+00  -5.8238226e+00  -4.3014826e+00  -8.5093773e-01
   2.1100000e+02  -7.5364506e+00  -6.0688060e+00  -4.5040071e+00  -1.0898233e+00
   2.1110000e+02  -7.8508521e+00  -6.3249256e+00  -4.7181983e+00  -1.3398729e+00
   2.1120000e+02  -8.1776559e+00  -6.5928669e+00  -4.9447655e+00  -1.6017771e+00
   2.1130000e+02  -8.5175803e+00  -6.8733916e+00  -5.1844970e+00  -1.8763031e+00
   2.1140000e+02  -8.8714221e+00  -7.1673492e+00  -5.4382718e+00  -2.1643065e+00
   2.1150000e+02  -9.2400693e+00  -7.4756911e+00  -5.7070743e+00  -2.4667453e+00
   2.1160000e+02  -9.6245151e+00  -7.7994867e+00  -5.9920119e+00  -2.7846965e+00
   2.1170000e+02  -1.0025876e+01  -8.1399443e+00  -6.2943360e+00  -3.1193769e+00
   2.1180000e+02  -1.0445411e+01  -8.4984356e+00  -6.6154687e+00  -3.4721678e+00
   2.1190000e+02  -1.0884550e+01  -8.8765261e+00  -6.9570345e+00  -3.8446462e+00
   2.1200000e+02  -1.1344926e+01  -9.2760138e+00  -7.3209014e+00  -4.2386230e+00
   2.1210000e+02  -1.1828414e+01  -9.6989768e+00  -7.7092315e+00  -4.6561919e+00
   2.1220000e+02  -1.2337179e+01  -1.0147835e+01  -8.1245465e+00  -5.0997909e+00
   2.1230000e+02  -1.2873748e+01  -1.0625427e+01  -8.5698116e+00  -5.5722824e+00
   2.1240000e+02  -1.3441087e+01  -1.1135116e+01  -9.0485470e+00  -6.0770566e+00
   2.1250000e+02  -1.4042710e+01  -1.1680924e+01  -9.5649746e+00  -6.6181705e+00
   2.1260000e+02  -1.4682832e+01  -1.2267715e+01  -1.0124218e+01  -7.2005339e+00
   2.1270000e+02  -1.5366555e+01  -1.2901450e+01  -1.0732581e+01  -7.8301658e+00
   2.1280000e+02  -1.6100147e+01  -1.3589540e+01  -1.1397936e+01  -8.5145555e+00
   2.1290000e+02  -1.6891419e+01  -1.4341356e+01  -1.2130298e+01  -9.2631828e+00
   2.1300000e+02  -1.7750278e+01  -1.5168988e+01  -1.2942673e+01  -1.0088289e+01
   2.1310000e+02  -1.8689548e+01  -1.6088398e+01  -1.3852389e+01  -1.1006065e+01
   2.1320000e+02  -1.9726225e+01  -1.7121274e+01  -1.4883249e+01  -1.2038542e+01
   2.1330000e+02  -2.0883494e+01  -1.8298118e+01  -1.6069220e+01  -1.3216780e+01
   2.1340000e+02  -2.2194101e+01  -1.9663725e+01  -1.7461192e+01  -1.4586547e+01
   2.1350000e+02  -2.3706337e+01  -2.1287676e+01  -1.9140499e+01  -1.6219249e+01
   2.1360000e+02  -2.5495377e+01  -2.3286366e+01  -2.1249359e+01  -1.8235183e+01
   2.1370000e+02  -2.7686574e+01  -2.5875488e+01  -2.4072402e+01  -2.0859903e+01
   2.1380000e+02  -3.0506913e+01  -2.9515661e+01  -2.8326159e+01  -2.4586655e+01
   2.1390000e+02  -3.4389176e+01  -3.5298007e+01  -3.7014204e+01  -3.0664544e+01
   2.1400000e+02  -3.9612052e+01  -3.9215420e+01  -3.8769139e+01  -3.4413994e+01
   2.1410000e+02  -3.9618766e+01  -3.2265284e+01  -2.8857255e+01  -2.6981595e+01
   2.1420000e+02  -3.4600493e+01  -2.7651148e+01  -2.4282859e+01  -2.2370068e+01
   2.1430000e+02  -3.0941087e+01  -2.4570154e+01  -2.1282113e+01  -1.9303262e+01
   2.1440000e+02  -2.8332709e+01  -2.2281328e+01  -1.9043815e+01  -1.7023555e+01
   2.1450000e+02  -2.6347341e+01  -2.0465908e+01  -1.7257131e+01  -1.5213304e+01
   2.1460000e+02  -2.4760575e+01  -1.8963755e+01  -1.5769714e+01  -1.3713760e+01
   2.1470000e+02  -2.3448233e+01  -1.7683910e+01  -1.4495497e+01  -1.2434855e+01
   2.1480000e+02  -2.2335674e+01  -1.6569958e+01  -1.3381084e+01  -1.1320726e+01
   2.1490000e+02  -2.1374847e+01  -1.5584561e+01  -1.2391061e+01  -1.0334389e+01
   2.1500000e+02  -2.0533082e+01  -1.4701751e+01  -1.1500733e+01  -9.4501076e+00
   2.1510000e+02  -1.9787176e+01  -1.3902749e+01  -1.0692193e+01  -8.6492638e+00
   2.1520000e+02  -1.9120055e+01  -1.3173540e+01  -9.9520435e+00  -7.9179554e+00
   2.1530000e+02  -1.8518775e+01  -1.2503388e+01  -9.2699999e+00  -7.2455301e+00
   2.1540000e+02  -1.7973272e+01  -1.1883890e+01  -8.6379949e+00  -6.6236468e+00
   2.1550000e+02  -1.7475550e+01  -1.1308344e+01  -8.0495851e+00  -6.0456526e+00
   2.1560000e+02  -1.7019127e+01  -1.0771322e+01  -7.4995428e+00  -5.5061566e+00
   2.1570000e+02  -1.6598664e+01  -1.0268365e+01  -6.9835689e+00  -5.0007299e+00
   2.1580000e+02  -1.6209687e+01  -9.7957637e+00  -6.4980853e+00  -4.5256897e+00
   2.1590000e+02  -1.5848392e+01  -9.3504031e+00  -6.0400834e+00  -4.0779408e+00
   2.1600000e+02  -1.5511506e+01  -8.9296391e+00  -5.6070090e+00  -3.6548569e+00
   2.1610000e+02  -1.5196170e+01  -8.5312088e+00  -5.1966762e+00  -3.2541910e+00
   2.1620000e+02  -1.4899862e+01  -8.1531609e+00  -4.8072001e+00  -2.8740051e+00
   2.1630000e+02  -1.4620333e+01  -7.7938007e+00  -4.4369442e+00  -2.5126167e+00
   2.1640000e+02  -1.4355552e+01  -7.4516471e+00  -4.0844791e+00  -2.1685553e+00
   2.1650000e+02  -1.4103677e+01  -7.1253977e+00  -3.7485495e+00  -1.8405288e+00
   2.1660000e+02  -1.3863016e+01  -6.8139017e+00  -3.4280473e+00  -1.5273954e+00
   2.1670000e+02  -1.3632011e+01  -6.5161368e+00  -3.1219896e+00  -1.2281414e+00
   2.1680000e+02  -1.3409218e+01  -6.2311907e+00  -2.8295013e+00  -9.4186258e-01
   2.1690000e+02  -1.3193291e+01  -5.9582460e+00  -2.5498001e+00  -6.6774926e-01
   2.1700000e+02  -1.2982979e+01  -5.6965674e+00  -2.2821840e+00  -4.0507341e-01
   2.1710000e+02  -1.2777115e+01  -5.4454908e+00  -2.0260213e+00  -1.5317807e-01
   2.1720000e+02  -1.2574613e+01  -5.2044147e+00  -1.7807417e+00   8.8531531e-02
   2.1730000e+02  -1.2374466e+01  -4.9727923e+00  -1.5458290e+00   3.2059563e-01
   2.1740000e+02  -1.2175747e+01  -4.7501248e+00  -1.3208149e+00   5.4350637e-01
   2.1750000e+02  -1.1977609e+01  -4.5359564e+00  -1.1052733e+00   7.5771330e-01
   2.1760000e+02  -1.1779286e+01  -4.3298692e+00  -8.9881621e-01   9.6362820e-01
   2.1770000e+02  -1.1580093e+01  -4.1314789e+00  -7.0108925e-01   1.1616292e+00
   2.1780000e+02  -1.1379434e+01  -3.9404315e+00  -5.1176847e-01   1.3520642e+00
   2.1790000e+02  -1.1176794e+01  -3.7564000e+00  -3.3055727e-01   1.5352543e+00
   2.1800000e+02  -1.0971748e+01  -3.5790818e+00  -1.5718372e-01   1.7114962e+00
   2.1810000e+02  -1.0763957e+01  -3.4081963e+00   8.6016636e-03   1.8810647e+00
   2.1820000e+02  -1.0553168e+01  -3.2434825e+00   1.6702800e-01   2.0442151e+00
   2.1830000e+02  -1.0339211e+01  -3.0846974e+00   3.1830580e-01   2.2011845e+00
   2.1840000e+02  -1.0121994e+01  -2.9316145e+00   4.6262854e-01   2.3521939e+00
   2.1850000e+02  -9.9015020e+00  -2.7840219e+00   6.0017406e-01   2.4974495e+00
   2.1860000e+02  -9.6777897e+00  -2.6417213e+00   7.3110581e-01   2.6371441e+00
   2.1870000e+02  -9.4509739e+00  -2.5045268e+00   8.5557391e-01   2.7714580e+00
   2.1880000e+02  -9.2212278e+00  -2.3722636e+00   9.7371615e-01   2.9005606e+00
   2.1890000e+02  -8.9887729e+00  -2.2447675e+00   1.0856588e+00   3.0246107e+00
   2.1900000e+02  -8.7538718e+00  -2.1218837e+00   1.1915176e+00   3.1437578e+00
   2.1910000e+02  -8.5168197e+00  -2.0034660e+00   1.2913981e+00   3.2581428e+00
   2.1920000e+02  -8.2779376e+00  -1.8893765e+00   1.3853965e+00   3.3678985e+00
   2.1930000e+02  -8.0375647e+00  -1.7794846e+00   1.4736002e+00   3.4731504e+00
   2.1940000e+02  -7.7960519e+00  -1.6736665e+00   1.5560881e+00   3.5740174e+00
   2.1950000e+02  -7.5537561e+00  -1.5718048e+00   1.6329314e+00   3.6706119e+00
   2.1960000e+02  -7.3110343e+00  -1.4737879e+00   1.7041935e+00   3.7630407e+00
   2.1970000e+02  -7.0682395e+00  -1.3795098e+00   1.7699306e+00   3.8514055e+00
   2.1980000e+02  -6.8257166e+00  -1.2888693e+00   1.8301923e+00   3.9358028e+00
   2.1990000e+02  -6.5837994e+00  -1.2017700e+00   1.8850211e+00   4.0163248e+00
   2.2000000e+02  -6.3428079e+00  -1.1181199e+00   1.9344533e+00   4.0930594e+00
   2.2010000e+02  -6.1030463e+00  -1.0378308e+00   1.9785188e+00   4.1660907e+00
   2.2020000e+02  -5.8648022e+00  -9.6081849e-01   2.0172416e+00   4.2354994e+00
   2.2030000e+02  -5.6283449e+00  -8.8700215e-01   2.0506396e+00   4.3013628e+00
   2.2040000e+02  -5.3939256e+00  -8.1630419e-01   2.0787248e+00   4.3637552e+00
   2.2050000e+02  -5.1617772e+00  -7.4865008e-01   2.1015034e+00   4.4227483e+00
   2.2060000e+02  -4.9321141e+00  -6.8396808e-01   2.1189761e+00   4.4784110e+00
   2.2070000e+02  -4.7051331e+00  -6.2218909e-01   2.1311375e+00   4.5308104e+00
   2.2080000e+02  -4.4810134e+00  -5.6324645e-01   2.1379767e+00   4.5800109e+00
   2.2090000e+02  -4.2599182e+00  -5.0707578e-01   2.1394771e+00   4.6260754e+00
   2.2100000e+02  -4.0419947e+00  -4.5361480e-01   2.1356163e+00   4.6690651e+00
   2.2110000e+02  -3.8273754e+00  -4.0280323e-01   2.1263658e+00   4.7090394e+00
   2.2120000e+02  -3.6161789e+00  -3.5458261e-01   2.1116914e+00   4.7460566e+00
   2.2130000e+02  -3.4085111e+00  -3.0889620e-01   2.0915527e+00   4.7801736e+00
   2.2140000e+02  -3.2044658e+00  -2.6568884e-01   2.0659032e+00   4.8114465e+00
   2.2150000e+02  -3.0041259e+00  -2.2490685e-01   2.0346897e+00   4.8399303e+00
   2.2160000e+02  -2.8075642e+00  -1.8649790e-01   1.9978526e+00   4.8656793e+00
   2.2170000e+02  -2.6148442e+00  -1.5041095e-01   1.9553255e+00   4.8887472e+00
   2.2180000e+02  -2.4260213e+00  -1.1659611e-01   1.9070348e+00   4.9091874e+00
   2.2190000e+02  -2.2411430e+00  -8.5004584e-02   1.8528993e+00   4.9270528e+00
   2.2200000e+02  -2.0602501e+00  -5.5588555e-02   1.7928302e+00   4.9423961e+00
   2.2210000e+02  -1.8833773e+00  -2.8301125e-02   1.7267307e+00   4.9552702e+00
   2.2220000e+02  -1.7105538e+00  -3.0962282e-03   1.6544953e+00   4.9657277e+00
   2.2230000e+02  -1.5418039e+00   2.0071441e-02   1.5760093e+00   4.9738216e+00
   2.2240000e+02  -1.3771475e+00   4.1246499e-02   1.4911490e+00   4.9796053e+00
   2.2250000e+02  -1.2166010e+00   6.0472942e-02   1.3997801e+00   4.9831326e+00
   2.2260000e+02  -1.0601773e+00   7.7794209e-02   1.3017579e+00   4.9844577e+00
   2.2270000e+02  -9.0788623e-01   9.3253241e-02   1.1969264e+00   4.9836356e+00
   2.2280000e+02  -7.5973551e-01   1.0689255e-01   1.0851174e+00   4.9807223e+00
   2.2290000e+02  -6.1573059e-01   1.1875425e-01   9.6614981e-01   4.9757745e+00
   2.2300000e+02  -4.7587522e-01   1.2888015e-01   8.3982897e-01   4.9688498e+00
   2.2310000e+02  -3.4017168e-01   1.3731178e-01   7.0594546e-01   4.9600074e+00
   2.2320000e+02  -2.0862116e-01   1.4409044e-01   5.6427424e-01   4.9493073e+00
   2.2330000e+02  -8.1223938e-02   1.4925726e-01   4.1457350e-01   4.9368110e+00
   2.2340000e+02   4.2020340e-02   1.5285325e-01   2.5658351e-01   4.9225817e+00
   2.2350000e+02   1.6111243e-01   1.5491931e-01   9.0025440e-02   4.9066837e+00
   2.2360000e+02   2.7605331e-01   1.5549633e-01  -8.5400025e-02   4.8891835e+00
   2.2370000e+02   3.8684397e-01   1.5462519e-01  -2.7001397e-01   4.8701488e+00
   2.2380000e+02   4.9348523e-01   1.5234678e-01  -4.6416068e-01   4.8496494e+00
   2.2390000e+02   5.9597762e-01   1.4870213e-01  -6.6820898e-01   4.8277570e+00
   2.2400000e+02   6.9432119e-01   1.4373231e-01  -8.8255362e-01   4.8045452e+00
   2.2410000e+02   7.8851539e-01   1.3747860e-01  -1.1076164e+00   4.7800895e+00
   2.2420000e+02   8.7855891e-01   1.2998243e-01  -1.3438474e+00   4.7544677e+00
   2.2430000e+02   9.6444963e-01   1.2128545e-01  -1.5917250e+00   4.7277593e+00
   2.2440000e+02   1.0461844e+00   1.1142954e-01  -1.8517567e+00   4.7000463e+00
   2.2450000e+02   1.1237591e+00   1.0045688e-01  -2.1244774e+00   4.6714126e+00
   2.2460000e+02   1.1971682e+00   8.8409908e-02  -2.4104478e+00   4.6419442e+00
   2.2470000e+02   1.2664051e+00   7.5331410e-02  -2.7102496e+00   4.6117292e+00
   2.2480000e+02   1.3314617e+00   6.1264505e-02  -3.0244788e+00   4.5808577e+00
   2.2490000e+02   1.3923285e+00   4.6252675e-02  -3.3537342e+00   4.5494217e+00
   2.2500000e+02   1.4489943e+00   3.0339784e-02  -3.6986005e+00   4.5175152e+00
   2.2510000e+02   1.5014464e+00   1.3570093e-02  -4.0596228e+00   4.4852338e+00
   2.2520000e+02   1.5496702e+00  -4.0117250e-03  -4.4372697e+00   4.4526749e+00
   2.2530000e+02   1.5936493e+00  -2.2360577e-02  -4.8318790e+00   4.4199370e+00
   2.2540000e+02   1.6333653e+00  -4.1430938e-02  -5.2435810e+00   4.3871203e+00
   2.2550000e+02   1.6687979e+00  -6.1176845e-02  -5.6721894e+00   4.3543257e+00
   2.2560000e+02   1.6999245e+00  -8.1551896e-02  -6.1170482e+00   4.3216551e+00
   2.2570000e+02   1.7267205e+00  -1.0250925e-01  -6.5768198e+00   4.2892109e+00
   2.2580000e+02   1.7491586e+00  -1.2400162e-01  -7.0491991e+00   4.2570957e+00
   2.2590000e+02   1.7672095e+00  -1.4598129e-01  -7.5305361e+00   4.2254119e+00
   2.2600000e+02   1.7808409e+00  -1.6840014e-01  -8.0153636e+00   4.1942618e+00
   2.2610000e+02   1.7900181e+00  -1.9120960e-01  -8.4958471e+00   4.1637467e+00
   2.2620000e+02   1.7947036e+00  -2.1436076e-01  -8.9612316e+00   4.1339665e+00
   2.2630000e+02   1.7948571e+00  -2.3780428e-01  -9.3974456e+00   4.1050199e+00
   2.2640000e+02   1.7904348e+00  -2.6149050e-01  -9.7871464e+00   4.0770032e+00
   2.2650000e+02   1.7813903e+00  -2.8536945e-01  -1.0110585e+01   4.0500105e+00
   2.2660000e+02   1.7676735e+00  -3.0939086e-01  -1.0347614e+01   4.0241328e+00
   2.2670000e+02   1.7492309e+00  -3.3350419e-01  -1.0480810e+01   3.9994577e+00
   2.2680000e+02   1.7260054e+00  -3.5765872e-01  -1.0499007e+01   3.9760690e+00
   2.2690000e+02   1.6979361e+00  -3.8180355e-01  -1.0399959e+01   3.9540462e+00
   2.2700000e+02   1.6649580e+00  -4.0588765e-01  -1.0190912e+01   3.9334641e+00
   2.2710000e+02   1.6270021e+00  -4.2985996e-01  -9.8868058e+00   3.9143923e+00
   2.2720000e+02   1.5839947e+00  -4.5366939e-01  -9.5069643e+00   3.8968947e+00
   2.2730000e+02   1.5358579e+00  -4.7726493e-01  -9.0716537e+00   3.8810295e+00
   2.2740000e+02   1.4825086e+00  -5.0059569e-01  -8.5995156e+00   3.8668485e+00
   2.2750000e+02   1.4238590e+00  -5.2361097e-01  -8.1061971e+00   3.8543969e+00
   2.2760000e+02   1.3598157e+00  -5.4626038e-01  -7.6039735e+00   3.8437130e+00
   2.2770000e+02   1.2902800e+00  -5.6849385e-01  -7.1019814e+00   3.8348282e+00
   2.2780000e+02   1.2151473e+00  -5.9026177e-01  -6.6067258e+00   3.8277665e+00
   2.2790000e+02   1.1343068e+00  -6.1151506e-01  -6.1226455e+00   3.8225447e+00
   2.2800000e+02   1.0476417e+00  -6.3220525e-01  -5.6526262e+00   3.8191721e+00
   2.2810000e+02   9.5502818e-01  -6.5228460e-01  -5.1984224e+00   3.8176507e+00
   2.2820000e+02   8.5633584e-01  -6.7170616e-01  -4.7609843e+00   3.8179751e+00
   2.2830000e+02   7.5142698e-01  -6.9042389e-01  -4.3407027e+00   3.8201327e+00
   2.2840000e+02   6.4015655e-01  -7.0839279e-01  -3.9375863e+00   3.8241038e+00
   2.2850000e+02   5.2237183e-01  -7.2556893e-01  -3.5513906e+00   3.8298619e+00
   2.2860000e+02   3.9791231e-01  -7.4190961e-01  -3.1817081e+00   3.8373739e+00
   2.2870000e+02   2.6660947e-01  -7.5737344e-01  -2.8280322e+00   3.8466004e+00
   2.2880000e+02   1.2828679e-01  -7.7192047e-01  -2.4898013e+00   3.8574962e+00
   2.2890000e+02  -1.7240299e-02  -7.8551222e-01  -2.1664292e+00   3.8700104e+00
   2.2900000e+02  -1.7016422e-01  -7.9811188e-01  -1.8573258e+00   3.8840871e+00
   2.2910000e+02  -3.3068495e-01  -8.0968432e-01  -1.5619106e+00   3.8996658e+00
   2.2920000e+02  -4.9900941e-01  -8.2019622e-01  -1.2796219e+00   3.9166817e+00
   2.2930000e+02  -6.7535068e-01  -8.2961617e-01  -1.0099218e+00   3.9350661e+00
   2.2940000e+02  -8.5992671e-01  -8.3791472e-01  -7.5229983e-01   3.9547475e+00
   2.2950000e+02  -1.0529586e+00  -8.4506452e-01  -5.0627393e-01   3.9756511e+00
   2.2960000e+02  -1.2546680e+00  -8.5104032e-01  -2.7139124e-01   3.9977003e+00
   2.2970000e+02  -1.4652742e+00  -8.5581910e-01  -4.7227594e-02   4.0208164e+00
   2.2980000e+02  -1.6849895e+00  -8.5938011e-01   1.6661324e-01   4.0449195e+00
   2.2990000e+02  -1.9140133e+00  -8.6170492e-01   3.7050068e-01   4.0699288e+00
   2.3000000e+02  -2.1525249e+00  -8.6277748e-01   5.6477857e-01   4.0957632e+00
   2.3010000e+02  -2.4006732e+00  -8.6258416e-01   7.4976656e-01   4.1223413e+00
   2.3020000e+02  -2.6585641e+00  -8.6111374e-01   9.2576145e-01   4.1495823e+00
   2.3030000e+02  -2.9262434e+00  -8.5835752e-01   1.0930385e+00   4.1774061e+00
   2.3040000e+02  -3.2036759e+00  -8.5430924e-01   1.2518528e+00   4.2057337e+00
   2.3050000e+02  -3.4907175e+00  -8.4896515e-01   1.4024406e+00   4.2344874e+00
   2.3060000e+02  -3.7870808e+00  -8.4232397e-01   1.5450201e+00   4.2635915e+00
   2.3070000e+02  -4.0922907e+00  -8.3438691e-01   1.6797929e+00   4.2929719e+00
   2.3080000e+02  -4.4056304e+00  -8.2515759e-01   1.8069451e+00   4.3225569e+00
   2.3090000e+02  -4.7260735e+00  -8.1464209e-01   1.9266478e+00   4.3522773e+00
   2.3100000e+02  -5.0522035e+00  -8.0284884e-01   2.0390582e+00   4.3820663e+00
   2.3110000e+02  -5.3821189e+00  -7.8978863e-01   2.1443206e+00   4.4118602e+00
   2.3120000e+02  -5.7133259e+00  -7.7547449e-01   2.2425666e+00   4.4415977e+00
   2.3130000e+02  -6.0426255e+00  -7.5992169e-01   2.3339162e+00   4.4712211e+00
   2.3140000e+02  -6.3660043e+00  -7.4314764e-01   2.4184783e+00   4.5006755e+00
   2.3150000e+02  -6.6785502e+00  -7.2517183e-01   2.4963510e+00   4.5299093e+00
   2.3160000e+02  -6.9744198e+00  -7.0601571e-01   2.5676224e+00   4.5588742e+00
   2.3170000e+02  -7.2468970e+00  -6.8570267e-01   2.6323707e+00   4.5875251e+00
   2.3180000e+02  -7.4885851e+00  -6.6425789e-01   2.6906648e+00   4.6158204e+00
   2.3190000e+02  -7.6917670e+00  -6.4170826e-01   2.7425645e+00   4.6437219e+00
   2.3200000e+02  -7.8489439e+00  -6.1808231e-01   2.7881208e+00   4.6711946e+00
   2.3210000e+02  -7.9535139e+00  -5.9341006e-01   2.8273763e+00   4.6982070e+00
   2.3220000e+02  -8.0004942e+00  -5.6772298e-01   2.8603652e+00   4.7247309e+00
   2.3230000e+02  -7.9871428e+00  -5.4105382e-01   2.8871135e+00   4.7507416e+00
   2.3240000e+02  -7.9133279e+00  -5.1343655e-01   2.9076392e+00   4.7762174e+00
   2.3250000e+02  -7.7815466e+00  -4.8490623e-01   2.9219522e+00   4.8011401e+00
   2.3260000e+02  -7.5965871e+00  -4.5549892e-01   2.9300547e+00   4.8254946e+00
   2.3270000e+02  -7.3649262e+00  -4.2525158e-01   2.9319408e+00   4.8492690e+00
   2.3280000e+02  -7.0940098e+00  -3.9420194e-01   2.9275968e+00   4.8724544e+00
   2.3290000e+02  -6.7915649e+00  -3.6238842e-01   2.9170010e+00   4.8950452e+00
   2.3300000e+02  -6.4650438e+00  -3.2985004e-01   2.9001236e+00   4.9170384e+00
   2.3310000e+02  -6.1212467e+00  -2.9662630e-01   2.8769267e+00   4.9384343e+00
   2.3320000e+02  -5.7661132e+00  -2.6275711e-01   2.8473639e+00   4.9592356e+00
   2.3330000e+02  -5.4046531e+00  -2.2828267e-01   2.8113804e+00   4.9794481e+00
   2.3340000e+02  -5.0409713e+00  -1.9324341e-01   2.7689125e+00   4.9990800e+00
   2.3350000e+02  -4.6783484e+00  -1.5767991e-01   2.7198875e+00   5.0181422e+00
   2.3360000e+02  -4.3193486e+00  -1.2163280e-01   2.6642230e+00   5.0366481e+00
   2.3370000e+02  -3.9659327e+00  -8.5142696e-02   2.6018273e+00   5.0546135e+00
   2.3380000e+02  -3.6195665e+00  -4.8250115e-02   2.5325982e+00   5.0720563e+00
   2.3390000e+02  -3.2813167e+00  -1.0995435e-02   2.4564228e+00   5.0889968e+00
   2.3400000e+02  -2.9519335e+00   2.6581187e-02   2.3731772e+00   5.1054572e+00
   2.3410000e+02  -2.6319191e+00   6.4439873e-02   2.2827256e+00   5.1214618e+00
   2.3420000e+02  -2.3215832e+00   1.0254107e-01   2.1849200e+00   5.1370368e+00
   2.3430000e+02  -2.0210885e+00   1.4084562e-01   2.0795990e+00   5.1522098e+00
   2.3440000e+02  -1.7304859e+00   1.7931477e-01   1.9665878e+00   5.1670105e+00
   2.3450000e+02  -1.4497428e+00   2.1791027e-01   1.8456966e+00   5.1814696e+00
   2.3460000e+02  -1.1787651e+00   2.5659434e-01   1.7167204e+00   5.1956195e+00
   2.3470000e+02  -9.1741424e-01   2.9532979e-01   1.5794374e+00   5.2094937e+00
   2.3480000e+02  -6.6552036e-01   3.3407997e-01   1.4336087e+00   5.2231265e+00
   2.3490000e+02  -4.2289276e-01   3.7280887e-01   1.2789768e+00   5.2365535e+00
   2.3500000e+02  -1.8932757e-01   4.1148108e-01   1.1152647e+00   5.2498108e+00
   2.3510000e+02   3.5386301e-02   4.5006187e-01   9.4217449e-01   5.2629353e+00
   2.3520000e+02   2.5146259e-01   4.8851718e-01   7.5938692e-01   5.2759641e+00
   2.3530000e+02   4.5911433e-01   5.2681364e-01   5.6655976e-01   5.2889347e+00
   2.3540000e+02   6.5855133e-01   5.6491857e-01   3.6332718e-01   5.3018849e+00
   2.3550000e+02   8.4997838e-01   6.0280004e-01   1.4929900e-01   5.3148520e+00
   2.3560000e+02   1.0335938e+00   6.4042682e-01  -7.5939713e-02   5.3278733e+00
   2.3570000e+02   1.2095888e+00   6.7776844e-01  -3.1282846e-01   5.3409859e+00
   2.3580000e+02   1.3781466e+00   7.1479514e-01  -5.6183047e-01   5.3542258e+00
   2.3590000e+02   1.5394422e+00   7.5147795e-01  -8.2343066e-01   5.3676287e+00
   2.3600000e+02   1.6936420e+00   7.8778860e-01  -1.0981321e+00   5.3812291e+00
   2.3610000e+02   1.8409041e+00   8.2369962e-01  -1.3864503e+00   5.3950603e+00
   2.3620000e+02   1.9813782e+00   8.5918424e-01  -1.6889041e+00   5.4091546e+00
   2.3630000e+02   2.1152053e+00   8.9421649e-01  -2.0060021e+00   5.4235426e+00
   2.3640000e+02   2.2425186e+00   9.2877111e-01  -2.3382235e+00   5.4382532e+00
   2.3650000e+02   2.3634430e+00   9.6282360e-01  -2.6859890e+00   5.4533138e+00
   2.3660000e+02   2.4780957e+00   9.9635020e-01  -3.0496209e+00   5.4687495e+00
   2.3670000e+02   2.5865864e+00   1.0293279e+00  -3.4292850e+00   5.4845837e+00
   2.3680000e+02   2.6890175e+00   1.0617343e+00  -3.8249113e+00   5.5008372e+00
   2.3690000e+02   2.7854843e+00   1.0935480e+00  -4.2360818e+00   5.5175286e+00
   2.3700000e+02   2.8760751e+00   1.1247480e+00  -4.6618783e+00   5.5346742e+00
   2.3710000e+02   2.9608718e+00   1.1553142e+00  -5.1006762e+00   5.5522875e+00
   2.3720000e+02   3.0399498e+00   1.1852272e+00  -5.5498734e+00   5.5703794e+00
   2.3730000e+02   3.1133782e+00   1.2144682e+00  -6.0055446e+00   5.5889580e+00
   2.3740000e+02   3.1812201e+00   1.2430192e+00  -6.4620242e+00   5.6080288e+00
   2.3750000e+02   3.2435329e+00   1.2708629e+00  -6.9114489e+00   5.6275943e+00
   2.3760000e+02   3.3003682e+00   1.2979825e+00  -7.3433362e+00   5.6476541e+00
   2.3770000e+02   3.3517721e+00   1.3243621e+00  -7.7443556e+00   5.6682049e+00
   2.3780000e+02   3.3977854e+00   1.3499863e+00  -8.0985326e+00   5.6892406e+00
   2.3790000e+02   3.4384434e+00   1.3748405e+00  -8.3881766e+00   5.7107521e+00
   2.3800000e+02   3.4737763e+00   1.3989106e+00  -8.5957336e+00   5.7327275e+00
   2.3810000e+02   3.5038095e+00   1.4221833e+00  -8.7064464e+00   5.7551519e+00
   2.3820000e+02   3.5285631e+00   1.4446458e+00  -8.7112011e+00   5.7780078e+00
   2.3830000e+02   3.5480524e+00   1.4662861e+00  -8.6085576e+00   5.8012749e+00
   2.3840000e+02   3.5622876e+00   1.4870927e+00  -8.4050887e+00   5.8249304e+00
   2.3850000e+02   3.5712745e+00   1.5070549e+00  -8.1138720e+00   5.8489487e+00
   2.3860000e+02   3.5750136e+00   1.5261624e+00  -7.7518079e+00   5.8733019e+00
   2.3870000e+02   3.5735010e+00   1.5444057e+00  -7.3367973e+00   5.8979600e+00
   2.3880000e+02   3.5667277e+00   1.5617759e+00  -6.8855675e+00   5.9228903e+00
   2.3890000e+02   3.5546800e+00   1.5782646e+00  -6.4124313e+00   5.9480585e+00
   2.3900000e+02   3.5373394e+00   1.5938644e+00  -5.9288611e+00   5.9734280e+00
   2.3910000e+02   3.5146823e+00   1.6085680e+00  -5.4435970e+00   5.9989607e+00
   2.3920000e+02   3.4866804e+00   1.6223691e+00  -4.9630232e+00   6.0246166e+00
   2.3930000e+02   3.4533002e+00   1.6352619e+00  -4.4916246e+00   6.0503544e+00
   2.3940000e+02   3.4145034e+00   1.6472413e+00  -4.0324235e+00   6.0761313e+00
   2.3950000e+02   3.3702462e+00   1.6583028e+00  -3.5873521e+00   6.1019033e+00
   2.3960000e+02   3.3204796e+00   1.6684424e+00  -3.1575487e+00   6.1276254e+00
   2.3970000e+02   3.2651495e+00   1.6776570e+00  -2.7435855e+00   6.1532518e+00
   2.3980000e+02   3.2041960e+00   1.6859440e+00  -2.3456389e+00   6.1787358e+00
   2.3990000e+02   3.1375536e+00   1.6933015e+00  -1.9636136e+00   6.2040303e+00
   2.4000000e+02   3.0651513e+00   1.6997283e+00  -1.5972331e+00   6.2290874e+00
   2.4010000e+02   2.9869119e+00   1.7052237e+00  -1.2461043e+00   6.2538593e+00
   2.4020000e+02   2.9027524e+00   1.7097878e+00  -9.0976301e-01   6.2782978e+00
   2.4030000e+02   2.8125835e+00   1.7134216e+00  -5.8770657e-01   6.3023548e+00
   2.4040000e+02   2.7163096e+00   1.7161264e+00  -2.7941606e-01   6.3259821e+00
   2.4050000e+02   2.6138288e+00   1.7179046e+00   1.5628226e-02   6.3491319e+00
   2.4060000e+02   2.5050324e+00   1.7187590e+00   2.9793642e-01   6.3717566e+00
   2.4070000e+02   2.3898053e+00   1.7186934e+00   5.6800228e-01   6.3938092e+00
   2.4080000e+02   2.2680256e+00   1.7177122e+00   8.2629895e-01   6.4152433e+00
   2.4090000e+02   2.1395648e+00   1.7158207e+00   1.0732765e+00   6.4360128e+00
   2.4100000e+02   2.0042876e+00   1.7130249e+00   1.3093605e+00   6.4560726e+00
   2.4110000e+02   1.8620523e+00   1.7093316e+00   1.5349522e+00   6.4753787e+00
   2.4120000e+02   1.7127110e+00   1.7047485e+00   1.7504279e+00   6.4938874e+00
   2.4130000e+02   1.5561100e+00   1.6992841e+00   1.9561405e+00   6.5115567e+00
   2.4140000e+02   1.3920901e+00   1.6929477e+00   2.1524195e+00   6.5283451e+00
   2.4150000e+02   1.2204879e+00   1.6857496e+00   2.3395727e+00   6.5442126e+00
   2.4160000e+02   1.0411367e+00   1.6777010e+00   2.5178866e+00   6.5591203e+00
   2.4170000e+02   8.5386772e-01   1.6688140e+00   2.6876283e+00   6.5730306e+00
   2.4180000e+02   6.5851271e-01   1.6591016e+00   2.8490457e+00   6.5859072e+00
   2.4190000e+02   4.5490613e-01   1.6485777e+00   3.0023692e+00   6.5977154e+00
   2.4200000e+02   2.4288874e-01   1.6372575e+00   3.1478126e+00   6.6084217e+00
   2.4210000e+02   2.2312029e-02   1.6251570e+00   3.2855738e+00   6.6179942e+00
   2.4220000e+02  -2.0695608e-01   1.6122932e+00   3.4158360e+00   6.6264026e+00
   2.4230000e+02  -4.4502394e-01   1.5986842e+00   3.5387684e+00   6.6336181e+00
   2.4240000e+02  -6.9196693e-01   1.5843493e+00   3.6545269e+00   6.6396138e+00
   2.4250000e+02  -9.4781560e-01   1.5693088e+00   3.7632551e+00   6.6443642e+00
   2.4260000e+02  -1.2125409e+00   1.5535842e+00   3.8650846e+00   6.6478457e+00
   2.4270000e+02  -1.4860353e+00   1.5371982e+00   3.9601359e+00   6.6500366e+00
   2.4280000e+02  -1.7680897e+00   1.5201745e+00   4.0485187e+00   6.6509169e+00
   2.4290000e+02  -2.0583643e+00   1.5025382e+00   4.1303326e+00   6.6504686e+00
   2.4300000e+02  -2.3563527e+00   1.4843154e+00   4.2056675e+00   6.6486756e+00
   2.4310000e+02  -2.6613390e+00   1.4655338e+00   4.2746038e+00   6.6455239e+00
   2.4320000e+02  -2.9723453e+00   1.4462219e+00   4.3372132e+00   6.6410015e+00
   2.4330000e+02  -3.2880709e+00   1.4264097e+00   4.3935584e+00   6.6350986e+00
   2.4340000e+02  -3.6068223e+00   1.4061286e+00   4.4436938e+00   6.6278075e+00
   2.4350000e+02  -3.9264370e+00   1.3854111e+00   4.4876657e+00   6.6191229e+00
   2.4360000e+02  -4.2442046e+00   1.3642910e+00   4.5255125e+00   6.6090419e+00
   2.4370000e+02  -4.5567930e+00   1.3428035e+00   4.5572644e+00   6.5975638e+00
   2.4380000e+02  -4.8601943e+00   1.3209849e+00   4.5829442e+00   6.5846907e+00
   2.4390000e+02  -5.1497055e+00   1.2988731e+00   4.6025671e+00   6.5704270e+00
   2.4400000e+02  -5.4199696e+00   1.2765071e+00   4.6161406e+00   6.5547800e+00
   2.4410000e+02  -5.6651028e+00   1.2539270e+00   4.6236645e+00   6.5377597e+00
   2.4420000e+02  -5.8789276e+00   1.2311744e+00   4.6251314e+00   6.5193790e+00
   2.4430000e+02  -6.0553238e+00   1.2082921e+00   4.6205261e+00   6.4996537e+00
   2.4440000e+02  -6.1886789e+00   1.1853239e+00   4.6098255e+00   6.4786030e+00
   2.4450000e+02  -6.2743904e+00   1.1623149e+00   4.5929989e+00   6.4562489e+00
   2.4460000e+02  -6.3093414e+00   1.1393112e+00   4.5700076e+00   6.4326170e+00
   2.4470000e+02  -6.2922539e+00   1.1163602e+00   4.5408046e+00   6.4077363e+00
   2.4480000e+02  -6.2238415e+00   1.0935099e+00   4.5053346e+00   6.3816395e+00
   2.4490000e+02  -6.1067241e+00   1.0708095e+00   4.4635335e+00   6.3543627e+00
   2.4500000e+02  -5.9451254e+00   1.0483090e+00   4.4153281e+00   6.3259461e+00
   2.4510000e+02  -5.7444235e+00   1.0260591e+00   4.3606360e+00   6.2964339e+00
   2.4520000e+02  -5.5106464e+00   1.0041111e+00   4.2993647e+00   6.2658743e+00
   2.4530000e+02  -5.2500008e+00   9.8251705e-01   4.2314116e+00   6.2343196e+00
   2.4540000e+02  -4.9684890e+00   9.6132929e-01   4.1566630e+00   6.2018268e+00
   2.4550000e+02  -4.6716420e+00   9.4060055e-01   4.0749938e+00   6.1684571e+00
   2.4560000e+02  -4.3643636e+00   9.2038375e-01   3.9862669e+00   6.1342764e+00
   2.4570000e+02  -4.0508674e+00   9.0073186e-01   3.8903319e+00   6.0993552e+00
   2.4580000e+02  -3.7346807e+00   8.8169779e-01   3.7870249e+00   6.0637690e+00
   2.4590000e+02  -3.4186910e+00   8.6333418e-01   3.6761670e+00   6.0275979e+00
   2.4600000e+02  -3.1052160e+00   8.4569330e-01   3.5575638e+00   5.9909270e+00
   2.4610000e+02  -2.7960813e+00   8.2882682e-01   3.4310036e+00   5.9538465e+00
   2.4620000e+02  -2.4926986e+00   8.1278569e-01   3.2962567e+00   5.9164515e+00
   2.4630000e+02  -2.1961372e+00   7.9761993e-01   3.1530734e+00   5.8788418e+00
   2.4640000e+02  -1.9071882e+00   7.8337847e-01   3.0011830e+00   5.8411224e+00
   2.4650000e+02  -1.6264190e+00   7.7010893e-01   2.8402916e+00   5.8034029e+00
   2.4660000e+02  -1.3542189e+00   7.5785747e-01   2.6700804e+00   5.7657978e+00
   2.4670000e+02  -1.0908369e+00   7.4666859e-01   2.4902034e+00   5.7284258e+00
   2.4680000e+02  -8.3641303e-01   7.3658491e-01   2.3002853e+00   5.6914101e+00
   2.4690000e+02  -5.9100252e-01   7.2764705e-01   2.0999189e+00   5.6548778e+00
   2.4700000e+02  -3.5459625e-01   7.1989339e-01   1.8886621e+00   5.6189595e+00
   2.4710000e+02  -1.2713649e-01   7.1335995e-01   1.6660356e+00   5.5837894e+00
   2.4720000e+02   9.1470497e-02   7.0808016e-01   1.4315189e+00   5.5495042e+00
   2.4730000e+02   3.0134447e-01   7.0408475e-01   1.1845479e+00   5.5162428e+00
   2.4740000e+02   5.0262339e-01   7.0140157e-01   9.2451107e-01   5.4841462e+00
   2.4750000e+02   6.9545728e-01   7.0005548e-01   6.5074639e-01   5.4533558e+00
   2.4760000e+02   8.8000345e-01   7.0006820e-01   3.6253861e-01   5.4240138e+00
   2.4770000e+02   1.0564228e+00   7.0145821e-01   5.9116895e-02   5.3962617e+00
   2.4780000e+02   1.2248769e+00   7.0424065e-01  -2.6034609e-01   5.3702397e+00
   2.4790000e+02   1.3855258e+00   7.0842725e-01  -5.9673313e-01   5.3460858e+00
   2.4800000e+02   1.5385267e+00   7.1402626e-01  -9.5097816e-01   5.3239348e+00
   2.4810000e+02   1.6840322e+00   7.2104239e-01  -1.3240567e+00   5.3039174e+00
   2.4820000e+02   1.8221896e+00   7.2947681e-01  -1.7169684e+00   5.2861593e+00
   2.4830000e+02   1.9531403e+00   7.3932714e-01  -2.1307070e+00   5.2707800e+00
   2.4840000e+02   2.0770195e+00   7.5058742e-01  -2.5662118e+00   5.2578921e+00
   2.4850000e+02   2.1939555e+00   7.6324820e-01  -3.0242909e+00   5.2476000e+00
   2.4860000e+02   2.3040697e+00   7.7729653e-01  -3.5055007e+00   5.2399992e+00
   2.4870000e+02   2.4074767e+00   7.9271609e-01  -4.0099632e+00   5.2351753e+00
   2.4880000e+02   2.5042841e+00   8.0948719e-01  -4.5370884e+00   5.2332033e+00
   2.4890000e+02   2.5945923e+00   8.2758693e-01  -5.0851630e+00   5.2341467e+00
   2.4900000e+02   2.6784952e+00   8.4698930e-01  -5.6507535e+00   5.2380570e+00
   2.4910000e+02   2.7560795e+00   8.6766529e-01  -6.2278717e+00   5.2449732e+00
   2.4920000e+02   2.8274256e+00   8.8958304e-01  -6.8068767e+00   5.2549212e+00
   2.4930000e+02   2.8926069e+00   9.1270800e-01  -7.3731813e+00   5.2679136e+00
   2.4940000e+02   2.9516908e+00   9.3700308e-01  -7.9060487e+00   5.2839496e+00
   2.4950000e+02   3.0047381e+00   9.6242881e-01  -8.3781464e+00   5.3030150e+00
   2.4960000e+02   3.0518035e+00   9.8894353e-01  -8.7569562e+00   5.3250824e+00
   2.4970000e+02   3.0929357e+00   1.0165036e+00  -9.0091576e+00   5.3501109e+00
   2.4980000e+02   3.1281773e+00   1.0450635e+00  -9.1079568e+00   5.3780474e+00
   2.4990000e+02   3.1575653e+00   1.0745760e+00  -9.0409421e+00   5.4088262e+00
   2.5000000e+02   3.1811307e+00   1.1049927e+00  -8.8142898e+00   5.4423704e+00
   2.5010000e+02   3.1988992e+00   1.1362635e+00  -8.4506266e+00   5.4785920e+00
   2.5020000e+02   3.2108907e+00   1.1683377e+00  -7.9819509e+00   5.5173930e+00
   2.5030000e+02   3.2171197e+00   1.2011633e+00  -7.4417180e+00   5.5586662e+00
   2.5040000e+02   3.2175953e+00   1.2346878e+00  -6.8593342e+00   5.6022961e+00
   2.5050000e+02   3.2123214e+00   1.2688580e+00  -6.2578223e+00   5.6481599e+00
   2.5060000e+02   3.2012963e+00   1.3036205e+00  -5.6537684e+00   5.6961285e+00
   2.5070000e+02   3.1845134e+00   1.3389216e+00  -5.0583633e+00   5.7460674e+00
   2.5080000e+02   3.1619608e+00   1.3747074e+00  -4.4787130e+00   5.7978377e+00
   2.5090000e+02   3.1336214e+00   1.4109243e+00  -3.9190196e+00   5.8512970e+00
   2.5100000e+02   3.0994730e+00   1.4475187e+00  -3.3815065e+00   5.9063006e+00
   2.5110000e+02   3.0594883e+00   1.4844375e+00  -2.8670916e+00   5.9627022e+00
   2.5120000e+02   3.0136353e+00   1.5216280e+00  -2.3758570e+00   6.0203545e+00
   2.5130000e+02   2.9618764e+00   1.5590381e+00  -1.9073665e+00   6.0791103e+00
   2.5140000e+02   2.9041697e+00   1.5966163e+00  -1.4608782e+00   6.1388234e+00
   2.5150000e+02   2.8404680e+00   1.6343120e+00  -1.0354829e+00   6.1993487e+00
   2.5160000e+02   2.7707196e+00   1.6720753e+00  -6.3019413e-01   6.2605432e+00
   2.5170000e+02   2.6948681e+00   1.7098572e+00  -2.4400537e-01   6.3222665e+00
   2.5180000e+02   2.6128525e+00   1.7476100e+00   1.2407458e-01   6.3843811e+00
   2.5190000e+02   2.5246076e+00   1.7852867e+00   4.7500034e-01   6.4467530e+00
   2.5200000e+02   2.4300641e+00   1.8228415e+00   8.0967814e-01   6.5092519e+00
   2.5210000e+02   2.3291491e+00   1.8602300e+00   1.1289599e+00   6.5717514e+00
   2.5220000e+02   2.2217863e+00   1.8974086e+00   1.4336411e+00   6.6341296e+00
   2.5230000e+02   2.1078967e+00   1.9343352e+00   1.7244615e+00   6.6962688e+00
   2.5240000e+02   1.9873990e+00   1.9709688e+00   2.0021068e+00   6.7580560e+00
   2.5250000e+02   1.8602106e+00   2.0072698e+00   2.2672112e+00   6.8193828e+00
   2.5260000e+02   1.7262489e+00   2.0431997e+00   2.5203608e+00   6.8801454e+00
   2.5270000e+02   1.5854318e+00   2.0787215e+00   2.7620967e+00   6.9402450e+00
   2.5280000e+02   1.4376803e+00   2.1137993e+00   2.9929184e+00   6.9995871e+00
   2.5290000e+02   1.2829195e+00   2.1483987e+00   3.2132869e+00   7.0580821e+00
   2.5300000e+02   1.1210816e+00   2.1824863e+00   3.4236277e+00   7.1156451e+00
   2.5310000e+02   9.5210851e-01   2.2160303e+00   3.6243338e+00   7.1721954e+00
   2.5320000e+02   7.7595580e-01   2.2490000e+00   3.8157680e+00   7.2276570e+00
   2.5330000e+02   5.9259687e-01   2.2813661e+00   3.9982656e+00   7.2819581e+00
   2.5340000e+02   4.0202844e-01   2.3131003e+00   4.1721364e+00   7.3350311e+00
   2.5350000e+02   2.0427714e-01   2.3441758e+00   4.3376669e+00   7.3868123e+00
   2.5360000e+02  -5.9253693e-04   2.3745670e+00   4.4951218e+00   7.4372422e+00
   2.5370000e+02  -2.1246860e-01   2.4042494e+00   4.6447461e+00   7.4862648e+00
   2.5380000e+02  -4.3117994e-01   2.4331996e+00   4.7867663e+00   7.5338282e+00
   2.5390000e+02  -6.5648251e-01   2.4613956e+00   4.9213917e+00   7.5798834e+00
   2.5400000e+02  -8.8804281e-01   2.4888164e+00   5.0488161e+00   7.6243853e+00
   2.5410000e+02  -1.1254185e+00   2.5154422e+00   5.1692182e+00   7.6672917e+00
   2.5420000e+02  -1.3680358e+00   2.5412541e+00   5.2827632e+00   7.7085637e+00
   2.5430000e+02  -1.6151634e+00   2.5662346e+00   5.3896035e+00   7.7481653e+00
   2.5440000e+02  -1.8658835e+00   2.5903669e+00   5.4898795e+00   7.7860633e+00
   2.5450000e+02  -2.1190592e+00   2.6136356e+00   5.5837204e+00   7.8222274e+00
   2.5460000e+02  -2.3733008e+00   2.6360260e+00   5.6712449e+00   7.8566296e+00
   2.5470000e+02  -2.6269313e+00   2.6575245e+00   5.7525614e+00   7.8892448e+00
   2.5480000e+02  -2.8779542e+00   2.6781186e+00   5.8277695e+00   7.9200500e+00
   2.5490000e+02  -3.1240287e+00   2.6977965e+00   5.8969593e+00   7.9490245e+00
   2.5500000e+02  -3.3624563e+00   2.7165475e+00   5.9602127e+00   7.9761501e+00
   2.5510000e+02  -3.5901866e+00   2.7343618e+00   6.0176035e+00   8.0014105e+00
   2.5520000e+02  -3.8038502e+00   2.7512305e+00   6.0691976e+00   8.0247915e+00
   2.5530000e+02  -3.9998268e+00   2.7671454e+00   6.1150537e+00   8.0462808e+00
   2.5540000e+02  -4.1743545e+00   2.7820993e+00   6.1552231e+00   8.0658682e+00
   2.5550000e+02  -4.3236827e+00   2.7960859e+00   6.1897502e+00   8.0835453e+00
   2.5560000e+02  -4.4442633e+00   2.8090997e+00   6.2186728e+00   8.0993054e+00
   2.5570000e+02  -4.5329680e+00   2.8211358e+00   6.2420219e+00   8.1131437e+00
   2.5580000e+02  -4.5873073e+00   2.8321905e+00   6.2598222e+00   8.1250570e+00
   2.5590000e+02  -4.6056242e+00   2.8422604e+00   6.2720921e+00   8.1350439e+00
   2.5600000e+02  -4.5872325e+00   2.8513433e+00   6.2788436e+00   8.1431048e+00
   2.5610000e+02  -4.5324758e+00   2.8594376e+00   6.2800827e+00   8.1492413e+00
   2.5620000e+02  -4.4426975e+00   2.8665424e+00   6.2758090e+00   8.1534572e+00
   2.5630000e+02  -4.3201270e+00   2.8726576e+00   6.2660162e+00   8.1557576e+00
   2.5640000e+02  -4.1677015e+00   2.8777838e+00   6.2506916e+00   8.1561492e+00
   2.5650000e+02  -3.9888516e+00   2.8819226e+00   6.2298164e+00   8.1546405e+00
   2.5660000e+02  -3.7872809e+00   2.8850759e+00   6.2033653e+00   8.1512416e+00
   2.5670000e+02  -3.5667639e+00   2.8872466e+00   6.1713068e+00   8.1459643e+00
   2.5680000e+02  -3.3309796e+00   2.8884383e+00   6.1336027e+00   8.1388218e+00
   2.5690000e+02  -3.0833875e+00   2.8886552e+00   6.0902081e+00   8.1298295e+00
   2.5700000e+02  -2.8271468e+00   2.8879024e+00   6.0410711e+00   8.1190042e+00
   2.5710000e+02  -2.5650719e+00   2.8861857e+00   5.9861329e+00   8.1063644e+00
   2.5720000e+02  -2.2996193e+00   2.8835113e+00   5.9253271e+00   8.0919307e+00
   2.5730000e+02  -2.0328946e+00   2.8798866e+00   5.8585796e+00   8.0757254e+00
   2.5740000e+02  -1.7666748e+00   2.8753194e+00   5.7858082e+00   8.0577728e+00
   2.5750000e+02  -1.5024387e+00   2.8698183e+00   5.7069226e+00   8.0380991e+00
   2.5760000e+02  -1.2414003e+00   2.8633926e+00   5.6218232e+00   8.0167324e+00
   2.5770000e+02  -9.8454367e-01   2.8560524e+00   5.5304015e+00   7.9937032e+00
   2.5780000e+02  -7.3265560e-01   2.8478085e+00   5.4325388e+00   7.9690440e+00
   2.5790000e+02  -4.8635609e-01   2.8386724e+00   5.3281064e+00   7.9427894e+00
   2.5800000e+02  -2.4612533e-01   2.8286564e+00   5.2169641e+00   7.9149764e+00
   2.5810000e+02  -1.2327459e-02   2.8177735e+00   5.0989602e+00   7.8856445e+00
   2.5820000e+02   2.1476901e-01   2.8060376e+00   4.9739305e+00   7.8548354e+00
   2.5830000e+02   4.3497378e-01   2.7934630e+00   4.8416970e+00   7.8225935e+00
   2.5840000e+02   6.4816008e-01   2.7800652e+00   4.7020678e+00   7.7889656e+00
   2.5850000e+02   8.5425235e-01   2.7658601e+00   4.5548352e+00   7.7540015e+00
   2.5860000e+02   1.0532160e+00   2.7508646e+00   4.3997752e+00   7.7177532e+00
   2.5870000e+02   1.2450489e+00   2.7350964e+00   4.2366457e+00   7.6802760e+00
   2.5880000e+02   1.4297745e+00   2.7185738e+00   4.0651857e+00   7.6416279e+00
   2.5890000e+02   1.6074357e+00   2.7013161e+00   3.8851132e+00   7.6018697e+00
   2.5900000e+02   1.7780908e+00   2.6833431e+00   3.6961240e+00   7.5610653e+00
   2.5910000e+02   1.9418087e+00   2.6646758e+00   3.4978896e+00   7.5192815e+00
   2.5920000e+02   2.0986667e+00   2.6453356e+00   3.2900556e+00   7.4765884e+00
   2.5930000e+02   2.2487473e+00   2.6253451e+00   3.0722395e+00   7.4330589e+00
   2.5940000e+02   2.3921362e+00   2.6047273e+00   2.8440283e+00   7.3887692e+00
   2.5950000e+02   2.5289211e+00   2.5835062e+00   2.6049766e+00   7.3437984e+00
   2.5960000e+02   2.6591895e+00   2.5617068e+00   2.3546040e+00   7.2982287e+00
   2.5970000e+02   2.7830284e+00   2.5393545e+00   2.0923931e+00   7.2521455e+00
   2.5980000e+02   2.9005230e+00   2.5164758e+00   1.8177867e+00   7.2056369e+00
   2.5990000e+02   3.0117562e+00   2.4930979e+00   1.5301869e+00   7.1587940e+00
   2.6000000e+02   3.1168077e+00   2.4692487e+00   1.2289526e+00   7.1117107e+00
   2.6010000e+02   3.2157542e+00   2.4449570e+00   9.1340014e-01   7.0644834e+00
   2.6020000e+02   3.3086684e+00   2.4202523e+00   5.8280382e-01   7.0172110e+00
   2.6030000e+02   3.3956192e+00   2.3951649e+00   2.3639956e-01   6.9699947e+00
   2.6040000e+02   3.4766712e+00   2.3697257e+00  -1.2660808e-01   6.9229378e+00
   2.6050000e+02   3.5518847e+00   2.3439665e+00  -5.0703347e-01   6.8761451e+00
   2.6060000e+02   3.6213157e+00   2.3179197e+00  -9.0568953e-01   6.8297232e+00
   2.6070000e+02   3.6850155e+00   2.2916182e+00  -1.3233554e+00   6.7837796e+00
   2.6080000e+02   3.7430309e+00   2.2650958e+00  -1.7607265e+00   6.7384227e+00
   2.6090000e+02   3.7954042e+00   2.2383868e+00  -2.2183393e+00   6.6937612e+00
   2.6100000e+02   3.8421728e+00   2.2115260e+00  -2.6964582e+00   6.6499038e+00
   2.6110000e+02   3.8833695e+00   2.1845488e+00  -3.1949088e+00   6.6069586e+00
   2.6120000e+02   3.9190226e+00   2.1574912e+00  -3.7128354e+00   6.5650327e+00
   2.6130000e+02   3.9491554e+00   2.1303893e+00  -4.2483524e+00   6.5242318e+00
   2.6140000e+02   3.9737866e+00   2.1032800e+00  -4.7980578e+00   6.4846592e+00
   2.6150000e+02   3.9929301e+00   2.0762002e+00  -5.3563788e+00   6.4464160e+00
   2.6160000e+02   4.0065952e+00   2.0491873e+00  -5.9147443e+00   6.4095996e+00
   2.6170000e+02   4.0147861e+00   2.0222789e+00  -6.4606519e+00   6.3743040e+00
   2.6180000e+02   4.0175024e+00   1.9955125e+00  -6.9768425e+00   6.3406186e+00
   2.6190000e+02   4.0147387e+00   1.9689262e+00  -7.4410315e+00   6.3086279e+00
   2.6200000e+02   4.0064846e+00   1.9425575e+00  -7.8269005e+00   6.2784108e+00
   2.6210000e+02   3.9927248e+00   1.9164443e+00  -8.1070651e+00   6.2500404e+00
   2.6220000e+02   3.9734390e+00   1.8906242e+00  -8.2581011e+00   6.2235829e+00
   2.6230000e+02   3.9486015e+00   1.8651345e+00  -8.2663335e+00   6.1990978e+00
   2.6240000e+02   3.9181817e+00   1.8400124e+00  -8.1318268e+00   6.1766368e+00
   2.6250000e+02   3.8821433e+00   1.8152945e+00  -7.8683655e+00   6.1562440e+00
   2.6260000e+02   3.8404449e+00   1.7910171e+00  -7.4994377e+00   6.1379552e+00
   2.6270000e+02   3.7930392e+00   1.7672157e+00  -7.0524425e+00   6.1217978e+00
   2.6280000e+02   3.7398733e+00   1.7439253e+00  -6.5536779e+00   6.1077906e+00
   2.6290000e+02   3.6808887e+00   1.7211803e+00  -6.0253922e+00   6.0959435e+00
   2.6300000e+02   3.6160206e+00   1.6990138e+00  -5.4848066e+00   6.0862577e+00
   2.6310000e+02   3.5451980e+00   1.6774584e+00  -4.9443906e+00   6.0787258e+00
   2.6320000e+02   3.4683438e+00   1.6565455e+00  -4.4126910e+00   6.0733312e+00
   2.6330000e+02   3.3853744e+00   1.6363053e+00  -3.8952638e+00   6.0700493e+00
   2.6340000e+02   3.2961992e+00   1.6167669e+00  -3.3955005e+00   6.0688469e+00
   2.6350000e+02   3.2007212e+00   1.5979581e+00  -2.9152813e+00   6.0696828e+00
   2.6360000e+02   3.0988360e+00   1.5799051e+00  -2.4554601e+00   6.0725082e+00
   2.6370000e+02   2.9904324e+00   1.5626330e+00  -2.0162119e+00   6.0772671e+00
   2.6380000e+02   2.8753916e+00   1.5461651e+00  -1.5972748e+00   6.0838967e+00
   2.6390000e+02   2.7535876e+00   1.5305230e+00  -1.1981162e+00   6.0923280e+00
   2.6400000e+02   2.6248869e+00   1.5157270e+00  -8.1804515e-01   6.1024860e+00
   2.6410000e+02   2.4891486e+00   1.5017952e+00  -4.5628793e-01   6.1142908e+00
   2.6420000e+02   2.3462246e+00   1.4887443e+00  -1.1203732e-01   6.1276578e+00
   2.6430000e+02   2.1959593e+00   1.4765888e+00   2.1551497e-01   6.1424984e+00
   2.6440000e+02   2.0381908e+00   1.4653415e+00   5.2715802e-01   6.1587206e+00
   2.6450000e+02   1.8727505e+00   1.4550134e+00   8.2364931e-01   6.1762296e+00
   2.6460000e+02   1.6994647e+00   1.4456132e+00   1.1057077e+00   6.1949283e+00
   2.6470000e+02   1.5181552e+00   1.4371479e+00   1.3740100e+00   6.2147179e+00
   2.6480000e+02   1.3286409e+00   1.4296224e+00   1.6291899e+00   6.2354987e+00
   2.6490000e+02   1.1307400e+00   1.4230396e+00   1.8718383e+00   6.2571701e+00
   2.6500000e+02   9.2427264e-01   1.4174006e+00   2.1025045e+00   6.2796318e+00
   2.6510000e+02   7.0906436e-01   1.4127043e+00   2.3216984e+00   6.3027836e+00
   2.6520000e+02   4.8495083e-01   1.4089477e+00   2.5298924e+00   6.3265261e+00
   2.6530000e+02   2.5178389e-01   1.4061259e+00   2.7275237e+00   6.3507614e+00
   2.6540000e+02   9.4393389e-03   1.4042323e+00   2.9149968e+00   6.3753929e+00
   2.6550000e+02  -2.4217313e-01   1.4032580e+00   3.0926855e+00   6.4003261e+00
   2.6560000e+02  -5.0309708e-01   1.4031928e+00   3.2609355e+00   6.4254687e+00
   2.6570000e+02  -7.7331313e-01   1.4040245e+00   3.4200658e+00   6.4507310e+00
   2.6580000e+02  -1.0527183e+00   1.4057392e+00   3.5703711e+00   6.4760259e+00
   2.6590000e+02  -1.3411001e+00   1.4083216e+00   3.7121234e+00   6.5012692e+00
   2.6600000e+02  -1.6381041e+00   1.4117545e+00   3.8455737e+00   6.5263801e+00
   2.6610000e+02  -1.9431937e+00   1.4160196e+00   3.9709532e+00   6.5512808e+00
   2.6620000e+02  -2.2556012e+00   1.4210971e+00   4.0884749e+00   6.5758971e+00
   2.6630000e+02  -2.5742676e+00   1.4269658e+00   4.1983349e+00   6.6001581e+00
   2.6640000e+02  -2.8977734e+00   1.4336035e+00   4.3007135e+00   6.6239966e+00
   2.6650000e+02  -3.2242577e+00   1.4409867e+00   4.3957757e+00   6.6473489e+00
   2.6660000e+02  -3.5513298e+00   1.4490909e+00   4.4836731e+00   6.6701552e+00
   2.6670000e+02  -3.8759786e+00   1.4578909e+00   4.5645437e+00   6.6923591e+00
   2.6680000e+02  -4.1944893e+00   1.4673602e+00   4.6385135e+00   6.7139081e+00
   2.6690000e+02  -4.5023840e+00   1.4774720e+00   4.7056965e+00   6.7347532e+00
   2.6700000e+02  -4.7944082e+00   1.4881987e+00   4.7661958e+00   6.7548493e+00
   2.6710000e+02  -5.0645939e+00   1.4995120e+00   4.8201038e+00   6.7741547e+00
   2.6720000e+02  -5.3064285e+00   1.5113832e+00   4.8675029e+00   6.7926315e+00
   2.6730000e+02  -5.5131560e+00   1.5237834e+00   4.9084658e+00   6.8102453e+00
   2.6740000e+02  -5.6782135e+00   1.5366831e+00   4.9430560e+00   6.8269651e+00
   2.6750000e+02  -5.7957749e+00   1.5500528e+00   4.9713277e+00   6.8427637e+00
   2.6760000e+02  -5.8613309e+00   1.5638627e+00   4.9933267e+00   6.8576171e+00
   2.6770000e+02  -5.8721994e+00   1.5780832e+00   5.0090902e+00   6.8715046e+00
   2.6780000e+02  -5.8278541e+00   1.5926843e+00   5.0186470e+00   6.8844089e+00
   2.6790000e+02  -5.7299914e+00   1.6076365e+00   5.0220181e+00   6.8963161e+00
   2.6800000e+02  -5.5823174e+00   1.6229102e+00   5.0192159e+00   6.9072154e+00
   2.6810000e+02  -5.3901096e+00   1.6384761e+00   5.0102453e+00   6.9170990e+00
   2.6820000e+02  -5.1596548e+00   1.6543051e+00   4.9951031e+00   6.9259623e+00
   2.6830000e+02  -4.8976777e+00   1.6703685e+00   4.9737780e+00   6.9338039e+00
   2.6840000e+02  -4.6108477e+00   1.6866379e+00   4.9462509e+00   6.9406250e+00
   2.6850000e+02  -4.3054131e+00   1.7030854e+00   4.9124945e+00   6.9464301e+00
   2.6860000e+02  -3.9869728e+00   1.7196835e+00   4.8724735e+00   6.9512262e+00
   2.6870000e+02  -3.6603672e+00   1.7364052e+00   4.8261440e+00   6.9550232e+00
   2.6880000e+02  -3.3296599e+00   1.7532241e+00   4.7734538e+00   6.9578340e+00
   2.6890000e+02  -2.9981785e+00   1.7701143e+00   4.7143419e+00   6.9596738e+00
   2.6900000e+02  -2.6685898e+00   1.7870506e+00   4.6487381e+00   6.9605607e+00
   2.6910000e+02  -2.3429879e+00   1.8040081e+00   4.5765631e+00   6.9605151e+00
   2.6920000e+02  -2.0229851e+00   1.8209630e+00   4.4977277e+00   6.9595601e+00
   2.6930000e+02  -1.7097960e+00   1.8378918e+00   4.4121327e+00   6.9577213e+00
   2.6940000e+02  -1.4043133e+00   1.8547719e+00   4.3196682e+00   6.9550263e+00
   2.6950000e+02  -1.1071715e+00   1.8715811e+00   4.2202134e+00   6.9515055e+00
   2.6960000e+02  -8.1880103e-01   1.8882982e+00   4.1136356e+00   6.9471912e+00
   2.6970000e+02  -5.3947276e-01   1.9049025e+00   3.9997900e+00   6.9421179e+00
   2.6980000e+02  -2.6933355e-01   1.9213740e+00   3.8785187e+00   6.9363224e+00
   2.6990000e+02  -8.4352175e-03   1.9376935e+00   3.7496500e+00   6.9298431e+00
   2.7000000e+02   2.4324249e-01   1.9538424e+00   3.6129979e+00   6.9227208e+00
   2.7010000e+02   4.8577377e-01   1.9698028e+00   3.4683606e+00   6.9149978e+00
   2.7020000e+02   7.1927243e-01   1.9855575e+00   3.3155202e+00   6.9067181e+00
   2.7030000e+02   9.4388069e-01   2.0010901e+00   3.1542411e+00   6.8979275e+00
   2.7040000e+02   1.1597604e+00   2.0163845e+00   2.9842692e+00   6.8886731e+00
   2.7050000e+02   1.3670863e+00   2.0314257e+00   2.8053308e+00   6.8790036e+00
   2.7060000e+02   1.5660408e+00   2.0461991e+00   2.6171312e+00   6.8689688e+00
   2.7070000e+02   1.7568097e+00   2.0606907e+00   2.4193537e+00   6.8586196e+00
   2.7080000e+02   1.9395795e+00   2.0748873e+00   2.2116580e+00   6.8480079e+00
   2.7090000e+02   2.1145348e+00   2.0887762e+00   1.9936798e+00   6.8371864e+00
   2.7100000e+02   2.2818566e+00   2.1023451e+00   1.7650289e+00   6.8262085e+00
   2.7110000e+02   2.4417211e+00   2.1155826e+00   1.5252891e+00   6.8151278e+00
   2.7120000e+02   2.5942987e+00   2.1284777e+00   1.2740174e+00   6.8039986e+00
   2.7130000e+02   2.7397535e+00   2.1410199e+00   1.0107442e+00   6.7928749e+00
   2.7140000e+02   2.8782427e+00   2.1531993e+00   7.3497467e-01   6.7818110e+00
   2.7150000e+02   3.0099165e+00   2.1650063e+00   4.4619046e-01   6.7708604e+00
   2.7160000e+02   3.1349179e+00   2.1764320e+00   1.4385427e-01   6.7600766e+00
   2.7170000e+02   3.2533824e+00   2.1874679e+00  -1.7258367e-01   6.7495120e+00
   2.7180000e+02   3.3654387e+00   2.1981059e+00  -5.0367507e-01   6.7392183e+00
   2.7190000e+02   3.4712081e+00   2.2083382e+00  -8.4995796e-01   6.7292457e+00
   2.7200000e+02   3.5708048e+00   2.2181577e+00  -1.2119335e+00   6.7196434e+00
   2.7210000e+02   3.6643366e+00   2.2275574e+00  -1.5900324e+00   6.7104586e+00
   2.7220000e+02   3.7519041e+00   2.2365307e+00  -1.9845669e+00   6.7017370e+00
   2.7230000e+02   3.8336018e+00   2.2450715e+00  -2.3956624e+00   6.6935220e+00
   2.7240000e+02   3.9095177e+00   2.2531739e+00  -2.8231611e+00   6.6858548e+00
   2.7250000e+02   3.9797337e+00   2.2608322e+00  -3.2664883e+00   6.6787741e+00
   2.7260000e+02   4.0443257e+00   2.2680411e+00  -3.7244679e+00   6.6723158e+00
   2.7270000e+02   4.1033638e+00   2.2747957e+00  -4.1950748e+00   6.6665131e+00
   2.7280000e+02   4.1569127e+00   2.2810910e+00  -4.6751081e+00   6.6613959e+00
   2.7290000e+02   4.2050315e+00   2.2869225e+00  -5.1597814e+00   6.6569911e+00
   2.7300000e+02   4.2477739e+00   2.2922859e+00  -5.6422393e+00   6.6533221e+00
   2.7310000e+02   4.2851885e+00   2.2971768e+00  -6.1130533e+00   6.6504087e+00
   2.7320000e+02   4.3173191e+00   2.3015914e+00  -6.5598173e+00   6.6482670e+00
   2.7330000e+02   4.3442042e+00   2.3055257e+00  -6.9670621e+00   6.6469097e+00
   2.7340000e+02   4.3658778e+00   2.3089760e+00  -7.3167993e+00   6.6463453e+00
   2.7350000e+02   4.3823690e+00   2.3119388e+00  -7.5900107e+00   6.6465785e+00
   2.7360000e+02   4.3937023e+00   2.3144105e+00  -7.7691743e+00   6.6476102e+00
   2.7370000e+02   4.3998978e+00   2.3163878e+00  -7.8414230e+00   6.6494373e+00
   2.7380000e+02   4.4009707e+00   2.3178673e+00  -7.8013564e+00   6.6520526e+00
   2.7390000e+02   4.3969323e+00   2.3188459e+00  -7.6523416e+00   6.6554452e+00
   2.7400000e+02   4.3877890e+00   2.3193204e+00  -7.4056931e+00   6.6596003e+00
   2.7410000e+02   4.3735431e+00   2.3192877e+00  -7.0781215e+00   6.6644993e+00
   2.7420000e+02   4.3541925e+00   2.3187446e+00  -6.6885517e+00   6.6701197e+00
   2.7430000e+02   4.3297306e+00   2.3176883e+00  -6.2553865e+00   6.6764358e+00
   2.7440000e+02   4.3001466e+00   2.3161156e+00  -5.7947677e+00   6.6834180e+00
   2.7450000e+02   4.2654253e+00   2.3140235e+00  -5.3198327e+00   6.6910338e+00
   2.7460000e+02   4.2255471e+00   2.3114090e+00  -4.8406817e+00   6.6992471e+00
   2.7470000e+02   4.1804878e+00   2.3082692e+00  -4.3647312e+00   6.7080191e+00
   2.7480000e+02   4.1302191e+00   2.3046010e+00  -3.8972080e+00   6.7173082e+00
   2.7490000e+02   4.0747079e+00   2.3004013e+00  -3.4416446e+00   6.7270699e+00
   2.7500000e+02   4.0139167e+00   2.2956672e+00  -3.0003087e+00   6.7372575e+00
   2.7510000e+02   3.9478033e+00   2.2903956e+00  -2.5745486e+00   6.7478221e+00
   2.7520000e+02   3.8763208e+00   2.2845834e+00  -2.1650595e+00   6.7587126e+00
   2.7530000e+02   3.7994176e+00   2.2782275e+00  -1.7720807e+00   6.7698763e+00
   2.7540000e+02   3.7170373e+00   2.2713247e+00  -1.3955406e+00   6.7812588e+00
   2.7550000e+02   3.6291185e+00   2.2638720e+00  -1.0351609e+00   6.7928043e+00
   2.7560000e+02   3.5355948e+00   2.2558661e+00  -6.9053042e-01   6.8044558e+00
   2.7570000e+02   3.4363949e+00   2.2473038e+00  -3.6115769e-01   6.8161556e+00
   2.7580000e+02   3.3314422e+00   2.2381819e+00  -4.6507461e-02   6.8278449e+00
   2.7590000e+02   3.2206551e+00   2.2284971e+00   2.5397405e-01   6.8394645e+00
   2.7600000e+02   3.1039467e+00   2.2182463e+00   5.4084189e-01   6.8509548e+00
   2.7610000e+02   2.9812249e+00   2.2074261e+00   8.1464092e-01   6.8622561e+00
   2.7620000e+02   2.8523923e+00   2.1960334e+00   1.0758983e+00   6.8733084e+00
   2.7630000e+02   2.7173466e+00   2.1840648e+00   1.3251188e+00   6.8840522e+00
   2.7640000e+02   2.5759804e+00   2.1715172e+00   1.5627823e+00   6.8944280e+00
   2.7650000e+02   2.4281812e+00   2.1583873e+00   1.7893424e+00   6.9043769e+00
   2.7660000e+02   2.2738325e+00   2.1446720e+00   2.0052262e+00   6.9138405e+00
   2.7670000e+02   2.1128131e+00   2.1303682e+00   2.2108346e+00   6.9227613e+00
   2.7680000e+02   1.9449985e+00   2.1154728e+00   2.4065427e+00   6.9310822e+00
   2.7690000e+02   1.7702613e+00   2.0999829e+00   2.5927013e+00   6.9387474e+00
   2.7700000e+02   1.5884721e+00   2.0838955e+00   2.7696378e+00   6.9457021e+00
   2.7710000e+02   1.3995009e+00   2.0672079e+00   2.9376574e+00   6.9518923e+00
   2.7720000e+02   1.2032183e+00   2.0499175e+00   3.0970440e+00   6.9572657e+00
   2.7730000e+02   9.9949836e-01   2.0320217e+00   3.2480623e+00   6.9617708e+00
   2.7740000e+02   7.8822023e-01   2.0135181e+00   3.3909579e+00   6.9653578e+00
   2.7750000e+02   5.6927210e-01   1.9944046e+00   3.5259592e+00   6.9679780e+00
   2.7760000e+02   3.4255506e-01   1.9746791e+00   3.6532783e+00   6.9695844e+00
   2.7770000e+02   1.0798836e-01   1.9543399e+00   3.7731116e+00   6.9701314e+00
   2.7780000e+02  -1.3448415e-01   1.9333855e+00   3.8856412e+00   6.9695749e+00
   2.7790000e+02  -3.8488591e-01   1.9118146e+00   3.9910358e+00   6.9678724e+00
   2.7800000e+02  -6.4319769e-01   1.8896262e+00   4.0894508e+00   6.9649833e+00
   2.7810000e+02  -9.0934518e-01   1.8668197e+00   4.1810300e+00   6.9608682e+00
   2.7820000e+02  -1.1831838e+00   1.8433947e+00   4.2659054e+00   6.9554897e+00
   2.7830000e+02  -1.4644800e+00   1.8193513e+00   4.3441985e+00   6.9488120e+00
   2.7840000e+02  -1.7528887e+00   1.7946900e+00   4.4160204e+00   6.9408010e+00
   2.7850000e+02  -2.0479261e+00   1.7694117e+00   4.4814723e+00   6.9314246e+00
   2.7860000e+02  -2.3489372e+00   1.7435177e+00   4.5406465e+00   6.9206521e+00
   2.7870000e+02  -2.6550577e+00   1.7170098e+00   4.5936260e+00   6.9084550e+00
   2.7880000e+02  -2.9651702e+00   1.6898905e+00   4.6404854e+00   6.8948065e+00
   2.7890000e+02  -3.2778554e+00   1.6621626e+00   4.6812913e+00   6.8796814e+00
   2.7900000e+02  -3.5913391e+00   1.6338298e+00   4.7161022e+00   6.8630569e+00
   2.7910000e+02  -3.9034390e+00   1.6048962e+00   4.7449690e+00   6.8449117e+00
   2.7920000e+02  -4.2115148e+00   1.5753667e+00   4.7679350e+00   6.8252267e+00
   2.7930000e+02  -4.5124308e+00   1.5452467e+00   4.7850363e+00   6.8039848e+00
   2.7940000e+02  -4.8025402e+00   1.5145426e+00   4.7963021e+00   6.7811707e+00
   2.7950000e+02  -5.0777050e+00   1.4832616e+00   4.8017542e+00   6.7567716e+00
   2.7960000e+02  -5.3333673e+00   1.4514115e+00   4.8014078e+00   6.7307764e+00
   2.7970000e+02  -5.5646844e+00   1.4190012e+00   4.7952710e+00   6.7031765e+00
   2.7980000e+02  -5.7667375e+00   1.3860403e+00   4.7833452e+00   6.6739654e+00
   2.7990000e+02  -5.9348104e+00   1.3525396e+00   4.7656247e+00   6.6431391e+00
   2.8000000e+02  -6.0647197e+00   1.3185107e+00   4.7420972e+00   6.6106959e+00
   2.8010000e+02  -6.1531569e+00   1.2839664e+00   4.7127434e+00   6.5766364e+00
   2.8020000e+02  -6.1979940e+00   1.2489204e+00   4.6775366e+00   6.5409641e+00
   2.8030000e+02  -6.1984944e+00   1.2133877e+00   4.6364433e+00   6.5036849e+00
   2.8040000e+02  -6.1553890e+00   1.1773843e+00   4.5894225e+00   6.4648075e+00
   2.8050000e+02  -6.0708015e+00   1.1409277e+00   4.5364256e+00   6.4243436e+00
   2.8060000e+02  -5.9480375e+00   1.1040363e+00   4.4773962e+00   6.3823077e+00
   2.8070000e+02  -5.7912800e+00   1.0667300e+00   4.4122699e+00   6.3387175e+00
   2.8080000e+02  -5.6052470e+00   1.0290301e+00   4.3409740e+00   6.2935940e+00
   2.8090000e+02  -5.3948614e+00   9.9095898e-01   4.2634267e+00   6.2469614e+00
   2.8100000e+02  -5.1649716e+00   9.5254075e-01   4.1795374e+00   6.1988476e+00
   2.8110000e+02  -4.9201423e+00   9.1380078e-01   4.0892058e+00   6.1492841e+00
   2.8120000e+02  -4.6645190e+00   8.7476593e-01   3.9923213e+00   6.0983060e+00
   2.8130000e+02  -4.4017566e+00   8.3546457e-01   3.8887627e+00   6.0459528e+00
   2.8140000e+02  -4.1349987e+00   7.9592659e-01   3.7783975e+00   5.9922679e+00
   2.8150000e+02  -3.8668932e+00   7.5618340e-01   3.6610808e+00   5.9372990e+00
   2.8160000e+02  -3.5996300e+00   7.1626796e-01   3.5366552e+00   5.8810985e+00
   2.8170000e+02  -3.3349905e+00   6.7621482e-01   3.4049493e+00   5.8237233e+00
   2.8180000e+02  -3.0744008e+00   6.3606005e-01   3.2657768e+00   5.7652352e+00
   2.8190000e+02  -2.8189846e+00   5.9584130e-01   3.1189358e+00   5.7057010e+00
   2.8200000e+02  -2.5696127e+00   5.5559779e-01   2.9642071e+00   5.6451928e+00
   2.8210000e+02  -2.3269460e+00   5.1537023e-01   2.8013530e+00   5.5837881e+00
   2.8220000e+02  -2.0914742e+00   4.7520087e-01   2.6301160e+00   5.5215695e+00
   2.8230000e+02  -1.8635479e+00   4.3513340e-01   2.4502170e+00   5.4586258e+00
   2.8240000e+02  -1.6434062e+00   3.9521298e-01   2.2613533e+00   5.3950510e+00
   2.8250000e+02  -1.4311992e+00   3.5548610e-01   2.0631969e+00   5.3309454e+00
   2.8260000e+02  -1.2270065e+00   3.1600059e-01   1.8553922e+00   5.2664150e+00
   2.8270000e+02  -1.0308528e+00   2.7680550e-01   1.6375533e+00   5.2015716e+00
   2.8280000e+02  -8.4271989e-01   2.3795103e-01   1.4092616e+00   5.1365332e+00
   2.8290000e+02  -6.6255701e-01   1.9948841e-01   1.1700628e+00   5.0714234e+00
   2.8300000e+02  -4.9028874e-01   1.6146982e-01   9.1946406e-01   5.0063718e+00
   2.8310000e+02  -3.2582157e-01   1.2394826e-01   6.5693003e-01   4.9415135e+00
   2.8320000e+02  -1.6904905e-01   8.6977374e-02   3.8187994e-01   4.8769891e+00
   2.8330000e+02  -1.9855979e-02   5.0611348e-02   9.3683702e-02   4.8129441e+00
   2.8340000e+02   1.2187835e-01   1.4904718e-02  -2.0834155e-01   4.7495291e+00
   2.8350000e+02   2.5627754e-01  -2.0087796e-02  -5.2493482e-01   4.6868987e+00
   2.8360000e+02   3.8346600e-01  -5.4311482e-02  -8.5689392e-01   4.6252114e+00
   2.8370000e+02   5.0356740e-01  -8.7711835e-02  -1.2050771e+00   4.5646290e+00
   2.8380000e+02   6.1670340e-01  -1.2023477e-01  -1.5704026e+00   4.5053156e+00
   2.8390000e+02   7.2299272e-01  -1.5182683e-01  -1.9538451e+00   4.4474371e+00
   2.8400000e+02   8.2255036e-01  -1.8243544e-01  -2.3564273e+00   4.3911604e+00
   2.8410000e+02   9.1548711e-01  -2.1200914e-01  -2.7792028e+00   4.3366519e+00
   2.8420000e+02   1.0019091e+00  -2.4049780e-01  -3.2232274e+00   4.2840772e+00
   2.8430000e+02   1.0819177e+00  -2.6785292e-01  -3.6895106e+00   4.2335993e+00
   2.8440000e+02   1.1556090e+00  -2.9402784e-01  -4.1789384e+00   4.1853779e+00
   2.8450000e+02   1.2230739e+00  -3.1897800e-01  -4.6921516e+00   4.1395679e+00
   2.8460000e+02   1.2843982e+00  -3.4266122e-01  -5.2293580e+00   4.0963185e+00
   2.8470000e+02   1.3396622e+00  -3.6503794e-01  -5.7900448e+00   4.0557713e+00
   2.8480000e+02   1.3889411e+00  -3.8607142e-01  -6.3725497e+00   4.0180596e+00
   2.8490000e+02   1.4323048e+00  -4.0572805e-01  -6.9734298e+00   3.9833068e+00
   2.8500000e+02   1.4698179e+00  -4.2397752e-01  -7.5865734e+00   3.9516252e+00
   2.8510000e+02   1.5015402e+00  -4.4079305e-01  -8.2020172e+00   3.9231152e+00
   2.8520000e+02   1.5275261e+00  -4.5615160e-01  -8.8045396e+00   3.8978638e+00
   2.8530000e+02   1.5478254e+00  -4.7003403e-01  -9.3723390e+00   3.8759436e+00
   2.8540000e+02   1.5624830e+00  -4.8242530e-01  -9.8765393e+00   3.8574126e+00
   2.8550000e+02   1.5715387e+00  -4.9331457e-01  -1.0282759e+01   3.8423129e+00
   2.8560000e+02   1.5750282e+00  -5.0269534e-01  -1.0555996e+01   3.8306704e+00
   2.8570000e+02   1.5729822e+00  -5.1056556e-01  -1.0668715e+01   3.8224944e+00
   2.8580000e+02   1.5654270e+00  -5.1692766e-01  -1.0609302e+01   3.8177776e+00
   2.8590000e+02   1.5523846e+00  -5.2178867e-01  -1.0386146e+01   3.8164962e+00
   2.8600000e+02   1.5338728e+00  -5.2516014e-01  -1.0024659e+01   3.8186097e+00
   2.8610000e+02   1.5099048e+00  -5.2705821e-01  -9.5592226e+00   3.8240617e+00
   2.8620000e+02   1.4804901e+00  -5.2750357e-01  -9.0247565e+00   3.8327803e+00
   2.8630000e+02   1.4456337e+00  -5.2652136e-01  -8.4512353e+00   3.8446790e+00
   2.8640000e+02   1.4053370e+00  -5.2414111e-01  -7.8616379e+00   3.8596573e+00
   2.8650000e+02   1.3595972e+00  -5.2039664e-01  -7.2721962e+00   3.8776018e+00
   2.8660000e+02   1.3084079e+00  -5.1532592e-01  -6.6936440e+00   3.8983875e+00
   2.8670000e+02   1.2517587e+00  -5.0897092e-01  -6.1326414e+00   3.9218786e+00
   2.8680000e+02   1.1896359e+00  -5.0137743e-01  -5.5930026e+00   3.9479301e+00
   2.8690000e+02   1.1220221e+00  -4.9259490e-01  -5.0766335e+00   3.9763888e+00
   2.8700000e+02   1.0488962e+00  -4.8267620e-01  -4.5842007e+00   4.0070946e+00
   2.8710000e+02   9.7023437e-01  -4.7167743e-01  -4.1155904e+00   4.0398821e+00
   2.8720000e+02   8.8600917e-01  -4.5965767e-01  -3.6702157e+00   4.0745811e+00
   2.8730000e+02   7.9619037e-01  -4.4667879e-01  -3.2472186e+00   4.1110187e+00
   2.8740000e+02   7.0074495e-01  -4.3280514e-01  -2.8456006e+00   4.1490197e+00
   2.8750000e+02   5.9963731e-01  -4.1810338e-01  -2.4643069e+00   4.1884082e+00
   2.8760000e+02   4.9282963e-01  -4.0264219e-01  -2.1022779e+00   4.2290081e+00
   2.8770000e+02   3.8028210e-01  -3.8649203e-01  -1.7584813e+00   4.2706445e+00
   2.8780000e+02   2.6195341e-01  -3.6972491e-01  -1.4319303e+00   4.3131442e+00
   2.8790000e+02   1.3780113e-01  -3.5241415e-01  -1.1216938e+00   4.3563364e+00
   2.8800000e+02   7.7823311e-03  -3.3463414e-01  -8.2689989e-01   4.4000537e+00
   2.8810000e+02  -1.2814581e-01  -3.1646013e-01  -5.4673744e-01   4.4441321e+00
   2.8820000e+02  -2.7002519e-01  -2.9796800e-01  -2.8045424e-01   4.4884120e+00
   2.8830000e+02  -4.1789585e-01  -2.7923407e-01  -2.7354640e-02   4.5327384e+00
   2.8840000e+02  -5.7179486e-01  -2.6033491e-01   2.1320375e-01   4.5769609e+00
   2.8850000e+02  -7.3175501e-01  -2.4134714e-01   4.4181360e-01   4.6209344e+00
   2.8860000e+02  -8.9780320e-01  -2.2234727e-01   6.5902143e-01   4.6645190e+00
   2.8870000e+02  -1.0699586e+00  -2.0341156e-01   8.6533120e-01   4.7075803e+00
   2.8880000e+02  -1.2482305e+00  -1.8461585e-01   1.0612077e+00   4.7499891e+00
   2.8890000e+02  -1.4326156e+00  -1.6603544e-01   1.2470796e+00   4.7916217e+00
   2.8900000e+02  -1.6230948e+00  -1.4774501e-01   1.4233426e+00   4.8323600e+00
   2.8910000e+02  -1.8196299e+00  -1.2981843e-01   1.5903619e+00   4.8720910e+00
   2.8920000e+02  -2.0221591e+00  -1.1232876e-01   1.7484750e+00   4.9107069e+00
   2.8930000e+02  -2.2305918e+00  -9.5348128e-02   1.8979937e+00   4.9481053e+00
   2.8940000e+02  -2.4448034e+00  -7.8947655e-02   2.0392060e+00   4.9841884e+00
   2.8950000e+02  -2.6646275e+00  -6.3197424e-02   2.1723787e+00   5.0188633e+00
   2.8960000e+02  -2.8898491e+00  -4.8166420e-02   2.2977581e+00   5.0520417e+00
   2.8970000e+02  -3.1201947e+00  -3.3922505e-02   2.4155725e+00   5.0836396e+00
   2.8980000e+02  -3.3553224e+00  -2.0532387e-02   2.5260326e+00   5.1135774e+00
   2.8990000e+02  -3.5948105e+00  -8.0616120e-03   2.6293338e+00   5.1417793e+00
   2.9000000e+02  -3.8381439e+00   3.4254473e-03   2.7256565e+00   5.1681732e+00
   2.9010000e+02  -4.0847006e+00   1.3865586e-02   2.8151676e+00   5.1926908e+00
   2.9020000e+02  -4.3337364e+00   2.3196757e-02   2.8980209e+00   5.2152669e+00
   2.9030000e+02  -4.5843690e+00   3.1358058e-02   2.9743589e+00   5.2358396e+00
   2.9040000e+02  -4.8355620e+00   3.8289705e-02   3.0443124e+00   5.2543499e+00
   2.9050000e+02  -5.0861111e+00   4.3933003e-02   3.1080020e+00   5.2707412e+00
   2.9060000e+02  -5.3346304e+00   4.8230316e-02   3.1655385e+00   5.2849600e+00
   2.9070000e+02  -5.5795453e+00   5.1125025e-02   3.2170232e+00   5.2969546e+00
   2.9080000e+02  -5.8190896e+00   5.2561484e-02   3.2625487e+00   5.3066758e+00
   2.9090000e+02  -6.0513125e+00   5.2484976e-02   3.3021992e+00   5.3140760e+00
   2.9100000e+02  -6.2740970e+00   5.0841660e-02   3.3360510e+00   5.3191096e+00
   2.9110000e+02  -6.4851925e+00   4.7578515e-02   3.3641728e+00   5.3217326e+00
   2.9120000e+02  -6.6822635e+00   4.2643290e-02   3.3866259e+00   5.3219023e+00
   2.9130000e+02  -6.8629558e+00   3.5984437e-02   3.4034648e+00   5.3195773e+00
   2.9140000e+02  -7.0249787e+00   2.7551055e-02   3.4147368e+00   5.3147175e+00
   2.9150000e+02  -7.1662001e+00   1.7292823e-02   3.4204831e+00   5.3072834e+00
   2.9160000e+02  -7.2847477e+00   5.1599378e-03   3.4207383e+00   5.2972366e+00
   2.9170000e+02  -7.3791093e+00  -8.8969561e-03   3.4155308e+00   5.2845393e+00
   2.9180000e+02  -7.4482202e+00  -2.4926833e-02   3.4048828e+00   5.2691542e+00
   2.9190000e+02  -7.4915290e+00  -4.2978357e-02   3.3888105e+00   5.2510444e+00
   2.9200000e+02  -7.5090337e+00  -6.3099950e-02   3.3673243e+00   5.2301733e+00
   2.9210000e+02  -7.5012823e+00  -8.5339867e-02   3.3404286e+00   5.2065045e+00
   2.9220000e+02  -7.4693392e+00  -1.0974627e-01   3.3081216e+00   5.1800017e+00
   2.9230000e+02  -7.4147209e+00  -1.3636729e-01   3.2703961e+00   5.1506283e+00
   2.9240000e+02  -7.3393091e+00  -1.6525113e-01   3.2272385e+00   5.1183477e+00
   2.9250000e+02  -7.2452513e+00  -1.9644610e-01   3.1786295e+00   5.0831230e+00
   2.9260000e+02  -7.1348593e+00  -2.3000073e-01   3.1245435e+00   5.0449168e+00
   2.9270000e+02  -7.0105139e+00  -2.6596383e-01   3.0649487e+00   5.0036912e+00
   2.9280000e+02  -6.8745815e+00  -3.0438455e-01   2.9998069e+00   4.9594078e+00
   2.9290000e+02  -6.7293473e+00  -3.4531252e-01   2.9290734e+00   4.9120273e+00
   2.9300000e+02  -6.5769657e+00  -3.8879784e-01   2.8526969e+00   4.8615099e+00
   2.9310000e+02  -6.4194269e+00  -4.3489124e-01   2.7706186e+00   4.8078145e+00
   2.9320000e+02  -6.2585376e+00  -4.8364411e-01   2.6827729e+00   4.7508994e+00
   2.9330000e+02  -6.0959143e+00  -5.3510861e-01   2.5890864e+00   4.6907214e+00
   2.9340000e+02  -5.9329845e+00  -5.8933773e-01   2.4894775e+00   4.6272364e+00
   2.9350000e+02  -5.7709950e+00  -6.4638537e-01   2.3838566e+00   4.5603991e+00
   2.9360000e+02  -5.6110243e+00  -7.0630646e-01   2.2721248e+00   4.4901624e+00
   2.9370000e+02  -5.4539975e+00  -7.6915699e-01   2.1541742e+00   4.4164782e+00
   2.9380000e+02  -5.3007015e+00  -8.3499413e-01   2.0298865e+00   4.3392966e+00
   2.9390000e+02  -5.1518015e+00  -9.0387628e-01   1.8991333e+00   4.2585661e+00
   2.9400000e+02  -5.0078560e+00  -9.7586318e-01   1.7617742e+00   4.1742337e+00
   2.9410000e+02  -4.8693309e+00  -1.0510160e+00   1.6176571e+00   4.0862444e+00
   2.9420000e+02  -4.7366132e+00  -1.1293973e+00   1.4666166e+00   3.9945414e+00
   2.9430000e+02  -4.6100222e+00  -1.2110713e+00   1.3084730e+00   3.8990661e+00
   2.9440000e+02  -4.4898203e+00  -1.2961037e+00   1.1430315e+00   3.7997577e+00
   2.9450000e+02  -4.3762222e+00  -1.3845622e+00   9.7008065e-01   3.6965537e+00
   2.9460000e+02  -4.2694030e+00  -1.4765158e+00   7.8939079e-01   3.5893892e+00
   2.9470000e+02  -4.1695050e+00  -1.5720357e+00   6.0071266e-01   3.4781976e+00
   2.9480000e+02  -4.0766440e+00  -1.6711948e+00   4.0377543e-01   3.3629098e+00
   2.9490000e+02  -3.9909145e+00  -1.7740677e+00   1.9828457e-01   3.2434548e+00
   2.9500000e+02  -3.9123942e+00  -1.8807312e+00  -1.6080477e-02   3.1197598e+00
   2.9510000e+02  -3.8411478e+00  -1.9912638e+00  -2.3966898e-01   2.9917496e+00
   2.9520000e+02  -3.7772304e+00  -2.1057459e+00  -4.7286200e-01   2.8593475e+00
   2.9530000e+02  -3.7206903e+00  -2.2242596e+00  -7.1607587e-01   2.7224748e+00
   2.9540000e+02  -3.6715717e+00  -2.3468890e+00  -9.6976616e-01   2.5810514e+00
   2.9550000e+02  -3.6299168e+00  -2.4737196e+00  -1.2344323e+00   2.4349960e+00
   2.9560000e+02  -3.5957673e+00  -2.6048383e+00  -1.5106227e+00   2.2842263e+00
   2.9570000e+02  -3.5691668e+00  -2.7403333e+00  -1.7989411e+00   2.1286594e+00
   2.9580000e+02  -3.5501617e+00  -2.8802936e+00  -2.1000530e+00   1.9682129e+00
   2.9590000e+02  -3.5388028e+00  -3.0248087e+00  -2.4146945e+00   1.8028046e+00
   2.9600000e+02  -3.5351466e+00  -3.1739683e+00  -2.7436810e+00   1.6323544e+00
   2.9610000e+02  -3.5392560e+00  -3.3278612e+00  -3.0879187e+00   1.4567846e+00
   2.9620000e+02  -3.5512022e+00  -3.4865749e+00  -3.4484170e+00   1.2760215e+00
   2.9630000e+02  -3.5710649e+00  -3.6501948e+00  -3.8263037e+00   1.0899970e+00
   2.9640000e+02  -3.5989339e+00  -3.8188023e+00  -4.2228423e+00   8.9865028e-01
   2.9650000e+02  -3.6349100e+00  -3.9924744e+00  -4.6394525e+00   7.0193050e-01
   2.9660000e+02  -3.6791057e+00  -4.1712810e+00  -5.0777342e+00   4.9979926e-01
   2.9670000e+02  -3.7316469e+00  -4.3552834e+00  -5.5394947e+00   2.9223414e-01
   2.9680000e+02  -3.7926737e+00  -4.5445316e+00  -6.0267810e+00   7.9232742e-02
   2.9690000e+02  -3.8623414e+00  -4.7390610e+00  -6.5419152e+00  -1.3918238e-01
   2.9700000e+02  -3.9408225e+00  -4.9388890e+00  -7.0875337e+00  -3.6295791e-01
   2.9710000e+02  -4.0283072e+00  -5.1440103e+00  -7.6666272e+00  -5.9200280e-01
   2.9720000e+02  -4.1250057e+00  -5.3543914e+00  -8.2825764e+00  -8.2618001e-01
   2.9730000e+02  -4.2311495e+00  -5.5699650e+00  -8.9391717e+00  -1.0652967e+00
   2.9740000e+02  -4.3469935e+00  -5.7906212e+00  -9.6405945e+00  -1.3090929e+00
   2.9750000e+02  -4.4728175e+00  -6.0161999e+00  -1.0391314e+01  -1.5572280e+00
   2.9760000e+02  -4.6089293e+00  -6.2464790e+00  -1.1195809e+01  -1.8092656e+00
   2.9770000e+02  -4.7556664e+00  -6.4811630e+00  -1.2057936e+01  -2.0646557e+00
   2.9780000e+02  -4.9133990e+00  -6.7198683e+00  -1.2979607e+01  -2.3227153e+00
   2.9790000e+02  -5.0825333e+00  -6.9621072e+00  -1.3958117e+01  -2.5826068e+00
   2.9800000e+02  -5.2635145e+00  -7.2072691e+00  -1.4981034e+01  -2.8433145e+00
   2.9810000e+02  -5.4568303e+00  -7.4546001e+00  -1.6017096e+01  -3.1036211e+00
   2.9820000e+02  -5.6630155e+00  -7.7031811e+00  -1.7002568e+01  -3.3620844e+00
   2.9830000e+02  -5.8826556e+00  -7.9519043e+00  -1.7828748e+01  -3.6170167e+00
   2.9840000e+02  -6.1163918e+00  -8.1994498e+00  -1.8351651e+01  -3.8664699e+00
   2.9850000e+02  -6.3649254e+00  -8.4442640e+00  -1.8450882e+01  -4.1082288e+00
   2.9860000e+02  -6.6290229e+00  -8.6845421e+00  -1.8111263e+01  -4.3398187e+00
   2.9870000e+02  -6.9095204e+00  -8.9182169e+00  -1.7434944e+01  -4.5585304e+00
   2.9880000e+02  -7.2073273e+00  -9.1429596e+00  -1.6567634e+01  -4.7614687e+00
   2.9890000e+02  -7.5234294e+00  -9.3561958e+00  -1.5628631e+01  -4.9456271e+00
   2.9900000e+02  -7.8588880e+00  -9.5551415e+00  -1.4691390e+01  -5.1079907e+00
   2.9910000e+02  -8.2148366e+00  -9.7368646e+00  -1.3793408e+01  -5.2456646e+00
   2.9920000e+02  -8.5924695e+00  -9.8983724e+00  -1.2950530e+01  -5.3560208e+00
   2.9930000e+02  -8.9930191e+00  -1.0036727e+01  -1.2167159e+01  -5.4368515e+00
   2.9940000e+02  -9.4177165e+00  -1.0149184e+01  -1.1442159e+01  -5.4865124e+00
   2.9950000e+02  -9.8677231e+00  -1.0233337e+01  -1.0771980e+01  -5.5040373e+00
   2.9960000e+02  -1.0344019e+01  -1.0287272e+01  -1.0152218e+01  -5.4892099e+00
   2.9970000e+02  -1.0847221e+01  -1.0309692e+01  -9.5783758e+00  -5.4425789e+00
   2.9980000e+02  -1.1377303e+01  -1.0300013e+01  -9.0461951e+00  -5.3654169e+00
   2.9990000e+02  -1.1933148e+01  -1.0258405e+01  -8.5517966e+00  -5.2596282e+00
   3.0000000e+02  -1.2511880e+01  -1.0185780e+01  -8.0917109e+00  -5.1276186e+00
   3.0010000e+02  -1.3107871e+01  -1.0083726e+01  -7.6628648e+00  -4.9721454e+00
   3.0020000e+02  -1.3711353e+01  -9.9543959e+00  -7.2625486e+00  -4.7961655e+00
   3.0030000e+02  -1.4306650e+01  -9.8003645e+00  -6.8883764e+00  -4.6026953e+00
   3.0040000e+02  -1.4870320e+01  -9.6244819e+00  -6.5382462e+00  -4.3946935e+00
   3.0050000e+02  -1.5370055e+01  -9.4297258e+00  -6.2103035e+00  -4.1749701e+00
   3.0060000e+02  -1.5765989e+01  -9.2190738e+00  -5.9029087e+00  -3.9461248e+00
   3.0070000e+02  -1.6016328e+01  -8.9954004e+00  -5.6146079e+00  -3.7105087e+00
   3.0080000e+02  -1.6087639e+01  -8.7614010e+00  -5.3441091e+00  -3.4702083e+00
   3.0090000e+02  -1.5966070e+01  -8.5195425e+00  -5.0902602e+00  -3.2270444e+00
   3.0100000e+02  -1.5662738e+01  -8.2720370e+00  -4.8520314e+00  -2.9825836e+00
   3.0110000e+02  -1.5209361e+01  -8.0208328e+00  -4.6284995e+00  -2.7381555e+00
   3.0120000e+02  -1.4647340e+01  -7.7676199e+00  -4.4188346e+00  -2.4948751e+00
   3.0130000e+02  -1.4017097e+01  -7.5138445e+00  -4.2222887e+00  -2.2536666e+00
   3.0140000e+02  -1.3351878e+01  -7.2607282e+00  -4.0381864e+00  -2.0152867e+00
   3.0150000e+02  -1.2676056e+01  -7.0092913e+00  -3.8659156e+00  -1.7803475e+00
   3.0160000e+02  -1.2006052e+01  -6.7603760e+00  -3.7049213e+00  -1.5493371e+00
   3.0170000e+02  -1.1352166e+01  -6.5146694e+00  -3.5546985e+00  -1.3226383e+00
   3.0180000e+02  -1.0720377e+01  -6.2727249e+00  -3.4147871e+00  -1.1005452e+00
   3.0190000e+02  -1.0113775e+01  -6.0349818e+00  -3.2847675e+00  -8.8327782e-01
   3.0200000e+02  -9.5335998e+00  -5.8017827e+00  -3.1642557e+00  -6.7099423e-01
   3.0210000e+02  -8.9799363e+00  -5.5733892e+00  -3.0529004e+00  -4.6380145e-01
   3.0220000e+02  -8.4521845e+00  -5.3499950e+00  -2.9503794e+00  -2.6176449e-01
   3.0230000e+02  -7.9493561e+00  -5.1317374e+00  -2.8563972e+00  -6.4913965e-02
   3.0240000e+02  -7.4702647e+00  -4.9187072e+00  -2.7706820e+00   1.2674743e-01
   3.0250000e+02  -7.0136432e+00  -4.7109571e+00  -2.6929840e+00   3.1323951e-01
   3.0260000e+02  -6.5782167e+00  -4.5085082e+00  -2.6230731e+00   4.9460010e-01
   3.0270000e+02  -6.1627444e+00  -4.3113569e+00  -2.5607376e+00   6.7088125e-01
   3.0280000e+02  -5.7660438e+00  -4.1194789e+00  -2.5057823e+00   8.4214614e-01
   3.0290000e+02  -5.3870025e+00  -3.9328336e+00  -2.4580271e+00   1.0084665e+00
   3.0300000e+02  -5.0245836e+00  -3.7513679e+00  -2.4173062e+00   1.1699204e+00
   3.0310000e+02  -4.6778250e+00  -3.5750186e+00  -2.3834663e+00   1.3265906e+00
   3.0320000e+02  -4.3458378e+00  -3.4037148e+00  -2.3563664e+00   1.4785630e+00
   3.0330000e+02  -4.0278023e+00  -3.2373802e+00  -2.3358763e+00   1.6259256e+00
   3.0340000e+02  -3.7229633e+00  -3.0759344e+00  -2.3218759e+00   1.7687672e+00
   3.0350000e+02  -3.4306256e+00  -2.9192942e+00  -2.3142545e+00   1.9071771e+00
   3.0360000e+02  -3.1501489e+00  -2.7673749e+00  -2.3129103e+00   2.0412442e+00
   3.0370000e+02  -2.8809432e+00  -2.6200910e+00  -2.3177494e+00   2.1710562e+00
   3.0380000e+02  -2.6224646e+00  -2.4773569e+00  -2.3286855e+00   2.2966998e+00
   3.0390000e+02  -2.3742113e+00  -2.3390875e+00  -2.3456391e+00   2.4182600e+00
   3.0400000e+02  -2.1357197e+00  -2.2051990e+00  -2.3685374e+00   2.5358198e+00
   3.0410000e+02  -1.9065611e+00  -2.0756087e+00  -2.3973132e+00   2.6494604e+00
   3.0420000e+02  -1.6863385e+00  -1.9502355e+00  -2.4319051e+00   2.7592606e+00
   3.0430000e+02  -1.4746841e+00  -1.8290004e+00  -2.4722565e+00   2.8652968e+00
   3.0440000e+02  -1.2712563e+00  -1.7118262e+00  -2.5183157e+00   2.9676433e+00
   3.0450000e+02  -1.0757379e+00  -1.5986381e+00  -2.5700349e+00   3.0663717e+00
   3.0460000e+02  -8.8783370e-01  -1.4893634e+00  -2.6273703e+00   3.1615514e+00
   3.0470000e+02  -7.0726889e-01  -1.3839317e+00  -2.6902814e+00   3.2532491e+00
   3.0480000e+02  -5.3378710e-01  -1.2822750e+00  -2.7587307e+00   3.3415293e+00
   3.0490000e+02  -3.6714909e-01  -1.1843278e+00  -2.8326830e+00   3.4264538e+00
   3.0500000e+02  -2.0713129e-01  -1.0900266e+00  -2.9121054e+00   3.5080824e+00
   3.0510000e+02  -5.3524592e-02  -9.9931057e-01  -2.9969665e+00   3.5864721e+00
   3.0520000e+02   9.3866811e-02  -9.1212111e-01  -3.0872360e+00   3.6616780e+00
   3.0530000e+02   2.3522641e-01  -8.2840188e-01  -3.1828839e+00   3.7337525e+00
   3.0540000e+02   3.7072630e-01  -7.4809883e-01  -3.2838806e+00   3.8027461e+00
   3.0550000e+02   5.0052807e-01  -6.7116010e-01  -3.3901955e+00   3.8687069e+00
   3.0560000e+02   6.2478351e-01  -5.9753602e-01  -3.5017967e+00   3.9316811e+00
   3.0570000e+02   7.4363531e-01  -5.2717905e-01  -3.6186501e+00   3.9917127e+00
   3.0580000e+02   8.5721775e-01  -4.6004372e-01  -3.7407188e+00   4.0488434e+00
   3.0590000e+02   9.6565720e-01  -3.9608661e-01  -3.8679619e+00   4.1031134e+00
   3.0600000e+02   1.0690727e+00  -3.3526625e-01  -4.0003334e+00   4.1545605e+00
   3.0610000e+02   1.1675765e+00  -2.7754316e-01  -4.1377816e+00   4.2032209e+00
   3.0620000e+02   1.2612742e+00  -2.2287969e-01  -4.2802470e+00   4.2491287e+00
   3.0630000e+02   1.3502656e+00  -1.7124010e-01  -4.4276617e+00   4.2923165e+00
   3.0640000e+02   1.4346449e+00  -1.2259042e-01  -4.5799471e+00   4.3328148e+00
   3.0650000e+02   1.5145007e+00  -7.6898438e-02  -4.7370128e+00   4.3706525e+00
   3.0660000e+02   1.5899170e+00  -3.4133688e-02  -4.8987541e+00   4.4058568e+00
   3.0670000e+02   1.6609726e+00   5.7326243e-03  -5.0650502e+00   4.4384532e+00
   3.0680000e+02   1.7277424e+00   4.2727638e-02  -5.2357617e+00   4.4684657e+00
   3.0690000e+02   1.7902966e+00   7.6876876e-02  -5.4107283e+00   4.4959163e+00
   3.0700000e+02   1.8487017e+00   1.0820428e-01  -5.5897654e+00   4.5208258e+00
   3.0710000e+02   1.9030205e+00   1.3673222e-01  -5.7726616e+00   4.5432134e+00
   3.0720000e+02   1.9533119e+00   1.6248156e-01  -5.9591752e+00   4.5630966e+00
   3.0730000e+02   1.9996316e+00   1.8547165e-01  -6.1490307e+00   4.5804914e+00
   3.0740000e+02   2.0420322e+00   2.0572034e-01  -6.3419154e+00   4.5954124e+00
   3.0750000e+02   2.0805627e+00   2.2324405e-01  -6.5374753e+00   4.6078728e+00
   3.0760000e+02   2.1152697e+00   2.3805772e-01  -6.7353117e+00   4.6178840e+00
   3.0770000e+02   2.1461966e+00   2.5017489e-01  -6.9349774e+00   4.6254564e+00
   3.0780000e+02   2.1733841e+00   2.5960768e-01  -7.1359729e+00   4.6305985e+00
   3.0790000e+02   2.1968705e+00   2.6636677e-01  -7.3377441e+00   4.6333177e+00
   3.0800000e+02   2.2166913e+00   2.7046150e-01  -7.5396789e+00   4.6336199e+00
   3.0810000e+02   2.2328796e+00   2.7189978e-01  -7.7411066e+00   4.6315094e+00
   3.0820000e+02   2.2454663e+00   2.7068813e-01  -7.9412972e+00   4.6269893e+00
   3.0830000e+02   2.2544800e+00   2.6683171e-01  -8.1394623e+00   4.6200611e+00
   3.0840000e+02   2.2599469e+00   2.6033429e-01  -8.3347590e+00   4.6107250e+00
   3.0850000e+02   2.2618911e+00   2.5119822e-01  -8.5262948e+00   4.5989797e+00
   3.0860000e+02   2.2603347e+00   2.3942449e-01  -8.7131361e+00   4.5848225e+00
   3.0870000e+02   2.2552977e+00   2.2501266e-01  -8.8943191e+00   4.5682491e+00
   3.0880000e+02   2.2467979e+00   2.0796089e-01  -9.0688637e+00   4.5492539e+00
   3.0890000e+02   2.2348514e+00   1.8826590e-01  -9.2357909e+00   4.5278298e+00
   3.0900000e+02   2.2194722e+00   1.6592297e-01  -9.3941426e+00   4.5039682e+00
   3.0910000e+02   2.2006722e+00   1.4092590e-01  -9.5430040e+00   4.4776588e+00
   3.0920000e+02   2.1784618e+00   1.1326701e-01  -9.6815273e+00   4.4488901e+00
   3.0930000e+02   2.1528490e+00   8.2937116e-02  -9.8089559e+00   4.4176487e+00
   3.0940000e+02   2.1238404e+00   4.9925468e-02  -9.9246481e+00   4.3839198e+00
   3.0950000e+02   2.0914404e+00   1.4219751e-02  -1.0028099e+01   4.3476868e+00
   3.0960000e+02   2.0556517e+00  -2.4193965e-02  -1.0118957e+01   4.3089316e+00
   3.0970000e+02   2.0164749e+00  -6.5331262e-02  -1.0197040e+01   4.2676343e+00
   3.0980000e+02   1.9739089e+00  -1.0920942e-01  -1.0262340e+01   4.2237733e+00
   3.0990000e+02   1.9279507e+00  -1.5584746e-01  -1.0315026e+01   4.1773251e+00
   3.1000000e+02   1.8785952e+00  -2.0526620e-01  -1.0355440e+01   4.1282644e+00
   3.1010000e+02   1.8258354e+00  -2.5748831e-01  -1.0384085e+01   4.0765640e+00
   3.1020000e+02   1.7696625e+00  -3.1253838e-01  -1.0401608e+01   4.0221946e+00
   3.1030000e+02   1.7100655e+00  -3.7044298e-01  -1.0408783e+01   3.9651252e+00
   3.1040000e+02   1.6470313e+00  -4.3123073e-01  -1.0406486e+01   3.9053222e+00
   3.1050000e+02   1.5805448e+00  -4.9493239e-01  -1.0395672e+01   3.8427501e+00
   3.1060000e+02   1.5105888e+00  -5.6158095e-01  -1.0377348e+01   3.7773711e+00
   3.1070000e+02   1.4371436e+00  -6.3121168e-01  -1.0352558e+01   3.7091450e+00
   3.1080000e+02   1.3601875e+00  -7.0386229e-01  -1.0322351e+01   3.6380289e+00
   3.1090000e+02   1.2796963e+00  -7.7957301e-01  -1.0287775e+01   3.5639777e+00
   3.1100000e+02   1.1956433e+00  -8.5838668e-01  -1.0249850e+01   3.4869432e+00
   3.1110000e+02   1.1079994e+00  -9.4034894e-01  -1.0209566e+01   3.4068746e+00
   3.1120000e+02   1.0167326e+00  -1.0255083e+00  -1.0167867e+01   3.3237181e+00
   3.1130000e+02   9.2180836e-01  -1.1139164e+00  -1.0125647e+01   3.2374167e+00
   3.1140000e+02   8.2318925e-01  -1.2056279e+00  -1.0083747e+01   3.1479100e+00
   3.1150000e+02   7.2083472e-01  -1.3007010e+00  -1.0042953e+01   3.0551344e+00
   3.1160000e+02   6.1470111e-01  -1.3991975e+00  -1.0003996e+01   2.9590223e+00
   3.1170000e+02   5.0474142e-01  -1.5011828e+00  -9.9675503e+00   2.8595026e+00
   3.1180000e+02   3.9090518e-01  -1.6067265e+00  -9.9342415e+00   2.7564998e+00
   3.1190000e+02   2.7313820e-01  -1.7159023e+00  -9.9046457e+00   2.6499341e+00
   3.1200000e+02   1.5138240e-01  -1.8287885e+00  -9.8792947e+00   2.5397211e+00
   3.1210000e+02   2.5575606e-02  -1.9454680e+00  -9.8586796e+00   2.4257715e+00
   3.1220000e+02  -1.0434877e-01  -2.0660289e+00  -9.8432560e+00   2.3079909e+00
   3.1230000e+02  -2.3846193e-01  -2.1905649e+00  -9.8334474e+00   2.1862790e+00
   3.1240000e+02  -3.7684002e-01  -2.3191752e+00  -9.8296501e+00   2.0605297e+00
   3.1250000e+02  -5.1956449e-01  -2.4519653e+00  -9.8322377e+00   1.9306307e+00
   3.1260000e+02  -6.6672235e-01  -2.5890474e+00  -9.8415646e+00   1.7964625e+00
   3.1270000e+02  -8.1840669e-01  -2.7305409e+00  -9.8579710e+00   1.6578985e+00
   3.1280000e+02  -9.7471700e-01  -2.8765727e+00  -9.8817861e+00   1.5148041e+00
   3.1290000e+02  -1.1357597e+00  -3.0272778e+00  -9.9133324e+00   1.3670363e+00
   3.1300000e+02  -1.3016487e+00  -3.1828005e+00  -9.9529293e+00   1.2144428e+00
   3.1310000e+02  -1.4725059e+00  -3.3432944e+00  -1.0000897e+01   1.0568614e+00
   3.1320000e+02  -1.6484617e+00  -3.5089234e+00  -1.0057560e+01   8.9411945e-01
   3.1330000e+02  -1.8296562e+00  -3.6798627e+00  -1.0123251e+01   7.2603229e-01
   3.1340000e+02  -2.0162393e+00  -3.8562999e+00  -1.0198314e+01   5.5240286e-01
   3.1350000e+02  -2.2083720e+00  -4.0384355e+00  -1.0283109e+01   3.7302034e-01
   3.1360000e+02  -2.4062274e+00  -4.2264847e+00  -1.0378017e+01   1.8765893e-01
   3.1370000e+02  -2.6099916e+00  -4.4206782e+00  -1.0483443e+01  -3.9235187e-03
   3.1380000e+02  -2.8198647e+00  -4.6212641e+00  -1.0599819e+01  -2.0198701e-01
   3.1390000e+02  -3.0360627e+00  -4.8285092e+00  -1.0727613e+01  -4.0681117e-01
   3.1400000e+02  -3.2588185e+00  -5.0427011e+00  -1.0867333e+01  -6.1869714e-01
   3.1410000e+02  -3.4883841e+00  -5.2641501e+00  -1.1019531e+01  -8.3796975e-01
   3.1420000e+02  -3.7250317e+00  -5.4931915e+00  -1.1184816e+01  -1.0649800e+00
   3.1430000e+02  -3.9690569e+00  -5.7301885e+00  -1.1363855e+01  -1.3001077e+00
   3.1440000e+02  -4.2207805e+00  -5.9755347e+00  -1.1557389e+01  -1.5437649e+00
   3.1450000e+02  -4.4805514e+00  -6.2296580e+00  -1.1766239e+01  -1.7963988e+00
   3.1460000e+02  -4.7487501e+00  -6.4930239e+00  -1.1991325e+01  -2.0584964e+00
   3.1470000e+02  -5.0257918e+00  -6.7661401e+00  -1.2233673e+01  -2.3305889e+00
   3.1480000e+02  -5.3121316e+00  -7.0495616e+00  -1.2494443e+01  -2.6132565e+00
   3.1490000e+02  -5.6082684e+00  -7.3438959e+00  -1.2774942e+01  -2.9071347e+00
   3.1500000e+02  -5.9147511e+00  -7.6498100e+00  -1.3076658e+01  -3.2129211e+00
   3.1510000e+02  -6.2321853e+00  -7.9680372e+00  -1.3401288e+01  -3.5313828e+00
   3.1520000e+02  -6.5612409e+00  -8.2993860e+00  -1.3750779e+01  -3.8633654e+00
   3.1530000e+02  -6.9026609e+00  -8.6447497e+00  -1.4127374e+01  -4.2098031e+00
   3.1540000e+02  -7.2572730e+00  -9.0051173e+00  -1.4533678e+01  -4.5717299e+00
   3.1550000e+02  -7.6260015e+00  -9.3815863e+00  -1.4972728e+01  -4.9502929e+00
   3.1560000e+02  -8.0098831e+00  -9.7753769e+00  -1.5448089e+01  -5.3467662e+00
   3.1570000e+02  -8.4100855e+00  -1.0187848e+01  -1.5963968e+01  -5.7625674e+00
   3.1580000e+02  -8.8279289e+00  -1.0620516e+01  -1.6525366e+01  -6.1992746e+00
   3.1590000e+02  -9.2649137e+00  -1.1075071e+01  -1.7138250e+01  -6.6586440e+00
   3.1600000e+02  -9.7227538e+00  -1.1553401e+01  -1.7809771e+01  -7.1426273e+00
   3.1610000e+02  -1.0203417e+01  -1.2057605e+01  -1.8548496e+01  -7.6533843e+00
   3.1620000e+02  -1.0709177e+01  -1.2590012e+01  -1.9364620e+01  -8.1932886e+00
   3.1630000e+02  -1.1242677e+01  -1.3153181e+01  -2.0270005e+01  -8.7649142e+00
   3.1640000e+02  -1.1807010e+01  -1.3749881e+01  -2.1277673e+01  -9.3709892e+00
   3.1650000e+02  -1.2405825e+01  -1.4383034e+01  -2.2399710e+01  -1.0014287e+01
   3.1660000e+02  -1.3043457e+01  -1.5055565e+01  -2.3640931e+01  -1.0697404e+01
   3.1670000e+02  -1.3725100e+01  -1.5770122e+01  -2.4981715e+01  -1.1422334e+01
   3.1680000e+02  -1.4457031e+01  -1.6528513e+01  -2.6336839e+01  -1.2189683e+01
   3.1690000e+02  -1.5246899e+01  -1.7330687e+01  -2.7482664e+01  -1.2997264e+01
   3.1700000e+02  -1.6104090e+01  -1.8172889e+01  -2.8033955e+01  -1.3837669e+01
   3.1710000e+02  -1.7040191e+01  -1.9044492e+01  -2.7697623e+01  -1.4694297e+01
   3.1720000e+02  -1.8069481e+01  -1.9922902e+01  -2.6619990e+01  -1.5535527e+01
   3.1730000e+02  -1.9209325e+01  -2.0766539e+01  -2.5200269e+01  -1.6308103e+01
   3.1740000e+02  -2.0479831e+01  -2.1508289e+01  -2.3730434e+01  -1.6934471e+01
   3.1750000e+02  -2.1900932e+01  -2.2057280e+01  -2.2338717e+01  -1.7324004e+01
   3.1760000e+02  -2.3481087e+01  -2.2321016e+01  -2.1062924e+01  -1.7405168e+01
   3.1770000e+02  -2.5181007e+01  -2.2247609e+01  -1.9904519e+01  -1.7163511e+01
   3.1780000e+02  -2.6817046e+01  -2.1857123e+01  -1.8853006e+01  -1.6650566e+01
   3.1790000e+02  -2.7917613e+01  -2.1228843e+01  -1.7895283e+01  -1.5953966e+01
   3.1800000e+02  -2.7903443e+01  -2.0458700e+01  -1.7018891e+01  -1.5159250e+01
   3.1810000e+02  -2.6815789e+01  -1.9626030e+01  -1.6212946e+01  -1.4329983e+01
   3.1820000e+02  -2.5252821e+01  -1.8783700e+01  -1.5468239e+01  -1.3506040e+01
   3.1830000e+02  -2.3654978e+01  -1.7962173e+01  -1.4777065e+01  -1.2709465e+01
   3.1840000e+02  -2.2184896e+01  -1.7176869e+01  -1.4132991e+01  -1.1950905e+01
   3.1850000e+02  -2.0874113e+01  -1.6434240e+01  -1.3530629e+01  -1.1234351e+01
   3.1860000e+02  -1.9712007e+01  -1.5735762e+01  -1.2965445e+01  -1.0560145e+01
   3.1870000e+02  -1.8678308e+01  -1.5080324e+01  -1.2433603e+01  -9.9267505e+00
   3.1880000e+02  -1.7753087e+01  -1.4465580e+01  -1.1931834e+01  -9.3317608e+00
   3.1890000e+02  -1.6919265e+01  -1.3888686e+01  -1.1457338e+01  -8.7724447e+00
   3.1900000e+02  -1.6162819e+01  -1.3346697e+01  -1.1007700e+01  -8.2460423e+00
   3.1910000e+02  -1.5472377e+01  -1.2836763e+01  -1.0580825e+01  -7.7499122e+00
   3.1920000e+02  -1.4838713e+01  -1.2356225e+01  -1.0174885e+01  -7.2815997e+00
   3.1930000e+02  -1.4254301e+01  -1.1902648e+01  -9.7882793e+00  -6.8388610e+00
   3.1940000e+02  -1.3712955e+01  -1.1473830e+01  -9.4195950e+00  -6.4196640e+00
   3.1950000e+02  -1.3209547e+01  -1.1067787e+01  -9.0675827e+00  -6.0221783e+00
   3.1960000e+02  -1.2739786e+01  -1.0682742e+01  -8.7311309e+00  -5.6447584e+00
   3.1970000e+02  -1.2300057e+01  -1.0317101e+01  -8.4092475e+00  -5.2859271e+00
   3.1980000e+02  -1.1887286e+01  -9.9694350e+00  -8.1010434e+00  -4.9443569e+00
   3.1990000e+02  -1.1498841e+01  -9.6384628e+00  -7.8057187e+00  -4.6188543e+00
   3.2000000e+02  -1.1132453e+01  -9.3230323e+00  -7.5225517e+00  -4.3083444e+00
   3.2010000e+02  -1.0786151e+01  -9.0221062e+00  -7.2508890e+00  -4.0118571e+00
   3.2020000e+02  -1.0458217e+01  -8.7347486e+00  -6.9901372e+00  -3.7285152e+00
   3.2030000e+02  -1.0147140e+01  -8.4601129e+00  -6.7397562e+00  -3.4575241e+00
   3.2040000e+02  -9.8515867e+00  -8.1974320e+00  -6.4992528e+00  -3.1981621e+00
   3.2050000e+02  -9.5703746e+00  -7.9460087e+00  -6.2681758e+00  -2.9497724e+00
   3.2060000e+02  -9.3024495e+00  -7.7052081e+00  -6.0461113e+00  -2.7117558e+00
   3.2070000e+02  -9.0468683e+00  -7.4744509e+00  -5.8326789e+00  -2.4835647e+00
   3.2080000e+02  -8.8027830e+00  -7.2532070e+00  -5.6275282e+00  -2.2646975e+00
   3.2090000e+02  -8.5694288e+00  -7.0409904e+00  -5.4303359e+00  -2.0546938e+00
   3.2100000e+02  -8.3461133e+00  -6.8373547e+00  -5.2408032e+00  -1.8531299e+00
   3.2110000e+02  -8.1322074e+00  -6.6418891e+00  -5.0586534e+00  -1.6596154e+00
   3.2120000e+02  -7.9271380e+00  -6.4542143e+00  -4.8836300e+00  -1.4737900e+00
   3.2130000e+02  -7.7303811e+00  -6.2739800e+00  -4.7154948e+00  -1.2953202e+00
   3.2140000e+02  -7.5414562e+00  -6.1008618e+00  -4.5540263e+00  -1.1238969e+00
   3.2150000e+02  -7.3599218e+00  -5.9345585e+00  -4.3990183e+00  -9.5923331e-01
   3.2160000e+02  -7.1853711e+00  -5.7747906e+00  -4.2502788e+00  -8.0106254e-01
   3.2170000e+02  -7.0174281e+00  -5.6212975e+00  -4.1076284e+00  -6.4913607e-01
   3.2180000e+02  -6.8557447e+00  -5.4738364e+00  -3.9709000e+00  -5.0322201e-01
   3.2190000e+02  -6.6999978e+00  -5.3321804e+00  -3.8399371e+00  -3.6310367e-01
   3.2200000e+02  -6.5498870e+00  -5.1961173e+00  -3.7145936e+00  -2.2857822e-01
   3.2210000e+02  -6.4051322e+00  -5.0654480e+00  -3.5947328e+00  -9.9455580e-02
   3.2220000e+02  -6.2654718e+00  -4.9399859e+00  -3.4802266e+00   2.4442724e-02
   3.2230000e+02  -6.1306614e+00  -4.8195554e+00  -3.3709554e+00   1.4328445e-01
   3.2240000e+02  -6.0004715e+00  -4.7039913e+00  -3.2668068e+00   2.5722755e-01
   3.2250000e+02  -5.8746870e+00  -4.5931377e+00  -3.1676758e+00   3.6642093e-01
   3.2260000e+02  -5.7531055e+00  -4.4868475e+00  -3.0734641e+00   4.7100519e-01
   3.2270000e+02  -5.6355363e+00  -4.3849814e+00  -2.9840793e+00   5.7111324e-01
   3.2280000e+02  -5.5217998e+00  -4.2874077e+00  -2.8994354e+00   6.6687093e-01
   3.2290000e+02  -5.4117260e+00  -4.1940013e+00  -2.8194516e+00   7.5839760e-01
   3.2300000e+02  -5.3051544e+00  -4.1046433e+00  -2.7440525e+00   8.4580654e-01
   3.2310000e+02  -5.2019330e+00  -4.0192208e+00  -2.6731677e+00   9.2920547e-01
   3.2320000e+02  -5.1019175e+00  -3.9376259e+00  -2.6067314e+00   1.0086970e+00
   3.2330000e+02  -5.0049710e+00  -3.8597558e+00  -2.5446824e+00   1.0843789e+00
   3.2340000e+02  -4.9109635e+00  -3.7855123e+00  -2.4869638e+00   1.1563446e+00
   3.2350000e+02  -4.8197712e+00  -3.7148012e+00  -2.4335228e+00   1.2246836e+00
   3.2360000e+02  -4.7312763e+00  -3.6475322e+00  -2.3843103e+00   1.2894813e+00
   3.2370000e+02  -4.6453664e+00  -3.5836187e+00  -2.3392813e+00   1.3508200e+00
   3.2380000e+02  -4.5619345e+00  -3.5229772e+00  -2.2983943e+00   1.4087785e+00
   3.2390000e+02  -4.4808782e+00  -3.4655273e+00  -2.2616112e+00   1.4634330e+00
   3.2400000e+02  -4.4020999e+00  -3.4111914e+00  -2.2288974e+00   1.5148566e+00
   3.2410000e+02  -4.3255062e+00  -3.3598943e+00  -2.2002216e+00   1.5631202e+00
   3.2420000e+02  -4.2510077e+00  -3.3115634e+00  -2.1755556e+00   1.6082923e+00
   3.2430000e+02  -4.1785190e+00  -3.2661279e+00  -2.1548744e+00   1.6504394e+00
   3.2440000e+02  -4.1079583e+00  -3.2235192e+00  -2.1381561e+00   1.6896260e+00
   3.2450000e+02  -4.0392470e+00  -3.1836703e+00  -2.1253816e+00   1.7259148e+00
   3.2460000e+02  -3.9723103e+00  -3.1465160e+00  -2.1165350e+00   1.7593673e+00
   3.2470000e+02  -3.9070760e+00  -3.1119922e+00  -2.1116030e+00   1.7900432e+00
   3.2480000e+02  -3.8434753e+00  -3.0800363e+00  -2.1105755e+00   1.8180012e+00
   3.2490000e+02  -3.7814421e+00  -3.0505869e+00  -2.1134450e+00   1.8432989e+00
   3.2500000e+02  -3.7209130e+00  -3.0235835e+00  -2.1202069e+00   1.8659929e+00
   3.2510000e+02  -3.6618274e+00  -2.9989664e+00  -2.1308594e+00   1.8861389e+00
   3.2520000e+02  -3.6041272e+00  -2.9766768e+00  -2.1454036e+00   1.9037921e+00
   3.2530000e+02  -3.5477566e+00  -2.9566565e+00  -2.1638434e+00   1.9190070e+00
   3.2540000e+02  -3.4926624e+00  -2.9388476e+00  -2.1861855e+00   1.9318376e+00
   3.2550000e+02  -3.4387937e+00  -2.9231929e+00  -2.2124395e+00   1.9423379e+00
   3.2560000e+02  -3.3861016e+00  -2.9096355e+00  -2.2426179e+00   1.9505614e+00
   3.2570000e+02  -3.3345397e+00  -2.8981184e+00  -2.2767361e+00   1.9565616e+00
   3.2580000e+02  -3.2840634e+00  -2.8885850e+00  -2.3148124e+00   1.9603920e+00
   3.2590000e+02  -3.2346305e+00  -2.8809786e+00  -2.3568684e+00   1.9621063e+00
   3.2600000e+02  -3.1862005e+00  -2.8752426e+00  -2.4029286e+00   1.9617583e+00
   3.2610000e+02  -3.1387352e+00  -2.8713200e+00  -2.4530206e+00   1.9594023e+00
   3.2620000e+02  -3.0921980e+00  -2.8691538e+00  -2.5071755e+00   1.9550929e+00
   3.2630000e+02  -3.0465545e+00  -2.8686868e+00  -2.5654274e+00   1.9488853e+00
   3.2640000e+02  -3.0017720e+00  -2.8698611e+00  -2.6278140e+00   1.9408352e+00
   3.2650000e+02  -2.9578197e+00  -2.8726188e+00  -2.6943766e+00   1.9309991e+00
   3.2660000e+02  -2.9146686e+00  -2.8769013e+00  -2.7651600e+00   1.9194343e+00
   3.2670000e+02  -2.8722915e+00  -2.8826496e+00  -2.8402127e+00   1.9061989e+00
   3.2680000e+02  -2.8306629e+00  -2.8898040e+00  -2.9195872e+00   1.8913520e+00
   3.2690000e+02  -2.7897591e+00  -2.8983044e+00  -3.0033400e+00   1.8749535e+00
   3.2700000e+02  -2.7495580e+00  -2.9080900e+00  -3.0915317e+00   1.8570649e+00
   3.2710000e+02  -2.7100393e+00  -2.9190994e+00  -3.1842272e+00   1.8377482e+00
   3.2720000e+02  -2.6711844e+00  -2.9312705e+00  -3.2814960e+00   1.8170672e+00
   3.2730000e+02  -2.6329762e+00  -2.9445405e+00  -3.3834120e+00   1.7950865e+00
   3.2740000e+02  -2.5953993e+00  -2.9588460e+00  -3.4900542e+00   1.7718723e+00
   3.2750000e+02  -2.5584399e+00  -2.9741230e+00  -3.6015064e+00   1.7474920e+00
   3.2760000e+02  -2.5220857e+00  -2.9903067e+00  -3.7178576e+00   1.7220144e+00
   3.2770000e+02  -2.4863261e+00  -3.0073318e+00  -3.8392021e+00   1.6955097e+00
   3.2780000e+02  -2.4511519e+00  -3.0251323e+00  -3.9656399e+00   1.6680495e+00
   3.2790000e+02  -2.4165554e+00  -3.0436418e+00  -4.0972765e+00   1.6397068e+00
   3.2800000e+02  -2.3825306e+00  -3.0627933e+00  -4.2342234e+00   1.6105560e+00
   3.2810000e+02  -2.3490727e+00  -3.0825194e+00  -4.3765982e+00   1.5806727e+00
   3.2820000e+02  -2.3161785e+00  -3.1027524e+00  -4.5245244e+00   1.5501341e+00
   3.2830000e+02  -2.2838462e+00  -3.1234242e+00  -4.6781321e+00   1.5190185e+00
   3.2840000e+02  -2.2520753e+00  -3.1444666e+00  -4.8375572e+00   1.4874054e+00
   3.2850000e+02  -2.2208667e+00  -3.1658114e+00  -5.0029423e+00   1.4553756e+00
   3.2860000e+02  -2.1902227e+00  -3.1873904e+00  -5.1744359e+00   1.4230107e+00
   3.2870000e+02  -2.1601469e+00  -3.2091356e+00  -5.3521925e+00   1.3903933e+00
   3.2880000e+02  -2.1306442e+00  -3.2309791e+00  -5.5363722e+00   1.3576070e+00
   3.2890000e+02  -2.1017206e+00  -3.2528538e+00  -5.7271399e+00   1.3247357e+00
   3.2900000e+02  -2.0733835e+00  -3.2746930e+00  -5.9246649e+00   1.2918639e+00
   3.2910000e+02  -2.0456414e+00  -3.2964308e+00  -6.1291196e+00   1.2590765e+00
   3.2920000e+02  -2.0185040e+00  -3.3180023e+00  -6.3406780e+00   1.2264585e+00
   3.2930000e+02  -1.9919822e+00  -3.3393438e+00  -6.5595136e+00   1.1940946e+00
   3.2940000e+02  -1.9660878e+00  -3.3603928e+00  -6.7857969e+00   1.1620692e+00
   3.2950000e+02  -1.9408339e+00  -3.3810884e+00  -7.0196920e+00   1.1304662e+00
   3.2960000e+02  -1.9162345e+00  -3.4013712e+00  -7.2613519e+00   1.0993686e+00
   3.2970000e+02  -1.8923047e+00  -3.4211840e+00  -7.5109130e+00   1.0688581e+00
   3.2980000e+02  -1.8690605e+00  -3.4404715e+00  -7.7684876e+00   1.0390152e+00
   3.2990000e+02  -1.8465189e+00  -3.4591808e+00  -8.0341542e+00   1.0099184e+00
   3.3000000e+02  -1.8246978e+00  -3.4772613e+00  -8.3079461e+00   9.8164441e-01
   3.3010000e+02  -1.8036160e+00  -3.4946652e+00  -8.5898355e+00   9.5426741e-01
   3.3020000e+02  -1.7832931e+00  -3.5113476e+00  -8.8797149e+00   9.2785900e-01
   3.3030000e+02  -1.7637497e+00  -3.5272664e+00  -9.1773730e+00   9.0248780e-01
   3.3040000e+02  -1.7450069e+00  -3.5423830e+00  -9.4824647e+00   8.7821912e-01
   3.3050000e+02  -1.7270869e+00  -3.5566618e+00  -9.7944748e+00   8.5511471e-01
   3.3060000e+02  -1.7100124e+00  -3.5700710e+00  -1.0112673e+01   8.3323243e-01
   3.3070000e+02  -1.6938069e+00  -3.5825821e+00  -1.0436059e+01   8.1262599e-01
   3.3080000e+02  -1.6784947e+00  -3.5941703e+00  -1.0763303e+01   7.9334469e-01
   3.3090000e+02  -1.6641006e+00  -3.6048149e+00  -1.1092668e+01   7.7543320e-01
   3.3100000e+02  -1.6506501e+00  -3.6144986e+00  -1.1421935e+01   7.5893128e-01
   3.3110000e+02  -1.6381693e+00  -3.6232084e+00  -1.1748319e+01   7.4387366e-01
   3.3120000e+02  -1.6266850e+00  -3.6309351e+00  -1.2068393e+01   7.3028983e-01
   3.3130000e+02  -1.6162245e+00  -3.6376733e+00  -1.2378035e+01   7.1820395e-01
   3.3140000e+02  -1.6068157e+00  -3.6434216e+00  -1.2672405e+01   7.0763470e-01
   3.3150000e+02  -1.5984871e+00  -3.6481825e+00  -1.2945993e+01   6.9859525e-01
   3.3160000e+02  -1.5912675e+00  -3.6519625e+00  -1.3192757e+01   6.9109324e-01
   3.3170000e+02  -1.5851865e+00  -3.6547717e+00  -1.3406368e+01   6.8513073e-01
   3.3180000e+02  -1.5802742e+00  -3.6566237e+00  -1.3580582e+01   6.8070432e-01
   3.3190000e+02  -1.5765609e+00  -3.6575361e+00  -1.3709714e+01   6.7780515e-01
   3.3200000e+02  -1.5740777e+00  -3.6575295e+00  -1.3789156e+01   6.7641907e-01
   3.3210000e+02  -1.5728561e+00  -3.6566279e+00  -1.3815868e+01   6.7652674e-01
   3.3220000e+02  -1.5729280e+00  -3.6548587e+00  -1.3788726e+01   6.7810384e-01
   3.3230000e+02  -1.5743259e+00  -3.6522518e+00  -1.3708657e+01   6.8112125e-01
   3.3240000e+02  -1.5770826e+00  -3.6488402e+00  -1.3578528e+01   6.8554529e-01
   3.3250000e+02  -1.5812316e+00  -3.6446594e+00  -1.3402809e+01   6.9133798e-01
   3.3260000e+02  -1.5868068e+00  -3.6397471e+00  -1.3187097e+01   6.9845730e-01
   3.3270000e+02  -1.5938425e+00  -3.6341433e+00  -1.2937592e+01   7.0685748e-01
   3.3280000e+02  -1.6023735e+00  -3.6278900e+00  -1.2660618e+01   7.1648934e-01
   3.3290000e+02  -1.6124353e+00  -3.6210307e+00  -1.2362242e+01   7.2730056e-01
   3.3300000e+02  -1.6240636e+00  -3.6136106e+00  -1.2048015e+01   7.3923606e-01
   3.3310000e+02  -1.6372949e+00  -3.6056761e+00  -1.1722825e+01   7.5223827e-01
   3.3320000e+02  -1.6521661e+00  -3.5972748e+00  -1.1390847e+01   7.6624752e-01
   3.3330000e+02  -1.6687147e+00  -3.5884549e+00  -1.1055553e+01   7.8120232e-01
   3.3340000e+02  -1.6869787e+00  -3.5792654e+00  -1.0719770e+01   7.9703973e-01
   3.3350000e+02  -1.7069967e+00  -3.5697557e+00  -1.0385750e+01   8.1369565e-01
   3.3360000e+02  -1.7288082e+00  -3.5599756e+00  -1.0055255e+01   8.3110514e-01
   3.3370000e+02  -1.7524529e+00  -3.5499748e+00  -9.7296368e+00   8.4920273e-01
   3.3380000e+02  -1.7779714e+00  -3.5398028e+00  -9.4099069e+00   8.6792269e-01
   3.3390000e+02  -1.8054051e+00  -3.5295089e+00  -9.0968037e+00   8.8719933e-01
   3.3400000e+02  -1.8347959e+00  -3.5191420e+00  -8.7908460e+00   9.0696722e-01
   3.3410000e+02  -1.8661867e+00  -3.5087502e+00  -8.4923781e+00   9.2716149e-01
   3.3420000e+02  -1.8996208e+00  -3.4983809e+00  -8.2016079e+00   9.4771800e-01
   3.3430000e+02  -1.9351428e+00  -3.4880806e+00  -7.9186370e+00   9.6857359e-01
   3.3440000e+02  -1.9727980e+00  -3.4778948e+00  -7.6434851e+00   9.8966626e-01
   3.3450000e+02  -2.0126325e+00  -3.4678678e+00  -7.3761094e+00   1.0109353e+00
   3.3460000e+02  -2.0546934e+00  -3.4580425e+00  -7.1164204e+00   1.0323217e+00
   3.3470000e+02  -2.0990288e+00  -3.4484606e+00  -6.8642940e+00   1.0537677e+00
   3.3480000e+02  -2.1456881e+00  -3.4391622e+00  -6.6195811e+00   1.0752178e+00
   3.3490000e+02  -2.1947213e+00  -3.4301860e+00  -6.3821151e+00   1.0966179e+00
   3.3500000e+02  -2.2461801e+00  -3.4215690e+00  -6.1517182e+00   1.1179163e+00
   3.3510000e+02  -2.3001169e+00  -3.4133463e+00  -5.9282053e+00   1.1390631e+00
   3.3520000e+02  -2.3565856e+00  -3.4055516e+00  -5.7113882e+00   1.1600106e+00
   3.3530000e+02  -2.4156415e+00  -3.3982164e+00  -5.5010779e+00   1.1807134e+00
   3.3540000e+02  -2.4773410e+00  -3.3913707e+00  -5.2970867e+00   1.2011282e+00
   3.3550000e+02  -2.5417420e+00  -3.3850422e+00  -5.0992299e+00   1.2212142e+00
   3.3560000e+02  -2.6089041e+00  -3.3792570e+00  -4.9073265e+00   1.2409326e+00
   3.3570000e+02  -2.6788879e+00  -3.3740389e+00  -4.7212008e+00   1.2602472e+00
   3.3580000e+02  -2.7517562e+00  -3.3694098e+00  -4.5406821e+00   1.2791241e+00
   3.3590000e+02  -2.8275729e+00  -3.3653896e+00  -4.3656056e+00   1.2975317e+00
   3.3600000e+02  -2.9064038e+00  -3.3619961e+00  -4.1958125e+00   1.3154407e+00
   3.3610000e+02  -2.9883165e+00  -3.3592449e+00  -4.0311502e+00   1.3328243e+00
   3.3620000e+02  -3.0733801e+00  -3.3571495e+00  -3.8714720e+00   1.3496580e+00
   3.3630000e+02  -3.1616656e+00  -3.3557213e+00  -3.7166374e+00   1.3659195e+00
   3.3640000e+02  -3.2532459e+00  -3.3549697e+00  -3.5665120e+00   1.3815888e+00
   3.3650000e+02  -3.3481956e+00  -3.3549015e+00  -3.4209670e+00   1.3966484e+00
   3.3660000e+02  -3.4465912e+00  -3.3555218e+00  -3.2798794e+00   1.4110829e+00
   3.3670000e+02  -3.5485107e+00  -3.3568333e+00  -3.1431319e+00   1.4248790e+00
   3.3680000e+02  -3.6540343e+00  -3.3588364e+00  -3.0106122e+00   1.4380258e+00
   3.3690000e+02  -3.7632435e+00  -3.3615294e+00  -2.8822135e+00   1.4505145e+00
   3.3700000e+02  -3.8762215e+00  -3.3649084e+00  -2.7578336e+00   1.4623383e+00
   3.3710000e+02  -3.9930531e+00  -3.3689673e+00  -2.6373754e+00   1.4734927e+00
   3.3720000e+02  -4.1138240e+00  -3.3736977e+00  -2.5207460e+00   1.4839751e+00
   3.3730000e+02  -4.2386213e+00  -3.3790891e+00  -2.4078571e+00   1.4937850e+00
   3.3740000e+02  -4.3675324e+00  -3.3851286e+00  -2.2986246e+00   1.5029238e+00
   3.3750000e+02  -4.5006453e+00  -3.3918011e+00  -2.1929683e+00   1.5113949e+00
   3.3760000e+02  -4.6380476e+00  -3.3990895e+00  -2.0908118e+00   1.5192037e+00
   3.3770000e+02  -4.7798263e+00  -3.4069743e+00  -1.9920826e+00   1.5263572e+00
   3.3780000e+02  -4.9260666e+00  -3.4154337e+00  -1.8967115e+00   1.5328646e+00
   3.3790000e+02  -5.0768514e+00  -3.4244439e+00  -1.8046327e+00   1.5387365e+00
   3.3800000e+02  -5.2322600e+00  -3.4339787e+00  -1.7157837e+00   1.5439855e+00
   3.3810000e+02  -5.3923664e+00  -3.4440100e+00  -1.6301052e+00   1.5486259e+00
   3.3820000e+02  -5.5572383e+00  -3.4545073e+00  -1.5475405e+00   1.5526734e+00
   3.3830000e+02  -5.7269345e+00  -3.4654380e+00  -1.4680361e+00   1.5561457e+00
   3.3840000e+02  -5.9015029e+00  -3.4767675e+00  -1.3915411e+00   1.5590617e+00
   3.3850000e+02  -6.0809773e+00  -3.4884591e+00  -1.3180073e+00   1.5614420e+00
   3.3860000e+02  -6.2653738e+00  -3.5004740e+00  -1.2473888e+00   1.5633088e+00
   3.3870000e+02  -6.4546871e+00  -3.5127714e+00  -1.1796424e+00   1.5646854e+00
   3.3880000e+02  -6.6488852e+00  -3.5253087e+00  -1.1147271e+00   1.5655968e+00
   3.3890000e+02  -6.8479034e+00  -3.5380413e+00  -1.0526043e+00   1.5660690e+00
   3.3900000e+02  -7.0516375e+00  -3.5509228e+00  -9.9323726e-01   1.5661295e+00
   3.3910000e+02  -7.2599354e+00  -3.5639052e+00  -9.3659170e-01   1.5658068e+00
   3.3920000e+02  -7.4725877e+00  -3.5769388e+00  -8.8263519e-01   1.5651307e+00
   3.3930000e+02  -7.6893159e+00  -3.5899722e+00  -8.3133730e-01   1.5641321e+00
   3.3940000e+02  -7.9097603e+00  -3.6029528e+00  -7.8266952e-01   1.5628426e+00
   3.3950000e+02  -8.1334641e+00  -3.6158264e+00  -7.3660521e-01   1.5612951e+00
   3.3960000e+02  -8.3598575e+00  -3.6285379e+00  -6.9311950e-01   1.5595230e+00
   3.3970000e+02  -8.5882390e+00  -3.6410310e+00  -6.5218931e-01   1.5575608e+00
   3.3980000e+02  -8.8177551e+00  -3.6532483e+00  -6.1379326e-01   1.5554435e+00
   3.3990000e+02  -9.0473792e+00  -3.6651321e+00  -5.7791162e-01   1.5532066e+00
   3.4000000e+02  -9.2758909e+00  -3.6766236e+00  -5.4452632e-01   1.5508864e+00
   3.4010000e+02  -9.5018554e+00  -3.6876639e+00  -5.1362089e-01   1.5485195e+00
   3.4020000e+02  -9.7236073e+00  -3.6981939e+00  -4.8518039e-01   1.5461426e+00
   3.4030000e+02  -9.9392398e+00  -3.7081544e+00  -4.5919146e-01   1.5437931e+00
   3.4040000e+02  -1.0146603e+01  -3.7174865e+00  -4.3564224e-01   1.5415081e+00
   3.4050000e+02  -1.0343315e+01  -3.7261316e+00  -4.1452235e-01   1.5393249e+00
   3.4060000e+02  -1.0526793e+01  -3.7340317e+00  -3.9582289e-01   1.5372807e+00
   3.4070000e+02  -1.0694301e+01  -3.7411300e+00  -3.7953641e-01   1.5354126e+00
   3.4080000e+02  -1.0843023e+01  -3.7473706e+00  -3.6565691e-01   1.5337571e+00
   3.4090000e+02  -1.0970167e+01  -3.7526989e+00  -3.5417979e-01   1.5323506e+00
   3.4100000e+02  -1.1073078e+01  -3.7570621e+00  -3.4510191e-01   1.5312287e+00
   3.4110000e+02  -1.1149374e+01  -3.7604092e+00  -3.3842149e-01   1.5304266e+00
   3.4120000e+02  -1.1197085e+01  -3.7626913e+00  -3.3413819e-01   1.5299786e+00
   3.4130000e+02  -1.1214772e+01  -3.7638618e+00  -3.3225307e-01   1.5299181e+00
   3.4140000e+02  -1.1201631e+01  -3.7638767e+00  -3.3276858e-01   1.5302775e+00
   3.4150000e+02  -1.1157546e+01  -3.7626948e+00  -3.3568857e-01   1.5310881e+00
   3.4160000e+02  -1.1083097e+01  -3.7602781e+00  -3.4101834e-01   1.5323801e+00
   3.4170000e+02  -1.0979524e+01  -3.7565915e+00  -3.4876456e-01   1.5341821e+00
   3.4180000e+02  -1.0848634e+01  -3.7516036e+00  -3.5893536e-01   1.5365215e+00
   3.4190000e+02  -1.0692692e+01  -3.7452865e+00  -3.7154029e-01   1.5394240e+00
   3.4200000e+02  -1.0514278e+01  -3.7376160e+00  -3.8659038e-01   1.5429139e+00
   3.4210000e+02  -1.0316161e+01  -3.7285718e+00  -4.0409811e-01   1.5470136e+00
   3.4220000e+02  -1.0101165e+01  -3.7181377e+00  -4.2407747e-01   1.5517437e+00
   3.4230000e+02  -9.8720675e+00  -3.7063015e+00  -4.4654394e-01   1.5571230e+00
   3.4240000e+02  -9.6315155e+00  -3.6930551e+00  -4.7151456e-01   1.5631683e+00
   3.4250000e+02  -9.3819688e+00  -3.6783949e+00  -4.9900794e-01   1.5698944e+00
   3.4260000e+02  -9.1256633e+00  -3.6623212e+00  -5.2904429e-01   1.5773140e+00
   3.4270000e+02  -8.8645942e+00  -3.6448387e+00  -5.6164543e-01   1.5854379e+00
   3.4280000e+02  -8.6005135e+00  -3.6259562e+00  -5.9683488e-01   1.5942744e+00
   3.4290000e+02  -8.3349381e+00  -3.6056869e+00  -6.3463785e-01   1.6038299e+00
   3.4300000e+02  -8.0691648e+00  -3.5840477e+00  -6.7508131e-01   1.6141086e+00
   3.4310000e+02  -7.8042894e+00  -3.5610597e+00  -7.1819402e-01   1.6251125e+00
   3.4320000e+02  -7.5412278e+00  -3.5367480e+00  -7.6400660e-01   1.6368412e+00
   3.4330000e+02  -7.2807367e+00  -3.5111410e+00  -8.1255155e-01   1.6492926e+00
   3.4340000e+02  -7.0234351e+00  -3.4842711e+00  -8.6386336e-01   1.6624619e+00
   3.4350000e+02  -6.7698222e+00  -3.4561736e+00  -9.1797850e-01   1.6763426e+00
   3.4360000e+02  -6.5202957e+00  -3.4268875e+00  -9.7493555e-01   1.6909260e+00
   3.4370000e+02  -6.2751669e+00  -3.3964545e+00  -1.0347752e+00   1.7062012e+00
   3.4380000e+02  -6.0346741e+00  -3.3649189e+00  -1.0975404e+00   1.7221556e+00
   3.4390000e+02  -5.7989950e+00  -3.3323280e+00  -1.1632764e+00   1.7387746e+00
   3.4400000e+02  -5.5682562e+00  -3.2987310e+00  -1.2320308e+00   1.7560416e+00
   3.4410000e+02  -5.3425426e+00  -3.2641795e+00  -1.3038537e+00   1.7739386e+00
   3.4420000e+02  -5.1219042e+00  -3.2287267e+00  -1.3787976e+00   1.7924457e+00
   3.4430000e+02  -4.9063628e+00  -3.1924275e+00  -1.4569177e+00   1.8115414e+00
   3.4440000e+02  -4.6959171e+00  -3.1553383e+00  -1.5382721e+00   1.8312027e+00
   3.4450000e+02  -4.4905473e+00  -3.1175165e+00  -1.6229216e+00   1.8514055e+00
   3.4460000e+02  -4.2902184e+00  -3.0790205e+00  -1.7109298e+00   1.8721241e+00
   3.4470000e+02  -4.0948839e+00  -3.0399094e+00  -1.8023635e+00   1.8933318e+00
   3.4480000e+02  -3.9044881e+00  -3.0002427e+00  -1.8972925e+00   1.9150008e+00
   3.4490000e+02  -3.7189681e+00  -2.9600803e+00  -1.9957901e+00   1.9371024e+00
   3.4500000e+02  -3.5382558e+00  -2.9194822e+00  -2.0979325e+00   1.9596068e+00
   3.4510000e+02  -3.3622794e+00  -2.8785083e+00  -2.2037998e+00   1.9824838e+00
   3.4520000e+02  -3.1909644e+00  -2.8372181e+00  -2.3134754e+00   2.0057023e+00
   3.4530000e+02  -3.0242349e+00  -2.7956710e+00  -2.4270464e+00   2.0292308e+00
   3.4540000e+02  -2.8620141e+00  -2.7539254e+00  -2.5446035e+00   2.0530375e+00
   3.4550000e+02  -2.7042252e+00  -2.7120394e+00  -2.6662415e+00   2.0770900e+00
   3.4560000e+02  -2.5507919e+00  -2.6700699e+00  -2.7920587e+00   2.1013558e+00
   3.4570000e+02  -2.4016388e+00  -2.6280732e+00  -2.9221577e+00   2.1258024e+00
   3.4580000e+02  -2.2566917e+00  -2.5861043e+00  -3.0566447e+00   2.1503971e+00
   3.4590000e+02  -2.1158778e+00  -2.5442171e+00  -3.1956298e+00   2.1751073e+00
   3.4600000e+02  -1.9791263e+00  -2.5024643e+00  -3.3392272e+00   2.1999007e+00
   3.4610000e+02  -1.8463683e+00  -2.4608974e+00  -3.4875544e+00   2.2247450e+00
   3.4620000e+02  -1.7175366e+00  -2.4195663e+00  -3.6407327e+00   2.2496082e+00
   3.4630000e+02  -1.5925666e+00  -2.3785196e+00  -3.7988864e+00   2.2744590e+00
   3.4640000e+02  -1.4713955e+00  -2.3378046e+00  -3.9621427e+00   2.2992663e+00
   3.4650000e+02  -1.3539629e+00  -2.2974668e+00  -4.1306308e+00   2.3239994e+00
   3.4660000e+02  -1.2402106e+00  -2.2575504e+00  -4.3044816e+00   2.3486284e+00
   3.4670000e+02  -1.1300827e+00  -2.2180980e+00  -4.4838265e+00   2.3731241e+00
   3.4680000e+02  -1.0235256e+00  -2.1791507e+00  -4.6687960e+00   2.3974576e+00
   3.4690000e+02  -9.2048776e-01  -2.1407478e+00  -4.8595187e+00   2.4216011e+00
   3.4700000e+02  -8.2092003e-01  -2.1029273e+00  -5.0561185e+00   2.4455274e+00
   3.4710000e+02  -7.2477535e-01  -2.0657255e+00  -5.2587128e+00   2.4692103e+00
   3.4720000e+02  -6.3200882e-01  -2.0291771e+00  -5.4674089e+00   2.4926241e+00
   3.4730000e+02  -5.4257768e-01  -1.9933155e+00  -5.6823005e+00   2.5157442e+00
   3.4740000e+02  -4.5644123e-01  -1.9581722e+00  -5.9034622e+00   2.5385471e+00
   3.4750000e+02  -3.7356080e-01  -1.9237773e+00  -6.1309441e+00   2.5610098e+00
   3.4760000e+02  -2.9389973e-01  -1.8901596e+00  -6.3647636e+00   2.5831107e+00
   3.4770000e+02  -2.1742332e-01  -1.8573462e+00  -6.6048970e+00   2.6048288e+00
   3.4780000e+02  -1.4409876e-01  -1.8253628e+00  -6.8512675e+00   2.6261444e+00
   3.4790000e+02  -7.3895152e-02  -1.7942337e+00  -7.1037316e+00   2.6470386e+00
   3.4800000e+02  -6.7834114e-03  -1.7639816e+00  -7.3620623e+00   2.6674935e+00
   3.4810000e+02   5.7263735e-02  -1.7346281e+00  -7.6259292e+00   2.6874925e+00
   3.4820000e+02   1.1827180e-01  -1.7061933e+00  -7.8948740e+00   2.7070198e+00
   3.4830000e+02   1.7626454e-01  -1.6786958e+00  -8.1682820e+00   2.7260606e+00
   3.4840000e+02   2.3126405e-01  -1.6521533e+00  -8.4453490e+00   2.7446013e+00
   3.4850000e+02   2.8329072e-01  -1.6265818e+00  -8.7250435e+00   2.7626292e+00
   3.4860000e+02   3.3236330e-01  -1.6019962e+00  -9.0060642e+00   2.7801329e+00
   3.4870000e+02   3.7849894e-01  -1.5784102e+00  -9.2867951e+00   2.7971016e+00
   3.4880000e+02   4.2171319e-01  -1.5558363e+00  -9.5652599e+00   2.8135260e+00
   3.4890000e+02   4.6202000e-01  -1.5342858e+00  -9.8390792e+00   2.8293976e+00
   3.4900000e+02   4.9943181e-01  -1.5137688e+00  -1.0105438e+01   2.8447089e+00
   3.4910000e+02   5.3395948e-01  -1.4942942e+00  -1.0361070e+01   2.8594535e+00
   3.4920000e+02   5.6561238e-01  -1.4758699e+00  -1.0602273e+01   2.8736260e+00
   3.4930000e+02   5.9439837e-01  -1.4585026e+00  -1.0824960e+01   2.8872220e+00
   3.4940000e+02   6.2032377e-01  -1.4421980e+00  -1.1024766e+01   2.9002381e+00
   3.4950000e+02   6.4339347e-01  -1.4269608e+00  -1.1197216e+01   2.9126719e+00
   3.4960000e+02   6.6361083e-01  -1.4127943e+00  -1.1337949e+01   2.9245220e+00
   3.4970000e+02   6.8097773e-01  -1.3997012e+00  -1.1442987e+01   2.9357879e+00
   3.4980000e+02   6.9549460e-01  -1.3876828e+00  -1.1509039e+01   2.9464701e+00
   3.4990000e+02   7.0716035e-01  -1.3767396e+00  -1.1533767e+01   2.9565701e+00
   3.5000000e+02   7.1597243e-01  -1.3668711e+00  -1.1516006e+01   2.9660902e+00
   3.5010000e+02   7.2192679e-01  -1.3580757e+00  -1.1455873e+01   2.9750338e+00
   3.5020000e+02   7.2501787e-01  -1.3503508e+00  -1.1354760e+01   2.9834050e+00
   3.5030000e+02   7.2523861e-01  -1.3436928e+00  -1.1215195e+01   2.9912091e+00
   3.5040000e+02   7.2258041e-01  -1.3380973e+00  -1.1040622e+01   2.9984519e+00
   3.5050000e+02   7.1703314e-01  -1.3335588e+00  -1.0835111e+01   3.0051403e+00
   3.5060000e+02   7.0858512e-01  -1.3300705e+00  -1.0603071e+01   3.0112820e+00
   3.5070000e+02   6.9722306e-01  -1.3276253e+00  -1.0348980e+01   3.0168857e+00
   3.5080000e+02   6.8293209e-01  -1.3262144e+00  -1.0077171e+01   3.0219605e+00
   3.5090000e+02   6.6569570e-01  -1.3258285e+00  -9.7916761e+00   3.0265168e+00
   3.5100000e+02   6.4549571e-01  -1.3264570e+00  -9.4961316e+00   3.0305655e+00
   3.5110000e+02   6.2231225e-01  -1.3280886e+00  -9.1937312e+00   3.0341182e+00
   3.5120000e+02   5.9612374e-01  -1.3307108e+00  -8.8872189e+00   3.0371875e+00
   3.5130000e+02   5.6690681e-01  -1.3343100e+00  -8.5789077e+00   3.0397865e+00
   3.5140000e+02   5.3463630e-01  -1.3388719e+00  -8.2707148e+00   3.0419292e+00
   3.5150000e+02   4.9928520e-01  -1.3443807e+00  -7.9642047e+00   3.0436301e+00
   3.5160000e+02   4.6082457e-01  -1.3508201e+00  -7.6606353e+00   3.0449045e+00
   3.5170000e+02   4.1922358e-01  -1.3581724e+00  -7.3610027e+00   3.0457683e+00
   3.5180000e+02   3.7444934e-01  -1.3664188e+00  -7.0660823e+00   3.0462380e+00
   3.5190000e+02   3.2646696e-01  -1.3755397e+00  -6.7764664e+00   3.0463307e+00
   3.5200000e+02   2.7523940e-01  -1.3855142e+00  -6.4925964e+00   3.0460641e+00
   3.5210000e+02   2.2072746e-01  -1.3963205e+00  -6.2147904e+00   3.0454563e+00
   3.5220000e+02   1.6288968e-01  -1.4079355e+00  -5.9432666e+00   3.0445261e+00
   3.5230000e+02   1.0168232e-01  -1.4203350e+00  -5.6781632e+00   3.0432926e+00
   3.5240000e+02   3.7059250e-02  -1.4334939e+00  -5.4195541e+00   3.0417755e+00
   3.5250000e+02  -3.1028117e-02  -1.4473858e+00  -5.1674628e+00   3.0399947e+00
   3.5260000e+02  -1.0263088e-01  -1.4619831e+00  -4.9218728e+00   3.0379708e+00
   3.5270000e+02  -1.7780274e-01  -1.4772572e+00  -4.6827370e+00   3.0357243e+00
   3.5280000e+02  -2.5660007e-01  -1.4931784e+00  -4.4499843e+00   3.0332765e+00
   3.5290000e+02  -3.3908201e-01  -1.5097156e+00  -4.2235263e+00   3.0306486e+00
   3.5300000e+02  -4.2531049e-01  -1.5268368e+00  -4.0032612e+00   3.0278622e+00
   3.5310000e+02  -5.1535039e-01  -1.5445087e+00  -3.7890779e+00   3.0249389e+00
   3.5320000e+02  -6.0926951e-01  -1.5626970e+00  -3.5808592e+00   3.0219007e+00
   3.5330000e+02  -7.0713872e-01  -1.5813662e+00  -3.3784840e+00   3.0187695e+00
   3.5340000e+02  -8.0903199e-01  -1.6004795e+00  -3.1818292e+00   3.0155674e+00
   3.5350000e+02  -9.1502639e-01  -1.6199993e+00  -2.9907713e+00   3.0123164e+00
   3.5360000e+02  -1.0252022e+00  -1.6398866e+00  -2.8051876e+00   3.0090385e+00
   3.5370000e+02  -1.1396429e+00  -1.6601017e+00  -2.6249571e+00   3.0057556e+00
   3.5380000e+02  -1.2584352e+00  -1.6806034e+00  -2.4499611e+00   3.0024896e+00
   3.5390000e+02  -1.3816689e+00  -1.7013499e+00  -2.2800839e+00   2.9992620e+00
   3.5400000e+02  -1.5094368e+00  -1.7222982e+00  -2.1152129e+00   2.9960942e+00
   3.5410000e+02  -1.6418350e+00  -1.7434044e+00  -1.9552394e+00   2.9930073e+00
   3.5420000e+02  -1.7789621e+00  -1.7646238e+00  -1.8000582e+00   2.9900222e+00
   3.5430000e+02  -1.9209195e+00  -1.7859107e+00  -1.6495682e+00   2.9871592e+00
   3.5440000e+02  -2.0678107e+00  -1.8072189e+00  -1.5036720e+00   2.9844384e+00
   3.5450000e+02  -2.2197413e+00  -1.8285013e+00  -1.3622766e+00   2.9818791e+00
   3.5460000e+02  -2.3768179e+00  -1.8497103e+00  -1.2252924e+00   2.9795005e+00
   3.5470000e+02  -2.5391480e+00  -1.8707975e+00  -1.0926344e+00   2.9773210e+00
   3.5480000e+02  -2.7068386e+00  -1.8917144e+00  -9.6422091e-01   2.9753583e+00
   3.5490000e+02  -2.8799955e+00  -1.9124119e+00  -8.3997438e-01   2.9736296e+00
   3.5500000e+02  -3.0587217e+00  -1.9328407e+00  -7.1982085e-01   2.9721514e+00
   3.5510000e+02  -3.2431154e+00  -1.9529515e+00  -6.0369004e-01   2.9709393e+00
   3.5520000e+02  -3.4332684e+00  -1.9726947e+00  -4.9151519e-01   2.9700084e+00
   3.5530000e+02  -3.6292630e+00  -1.9920209e+00  -3.8323296e-01   2.9693726e+00
   3.5540000e+02  -3.8311688e+00  -2.0108811e+00  -2.7878337e-01   2.9690452e+00
   3.5550000e+02  -4.0390388e+00  -2.0292265e+00  -1.7810969e-01   2.9690386e+00
   3.5560000e+02  -4.2529042e+00  -2.0470086e+00  -8.1158300e-02   2.9693641e+00
   3.5570000e+02  -4.4727686e+00  -2.0641798e+00   1.2121355e-02   2.9700322e+00
   3.5580000e+02  -4.6986006e+00  -2.0806933e+00   1.0177688e-01   2.9710525e+00
   3.5590000e+02  -4.9303247e+00  -2.0965031e+00   1.8785300e-01   2.9724333e+00
   3.5600000e+02  -5.1678111e+00  -2.1115643e+00   2.7039169e-01   2.9741822e+00
   3.5610000e+02  -5.4108622e+00  -2.1258333e+00   3.4943220e-01   2.9763055e+00
   3.5620000e+02  -5.6591979e+00  -2.1392678e+00   4.2501117e-01   2.9788087e+00
   3.5630000e+02  -5.9124367e+00  -2.1518272e+00   4.9716267e-01   2.9816961e+00
   3.5640000e+02  -6.1700754e+00  -2.1634725e+00   5.6591831e-01   2.9849709e+00
   3.5650000e+02  -6.4314638e+00  -2.1741665e+00   6.3130727e-01   2.9886353e+00
   3.5660000e+02  -6.6957771e+00  -2.1838742e+00   6.9335636e-01   2.9926904e+00
   3.5670000e+02  -6.9619847e+00  -2.1925626e+00   7.5209011e-01   2.9971364e+00
   3.5680000e+02  -7.2288168e+00  -2.2002010e+00   8.0753076e-01   3.0019722e+00
   3.5690000e+02  -7.4947299e+00  -2.2067611e+00   8.5969836e-01   3.0071959e+00
   3.5700000e+02  -7.7578731e+00  -2.2122172e+00   9.0861077e-01   3.0128044e+00
   3.5710000e+02  -8.0160600e+00  -2.2165461e+00   9.5428375e-01   3.0187937e+00
   3.5720000e+02  -8.2667488e+00  -2.2197275e+00   9.9673093e-01   3.0251589e+00
   3.5730000e+02  -8.5070399e+00  -2.2217437e+00   1.0359639e+00   3.0318938e+00
   3.5740000e+02  -8.7336960e+00  -2.2225802e+00   1.0719921e+00   3.0389918e+00
   3.5750000e+02  -8.9431947e+00  -2.2222252e+00   1.1048230e+00   3.0464450e+00
   3.5760000e+02  -9.1318200e+00  -2.2206700e+00   1.1344622e+00   3.0542448e+00
   3.5770000e+02  -9.2957973e+00  -2.2179090e+00   1.1609130e+00   3.0623817e+00
   3.5780000e+02  -9.4314700e+00  -2.2139396e+00   1.1841770e+00   3.0708456e+00
   3.5790000e+02  -9.5355079e+00  -2.2087623e+00   1.2042535e+00   3.0796256e+00
   3.5800000e+02  -9.6051298e+00  -2.2023806e+00   1.2211401e+00   3.0887098e+00
   3.5810000e+02  -9.6383116e+00  -2.1948010e+00   1.2348322e+00   3.0980861e+00
   3.5820000e+02  -9.6339514e+00  -2.1860331e+00   1.2453232e+00   3.1077415e+00
   3.5830000e+02  -9.5919638e+00  -2.1760895e+00   1.2526046e+00   3.1176626e+00
   3.5840000e+02  -9.5132878e+00  -2.1649853e+00   1.2566658e+00   3.1278354e+00
   3.5850000e+02  -9.3998059e+00  -2.1527388e+00   1.2574939e+00   3.1382454e+00
   3.5860000e+02  -9.2541898e+00  -2.1393708e+00   1.2550742e+00   3.1488778e+00
   3.5870000e+02  -9.0796965e+00  -2.1249047e+00   1.2493897e+00   3.1597174e+00
   3.5880000e+02  -8.8799471e+00  -2.1093665e+00   1.2404213e+00   3.1707487e+00
   3.5890000e+02  -8.6587140e+00  -2.0927843e+00   1.2281475e+00   3.1819559e+00
   3.5900000e+02  -8.4197378e+00  -2.0751886e+00   1.2125449e+00   3.1933229e+00
   3.5910000e+02  -8.1665855e+00  -2.0566119e+00   1.1935874e+00   3.2048337e+00
   3.5920000e+02  -7.9025513e+00  -2.0370888e+00   1.1712466e+00   3.2164719e+00
   3.5930000e+02  -7.6305984e+00  -2.0166554e+00   1.1454918e+00   3.2282212e+00
   3.5940000e+02  -7.3533334e+00  -1.9953498e+00   1.1162895e+00   3.2400653e+00
   3.5950000e+02  -7.0730062e+00  -1.9732112e+00   1.0836039e+00   3.2519879e+00
   3.5960000e+02  -6.7915267e+00  -1.9502803e+00   1.0473963e+00   3.2639726e+00
   3.5970000e+02  -6.5104923e+00  -1.9265990e+00   1.0076251e+00   3.2760034e+00
   3.5980000e+02  -6.2312211e+00  -1.9022101e+00   9.6424613e-01   3.2880643e+00
   3.5990000e+02  -5.9547859e+00  -1.8771574e+00   9.1721193e-01   3.3001395e+00
   3.6000000e+02  -5.6820486e+00  -1.8514851e+00   8.6647199e-01   3.3122136e+00


==> Data/dataBeampatternAtten.dat <==
angles		beam1		beam2		beam3		total
   1.0000000e-01  -7.4187442e-01  -8.4237236e+00   1.2037440e+00   3.6288211e+00
   2.0000000e-01  -6.5711661e-01  -8.1093959e+00   1.0486890e+00   3.5931357e+00
   3.0000000e-01  -5.7324931e-01  -7.7674774e+00   8.8715981e-01   3.5606179e+00
   4.0000000e-01  -4.9039084e-01  -7.4060709e+00   7.1892551e-01   3.5314070e+00
   5.0000000e-01  -4.0865165e-01  -7.0321540e+00   5.4373771e-01   3.5056308e+00
   6.0000000e-01  -3.2813480e-01  -6.6515082e+00   3.6132925e-01   3.4834049e+00
   7.0000000e-01  -2.4893626e-01  -6.2687751e+00   1.7141244e-01   3.4648304e+00
   8.0000000e-01  -1.7114538e-01  -5.8875810e+00  -2.6322787e-02   3.4499940e+00
   9.0000000e-01  -9.4845207e-02  -5.5106885e+00  -2.3221104e-01   3.4389659e+00
   1.0000000e+00  -2.0112940e-02  -5.1401508e+00  -4.4661376e-01   3.4317999e+00
   1.1000000e+00   5.2979754e-02  -4.7774509e+00  -6.6992176e-01   3.4285319e+00
   1.2000000e+00   1.2436635e-01  -4.4236239e+00  -9.0255817e-01   3.4291802e+00
   1.3000000e+00   1.9398513e-01  -4.0793568e+00  -1.1449815e+00   3.4337448e+00
   1.4000000e+00   2.6177883e-01  -3.7450710e+00  -1.3976892e+00   3.4422076e+00
   1.5000000e+00   3.2769436e-01  -3.4209866e+00  -1.6612214e+00   3.4545325e+00
   1.6000000e+00   3.9168243e-01  -3.1071737e+00  -1.9361651e+00   3.4706657e+00
   1.7000000e+00   4.5369736e-01  -2.8035917e+00  -2.2231587e+00   3.4905364e+00
   1.8000000e+00   5.1369670e-01  -2.5101203e+00  -2.5228966e+00   3.5140578e+00
   1.9000000e+00   5.7164108e-01  -2.2265822e+00  -2.8361347e+00   3.5411276e+00
   2.0000000e+00   6.2749386e-01  -1.9527614e+00  -3.1636946e+00   3.5716293e+00
   2.1000000e+00   6.8122101e-01  -1.6884164e+00  -3.5064692e+00   3.6054336e+00
   2.2000000e+00   7.3279082e-01  -1.4332902e+00  -3.8654261e+00   3.6423994e+00
   2.3000000e+00   7.8217373e-01  -1.1871184e+00  -4.2416109e+00   3.6823754e+00
   2.4000000e+00   8.2934215e-01  -9.4963402e-01  -4.6361467e+00   3.7252014e+00
   2.5000000e+00   8.7427031e-01  -7.2057225e-01  -5.0502297e+00   3.7707097e+00
   2.6000000e+00   9.1693402e-01  -4.9967307e-01  -5.4851177e+00   3.8187267e+00
   2.7000000e+00   9.5731064e-01  -2.8668346e-01  -5.9421057e+00   3.8690741e+00
   2.8000000e+00   9.9537884e-01  -8.1358756e-02  -6.4224829e+00   3.9215705e+00
   2.9000000e+00   1.0311185e+00   1.1653634e-01  -6.9274597e+00   3.9760322e+00
   3.0000000e+00   1.0645108e+00   3.0722725e-01  -7.4580464e+00   4.0322750e+00
   3.1000000e+00   1.0955375e+00   4.9092924e-01  -8.0148583e+00   4.0901150e+00
   3.2000000e+00   1.1241818e+00   6.6784728e-01  -8.5978065e+00   4.1493696e+00
   3.3000000e+00   1.1504273e+00   8.3817621e-01  -9.2056168e+00   4.2098585e+00
   3.4000000e+00   1.1742587e+00   1.0021008e+00  -9.8350966e+00   4.2714044e+00
   3.5000000e+00   1.1956610e+00   1.1597963e+00  -1.0480056e+01   4.3338340e+00
   3.6000000e+00   1.2146201e+00   1.3114281e+00  -1.1129803e+01   4.3969784e+00
   3.7000000e+00   1.2311224e+00   1.4571529e+00  -1.1767266e+01   4.4606734e+00
   3.8000000e+00   1.2451548e+00   1.5971185e+00  -1.2367086e+01   4.5247605e+00
   3.9000000e+00   1.2567045e+00   1.7314642e+00  -1.2894731e+01   4.5890867e+00
   4.0000000e+00   1.2657595e+00   1.8603215e+00  -1.3308444e+01   4.6535050e+00
   4.1000000e+00   1.2723078e+00   1.9838142e+00  -1.3566006e+01   4.7178746e+00
   4.2000000e+00   1.2763382e+00   2.1020586e+00  -1.3636040e+01   4.7820609e+00
   4.3000000e+00   1.2778395e+00   2.2151644e+00  -1.3509134e+01   4.8459357e+00
   4.4000000e+00   1.2768013e+00   2.3232342e+00  -1.3201608e+01   4.9093770e+00
   4.5000000e+00   1.2732131e+00   2.4263647e+00  -1.2749110e+01   4.9722693e+00
   4.6000000e+00   1.2670651e+00   2.5246463e+00  -1.2194718e+01   5.0345030e+00
   4.7000000e+00   1.2583480e+00   2.6181636e+00  -1.1578626e+01   5.0959751e+00
   4.8000000e+00   1.2470526e+00   2.7069959e+00  -1.0932855e+01   5.1565880e+00
   4.9000000e+00   1.2331704e+00   2.7912170e+00  -1.0280301e+01   5.2162503e+00
   5.0000000e+00   1.2166935e+00   2.8708959e+00  -9.6360644e+00   5.2748762e+00
   5.1000000e+00   1.1976142e+00   2.9460964e+00  -9.0094093e+00   5.3323852e+00
   5.2000000e+00   1.1759259e+00   3.0168781e+00  -8.4055628e+00   5.3887021e+00
   5.3000000e+00   1.1516223e+00   3.0832959e+00  -7.8270934e+00   5.4437569e+00
   5.4000000e+00   1.1246981e+00   3.1454003e+00  -7.2748857e+00   5.4974842e+00
   5.5000000e+00   1.0951489e+00   3.2032378e+00  -6.7487937e+00   5.5498233e+00
   5.6000000e+00   1.0629713e+00   3.2568509e+00  -6.2480679e+00   5.6007181e+00
   5.7000000e+00   1.0281628e+00   3.3062783e+00  -5.7716274e+00   5.6501165e+00
   5.8000000e+00   9.9072241e-01   3.3515548e+00  -5.3182307e+00   5.6979705e+00
   5.9000000e+00   9.5065051e-01   3.3927114e+00  -4.8865819e+00   5.7442359e+00
   6.0000000e+00   9.0794905e-01   3.4297760e+00  -4.4753936e+00   5.7888721e+00
   6.1000000e+00   8.6262177e-01   3.4627726e+00  -4.0834243e+00   5.8318421e+00
   6.2000000e+00   8.1467446e-01   3.4917220e+00  -3.7094978e+00   5.8731120e+00
   6.3000000e+00   7.6411514e-01   3.5166415e+00  -3.3525132e+00   5.9126510e+00
   6.4000000e+00   7.1095437e-01   3.5375452e+00  -3.0114474e+00   5.9504314e+00
   6.5000000e+00   6.5520552e-01   3.5544441e+00  -2.6853548e+00   5.9864283e+00
   6.6000000e+00   5.9688511e-01   3.5673456e+00  -2.3733635e+00   6.0206193e+00
   6.7000000e+00   5.3601317e-01   3.5762544e+00  -2.0746716e+00   6.0529848e+00
   6.8000000e+00   4.7261362e-01   3.5811715e+00  -1.7885417e+00   6.0835073e+00
   6.9000000e+00   4.0671468e-01   3.5820952e+00  -1.5142965e+00   6.1121719e+00
   7.0000000e+00   3.3834940e-01   3.5790204e+00  -1.2513131e+00   6.1389659e+00
   7.1000000e+00   2.6755609e-01   3.5719388e+00  -9.9901914e-01   6.1638784e+00
   7.2000000e+00   1.9437895e-01   3.5608390e+00  -7.5688775e-01   6.1869009e+00
   7.3000000e+00   1.1886861e-01   3.5457062e+00  -5.2443378e-01   6.2080268e+00
   7.4000000e+00   4.1082820e-02   3.5265226e+00  -3.0121002e-01   6.2272511e+00
   7.5000000e+00  -3.8912875e-02   3.5032669e+00  -8.6803841e-02   6.2445711e+00
   7.6000000e+00  -1.2104436e-01   3.4759145e+00   1.1916592e-01   6.2599855e+00
   7.7000000e+00  -2.0522817e-01   3.4444373e+00   3.1705170e-01   6.2734949e+00
   7.8000000e+00  -2.9137062e-01   3.4088038e+00   5.0717972e-01   6.2851015e+00
   7.9000000e+00  -3.7936689e-01   3.3689788e+00   6.8985223e-01   6.2948095e+00
   8.0000000e+00  -4.6910011e-01   3.3249236e+00   8.6534957e-01   6.3026243e+00
   8.1000000e+00  -5.6044034e-01   3.2765954e+00   1.0339320e+00   6.3085533e+00
   8.2000000e+00  -6.5324353e-01   3.2239476e+00   1.1958413e+00   6.3126054e+00
   8.3000000e+00  -7.4735052e-01   3.1669298e+00   1.3513023e+00   6.3147910e+00
   8.4000000e+00  -8.4258594e-01   3.1054872e+00   1.5005243e+00   6.3151224e+00
   8.5000000e+00  -9.3875716e-01   3.0395605e+00   1.6437022e+00   6.3136135e+00
   8.6000000e+00  -1.0356533e+00   2.9690862e+00   1.7810175e+00   6.3102796e+00
   8.7000000e+00  -1.1330442e+00   2.8939960e+00   1.9126395e+00   6.3051381e+00
   8.8000000e+00  -1.2306796e+00   2.8142167e+00   2.0387262e+00   6.2982077e+00
   8.9000000e+00  -1.3282883e+00   2.7296699e+00   2.1594248e+00   6.2895092e+00
   9.0000000e+00  -1.4255778e+00   2.6402720e+00   2.2748727e+00   6.2790651e+00
   9.1000000e+00  -1.5222335e+00   2.5459339e+00   2.3851984e+00   6.2668996e+00
   9.2000000e+00  -1.6179191e+00   2.4465606e+00   2.4905216e+00   6.2530390e+00
   9.3000000e+00  -1.7122762e+00   2.3420510e+00   2.5909539e+00   6.2375113e+00
   9.4000000e+00  -1.8049256e+00   2.2322977e+00   2.6865997e+00   6.2203467e+00
   9.5000000e+00  -1.8954680e+00   2.1171866e+00   2.7775562e+00   6.2015774e+00
   9.6000000e+00  -1.9834855e+00   1.9965966e+00   2.8639140e+00   6.1812376e+00
   9.7000000e+00  -2.0685440e+00   1.8703994e+00   2.9457573e+00   6.1593639e+00
   9.8000000e+00  -2.1501958e+00   1.7384590e+00   3.0231647e+00   6.1359951e+00
   9.9000000e+00  -2.2279832e+00   1.6006315e+00   3.0962091e+00   6.1111721e+00
   1.0000000e+01  -2.3014426e+00   1.4567648e+00   3.1649581e+00   6.0849386e+00
   1.0100000e+01  -2.3701093e+00   1.3066980e+00   3.2294741e+00   6.0573404e+00
   1.0200000e+01  -2.4335225e+00   1.1502616e+00   3.2898151e+00   6.0284261e+00
   1.0300000e+01  -2.4912322e+00   9.8727676e-01   3.3460342e+00   5.9982468e+00
   1.0400000e+01  -2.5428047e+00   8.1755533e-01   3.3981802e+00   5.9668562e+00
   1.0500000e+01  -2.5878299e+00   6.4089970e-01   3.4462977e+00   5.9343110e+00
   1.0600000e+01  -2.6259281e+00   4.5710270e-01   3.4904274e+00   5.9006705e+00
   1.0700000e+01  -2.6567563e+00   2.6594780e-01   3.5306059e+00   5.8659970e+00
   1.0800000e+01  -2.6800157e+00   6.7209345e-02   3.5668661e+00   5.8303555e+00
   1.0900000e+01  -2.6954565e+00  -1.3934685e-01   3.5992372e+00   5.7938143e+00
   1.1000000e+01  -2.7028838e+00  -3.5396254e-01   3.6277450e+00   5.7564444e+00
   1.1100000e+01  -2.7021616e+00  -5.7688571e-01   3.6524116e+00   5.7183198e+00
   1.1200000e+01  -2.6932158e+00  -8.0836854e-01   3.6732558e+00   5.6795178e+00
   1.1300000e+01  -2.6760357e+00  -1.0486646e+00   3.6902932e+00   5.6401183e+00
   1.1400000e+01  -2.6506745e+00  -1.2980251e+00   3.7035359e+00   5.6002046e+00
   1.1500000e+01  -2.6172483e+00  -1.5566934e+00   3.7129928e+00   5.5598625e+00
   1.1600000e+01  -2.5759334e+00  -1.8248984e+00   3.7186697e+00   5.5191809e+00
   1.1700000e+01  -2.5269628e+00  -2.1028448e+00   3.7205691e+00   5.4782515e+00
   1.1800000e+01  -2.4706212e+00  -2.3907014e+00   3.7186902e+00   5.4371684e+00
   1.1900000e+01  -2.4072399e+00  -2.6885841e+00   3.7130294e+00   5.3960285e+00
   1.2000000e+01  -2.3371899e+00  -2.9965355e+00   3.7035795e+00   5.3549308e+00
   1.2100000e+01  -2.2608757e+00  -3.3144972e+00   3.6903302e+00   5.3139765e+00
   1.2200000e+01  -2.1787280e+00  -3.6422743e+00   3.6732680e+00   5.2732687e+00
   1.2300000e+01  -2.0911973e+00  -3.9794903e+00   3.6523761e+00   5.2329121e+00
   1.2400000e+01  -1.9987472e+00  -4.3255290e+00   3.6276343e+00   5.1930128e+00
   1.2500000e+01  -1.9018479e+00  -4.6794629e+00   3.5990190e+00   5.1536777e+00
   1.2600000e+01  -1.8009709e+00  -5.0399638e+00   3.5665030e+00   5.1150144e+00
   1.2700000e+01  -1.6965840e+00  -5.4051957e+00   3.5300558e+00   5.0771308e+00
   1.2800000e+01  -1.5891464e+00  -5.7726912e+00   3.4896429e+00   5.0401344e+00
   1.2900000e+01  -1.4791055e+00  -6.1392134e+00   3.4452262e+00   5.0041321e+00
   1.3000000e+01  -1.3668934e+00  -6.5006170e+00   3.3967635e+00   4.9692296e+00
   1.3100000e+01  -1.2529248e+00  -6.8517277e+00   3.3442087e+00   4.9355308e+00
   1.3200000e+01  -1.1375951e+00  -7.1862721e+00   3.2875112e+00   4.9031374e+00
   1.3300000e+01  -1.0212789e+00  -7.4969064e+00   3.2266163e+00   4.8721483e+00
   1.3400000e+01  -9.0432959e-01  -7.7753992e+00   3.1614645e+00   4.8426589e+00
   1.3500000e+01  -7.8707859e-01  -8.0130205e+00   3.0919914e+00   4.8147608e+00
   1.3600000e+01  -6.6983556e-01  -8.2011613e+00   3.0181277e+00   4.7885410e+00
   1.3700000e+01  -5.5288863e-01  -8.3321479e+00   2.9397985e+00   4.7640815e+00
   1.3800000e+01  -4.3650485e-01  -8.4001350e+00   2.8569236e+00   4.7414583e+00
   1.3900000e+01  -3.2093098e-01  -8.4018890e+00   2.7694164e+00   4.7207417e+00
   1.4000000e+01  -2.0639424e-01  -8.3372606e+00   2.6771845e+00   4.7019950e+00
   1.4100000e+01  -9.3103324e-02  -8.2092069e+00   2.5801284e+00   4.6852744e+00
   1.4200000e+01   1.8750620e-02  -8.0233583e+00   2.4781416e+00   4.6706289e+00
   1.4300000e+01   1.2899294e-01  -7.7872559e+00   2.3711102e+00   4.6580991e+00
   1.4400000e+01   2.3746439e-01  -7.5094605e+00   2.2589121e+00   4.6477177e+00
   1.4500000e+01   3.4402012e-01  -7.1987238e+00   2.1414163e+00   4.6395088e+00
   1.4600000e+01   4.4852855e-01  -6.8633483e+00   2.0184831e+00   4.6334880e+00
   1.4700000e+01   5.5087043e-01  -6.5107763e+00   1.8899624e+00   4.6296621e+00
   1.4800000e+01   6.5093781e-01  -6.1473893e+00   1.7556937e+00   4.6280289e+00
   1.4900000e+01   7.4863312e-01  -5.7784678e+00   1.6155048e+00   4.6285777e+00
   1.5000000e+01   8.4386831e-01  -5.4082534e+00   1.4692115e+00   4.6312891e+00
   1.5100000e+01   9.3656397e-01  -5.0400668e+00   1.3166160e+00   4.6361351e+00
   1.5200000e+01   1.0266486e+00  -4.6764463e+00   1.1575060e+00   4.6430796e+00
   1.5300000e+01   1.1140577e+00  -4.3192854e+00   9.9165374e-01   4.6520785e+00
   1.5400000e+01   1.1987335e+00  -3.9699592e+00   8.1881452e-01   4.6630802e+00
   1.5500000e+01   1.2806238e+00  -3.6294330e+00   6.3872516e-01   4.6760257e+00
   1.5600000e+01   1.3596817e+00  -3.2983526e+00   4.5110252e-01   4.6908495e+00
   1.5700000e+01   1.4358651e+00  -2.9771182e+00   2.5564169e-01   4.7074799e+00
   1.5800000e+01   1.5091360e+00  -2.6659436e+00   5.2014036e-02   4.7258393e+00
   1.5900000e+01   1.5794601e+00  -2.3649023e+00  -1.6013493e-01   4.7458453e+00
   1.6000000e+01   1.6468065e+00  -2.0739638e+00  -3.8118791e-01   4.7674107e+00
   1.6100000e+01   1.7111473e+00  -1.7930218e+00  -6.1155842e-01   4.7904444e+00
   1.6200000e+01   1.7724569e+00  -1.5219160e+00  -8.5169358e-01   4.8148518e+00
   1.6300000e+01   1.8307123e+00  -1.2604485e+00  -1.1020772e+00   4.8405356e+00
   1.6400000e+01   1.8858921e+00  -1.0083963e+00  -1.3632330e+00   4.8673962e+00
   1.6500000e+01   1.9379769e+00  -7.6552136e-01  -1.6357282e+00   4.8953324e+00
   1.6600000e+01   1.9869485e+00  -5.3157719e-01  -1.9201771e+00   4.9242415e+00
   1.6700000e+01   2.0327901e+00  -3.0631469e-01  -2.2172447e+00   4.9540206e+00
   1.6800000e+01   2.0754857e+00  -8.9485902e-02  -2.5276507e+00   4.9845663e+00
   1.6900000e+01   2.1150203e+00   1.1915302e-01  -2.8521723e+00   5.0157755e+00
   1.7000000e+01   2.1513794e+00   3.1983979e-01  -3.1916467e+00   5.0475460e+00
   1.7100000e+01   2.1845493e+00   5.1280447e-01  -3.5469727e+00   5.0797764e+00
   1.7200000e+01   2.2145163e+00   6.9826858e-01  -3.9191090e+00   5.1123669e+00
   1.7300000e+01   2.2412670e+00   8.7644444e-01  -4.3090694e+00   5.1452196e+00
   1.7400000e+01   2.2647884e+00   1.0475348e+00  -4.7179115e+00   5.1782382e+00
   1.7500000e+01   2.2850672e+00   1.2117328e+00  -5.1467161e+00   5.2113292e+00
   1.7600000e+01   2.3020902e+00   1.3692219e+00  -5.5965517e+00   5.2444013e+00
   1.7700000e+01   2.3158439e+00   1.5201760e+00  -6.0684166e+00   5.2773660e+00
   1.7800000e+01   2.3263149e+00   1.6647597e+00  -6.5631461e+00   5.3101377e+00
   1.7900000e+01   2.3334891e+00   1.8031284e+00  -7.0812672e+00   5.3426337e+00
   1.8000000e+01   2.3373523e+00   1.9354289e+00  -7.6227748e+00   5.3747745e+00
   1.8100000e+01   2.3378900e+00   2.0617992e+00  -8.1867917e+00   5.4064839e+00
   1.8200000e+01   2.3350870e+00   2.1823693e+00  -8.7710614e+00   5.4376887e+00
   1.8300000e+01   2.3289279e+00   2.2972614e+00  -9.3712129e+00   5.4683192e+00
   1.8400000e+01   2.3193967e+00   2.4065899e+00  -9.9797397e+00   5.4983091e+00
   1.8500000e+01   2.3064771e+00   2.5104622e+00  -1.0584686e+01   5.5275954e+00
   1.8600000e+01   2.2901521e+00   2.6089785e+00  -1.1168185e+01   5.5561183e+00
   1.8700000e+01   2.2704043e+00   2.7022325e+00  -1.1705314e+01   5.5838216e+00
   1.8800000e+01   2.2472161e+00   2.7903115e+00  -1.2164244e+01   5.6106523e+00
   1.8900000e+01   2.2205692e+00   2.8732965e+00  -1.2509070e+01   5.6365607e+00
   1.9000000e+01   2.1904451e+00   2.9512628e+00  -1.2706270e+01   5.6615003e+00
   1.9100000e+01   2.1568248e+00   3.0242798e+00  -1.2733644e+01   5.6854281e+00
   1.9200000e+01   2.1196893e+00   3.0924115e+00  -1.2587694e+01   5.7083039e+00
   1.9300000e+01   2.0790193e+00   3.1557168e+00  -1.2284896e+01   5.7300910e+00
   1.9400000e+01   2.0347956e+00   3.2142491e+00  -1.1855978e+01   5.7507554e+00
   1.9500000e+01   1.9869989e+00   3.2680571e+00  -1.1336943e+01   5.7702666e+00
   1.9600000e+01   1.9356103e+00   3.3171848e+00  -1.0761492e+01   5.7885966e+00
   1.9700000e+01   1.8806113e+00   3.3616712e+00  -1.0157008e+01   5.8057207e+00
   1.9800000e+01   1.8219840e+00   3.4015510e+00  -9.5436607e+00   5.8216168e+00
   1.9900000e+01   1.7597114e+00   3.4368542e+00  -8.9352470e+00   5.8362660e+00
   2.0000000e+01   1.6937776e+00   3.4676068e+00  -8.3406226e+00   5.8496518e+00
   2.0100000e+01   1.6241681e+00   3.4938301e+00  -7.7650940e+00   5.8617608e+00
   2.0200000e+01   1.5508706e+00   3.5155413e+00  -7.2115417e+00   5.8725821e+00
   2.0300000e+01   1.4738746e+00   3.5327536e+00  -6.6812470e+00   5.8821075e+00
   2.0400000e+01   1.3931727e+00   3.5454758e+00  -6.1744692e+00   5.8903316e+00
   2.0500000e+01   1.3087607e+00   3.5537128e+00  -5.6908356e+00   5.8972514e+00
   2.0600000e+01   1.2206383e+00   3.5574650e+00  -5.2296004e+00   5.9028668e+00
   2.0700000e+01   1.1288100e+00   3.5567292e+00  -4.7898124e+00   5.9071800e+00
   2.0800000e+01   1.0332856e+00   3.5514977e+00  -4.3704236e+00   5.9101960e+00
   2.0900000e+01   9.3408152e-01   3.5417588e+00  -3.9703571e+00   5.9119222e+00
   2.1000000e+01   8.3122162e-01   3.5274966e+00  -3.5885493e+00   5.9123686e+00
   2.1100000e+01   7.2473841e-01   3.5086908e+00  -3.2239748e+00   5.9115478e+00
   2.1200000e+01   6.1467452e-01   3.4853170e+00  -2.8756603e+00   5.9094750e+00
   2.1300000e+01   5.0108410e-01   3.4573463e+00  -2.5426916e+00   5.9061678e+00
   2.1400000e+01   3.8403462e-01   3.4247454e+00  -2.2242155e+00   5.9016465e+00
   2.1500000e+01   2.6360877e-01   3.3874764e+00  -1.9194398e+00   5.8959339e+00
   2.1600000e+01   1.3990659e-01   3.3454965e+00  -1.6276312e+00   5.8890554e+00
   2.1700000e+01   1.3047869e-02   3.2987583e+00  -1.3481116e+00   5.8810390e+00
   2.1800000e+01  -1.1682521e-01   3.2472093e+00  -1.0802556e+00   5.8719154e+00
   2.1900000e+01  -2.4954517e-01   3.1907919e+00  -8.2348580e-01   5.8617179e+00
   2.2000000e+01  -3.8491610e-01   3.1294430e+00  -5.7726982e-01   5.8504822e+00
   2.2100000e+01  -5.2271016e-01   3.0630942e+00  -3.4111644e-01   5.8382471e+00
   2.2200000e+01  -6.6266396e-01   2.9916710e+00  -1.1457232e-01   5.8250538e+00
   2.2300000e+01  -8.0447457e-01   2.9150933e+00   1.0278111e-01   5.8109462e+00
   2.2400000e+01  -9.4779551e-01   2.8332744e+00   3.1133060e-01   5.7959709e+00
   2.2500000e+01  -1.0922325e+00   2.7461212e+00   5.1143365e-01   5.7801774e+00
   2.2600000e+01  -1.2373395e+00   2.6535337e+00   7.0342101e-01   5.7636177e+00
   2.2700000e+01  -1.3826142e+00   2.5554049e+00   8.8759884e-01   5.7463465e+00
   2.2800000e+01  -1.5274948e+00   2.4516201e+00   1.0642507e+00   5.7284214e+00
   2.2900000e+01  -1.6713568e+00   2.3420570e+00   1.2336395e+00   5.7099024e+00
   2.3000000e+01  -1.8135104e+00   2.2265849e+00   1.3960090e+00   5.6908522e+00
   2.3100000e+01  -1.9531999e+00   2.1050647e+00   1.5515852e+00   5.6713364e+00
   2.3200000e+01  -2.0896036e+00   1.9773482e+00   1.7005781e+00   5.6514227e+00
   2.3300000e+01  -2.2218368e+00   1.8432779e+00   1.8431824e+00   5.6311816e+00
   2.3400000e+01  -2.3489566e+00   1.7026866e+00   1.9795792e+00   5.6106859e+00
   2.3500000e+01  -2.4699693e+00   1.5553968e+00   2.1099363e+00   5.5900107e+00
   2.3600000e+01  -2.5838419e+00   1.4012209e+00   2.2344098e+00   5.5692333e+00
   2.3700000e+01  -2.6895159e+00   1.2399600e+00   2.3531445e+00   5.5484331e+00
   2.3800000e+01  -2.7859260e+00   1.0714047e+00   2.4662747e+00   5.5276914e+00
   2.3900000e+01  -2.8720204e+00   8.9533417e-01   2.5739250e+00   5.5070912e+00
   2.4000000e+01  -2.9467856e+00   7.1151652e-01   2.6762109e+00   5.4867171e+00
   2.4100000e+01  -3.0092724e+00   5.1970899e-01   2.7732393e+00   5.4666552e+00
   2.4200000e+01  -3.0586224e+00   3.1965835e-01   2.8651090e+00   5.4469923e+00
   2.4300000e+01  -3.0940956e+00   1.1110183e-01   2.9519110e+00   5.4278164e+00
   2.4400000e+01  -3.1150941e+00  -1.0623156e-01   3.0337294e+00   5.4092161e+00
   2.4500000e+01  -3.1211837e+00  -3.3261899e-01   3.1106413e+00   5.3912800e+00
   2.4600000e+01  -3.1121094e+00  -5.6834092e-01   3.1827172e+00   5.3740969e+00
   2.4700000e+01  -3.0878049e+00  -8.1367702e-01   3.2500216e+00   5.3577551e+00
   2.4800000e+01  -3.0483955e+00  -1.0689006e+00   3.3126131e+00   5.3423423e+00
   2.4900000e+01  -2.9941930e+00  -1.3342709e+00   3.3705444e+00   5.3279448e+00
   2.5000000e+01  -2.9256840e+00  -1.6100228e+00   3.4238630e+00   5.3146476e+00
   2.5100000e+01  -2.8435128e+00  -1.8963532e+00   3.4726109e+00   5.3025338e+00
   2.5200000e+01  -2.7484586e+00  -2.1934025e+00   3.5168252e+00   5.2916842e+00
   2.5300000e+01  -2.6414103e+00  -2.5012303e+00   3.5565379e+00   5.2821767e+00
   2.5400000e+01  -2.5233397e+00  -2.8197841e+00   3.5917765e+00   5.2740863e+00
   2.5500000e+01  -2.3952743e+00  -3.1488570e+00   3.6225635e+00   5.2674842e+00
   2.5600000e+01  -2.2582722e+00  -3.4880346e+00   3.6489169e+00   5.2624380e+00
   2.5700000e+01  -2.1133980e+00  -3.8366257e+00   3.6708501e+00   5.2590105e+00
   2.5800000e+01  -1.9617035e+00  -4.1935753e+00   3.6883722e+00   5.2572603e+00
   2.5900000e+01  -1.8042102e+00  -4.5573563e+00   3.7014877e+00   5.2572404e+00
   2.6000000e+01  -1.6418964e+00  -4.9258384e+00   3.7101967e+00   5.2589990e+00
   2.6100000e+01  -1.4756871e+00  -5.2961364e+00   3.7144951e+00   5.2625781e+00
   2.6200000e+01  -1.3064471e+00  -5.6644422e+00   3.7143740e+00   5.2680140e+00
   2.6300000e+01  -1.1349771e+00  -6.0258593e+00   3.7098204e+00   5.2753370e+00
   2.6400000e+01  -9.6201173e-01  -6.3742665e+00   3.7008166e+00   5.2845706e+00
   2.6500000e+01  -7.8821963e-01  -6.7022597e+00   3.6873406e+00   5.2957323e+00
   2.6600000e+01  -6.1420500e-01  -7.0012358e+00   3.6693654e+00   5.3088328e+00
   2.6700000e+01  -4.4051017e-01  -7.2616933e+00   3.6468597e+00   5.3238760e+00
   2.6800000e+01  -2.6761890e-01  -7.4738072e+00   3.6197870e+00   5.3408595e+00
   2.6900000e+01  -9.5960214e-02  -7.6282863e+00   3.5881061e+00   5.3597742e+00
   2.7000000e+01   7.4087464e-02  -7.7174219e+00   3.5517704e+00   5.3806044e+00
   2.7100000e+01   2.4219216e-01  -7.7361296e+00   3.5107283e+00   5.4033283e+00
   2.7200000e+01   4.0806418e-01  -7.6827221e+00   3.4649226e+00   5.4279177e+00
   2.7300000e+01   5.7145207e-01  -7.5591792e+00   3.4142901e+00   5.4543385e+00
   2.7400000e+01   7.3213875e-01  -7.3708306e+00   3.3587621e+00   5.4825512e+00
   2.7500000e+01   8.8993793e-01  -7.1255519e+00   3.2982634e+00   5.5125106e+00
   2.7600000e+01   1.0446908e+00  -6.8327120e+00   3.2327120e+00   5.5441666e+00
   2.7700000e+01   1.1962627e+00  -6.5021342e+00   3.1620195e+00   5.5774644e+00
   2.7800000e+01   1.3445407e+00  -6.1432604e+00   3.0860899e+00   5.6123447e+00
   2.7900000e+01   1.4894307e+00  -5.7645997e+00   3.0048194e+00   5.6487445e+00
   2.8000000e+01   1.6308553e+00  -5.3734480e+00   2.9180964e+00   5.6865970e+00
   2.8100000e+01   1.7687516e+00  -4.9758187e+00   2.8258004e+00   5.7258325e+00
   2.8200000e+01   1.9030695e+00  -4.5765097e+00   2.7278016e+00   5.7663785e+00
   2.8300000e+01   2.0337699e+00  -4.1792429e+00   2.6239606e+00   5.8081599e+00
   2.8400000e+01   2.1608231e+00  -3.7868319e+00   2.5141273e+00   5.8511001e+00
   2.8500000e+01   2.2842080e+00  -3.4013481e+00   2.3981405e+00   5.8951206e+00
   2.8600000e+01   2.4039103e+00  -3.0242711e+00   2.2758268e+00   5.9401419e+00
   2.8700000e+01   2.5199221e+00  -2.6566186e+00   2.1469998e+00   5.9860837e+00
   2.8800000e+01   2.6322403e+00  -2.2990517e+00   2.0114594e+00   6.0328653e+00
   2.8900000e+01   2.7408665e+00  -1.9519615e+00   1.8689903e+00   6.0804057e+00
   2.9000000e+01   2.8458059e+00  -1.6155360e+00   1.7193609e+00   6.1286243e+00
   2.9100000e+01   2.9470666e+00  -1.2898129e+00   1.5623223e+00   6.1774409e+00
   2.9200000e+01   3.0446594e+00  -9.7472052e-01   1.3976066e+00   6.2267761e+00
   2.9300000e+01   3.1385972e+00  -6.7010856e-01   1.2249252e+00   6.2765514e+00
   2.9400000e+01   3.2288945e+00  -3.7577195e-01   1.0439676e+00   6.3266895e+00
   2.9500000e+01   3.3155669e+00  -9.1468720e-02   8.5439903e-01   6.3771147e+00
   2.9600000e+01   3.3986311e+00   1.8306655e-01   6.5585866e-01   6.4277527e+00
   2.9700000e+01   3.4781047e+00   4.4811269e-01   4.4795745e-01   6.4785310e+00
   2.9800000e+01   3.5540053e+00   7.0395448e-01   2.3027575e-01   6.5293791e+00
   2.9900000e+01   3.6263512e+00   9.5087719e-01   2.3608765e-03   6.5802282e+00
   3.0000000e+01   3.6951605e+00   1.1891627e+00  -2.3627549e-01   6.6310119e+00
   3.0100000e+01   3.7604512e+00   1.4190864e+00  -4.8615993e-01   6.6816658e+00
   3.0200000e+01   3.8222411e+00   1.6409158e+00  -7.4785985e-01   6.7321276e+00
   3.0300000e+01   3.8805479e+00   1.8549086e+00  -1.0219859e+00   6.7823376e+00
   3.0400000e+01   3.9353884e+00   2.0613123e+00  -1.3091942e+00   6.8322380e+00
   3.0500000e+01   3.9867793e+00   2.2603635e+00  -1.6101871e+00   6.8817737e+00
   3.0600000e+01   4.0347364e+00   2.4522878e+00  -1.9257140e+00   6.9308916e+00
   3.0700000e+01   4.0792751e+00   2.6373001e+00  -2.2565690e+00   6.9795410e+00
   3.0800000e+01   4.1204098e+00   2.8156041e+00  -2.6035862e+00   7.0276737e+00
   3.0900000e+01   4.1581545e+00   2.9873931e+00  -2.9676302e+00   7.0752435e+00
   3.1000000e+01   4.1925221e+00   3.1528501e+00  -3.3495795e+00   7.1222065e+00
   3.1100000e+01   4.2235250e+00   3.3121483e+00  -3.7502994e+00   7.1685211e+00
   3.1200000e+01   4.2511745e+00   3.4654512e+00  -4.1705991e+00   7.2141479e+00
   3.1300000e+01   4.2754812e+00   3.6129133e+00  -4.6111655e+00   7.2590495e+00
   3.1400000e+01   4.2964550e+00   3.7546804e+00  -5.0724623e+00   7.3031905e+00
   3.1500000e+01   4.3141048e+00   3.8908901e+00  -5.5545787e+00   7.3465377e+00
   3.1600000e+01   4.3284386e+00   4.0216717e+00  -6.0570054e+00   7.3890598e+00
   3.1700000e+01   4.3394640e+00   4.1471474e+00  -6.5783077e+00   7.4307273e+00
   3.1800000e+01   4.3471873e+00   4.2674319e+00  -7.1156584e+00   7.4715127e+00
   3.1900000e+01   4.3516143e+00   4.3826332e+00  -7.6641925e+00   7.5113900e+00
   3.2000000e+01   4.3527501e+00   4.4928528e+00  -8.2161606e+00   7.5503353e+00
   3.2100000e+01   4.3505990e+00   4.5981861e+00  -8.7599143e+00   7.5883260e+00
   3.2200000e+01   4.3451645e+00   4.6987223e+00  -9.2788932e+00   7.6253413e+00
   3.2300000e+01   4.3364497e+00   4.7945453e+00  -9.7510236e+00   7.6613619e+00
   3.2400000e+01   4.3244570e+00   4.8857333e+00  -1.0149257e+01   7.6963700e+00
   3.2500000e+01   4.3091884e+00   4.9723598e+00  -1.0444135e+01   7.7303491e+00
   3.2600000e+01   4.2906451e+00   5.0544929e+00  -1.0608814e+01   7.7632841e+00
   3.2700000e+01   4.2688284e+00   5.1321963e+00  -1.0625544e+01   7.7951614e+00
   3.2800000e+01   4.2437389e+00   5.2055292e+00  -1.0490914e+01   7.8259683e+00
   3.2900000e+01   4.2153772e+00   5.2745462e+00  -1.0216938e+01   7.8556936e+00
   3.3000000e+01   4.1837437e+00   5.3392980e+00  -9.8273367e+00   7.8843272e+00
   3.3100000e+01   4.1488388e+00   5.3998312e+00  -9.3511879e+00   7.9118599e+00
   3.3200000e+01   4.1106630e+00   5.4561884e+00  -8.8170416e+00   7.9382838e+00
   3.3300000e+01   4.0692171e+00   5.5084085e+00  -8.2492862e+00   7.9635918e+00
   3.3400000e+01   4.0245023e+00   5.5565269e+00  -7.6668363e+00   7.9877780e+00
   3.3500000e+01   3.9765205e+00   5.6005751e+00  -7.0833491e+00   8.0108372e+00
   3.3600000e+01   3.9252742e+00   5.6405816e+00  -6.5081287e+00   8.0327653e+00
   3.3700000e+01   3.8707671e+00   5.6765711e+00  -5.9471716e+00   8.0535589e+00
   3.3800000e+01   3.8130039e+00   5.7085653e+00  -5.4040955e+00   8.0732154e+00
   3.3900000e+01   3.7519911e+00   5.7365825e+00  -4.8808714e+00   8.0917330e+00
   3.4000000e+01   3.6877368e+00   5.7606378e+00  -4.3783629e+00   8.1091109e+00
   3.4100000e+01   3.6202512e+00   5.7807432e+00  -3.8967082e+00   8.1253487e+00
   3.4200000e+01   3.5495473e+00   5.7969077e+00  -3.4355853e+00   8.1404468e+00
   3.4300000e+01   3.4756408e+00   5.8091370e+00  -2.9943908e+00   8.1544063e+00
   3.4400000e+01   3.3985507e+00   5.8174338e+00  -2.5723607e+00   8.1672290e+00
   3.4500000e+01   3.3183000e+00   5.8217978e+00  -2.1686494e+00   8.1789174e+00
   3.4600000e+01   3.2349161e+00   5.8222258e+00  -1.7823822e+00   8.1894742e+00
   3.4700000e+01   3.1484315e+00   5.8187111e+00  -1.4126882e+00   8.1989033e+00
   3.4800000e+01   3.0588842e+00   5.8112443e+00  -1.0587207e+00   8.2072087e+00
   3.4900000e+01   2.9663189e+00   5.7998128e+00  -7.1966966e-01   8.2143951e+00
   3.5000000e+01   2.8707875e+00   5.7844008e+00  -3.9476821e-01   8.2204679e+00
   3.5100000e+01   2.7723500e+00   5.7649893e+00  -8.3295736e-02   8.2254330e+00
   3.5200000e+01   2.6710758e+00   5.7415563e+00   2.1542157e-01   8.2292966e+00
   3.5300000e+01   2.5670442e+00   5.7140761e+00   5.0201154e-01   8.2320657e+00
   3.5400000e+01   2.4603463e+00   5.6825201e+00   7.7705779e-01   8.2337478e+00
   3.5500000e+01   2.3510856e+00   5.6468560e+00   1.0411020e+00   8.2343507e+00
   3.5600000e+01   2.2393797e+00   5.6070480e+00   1.2946465e+00   8.2338829e+00
   3.5700000e+01   2.1253618e+00   5.5630567e+00   1.5381568e+00   8.2323535e+00
   3.5800000e+01   2.0091822e+00   5.5148390e+00   1.7720643e+00   8.2297719e+00
   3.5900000e+01   1.8910097e+00   5.4623481e+00   1.9967686e+00   8.2261482e+00
   3.6000000e+01   1.7710337e+00   5.4055329e+00   2.2126404e+00   8.2214929e+00
   3.6100000e+01   1.6494657e+00   5.3443384e+00   2.4200229e+00   8.2158172e+00
   3.6200000e+01   1.5265414e+00   5.2787054e+00   2.6192349e+00   8.2091326e+00
   3.6300000e+01   1.4025221e+00   5.2085700e+00   2.8105717e+00   8.2014513e+00
   3.6400000e+01   1.2776969e+00   5.1338639e+00   2.9943077e+00   8.1927862e+00
   3.6500000e+01   1.1523840e+00   5.0545140e+00   3.1706976e+00   8.1831505e+00
   3.6600000e+01   1.0269326e+00   4.9704420e+00   3.3399779e+00   8.1725580e+00
   3.6700000e+01   9.0172384e-01   4.8815644e+00   3.5023683e+00   8.1610234e+00
   3.6800000e+01   7.7717218e-01   4.7877924e+00   3.6580732e+00   8.1485618e+00
   3.6900000e+01   6.5372554e-01   4.6890314e+00   3.8072822e+00   8.1351888e+00
   3.7000000e+01   5.3186551e-01   4.5851806e+00   3.9501719e+00   8.1209209e+00
   3.7100000e+01   4.1210662e-01   4.4761332e+00   4.0869062e+00   8.1057752e+00
   3.7200000e+01   2.9499484e-01   4.3617757e+00   4.2176374e+00   8.0897694e+00
   3.7300000e+01   1.8110514e-01   4.2419878e+00   4.3425071e+00   8.0729220e+00
   3.7400000e+01   7.1037993e-02   4.1166418e+00   4.4616465e+00   8.0552523e+00
   3.7500000e+01  -3.4585350e-02   3.9856028e+00   4.5751776e+00   8.0367802e+00
   3.7600000e+01  -1.3512877e-01   3.8487278e+00   4.6832132e+00   8.0175264e+00
   3.7700000e+01  -2.2994854e-01   3.7058660e+00   4.7858578e+00   7.9975126e+00
   3.7800000e+01  -3.1840180e-01   3.5568577e+00   4.8832081e+00   7.9767611e+00
   3.7900000e+01  -3.9985621e-01   3.4015347e+00   4.9753531e+00   7.9552952e+00
   3.8000000e+01  -4.7370059e-01   3.2397197e+00   5.0623749e+00   7.9331391e+00
   3.8100000e+01  -5.3935628e-01   3.0712263e+00   5.1443486e+00   7.9103178e+00
   3.8200000e+01  -5.9628885e-01   2.8958585e+00   5.2213432e+00   7.8868574e+00
   3.8300000e+01  -6.4401972e-01   2.7134112e+00   5.2934212e+00   7.8627848e+00
   3.8400000e+01  -6.8213732e-01   2.5236697e+00   5.3606395e+00   7.8381280e+00
   3.8500000e+01  -7.1030717e-01   2.3264104e+00   5.4230493e+00   7.8129160e+00
   3.8600000e+01  -7.2828039e-01   2.1214013e+00   5.4806963e+00   7.7871789e+00
   3.8700000e+01  -7.3590030e-01   1.9084028e+00   5.5336210e+00   7.7609477e+00
   3.8800000e+01  -7.3310667e-01   1.6871689e+00   5.5818586e+00   7.7342547e+00
   3.8900000e+01  -7.1993737e-01   1.4574494e+00   5.6254397e+00   7.7071333e+00
   3.9000000e+01  -6.9652738e-01   1.2189925e+00   5.6643898e+00   7.6796178e+00
   3.9100000e+01  -6.6310525e-01   9.7154819e-01   5.6987297e+00   7.6517439e+00
   3.9200000e+01  -6.1998706e-01   7.1487378e-01   5.7284755e+00   7.6235483e+00
   3.9300000e+01  -5.6756834e-01   4.4874019e-01   5.7536388e+00   7.5950690e+00
   3.9400000e+01  -5.0631437e-01   1.7294102e-01   5.7742266e+00   7.5663451e+00
   3.9500000e+01  -4.3674931e-01  -1.1269564e-01   5.7902413e+00   7.5374168e+00
   3.9600000e+01  -3.5944456e-01  -4.0829181e-01   5.8016808e+00   7.5083258e+00
   3.9700000e+01  -2.7500710e-01  -7.1389932e-01   5.8085386e+00   7.4791147e+00
   3.9800000e+01  -1.8406795e-01  -1.0294736e+00   5.8108034e+00   7.4498272e+00
   3.9900000e+01  -8.7271367e-02  -1.3548400e+00   5.8084594e+00   7.4205083e+00
   4.0000000e+01   1.4735114e-02  -1.6896497e+00   5.8014863e+00   7.3912042e+00
   4.0100000e+01   1.2130948e-01  -2.0333255e+00   5.7898588e+00   7.3619621e+00
   4.0200000e+01   2.3182279e-01  -2.3849919e+00   5.7735468e+00   7.3328301e+00
   4.0300000e+01   3.4566549e-01  -2.7433901e+00   5.7525154e+00   7.3038576e+00
   4.0400000e+01   4.6225237e-01  -3.1067747e+00   5.7267244e+00   7.2750947e+00
   4.0500000e+01   5.8102642e-01  -3.4727939e+00   5.6961284e+00   7.2465925e+00
   4.0600000e+01   7.0146154e-01  -3.8383556e+00   5.6606766e+00   7.2184030e+00
   4.0700000e+01   8.2306420e-01  -4.1994895e+00   5.6203124e+00   7.1905788e+00
   4.0800000e+01   9.4537443e-01  -4.5512246e+00   5.5749734e+00   7.1631733e+00
   4.0900000e+01   1.0679659e+00  -4.8875107e+00   5.5245910e+00   7.1362402e+00
   4.1000000e+01   1.1904455e+00  -5.2012292e+00   5.4690902e+00   7.1098340e+00
   4.1100000e+01   1.3124527e+00  -5.4843467e+00   5.4083889e+00   7.0840092e+00
   4.1200000e+01   1.4336579e+00  -5.7282641e+00   5.3423982e+00   7.0588207e+00
   4.1300000e+01   1.5537614e+00  -5.9243915e+00   5.2710213e+00   7.0343233e+00
   4.1400000e+01   1.6724913e+00  -6.0649240e+00   5.1941536e+00   7.0105717e+00
   4.1500000e+01   1.7896023e+00  -6.1437183e+00   5.1116816e+00   6.9876205e+00
   4.1600000e+01   1.9048734e+00  -6.1570958e+00   5.0234831e+00   6.9655238e+00
   4.1700000e+01   2.0181063e+00  -6.1043708e+00   4.9294256e+00   6.9443350e+00
   4.1800000e+01   2.1291235e+00  -5.9879529e+00   4.8293668e+00   6.9241068e+00
   4.1900000e+01   2.2377668e+00  -5.8129939e+00   4.7231526e+00   6.9048910e+00
   4.2000000e+01   2.3438954e+00  -5.5866815e+00   4.6106171e+00   6.8867380e+00
   4.2100000e+01   2.4473843e+00  -5.3173713e+00   4.4915813e+00   6.8696971e+00
   4.2200000e+01   2.5481233e+00  -5.0137483e+00   4.3658522e+00   6.8538159e+00
   4.2300000e+01   2.6460147e+00  -4.6841573e+00   4.2332216e+00   6.8391400e+00
   4.2400000e+01   2.7409729e+00  -4.3361549e+00   4.0934643e+00   6.8257135e+00
   4.2500000e+01   2.8329229e+00  -3.9762762e+00   3.9463377e+00   6.8135779e+00
   4.2600000e+01   2.9217990e+00  -3.6099679e+00   3.7915789e+00   6.8027725e+00
   4.2700000e+01   3.0075439e+00  -3.2416337e+00   3.6289040e+00   6.7933339e+00
   4.2800000e+01   3.0901081e+00  -2.8747417e+00   3.4580052e+00   6.7852961e+00
   4.2900000e+01   3.1694486e+00  -2.5119591e+00   3.2785489e+00   6.7786901e+00
   4.3000000e+01   3.2455284e+00  -2.1552888e+00   3.0901731e+00   6.7735437e+00
   4.3100000e+01   3.3183158e+00  -1.8061963e+00   2.8924843e+00   6.7698814e+00
   4.3200000e+01   3.3877838e+00  -1.4657209e+00   2.6850545e+00   6.7677244e+00
   4.3300000e+01   3.4539094e+00  -1.1345684e+00   2.4674172e+00   6.7670902e+00
   4.3400000e+01   3.5166732e+00  -8.1318705e-01   2.2390632e+00   6.7679930e+00
   4.3500000e+01   3.5760589e+00  -5.0182895e-01   1.9994363e+00   6.7704427e+00
   4.3600000e+01   3.6320530e+00  -2.0059815e-01   1.7479272e+00   6.7744458e+00
   4.3700000e+01   3.6846445e+00   9.0511512e-02   1.4838684e+00   6.7800048e+00
   4.3800000e+01   3.7338241e+00   3.7158692e-01   1.2065266e+00   6.7871181e+00
   4.3900000e+01   3.7795846e+00   6.4277305e-01   9.1509574e-01   6.7957805e+00
   4.4000000e+01   3.8219200e+00   9.0425551e-01   6.0868794e-01   6.8059825e+00
   4.4100000e+01   3.8608260e+00   1.1562473e+00   2.8632464e-01   6.8177111e+00
   4.4200000e+01   3.8962991e+00   1.3989785e+00  -5.3073871e-02   6.8309490e+00
   4.4300000e+01   3.9283367e+00   1.6326891e+00  -4.1069920e-01   6.8456756e+00
   4.4400000e+01   3.9569372e+00   1.8576227e+00  -7.8786601e-01   6.8618662e+00
   4.4500000e+01   3.9820994e+00   2.0740227e+00  -1.1860226e+00   6.8794927e+00
   4.4600000e+01   4.0038229e+00   2.2821293e+00  -1.6067598e+00   6.8985236e+00
   4.4700000e+01   4.0221076e+00   2.4821767e+00  -2.0518152e+00   6.9189238e+00
   4.4800000e+01   4.0369540e+00   2.6743919e+00  -2.5230699e+00   6.9406555e+00
   4.4900000e+01   4.0483627e+00   2.8589939e+00  -3.0225289e+00   6.9636773e+00
   4.5000000e+01   4.0563349e+00   3.0361924e+00  -3.5522755e+00   6.9879456e+00
   4.5100000e+01   4.0608719e+00   3.2061878e+00  -4.1143774e+00   7.0134137e+00
   4.5200000e+01   4.0619754e+00   3.3691709e+00  -4.7107137e+00   7.0400327e+00
   4.5300000e+01   4.0596476e+00   3.5253228e+00  -5.3426649e+00   7.0677514e+00
   4.5400000e+01   4.0538907e+00   3.6748152e+00  -6.0105748e+00   7.0965165e+00
   4.5500000e+01   4.0447077e+00   3.8178103e+00  -6.7128388e+00   7.1262731e+00
   4.5600000e+01   4.0321019e+00   3.9544612e+00  -7.4444021e+00   7.1569645e+00
   4.5700000e+01   4.0160772e+00   4.0849122e+00  -8.1943928e+00   7.1885327e+00
   4.5800000e+01   3.9966381e+00   4.2092989e+00  -8.9426816e+00   7.2209184e+00
   4.5900000e+01   3.9737901e+00   4.3277487e+00  -9.6556504e+00   7.2540615e+00
   4.6000000e+01   3.9475394e+00   4.4403809e+00  -1.0282890e+01   7.2879009e+00
   4.6100000e+01   3.9178935e+00   4.5473074e+00  -1.0759120e+01   7.3223752e+00
   4.6200000e+01   3.8848611e+00   4.6486324e+00  -1.1017124e+01   7.3574224e+00
   4.6300000e+01   3.8484524e+00   4.7444533e+00  -1.1011896e+01   7.3929802e+00
   4.6400000e+01   3.8086794e+00   4.8348605e+00  -1.0742356e+01   7.4289864e+00
   4.6500000e+01   3.7655561e+00   4.9199380e+00  -1.0251920e+01   7.4653788e+00
   4.6600000e+01   3.7190988e+00   4.9997635e+00  -9.6073874e+00   7.5020957e+00
   4.6700000e+01   3.6693265e+00   5.0744085e+00  -8.8745035e+00   7.5390755e+00
   4.6800000e+01   3.6162612e+00   5.1439389e+00  -8.1044469e+00   7.5762574e+00
   4.6900000e+01   3.5599285e+00   5.2084147e+00  -7.3315366e+00   7.6135809e+00
   4.7000000e+01   3.5003577e+00   5.2678907e+00  -6.5764150e+00   7.6509866e+00
   4.7100000e+01   3.4375828e+00   5.3224164e+00  -5.8502899e+00   7.6884160e+00
   4.7200000e+01   3.3716424e+00   5.3720359e+00  -5.1584221e+00   7.7258112e+00
   4.7300000e+01   3.3025813e+00   5.4167888e+00  -4.5025375e+00   7.7631158e+00
   4.7400000e+01   3.2304500e+00   5.4567093e+00  -3.8823611e+00   7.8002742e+00
   4.7500000e+01   3.1553066e+00   5.4918272e+00  -3.2965503e+00   7.8372320e+00
   4.7600000e+01   3.0772165e+00   5.5221677e+00  -2.7432453e+00   7.8739363e+00
   4.7700000e+01   2.9962544e+00   5.5477512e+00  -2.2203876e+00   7.9103352e+00
   4.7800000e+01   2.9125043e+00   5.5685937e+00  -1.7258973e+00   7.9463784e+00
   4.7900000e+01   2.8260612e+00   5.5847068e+00  -1.2577702e+00   7.9820167e+00
   4.8000000e+01   2.7370318e+00   5.5960976e+00  -8.1412462e-01   8.0172025e+00
   4.8100000e+01   2.6455358e+00   5.6027689e+00  -3.9322178e-01   8.0518894e+00
   4.8200000e+01   2.5517073e+00   5.6047192e+00   6.5299043e-03   8.0860328e+00
   4.8300000e+01   2.4556961e+00   5.6019424e+00   3.8657918e-01   8.1195891e+00
   4.8400000e+01   2.3576688e+00   5.5944284e+00   7.4824056e-01   8.1525164e+00
   4.8500000e+01   2.2578107e+00   5.5821625e+00   1.0927049e+00   8.1847743e+00
   4.8600000e+01   2.1563268e+00   5.5651255e+00   1.4210506e+00   8.2163237e+00
   4.8700000e+01   2.0534436e+00   5.5432938e+00   1.7342542e+00   8.2471269e+00
   4.8800000e+01   1.9494105e+00   5.5166395e+00   2.0332010e+00   8.2771479e+00
   4.8900000e+01   1.8445009e+00   5.4851297e+00   2.3186940e+00   8.3063519e+00
   4.9000000e+01   1.7390141e+00   5.4487272e+00   2.5914627e+00   8.3347055e+00
   4.9100000e+01   1.6332757e+00   5.4073896e+00   2.8521707e+00   8.3621769e+00
   4.9200000e+01   1.5276390e+00   5.3610701e+00   3.1014224e+00   8.3887355e+00
   4.9300000e+01   1.4224856e+00   5.3097164e+00   3.3397692e+00   8.4143521e+00
   4.9400000e+01   1.3182252e+00   5.2532713e+00   3.5677145e+00   8.4389989e+00
   4.9500000e+01   1.2152960e+00   5.1916723e+00   3.7857191e+00   8.4626494e+00
   4.9600000e+01   1.1141631e+00   5.1248513e+00   3.9942045e+00   8.4852784e+00
   4.9700000e+01   1.0153179e+00   5.0527347e+00   4.1935576e+00   8.5068621e+00
   4.9800000e+01   9.1927482e-01   4.9752428e+00   4.3841331e+00   8.5273780e+00
   4.9900000e+01   8.2656911e-01   4.8922900e+00   4.5662571e+00   8.5468046e+00
   5.0000000e+01   7.3775214e-01   4.8037846e+00   4.7402292e+00   8.5651219e+00
   5.0100000e+01   6.5338661e-01   4.7096281e+00   4.9063252e+00   8.5823112e+00
   5.0200000e+01   5.7404045e-01   4.6097156e+00   5.0647989e+00   8.5983548e+00
   5.0300000e+01   5.0027974e-01   4.5039350e+00   5.2158840e+00   8.6132365e+00
   5.0400000e+01   4.3266082e-01   4.3921672e+00   5.3597955e+00   8.6269409e+00
   5.0500000e+01   3.7172161e-01   4.2742857e+00   5.4967317e+00   8.6394542e+00
   5.0600000e+01   3.1797236e-01   4.1501563e+00   5.6268750e+00   8.6507637e+00
   5.0700000e+01   2.7188620e-01   4.0196372e+00   5.7503931e+00   8.6608577e+00
   5.0800000e+01   2.3388957e-01   3.8825783e+00   5.8674403e+00   8.6697259e+00
   5.0900000e+01   2.0435324e-01   3.7388217e+00   5.9781582e+00   8.6773592e+00
   5.1000000e+01   1.8358386e-01   3.5882014e+00   6.0826766e+00   8.6837495e+00
   5.1100000e+01   1.7181688e-01   3.4305433e+00   6.1811143e+00   8.6888900e+00
   5.1200000e+01   1.6921071e-01   3.2656652e+00   6.2735797e+00   8.6927752e+00
   5.1300000e+01   1.7584284e-01   3.0933777e+00   6.3601712e+00   8.6954007e+00
   5.1400000e+01   1.9170777e-01   2.9134841e+00   6.4409781e+00   8.6967635e+00
   5.1500000e+01   2.1671707e-01   2.7257817e+00   6.5160808e+00   8.6968616e+00
   5.1600000e+01   2.5070149e-01   2.5300628e+00   6.5855513e+00   8.6956944e+00
   5.1700000e+01   2.9341502e-01   2.3261164e+00   6.6494537e+00   8.6932627e+00
   5.1800000e+01   3.4454068e-01   2.1137305e+00   6.7078441e+00   8.6895685e+00
   5.1900000e+01   4.0369778e-01   1.8926954e+00   6.7607712e+00   8.6846152e+00
   5.2000000e+01   4.7045028e-01   1.6628074e+00   6.8082768e+00   8.6784075e+00
   5.2100000e+01   5.4431592e-01   1.4238748e+00   6.8503952e+00   8.6709516e+00
   5.2200000e+01   6.2477568e-01   1.1757246e+00   6.8871542e+00   8.6622551e+00
   5.2300000e+01   7.1128330e-01   9.1821198e-01   6.9185746e+00   8.6523273e+00
   5.2400000e+01   8.0327447e-01   6.5123256e-01   6.9446708e+00   8.6411787e+00
   5.2500000e+01   9.0017546e-01   3.7473761e-01   6.9654504e+00   8.6288218e+00
   5.2600000e+01   1.0014110e+00   8.8754260e-02   6.9809147e+00   8.6152706e+00
   5.2700000e+01   1.1064113e+00  -2.0658911e-01   6.9910582e+00   8.6005406e+00
   5.2800000e+01   1.2146180e+00  -5.1103052e-01   6.9958690e+00   8.5846494e+00
   5.2900000e+01   1.3254892e+00  -8.2413372e-01   6.9953286e+00   8.5676164e+00
   5.3000000e+01   1.4385036e+00  -1.1452376e+00   6.9894115e+00   8.5494627e+00
   5.3100000e+01   1.5531633e+00  -1.4733939e+00   6.9780856e+00   8.5302116e+00
   5.3200000e+01   1.6689963e+00  -1.8072921e+00   6.9613118e+00   8.5098884e+00
   5.3300000e+01   1.7855579e+00  -2.1451714e+00   6.9390436e+00   8.4885205e+00
   5.3400000e+01   1.9024313e+00  -2.4847201e+00   6.9112273e+00   8.4661378e+00
   5.3500000e+01   2.0192282e+00  -2.8229686e+00   6.8778012e+00   8.4427721e+00
   5.3600000e+01   2.1355882e+00  -3.1561836e+00   6.8386958e+00   8.4184578e+00
   5.3700000e+01   2.2511782e+00  -3.4797812e+00   6.7938330e+00   8.3932320e+00
   5.3800000e+01   2.3656917e+00  -3.7882830e+00   6.7431262e+00   8.3671341e+00
   5.3900000e+01   2.4788475e+00  -4.0753497e+00   6.6864791e+00   8.3402062e+00
   5.4000000e+01   2.5903884e+00  -4.3339315e+00   6.6237859e+00   8.3124934e+00
   5.4100000e+01   2.7000799e+00  -4.5565710e+00   6.5549303e+00   8.2840433e+00
   5.4200000e+01   2.8077085e+00  -4.7358760e+00   6.4797848e+00   8.2549069e+00
   5.4300000e+01   2.9130806e+00  -4.8651376e+00   6.3982102e+00   8.2251379e+00
   5.4400000e+01   3.0160206e+00  -4.9390197e+00   6.3100546e+00   8.1947932e+00
   5.4500000e+01   3.1163698e+00  -4.9541918e+00   6.2151523e+00   8.1639330e+00
   5.4600000e+01   3.2139849e+00  -4.9097625e+00   6.1133231e+00   8.1326207e+00
   5.4700000e+01   3.3087365e+00  -4.8074007e+00   6.0043707e+00   8.1009231e+00
   5.4800000e+01   3.4005083e+00  -4.6511118e+00   5.8880816e+00   8.0689104e+00
   5.4900000e+01   3.4891952e+00  -4.4467288e+00   5.7642236e+00   8.0366561e+00
   5.5000000e+01   3.5747029e+00  -4.2012468e+00   5.6325439e+00   8.0042375e+00
   5.5100000e+01   3.6569466e+00  -3.9221446e+00   5.4927673e+00   7.9717350e+00
   5.5200000e+01   3.7358497e+00  -3.6168043e+00   5.3445940e+00   7.9392328e+00
   5.5300000e+01   3.8113434e+00  -3.2920908e+00   5.1876970e+00   7.9068186e+00
   5.5400000e+01   3.8833659e+00  -2.9540982e+00   5.0217195e+00   7.8745833e+00
   5.5500000e+01   3.9518613e+00  -2.6080388e+00   4.8462715e+00   7.8426213e+00
   5.5600000e+01   4.0167790e+00  -2.2582373e+00   4.6609262e+00   7.8110304e+00
   5.5700000e+01   4.0780734e+00  -1.9081913e+00   4.4652160e+00   7.7799115e+00
   5.5800000e+01   4.1357031e+00  -1.5606657e+00   4.2586271e+00   7.7493683e+00
   5.5900000e+01   4.1896305e+00  -1.2178005e+00   4.0405948e+00   7.7195078e+00
   5.6000000e+01   4.2398210e+00  -8.8121671e-01   3.8104965e+00   7.6904391e+00
   5.6100000e+01   4.2862434e+00  -5.5211320e-01   3.5676445e+00   7.6622739e+00
   5.6200000e+01   4.3288686e+00  -2.3135094e-01   3.3112775e+00   7.6351261e+00
   5.6300000e+01   4.3676700e+00   8.0475855e-02   3.0405507e+00   7.6091111e+00
   5.6400000e+01   4.4026230e+00   3.8298119e-01   2.7545239e+00   7.5843457e+00
   5.6500000e+01   4.4337045e+00   6.7593983e-01   2.4521486e+00   7.5609475e+00
   5.6600000e+01   4.4608932e+00   9.5924939e-01   2.1322514e+00   7.5390348e+00
   5.6700000e+01   4.4841691e+00   1.2329002e+00   1.7935163e+00   7.5187258e+00
   5.6800000e+01   4.5035135e+00   1.4969516e+00   1.4344627e+00   7.5001380e+00
   5.6900000e+01   4.5189088e+00   1.7515134e+00   1.0534207e+00   7.4833879e+00
   5.7000000e+01   4.5303386e+00   1.9967316e+00   6.4850194e-01   7.4685901e+00
   5.7100000e+01   4.5377877e+00   2.2327772e+00   2.1756715e-01   7.4558571e+00
   5.7200000e+01   4.5412417e+00   2.4598372e+00  -2.4181057e-01   7.4452981e+00
   5.7300000e+01   4.5406878e+00   2.6781086e+00  -7.3238422e-01   7.4370187e+00
   5.7400000e+01   4.5361142e+00   2.8877929e+00  -1.2572702e+00   7.4311204e+00
   5.7500000e+01   4.5275105e+00   3.0890927e+00  -1.8199770e+00   7.4276994e+00
   5.7600000e+01   4.5148679e+00   3.2822083e+00  -2.4244088e+00   7.4268463e+00
   5.7700000e+01   4.4981794e+00   3.4673363e+00  -3.0748144e+00   7.4286456e+00
   5.7800000e+01   4.4774401e+00   3.6446673e+00  -3.7756187e+00   7.4331748e+00
   5.7900000e+01   4.4526473e+00   3.8143855e+00  -4.5310173e+00   7.4405036e+00
   5.8000000e+01   4.4238013e+00   3.9766674e+00  -5.3441017e+00   7.4506942e+00
   5.8100000e+01   4.3909055e+00   4.1316817e+00  -6.2150688e+00   7.4638000e+00
   5.8200000e+01   4.3539669e+00   4.2795886e+00  -7.1377107e+00   7.4798655e+00
   5.8300000e+01   4.3129970e+00   4.4205402e+00  -8.0928949e+00   7.4989260e+00
   5.8400000e+01   4.2680123e+00   4.5546798e+00  -9.0376816e+00   7.5210074e+00
   5.8500000e+01   4.2190352e+00   4.6821428e+00  -9.8912492e+00   7.5461257e+00
   5.8600000e+01   4.1660947e+00   4.8030558e+00  -1.0528620e+01   7.5742872e+00
   5.8700000e+01   4.1092277e+00   4.9175376e+00  -1.0808544e+01   7.6054882e+00
   5.8800000e+01   4.0484799e+00   5.0256990e+00  -1.0648237e+01   7.6397153e+00
   5.8900000e+01   3.9839075e+00   5.1276430e+00  -1.0084835e+01   7.6769455e+00
   5.9000000e+01   3.9155781e+00   5.2234652e+00  -9.2463541e+00   7.7171464e+00
   5.9100000e+01   3.8435730e+00   5.3132537e+00  -8.2706793e+00   7.7602762e+00
   5.9200000e+01   3.7679887e+00   5.3970896e+00  -7.2570387e+00   7.8062848e+00
   5.9300000e+01   3.6889389e+00   5.4750471e+00  -6.2620965e+00   7.8551133e+00
   5.9400000e+01   3.6065570e+00   5.5471936e+00  -5.3130811e+00   7.9066954e+00
   5.9500000e+01   3.5209986e+00   5.6135903e+00  -4.4204409e+00   7.9609572e+00
   5.9600000e+01   3.4324441e+00   5.6742916e+00  -3.5860179e+00   8.0178185e+00
   5.9700000e+01   3.3411016e+00   5.7293461e+00  -2.8076016e+00   8.0771927e+00
   5.9800000e+01   3.2472107e+00   5.7787962e+00  -2.0812951e+00   8.1389879e+00
   5.9900000e+01   3.1510450e+00   5.8226787e+00  -1.4026920e+00   8.2031074e+00
   6.0000000e+01   3.0529167e+00   5.8610243e+00  -7.6743557e-01   8.2694506e+00
   6.0100000e+01   2.9531794e+00   5.8938584e+00  -1.7146420e-01   8.3379132e+00
   6.0200000e+01   2.8522327e+00   5.9212007e+00   3.8889963e-01   8.4083882e+00
   6.0300000e+01   2.7505251e+00   5.9430658e+00   9.1693573e-01   8.4807665e+00
   6.0400000e+01   2.6485582e+00   5.9594625e+00   1.4155473e+00   8.5549375e+00
   6.0500000e+01   2.5468895e+00   5.9703949e+00   1.8872957e+00   8.6307894e+00
   6.0600000e+01   2.4461349e+00   5.9758616e+00   2.3344395e+00   8.7082103e+00
   6.0700000e+01   2.3469704e+00   5.9758563e+00   2.7589719e+00   8.7870880e+00
   6.0800000e+01   2.2501328e+00   5.9703677e+00   3.1626550e+00   8.8673113e+00
   6.0900000e+01   2.1564185e+00   5.9593793e+00   3.5470504e+00   8.9487697e+00
   6.1000000e+01   2.0666806e+00   5.9428700e+00   3.9135455e+00   9.0313543e+00
   6.1100000e+01   1.9818237e+00   5.9208138e+00   4.2633768e+00   9.1149577e+00
   6.1200000e+01   1.9027965e+00   5.8931799e+00   4.5976494e+00   9.1994748e+00
   6.1300000e+01   1.8305805e+00   5.8599328e+00   4.9173535e+00   9.2848028e+00
   6.1400000e+01   1.7661772e+00   5.8210325e+00   5.2233794e+00   9.3708415e+00
   6.1500000e+01   1.7105903e+00   5.7764344e+00   5.5165293e+00   9.4574934e+00
   6.1600000e+01   1.6648069e+00   5.7260898e+00   5.7975282e+00   9.5446639e+00
   6.1700000e+01   1.6297751e+00   5.6699456e+00   6.0670329e+00   9.6322616e+00
   6.1800000e+01   1.6063805e+00   5.6079450e+00   6.3256400e+00   9.7201982e+00
   6.1900000e+01   1.5954216e+00   5.5400272e+00   6.5738923e+00   9.8083887e+00
   6.2000000e+01   1.5975861e+00   5.4661285e+00   6.8122851e+00   9.8967513e+00
   6.2100000e+01   1.6134293e+00   5.3861819e+00   7.0412712e+00   9.9852077e+00
   6.2200000e+01   1.6433552e+00   5.3001181e+00   7.2612651e+00   1.0073683e+01
   6.2300000e+01   1.6876026e+00   5.2078664e+00   7.4726471e+00   1.0162105e+01
   6.2400000e+01   1.7462371e+00   5.1093546e+00   7.6757668e+00   1.0250405e+01
   6.2500000e+01   1.8191481e+00   5.0045109e+00   7.8709458e+00   1.0338518e+01
   6.2600000e+01   1.9060539e+00   4.8932649e+00   8.0584806e+00   1.0426383e+01
   6.2700000e+01   2.0065114e+00   4.7755487e+00   8.2386449e+00   1.0513939e+01
   6.2800000e+01   2.1199317e+00   4.6512992e+00   8.4116912e+00   1.0601132e+01
   6.2900000e+01   2.2455999e+00   4.5204603e+00   8.5778535e+00   1.0687908e+01
   6.3000000e+01   2.3826980e+00   4.3829854e+00   8.7373481e+00   1.0774216e+01
   6.3100000e+01   2.5303286e+00   4.2388410e+00   8.8903754e+00   1.0860011e+01
   6.3200000e+01   2.6875392e+00   4.0880109e+00   9.0371212e+00   1.0945246e+01
   6.3300000e+01   2.8533457e+00   3.9305010e+00   9.1777580e+00   1.1029880e+01
   6.3400000e+01   3.0267538e+00   3.7663451e+00   9.3124455e+00   1.1113873e+01
   6.3500000e+01   3.2067773e+00   3.5956128e+00   9.4413321e+00   1.1197188e+01
   6.3600000e+01   3.3924545e+00   3.4184176e+00   9.5645555e+00   1.1279790e+01
   6.3700000e+01   3.5828603e+00   3.2349277e+00   9.6822434e+00   1.1361647e+01
   6.3800000e+01   3.7771165e+00   3.0453783e+00   9.7945141e+00   1.1442726e+01
   6.3900000e+01   3.9743984e+00   2.8500863e+00   9.9014775e+00   1.1523001e+01
   6.4000000e+01   4.1739391e+00   2.6494677e+00   1.0003235e+01   1.1602443e+01
   6.4100000e+01   4.3750320e+00   2.4440573e+00   1.0099881e+01   1.1681028e+01
   6.4200000e+01   4.5770313e+00   2.2345319e+00   1.0191502e+01   1.1758732e+01
   6.4300000e+01   4.7793509e+00   2.0217361e+00   1.0278179e+01   1.1835534e+01
   6.4400000e+01   4.9814625e+00   1.8067104e+00   1.0359984e+01   1.1911414e+01
   6.4500000e+01   5.1828930e+00   1.5907212e+00   1.0436985e+01   1.1986353e+01
   6.4600000e+01   5.3832209e+00   1.3752917e+00   1.0509245e+01   1.2060333e+01
   6.4700000e+01   5.5820732e+00   1.1622304e+00   1.0576819e+01   1.2133339e+01
   6.4800000e+01   5.7791211e+00   9.5365444e-01   1.0639758e+01   1.2205356e+01
   6.4900000e+01   5.9740768e+00   7.5200447e-01   1.0698108e+01   1.2276371e+01
   6.5000000e+01   6.1666894e+00   5.6004320e-01   1.0751910e+01   1.2346370e+01
   6.5100000e+01   6.3567413e+00   3.8083289e-01   1.0801201e+01   1.2415343e+01
   6.5200000e+01   6.5440453e+00   2.1768403e-01   1.0846011e+01   1.2483280e+01
   6.5300000e+01   6.7284410e+00   7.4069511e-02   1.0886368e+01   1.2550170e+01
   6.5400000e+01   6.9097921e+00  -4.6498706e-02   1.0922294e+01   1.2616006e+01
   6.5500000e+01   7.0879836e+00  -1.4062847e-01   1.0953809e+01   1.2680780e+01
   6.5600000e+01   7.2629196e+00  -2.0523316e-01   1.0980926e+01   1.2744485e+01
   6.5700000e+01   7.4345206e+00  -2.3772792e-01   1.1003655e+01   1.2807115e+01
   6.5800000e+01   7.6027219e+00  -2.3621367e-01   1.1022002e+01   1.2868664e+01
   6.5900000e+01   7.7674718e+00  -1.9962365e-01   1.1035970e+01   1.2929129e+01
   6.6000000e+01   7.9287296e+00  -1.2780966e-01   1.1045556e+01   1.2988505e+01
   6.6100000e+01   8.0864648e+00  -2.1553736e-02   1.1050754e+01   1.3046788e+01
   6.6200000e+01   8.2406550e+00   1.1749670e-01   1.1051553e+01   1.3103977e+01
   6.6300000e+01   8.3912854e+00   2.8695932e-01   1.1047940e+01   1.3160068e+01
   6.6400000e+01   8.5383475e+00   4.8389237e-01   1.1039894e+01   1.3215061e+01
   6.6500000e+01   8.6818384e+00   7.0498984e-01   1.1027394e+01   1.3268953e+01
   6.6600000e+01   8.8217596e+00   9.4677237e-01   1.1010412e+01   1.3321746e+01
   6.6700000e+01   8.9581168e+00   1.2057555e+00   1.0988916e+01   1.3373437e+01
   6.6800000e+01   9.0909189e+00   1.4785843e+00   1.0962870e+01   1.3424029e+01
   6.6900000e+01   9.2201777e+00   1.7621300e+00   1.0932233e+01   1.3473521e+01
   6.7000000e+01   9.3459072e+00   2.0535516e+00   1.0896960e+01   1.3521914e+01
   6.7100000e+01   9.4681234e+00   2.3503262e+00   1.0856998e+01   1.3569211e+01
   6.7200000e+01   9.5868438e+00   2.6502558e+00   1.0812293e+01   1.3615414e+01
   6.7300000e+01   9.7020870e+00   2.9514571e+00   1.0762783e+01   1.3660524e+01
   6.7400000e+01   9.8138726e+00   3.2523401e+00   1.0708400e+01   1.3704544e+01
   6.7500000e+01   9.9222208e+00   3.5515805e+00   1.0649071e+01   1.3747478e+01
   6.7600000e+01   1.0027152e+01   3.8480895e+00   1.0584717e+01   1.3789330e+01
   6.7700000e+01   1.0128688e+01   4.1409835e+00   1.0515253e+01   1.3830102e+01
   6.7800000e+01   1.0226849e+01   4.4295551e+00   1.0440584e+01   1.3869800e+01
   6.7900000e+01   1.0321657e+01   4.7132467e+00   1.0360610e+01   1.3908427e+01
   6.8000000e+01   1.0413131e+01   4.9916263e+00   1.0275224e+01   1.3945989e+01
   6.8100000e+01   1.0501293e+01   5.2643673e+00   1.0184309e+01   1.3982491e+01
   6.8200000e+01   1.0586163e+01   5.5312298e+00   1.0087739e+01   1.4017939e+01
   6.8300000e+01   1.0667760e+01   5.7920456e+00   9.9853804e+00   1.4052338e+01
   6.8400000e+01   1.0746103e+01   6.0467051e+00   9.8770874e+00   1.4085695e+01
   6.8500000e+01   1.0821211e+01   6.2951462e+00   9.7627046e+00   1.4118015e+01
   6.8600000e+01   1.0893102e+01   6.5373452e+00   9.6420647e+00   1.4149307e+01
   6.8700000e+01   1.0961793e+01   6.7733088e+00   9.5149880e+00   1.4179577e+01
   6.8800000e+01   1.1027301e+01   7.0030685e+00   9.3812811e+00   1.4208833e+01
   6.8900000e+01   1.1089640e+01   7.2266746e+00   9.2407364e+00   1.4237083e+01
   6.9000000e+01   1.1148826e+01   7.4441923e+00   9.0931306e+00   1.4264335e+01
   6.9100000e+01   1.1204873e+01   7.6556981e+00   8.9382232e+00   1.4290597e+01
   6.9200000e+01   1.1257794e+01   7.8612766e+00   8.7757555e+00   1.4315878e+01
   6.9300000e+01   1.1307602e+01   8.0610188e+00   8.6054491e+00   1.4340188e+01
   6.9400000e+01   1.1354308e+01   8.2550194e+00   8.4270036e+00   1.4363535e+01
   6.9500000e+01   1.1397923e+01   8.4433757e+00   8.2400954e+00   1.4385931e+01
   6.9600000e+01   1.1438456e+01   8.6261861e+00   8.0443754e+00   1.4407385e+01
   6.9700000e+01   1.1475917e+01   8.8035495e+00   7.8394665e+00   1.4427908e+01
   6.9800000e+01   1.1510314e+01   8.9755640e+00   7.6249617e+00   1.4447510e+01
   6.9900000e+01   1.1541654e+01   9.1423263e+00   7.4004211e+00   1.4466204e+01
   7.0000000e+01   1.1569943e+01   9.3039315e+00   7.1653692e+00   1.4484000e+01
   7.0100000e+01   1.1595187e+01   9.4604727e+00   6.9192920e+00   1.4500911e+01
   7.0200000e+01   1.1617390e+01   9.6120402e+00   6.6616339e+00   1.4516948e+01
   7.0300000e+01   1.1636556e+01   9.7587219e+00   6.3917944e+00   1.4532126e+01
   7.0400000e+01   1.1652689e+01   9.9006027e+00   6.1091255e+00   1.4546456e+01
   7.0500000e+01   1.1665789e+01   1.0037765e+01   5.8129288e+00   1.4559952e+01
   7.0600000e+01   1.1675860e+01   1.0170287e+01   5.5024534e+00   1.4572629e+01
   7.0700000e+01   1.1682900e+01   1.0298245e+01   5.1768949e+00   1.4584500e+01
   7.0800000e+01   1.1686910e+01   1.0421712e+01   4.8353969e+00   1.4595579e+01
   7.0900000e+01   1.1687889e+01   1.0540757e+01   4.4770545e+00   1.4605882e+01
   7.1000000e+01   1.1685835e+01   1.0655448e+01   4.1009234e+00   1.4615424e+01
   7.1100000e+01   1.1680745e+01   1.0765847e+01   3.7060364e+00   1.4624221e+01
   7.1200000e+01   1.1672617e+01   1.0872015e+01   3.2914304e+00   1.4632288e+01
   7.1300000e+01   1.1661445e+01   1.0974011e+01   2.8561913e+00   1.4639642e+01
   7.1400000e+01   1.1647227e+01   1.1071888e+01   2.3995244e+00   1.4646300e+01
   7.1500000e+01   1.1629956e+01   1.1165699e+01   1.9208632e+00   1.4652278e+01
   7.1600000e+01   1.1609626e+01   1.1255493e+01   1.4200352e+00   1.4657594e+01
   7.1700000e+01   1.1586233e+01   1.1341316e+01   8.9751204e-01   1.4662266e+01
   7.1800000e+01   1.1559768e+01   1.1423212e+01   3.5477905e-01   1.4666312e+01
   7.1900000e+01   1.1530225e+01   1.1501222e+01  -2.0512894e-01   1.4669749e+01
   7.2000000e+01   1.1497597e+01   1.1575385e+01  -7.7687737e-01   1.4672598e+01
   7.2100000e+01   1.1461875e+01   1.1645737e+01  -1.3518373e+00   1.4674876e+01
   7.2200000e+01   1.1423052e+01   1.1712311e+01  -1.9168894e+00   1.4676603e+01
   7.2300000e+01   1.1381120e+01   1.1775138e+01  -2.4532454e+00   1.4677798e+01
   7.2400000e+01   1.1336070e+01   1.1834249e+01  -2.9358253e+00   1.4678482e+01
   7.2500000e+01   1.1287896e+01   1.1889669e+01  -3.3341357e+00   1.4678673e+01
   7.2600000e+01   1.1236588e+01   1.1941422e+01  -3.6157359e+00   1.4678393e+01
   7.2700000e+01   1.1182141e+01   1.1989531e+01  -3.7526126e+00   1.4677662e+01
   7.2800000e+01   1.1124547e+01   1.2034015e+01  -3.7287793e+00   1.4676500e+01
   7.2900000e+01   1.1063800e+01   1.2074893e+01  -3.5454458e+00   1.4674928e+01
   7.3000000e+01   1.0999895e+01   1.2112180e+01  -3.2206059e+00   1.4672967e+01
   7.3100000e+01   1.0932828e+01   1.2145889e+01  -2.7833117e+00   1.4670638e+01
   7.3200000e+01   1.0862597e+01   1.2176032e+01  -2.2660536e+00   1.4667962e+01
   7.3300000e+01   1.0789200e+01   1.2202617e+01  -1.6987325e+00   1.4664960e+01
   7.3400000e+01   1.0712640e+01   1.2225654e+01  -1.1055889e+00   1.4661654e+01
   7.3500000e+01   1.0632920e+01   1.2245145e+01  -5.0459283e-01   1.4658064e+01
   7.3600000e+01   1.0550045e+01   1.2261095e+01   9.1812972e-02   1.4654212e+01
   7.3700000e+01   1.0464026e+01   1.2273505e+01   6.7550940e-01   1.4650118e+01
   7.3800000e+01   1.0374876e+01   1.2282373e+01   1.2415244e+00   1.4645805e+01
   7.3900000e+01   1.0282612e+01   1.2287696e+01   1.7870710e+00   1.4641292e+01
   7.4000000e+01   1.0187257e+01   1.2289470e+01   2.3108286e+00   1.4636601e+01
   7.4100000e+01   1.0088839e+01   1.2287686e+01   2.8124320e+00   1.4631752e+01
   7.4200000e+01   9.9873920e+00   1.2282336e+01   3.2921205e+00   1.4626765e+01
   7.4300000e+01   9.8829576e+00   1.2273407e+01   3.7505013e+00   1.4621660e+01
   7.4400000e+01   9.7755854e+00   1.2260887e+01   4.1883921e+00   1.4616458e+01
   7.4500000e+01   9.6653343e+00   1.2244758e+01   4.6067187e+00   1.4611177e+01
   7.4600000e+01   9.5522732e+00   1.2225004e+01   5.0064488e+00   1.4605837e+01
   7.4700000e+01   9.4364826e+00   1.2201602e+01   5.3885496e+00   1.4600456e+01
   7.4800000e+01   9.3180560e+00   1.2174532e+01   5.7539629e+00   1.4595052e+01
   7.4900000e+01   9.1971012e+00   1.2143766e+01   6.1035891e+00   1.4589644e+01
   7.5000000e+01   9.0737418e+00   1.2109278e+01   6.4382800e+00   1.4584248e+01
   7.5100000e+01   8.9481193e+00   1.2071038e+01   6.7588347e+00   1.4578881e+01
   7.5200000e+01   8.8203946e+00   1.2029012e+01   7.0659989e+00   1.4573559e+01
   7.5300000e+01   8.6907501e+00   1.1983165e+01   7.3604663e+00   1.4568298e+01
   7.5400000e+01   8.5593916e+00   1.1933460e+01   7.6428805e+00   1.4563112e+01
   7.5500000e+01   8.4265508e+00   1.1879855e+01   7.9138379e+00   1.4558016e+01
   7.5600000e+01   8.2924871e+00   1.1822306e+01   8.1738906e+00   1.4553022e+01
   7.5700000e+01   8.1574899e+00   1.1760767e+01   8.4235494e+00   1.4548144e+01
   7.5800000e+01   8.0218809e+00   1.1695189e+01   8.6632873e+00   1.4543394e+01
   7.5900000e+01   7.8860159e+00   1.1625517e+01   8.8935420e+00   1.4538782e+01
   7.6000000e+01   7.7502868e+00   1.1551695e+01   9.1147188e+00   1.4534320e+01
   7.6100000e+01   7.6151231e+00   1.1473665e+01   9.3271934e+00   1.4530016e+01
   7.6200000e+01   7.4809930e+00   1.1391362e+01   9.5313140e+00   1.4525879e+01
   7.6300000e+01   7.3484040e+00   1.1304721e+01   9.7274036e+00   1.4521917e+01
   7.6400000e+01   7.2179026e+00   1.1213669e+01   9.9157622e+00   1.4518138e+01
   7.6500000e+01   7.0900735e+00   1.1118134e+01   1.0096669e+01   1.4514546e+01
   7.6600000e+01   6.9655376e+00   1.1018037e+01   1.0270382e+01   1.4511149e+01
   7.6700000e+01   6.8449483e+00   1.0913294e+01   1.0437142e+01   1.4507948e+01
   7.6800000e+01   6.7289870e+00   1.0803820e+01   1.0597175e+01   1.4504950e+01
   7.6900000e+01   6.6183570e+00   1.0689523e+01   1.0750689e+01   1.4502155e+01
   7.7000000e+01   6.5137757e+00   1.0570308e+01   1.0897878e+01   1.4499566e+01
   7.7100000e+01   6.4159649e+00   1.0446075e+01   1.1038925e+01   1.4497184e+01
   7.7200000e+01   6.3256402e+00   1.0316720e+01   1.1173998e+01   1.4495008e+01
   7.7300000e+01   6.2434984e+00   1.0182132e+01   1.1303255e+01   1.4493039e+01
   7.7400000e+01   6.1702045e+00   1.0042200e+01   1.1426844e+01   1.4491275e+01
   7.7500000e+01   6.1063774e+00   9.8968030e+00   1.1544902e+01   1.4489712e+01
   7.7600000e+01   6.0525757e+00   9.7458201e+00   1.1657557e+01   1.4488349e+01
   7.7700000e+01   6.0092844e+00   9.5891241e+00   1.1764929e+01   1.4487182e+01
   7.7800000e+01   5.9769019e+00   9.4265844e+00   1.1867129e+01   1.4486205e+01
   7.7900000e+01   5.9557295e+00   9.2580668e+00   1.1964262e+01   1.4485415e+01
   7.8000000e+01   5.9459627e+00   9.0834345e+00   1.2056423e+01   1.4484804e+01
   7.8100000e+01   5.9476857e+00   8.9025486e+00   1.2143705e+01   1.4484368e+01
   7.8200000e+01   5.9608689e+00   8.7152692e+00   1.2226189e+01   1.4484098e+01
   7.8300000e+01   5.9853699e+00   8.5214572e+00   1.2303954e+01   1.4483988e+01
   7.8400000e+01   6.0209374e+00   8.3209755e+00   1.2377072e+01   1.4484029e+01
   7.8500000e+01   6.0672187e+00   8.1136917e+00   1.2445609e+01   1.4484214e+01
   7.8600000e+01   6.1237692e+00   7.8994812e+00   1.2509628e+01   1.4484533e+01
   7.8700000e+01   6.1900645e+00   7.6782306e+00   1.2569185e+01   1.4484978e+01
   7.8800000e+01   6.2655132e+00   7.4498424e+00   1.2624331e+01   1.4485539e+01
   7.8900000e+01   6.3494714e+00   7.2142411e+00   1.2675115e+01   1.4486206e+01
   7.9000000e+01   6.4412567e+00   6.9713805e+00   1.2721579e+01   1.4486970e+01
   7.9100000e+01   6.5401616e+00   6.7212529e+00   1.2763761e+01   1.4487821e+01
   7.9200000e+01   6.6454669e+00   6.4639002e+00   1.2801698e+01   1.4488749e+01
   7.9300000e+01   6.7564528e+00   6.1994282e+00   1.2835420e+01   1.4489742e+01
   7.9400000e+01   6.8724093e+00   5.9280238e+00   1.2864954e+01   1.4490792e+01
   7.9500000e+01   6.9926450e+00   5.6499756e+00   1.2890322e+01   1.4491889e+01
   7.9600000e+01   7.1164933e+00   5.3656999e+00   1.2911546e+01   1.4493021e+01
   7.9700000e+01   7.2433188e+00   5.0757708e+00   1.2928641e+01   1.4494179e+01
   7.9800000e+01   7.3725205e+00   4.7809563e+00   1.2941620e+01   1.4495353e+01
   7.9900000e+01   7.5035347e+00   4.4822602e+00   1.2950492e+01   1.4496534e+01
   8.0000000e+01   7.6358365e+00   4.1809697e+00   1.2955262e+01   1.4497712e+01
   8.0100000e+01   7.7689404e+00   3.8787076e+00   1.2955933e+01   1.4498879e+01
   8.0200000e+01   7.9024000e+00   3.5774866e+00   1.2952504e+01   1.4500024e+01
   8.0300000e+01   8.0358069e+00   3.2797631e+00   1.2944970e+01   1.4501140e+01
   8.0400000e+01   8.1687900e+00   2.9884815e+00   1.2933322e+01   1.4502219e+01
   8.0500000e+01   8.3010129e+00   2.7071016e+00   1.2917550e+01   1.4503252e+01
   8.0600000e+01   8.4321726e+00   2.4395964e+00   1.2897639e+01   1.4504234e+01
   8.0700000e+01   8.5619972e+00   2.1904040e+00   1.2873569e+01   1.4505156e+01
   8.0800000e+01   8.6902437e+00   1.9643196e+00   1.2845319e+01   1.4506013e+01
   8.0900000e+01   8.8166958e+00   1.7663154e+00   1.2812863e+01   1.4506799e+01
   8.1000000e+01   8.9411618e+00   1.6012859e+00   1.2776170e+01   1.4507509e+01
   8.1100000e+01   9.0634726e+00   1.4737304e+00   1.2735208e+01   1.4508138e+01
   8.1200000e+01   9.1834794e+00   1.3874032e+00   1.2689939e+01   1.4508682e+01
   8.1300000e+01   9.3010522e+00   1.3449807e+00   1.2640321e+01   1.4509138e+01
   8.1400000e+01   9.4160776e+00   1.3478005e+00   1.2586308e+01   1.4509502e+01
   8.1500000e+01   9.5284574e+00   1.3957242e+00   1.2527850e+01   1.4509773e+01
   8.1600000e+01   9.6381072e+00   1.4871519e+00   1.2464892e+01   1.4509949e+01
   8.1700000e+01   9.7449547e+00   1.6191855e+00   1.2397374e+01   1.4510029e+01
   8.1800000e+01   9.8489384e+00   1.7879071e+00   1.2325230e+01   1.4510013e+01
   8.1900000e+01   9.9500069e+00   1.9887191e+00   1.2248391e+01   1.4509900e+01
   8.2000000e+01   1.0048117e+01   2.2166917e+00   1.2166781e+01   1.4509693e+01
   8.2100000e+01   1.0143234e+01   2.4668698e+00   1.2080318e+01   1.4509391e+01
   8.2200000e+01   1.0235328e+01   2.7345147e+00   1.1988915e+01   1.4508998e+01
   8.2300000e+01   1.0324378e+01   3.0152701e+00   1.1892475e+01   1.4508517e+01
   8.2400000e+01   1.0410366e+01   3.3052579e+00   1.1790899e+01   1.4507950e+01
   8.2500000e+01   1.0493281e+01   3.6011165e+00   1.1684077e+01   1.4507301e+01
   8.2600000e+01   1.0573113e+01   3.8999963e+00   1.1571893e+01   1.4506575e+01
   8.2700000e+01   1.0649857e+01   4.1995290e+00   1.1454221e+01   1.4505778e+01
   8.2800000e+01   1.0723513e+01   4.4977797e+00   1.1330927e+01   1.4504913e+01
   8.2900000e+01   1.0794080e+01   4.7931938e+00   1.1201866e+01   1.4503988e+01
   8.3000000e+01   1.0861563e+01   5.0845420e+00   1.1066886e+01   1.4503009e+01
   8.3100000e+01   1.0925966e+01   5.3708693e+00   1.0925820e+01   1.4501983e+01
   8.3200000e+01   1.0987296e+01   5.6514483e+00   1.0778490e+01   1.4500916e+01
   8.3300000e+01   1.1045563e+01   5.9257382e+00   1.0624708e+01   1.4499818e+01
   8.3400000e+01   1.1100774e+01   6.1933502e+00   1.0464268e+01   1.4498694e+01
   8.3500000e+01   1.1152942e+01   6.4540177e+00   1.0296951e+01   1.4497555e+01
   8.3600000e+01   1.1202077e+01   6.7075720e+00   1.0122521e+01   1.4496407e+01
   8.3700000e+01   1.1248192e+01   6.9539219e+00   9.9407258e+00   1.4495260e+01
   8.3800000e+01   1.1291299e+01   7.1930372e+00   9.7512913e+00   1.4494123e+01
   8.3900000e+01   1.1331411e+01   7.4249350e+00   9.5539242e+00   1.4493003e+01
   8.4000000e+01   1.1368541e+01   7.6496692e+00   9.3483080e+00   1.4491911e+01
   8.4100000e+01   1.1402703e+01   7.8673214e+00   9.1341012e+00   1.4490855e+01
   8.4200000e+01   1.1433910e+01   8.0779940e+00   8.9109352e+00   1.4489844e+01
   8.4300000e+01   1.1462177e+01   8.2818044e+00   8.6784119e+00   1.4488886e+01
   8.4400000e+01   1.1487516e+01   8.4788805e+00   8.4361004e+00   1.4487990e+01
   8.4500000e+01   1.1509940e+01   8.6693573e+00   8.1835351e+00   1.4487165e+01
   8.4600000e+01   1.1529464e+01   8.8533740e+00   7.9202113e+00   1.4486418e+01
   8.4700000e+01   1.1546101e+01   9.0310717e+00   7.6455828e+00   1.4485757e+01
   8.4800000e+01   1.1559863e+01   9.2025916e+00   7.3590577e+00   1.4485189e+01
   8.4900000e+01   1.1570764e+01   9.3680741e+00   7.0599948e+00   1.4484721e+01
   8.5000000e+01   1.1578815e+01   9.5276572e+00   6.7476998e+00   1.4484360e+01
   8.5100000e+01   1.1584029e+01   9.6814760e+00   6.4214221e+00   1.4484111e+01
   8.5200000e+01   1.1586419e+01   9.8296621e+00   6.0803514e+00   1.4483980e+01
   8.5300000e+01   1.1585996e+01   9.9723434e+00   5.7236159e+00   1.4483970e+01
   8.5400000e+01   1.1582771e+01   1.0109643e+01   5.3502821e+00   1.4484087e+01
   8.5500000e+01   1.1576757e+01   1.0241681e+01   4.9593578e+00   1.4484332e+01
   8.5600000e+01   1.1567963e+01   1.0368570e+01   4.5497997e+00   1.4484708e+01
   8.5700000e+01   1.1556401e+01   1.0490422e+01   4.1205286e+00   1.4485217e+01
   8.5800000e+01   1.1542081e+01   1.0607342e+01   3.6704570e+00   1.4485859e+01
   8.5900000e+01   1.1525014e+01   1.0719430e+01   3.1985345e+00   1.4486633e+01
   8.6000000e+01   1.1505210e+01   1.0826784e+01   2.7038222e+00   1.4487539e+01
   8.6100000e+01   1.1482680e+01   1.0929494e+01   2.1856092e+00   1.4488573e+01
   8.6200000e+01   1.1457432e+01   1.1027649e+01   1.6435946e+00   1.4489733e+01
   8.6300000e+01   1.1429478e+01   1.1121333e+01   1.0781667e+00   1.4491014e+01
   8.6400000e+01   1.1398826e+01   1.1210625e+01   4.9082332e-01   1.4492411e+01
   8.6500000e+01   1.1365488e+01   1.1295600e+01  -1.1520856e-01   1.4493916e+01
   8.6600000e+01   1.1329472e+01   1.1376331e+01  -7.3409014e-01   1.4495522e+01
   8.6700000e+01   1.1290790e+01   1.1452884e+01  -1.3561843e+00   1.4497220e+01
   8.6800000e+01   1.1249450e+01   1.1525326e+01  -1.9666169e+00   1.4499000e+01
   8.6900000e+01   1.1205465e+01   1.1593717e+01  -2.5438730e+00   1.4500851e+01
   8.7000000e+01   1.1158843e+01   1.1658114e+01  -3.0591481e+00   1.4502761e+01
   8.7100000e+01   1.1109598e+01   1.1718572e+01  -3.4777065e+00   1.4504716e+01
   8.7200000e+01   1.1057739e+01   1.1775142e+01  -3.7636009e+00   1.4506701e+01
   8.7300000e+01   1.1003280e+01   1.1827872e+01  -3.8878370e+00   1.4508701e+01
   8.7400000e+01   1.0946232e+01   1.1876809e+01  -3.8372402e+00   1.4510698e+01
   8.7500000e+01   1.0886610e+01   1.1921994e+01  -3.6191283e+00   1.4512676e+01
   8.7600000e+01   1.0824427e+01   1.1963467e+01  -3.2586683e+00   1.4514615e+01
   8.7700000e+01   1.0759699e+01   1.2001265e+01  -2.7907232e+00   1.4516494e+01
   8.7800000e+01   1.0692441e+01   1.2035422e+01  -2.2510528e+00   1.4518293e+01
   8.7900000e+01   1.0622673e+01   1.2065972e+01  -1.6704832e+00   1.4519989e+01
   8.8000000e+01   1.0550411e+01   1.2092942e+01  -1.0726756e+00   1.4521560e+01
   8.8100000e+01   1.0475676e+01   1.2116360e+01  -4.7433404e-01   1.4522981e+01
   8.8200000e+01   1.0398491e+01   1.2136251e+01   1.1351382e-01   1.4524228e+01
   8.8300000e+01   1.0318878e+01   1.2152638e+01   6.8404310e-01   1.4525274e+01
   8.8400000e+01   1.0236864e+01   1.2165540e+01   1.2333584e+00   1.4526093e+01
   8.8500000e+01   1.0152476e+01   1.2174975e+01   1.7595238e+00   1.4526658e+01
   8.8600000e+01   1.0065745e+01   1.2180959e+01   2.2618715e+00   1.4526940e+01
   8.8700000e+01   9.9767032e+00   1.2183506e+01   2.7405299e+00   1.4526910e+01
   8.8800000e+01   9.8853871e+00   1.2182628e+01   3.1961078e+00   1.4526540e+01
   8.8900000e+01   9.7918354e+00   1.2178333e+01   3.6294875e+00   1.4525797e+01
   8.9000000e+01   9.6960906e+00   1.2170629e+01   4.0416921e+00   1.4524653e+01
   8.9100000e+01   9.5981988e+00   1.2159521e+01   4.4337999e+00   1.4523076e+01
   8.9200000e+01   9.4982100e+00   1.2145013e+01   4.8068919e+00   1.4521033e+01
   8.9300000e+01   9.3961788e+00   1.2127106e+01   5.1620199e+00   1.4518493e+01
   8.9400000e+01   9.2921642e+00   1.2105798e+01   5.5001883e+00   1.4515422e+01
   8.9500000e+01   9.1862304e+00   1.2081087e+01   5.8223440e+00   1.4511789e+01
   8.9600000e+01   9.0784468e+00   1.2052968e+01   6.1293728e+00   1.4507559e+01
   8.9700000e+01   8.9688889e+00   1.2021433e+01   6.4220985e+00   1.4502699e+01
   8.9800000e+01   8.8576379e+00   1.1986474e+01   6.7012847e+00   1.4497176e+01
   8.9900000e+01   8.7447819e+00   1.1948080e+01   6.9676374e+00   1.4490954e+01
   9.0000000e+01   8.6304157e+00   1.1906236e+01   7.2218083e+00   1.4484000e+01
   9.0100000e+01   8.5146416e+00   1.1860927e+01   7.4643988e+00   1.4476280e+01
   9.0200000e+01   8.3975695e+00   1.1812135e+01   7.6959634e+00   1.4467758e+01
   9.0300000e+01   8.2793174e+00   1.1759840e+01   7.9170136e+00   1.4458401e+01
   9.0400000e+01   8.1600120e+00   1.1704020e+01   8.1280213e+00   1.4448174e+01
   9.0500000e+01   8.0397886e+00   1.1644650e+01   8.3294220e+00   1.4437041e+01
   9.0600000e+01   7.9187918e+00   1.1581702e+01   8.5216179e+00   1.4424970e+01
   9.0700000e+01   7.7971756e+00   1.1515148e+01   8.7049806e+00   1.4411925e+01
   9.0800000e+01   7.6751036e+00   1.1444953e+01   8.8798538e+00   1.4397871e+01
   9.0900000e+01   7.5527492e+00   1.1371085e+01   9.0465555e+00   1.4382775e+01
   9.1000000e+01   7.4302958e+00   1.1293505e+01   9.2053799e+00   1.4366602e+01
   9.1100000e+01   7.3079365e+00   1.1212173e+01   9.3565998e+00   1.4349318e+01
   9.1200000e+01   7.1858741e+00   1.1127044e+01   9.5004680e+00   1.4330890e+01
   9.1300000e+01   7.0643210e+00   1.1038074e+01   9.6372188e+00   1.4311283e+01
   9.1400000e+01   6.9434986e+00   1.0945213e+01   9.7670697e+00   1.4290464e+01
   9.1500000e+01   6.8236368e+00   1.0848406e+01   9.8902226e+00   1.4268400e+01
   9.1600000e+01   6.7049732e+00   1.0747600e+01   1.0006865e+01   1.4245057e+01
   9.1700000e+01   6.5877525e+00   1.0642733e+01   1.0117170e+01   1.4220403e+01
   9.1800000e+01   6.4722250e+00   1.0533742e+01   1.0221299e+01   1.4194406e+01
   9.1900000e+01   6.3586453e+00   1.0420560e+01   1.0319402e+01   1.4167033e+01
   9.2000000e+01   6.2472712e+00   1.0303116e+01   1.0411619e+01   1.4138252e+01
   9.2100000e+01   6.1383614e+00   1.0181334e+01   1.0498077e+01   1.4108032e+01
   9.2200000e+01   6.0321741e+00   1.0055134e+01   1.0578896e+01   1.4076341e+01
   9.2300000e+01   5.9289644e+00   9.9244323e+00   1.0654186e+01   1.4043149e+01
   9.2400000e+01   5.8289824e+00   9.7891384e+00   1.0724050e+01   1.4008425e+01
   9.2500000e+01   5.7324707e+00   9.6491583e+00   1.0788580e+01   1.3972139e+01
   9.2600000e+01   5.6396616e+00   9.5043922e+00   1.0847865e+01   1.3934260e+01
   9.2700000e+01   5.5507750e+00   9.3547348e+00   1.0901983e+01   1.3894761e+01
   9.2800000e+01   5.4660156e+00   9.2000748e+00   1.0951007e+01   1.3853612e+01
   9.2900000e+01   5.3855701e+00   9.0402951e+00   1.0995003e+01   1.3810784e+01
   9.3000000e+01   5.3096055e+00   8.8752720e+00   1.1034032e+01   1.3766250e+01
   9.3100000e+01   5.2382662e+00   8.7048752e+00   1.1068147e+01   1.3719983e+01
   9.3200000e+01   5.1716724e+00   8.5289677e+00   1.1097398e+01   1.3671956e+01
   9.3300000e+01   5.1099182e+00   8.3474051e+00   1.1121827e+01   1.3622142e+01
   9.3400000e+01   5.0530702e+00   8.1600357e+00   1.1141473e+01   1.3570516e+01
   9.3500000e+01   5.0011668e+00   7.9666998e+00   1.1156368e+01   1.3517054e+01
   9.3600000e+01   4.9542172e+00   7.7672304e+00   1.1166539e+01   1.3461731e+01
   9.3700000e+01   4.9122018e+00   7.5614521e+00   1.1172011e+01   1.3404525e+01
   9.3800000e+01   4.8750717e+00   7.3491814e+00   1.1172800e+01   1.3345412e+01
   9.3900000e+01   4.8427500e+00   7.1302271e+00   1.1168919e+01   1.3284371e+01
   9.4000000e+01   4.8151329e+00   6.9043898e+00   1.1160379e+01   1.3221383e+01
   9.4100000e+01   4.7920908e+00   6.6714627e+00   1.1147182e+01   1.3156427e+01
   9.4200000e+01   4.7734702e+00   6.4312321e+00   1.1129327e+01   1.3089485e+01
   9.4300000e+01   4.7590960e+00   6.1834780e+00   1.1106810e+01   1.3020541e+01
   9.4400000e+01   4.7487737e+00   5.9279760e+00   1.1079619e+01   1.2949579e+01
   9.4500000e+01   4.7422916e+00   5.6644985e+00   1.1047742e+01   1.2876585e+01
   9.4600000e+01   4.7394236e+00   5.3928176e+00   1.1011157e+01   1.2801547e+01
   9.4700000e+01   4.7399316e+00   5.1127082e+00   1.0969840e+01   1.2724455e+01
   9.4800000e+01   4.7435683e+00   4.8239531e+00   1.0923763e+01   1.2645299e+01
   9.4900000e+01   4.7500795e+00   4.5263482e+00   1.0872890e+01   1.2564074e+01
   9.5000000e+01   4.7592065e+00   4.2197112e+00   1.0817182e+01   1.2480776e+01
   9.5100000e+01   4.7706884e+00   3.9038914e+00   1.0756594e+01   1.2395404e+01
   9.5200000e+01   4.7842642e+00   3.5787833e+00   1.0691074e+01   1.2307959e+01
   9.5300000e+01   4.7996747e+00   3.2443440e+00   1.0620568e+01   1.2218445e+01
   9.5400000e+01   4.8166641e+00   2.9006158e+00   1.0545011e+01   1.2126872e+01
   9.5500000e+01   4.8349815e+00   2.5477542e+00   1.0464335e+01   1.2033250e+01
   9.5600000e+01   4.8543823e+00   2.1860646e+00   1.0378465e+01   1.1937595e+01
   9.5700000e+01   4.8746294e+00   1.8160480e+00   1.0287318e+01   1.1839928e+01
   9.5800000e+01   4.8954934e+00   1.4384581e+00   1.0190804e+01   1.1740275e+01
   9.5900000e+01   4.9167542e+00   1.0543708e+00   1.0088825e+01   1.1638665e+01
   9.6000000e+01   4.9382010e+00   6.6526873e-01   9.9812750e+00   1.1535135e+01
   9.6100000e+01   4.9596328e+00   2.7313900e-01   9.8680390e+00   1.1429727e+01
   9.6200000e+01   4.9808585e+00  -1.1941639e-01   9.7489925e+00   1.1322490e+01
   9.6300000e+01   5.0016974e+00  -5.0906517e-01   9.6240008e+00   1.1213482e+01
   9.6400000e+01   5.0219788e+00  -8.9163607e-01   9.4929183e+00   1.1102768e+01
   9.6500000e+01   5.0415422e+00  -1.2620378e+00   9.3555879e+00   1.0990419e+01
   9.6600000e+01   5.0602369e+00  -1.6142366e+00   9.2118396e+00   1.0876521e+01
   9.6700000e+01   5.0779223e+00  -1.9413326e+00   9.0614897e+00   1.0761164e+01
   9.6800000e+01   5.0944670e+00  -2.2357776e+00   8.9043396e+00   1.0644454e+01
   9.6900000e+01   5.1097488e+00  -2.4897697e+00   8.7401748e+00   1.0526506e+01
   9.7000000e+01   5.1236545e+00  -2.6958266e+00   8.5687628e+00   1.0407446e+01
   9.7100000e+01   5.1360796e+00  -2.8474909e+00   8.3898521e+00   1.0287418e+01
   9.7200000e+01   5.1469273e+00  -2.9400593e+00   8.2031697e+00   1.0166575e+01
   9.7300000e+01   5.1561091e+00  -2.9711827e+00   8.0084198e+00   1.0045087e+01
   9.7400000e+01   5.1635438e+00  -2.9411883e+00   7.8052807e+00   9.9231394e+00
   9.7500000e+01   5.1691573e+00  -2.8530343e+00   7.5934024e+00   9.8009341e+00
   9.7600000e+01   5.1728822e+00  -2.7119105e+00   7.3724036e+00   9.6786891e+00
   9.7700000e+01   5.1746576e+00  -2.5245931e+00   7.1418680e+00   9.5566399e+00
   9.7800000e+01   5.1744288e+00  -2.2987082e+00   6.9013405e+00   9.4350394e+00
   9.7900000e+01   5.1721468e+00  -2.0420502e+00   6.6503224e+00   9.3141583e+00
   9.8000000e+01   5.1677681e+00  -1.7620490e+00   6.3882664e+00   9.1942851e+00
   9.8100000e+01   5.1612547e+00  -1.4654199e+00   6.1145701e+00   9.0757252e+00
   9.8200000e+01   5.1525731e+00  -1.1579820e+00   5.8285690e+00   8.9588012e+00
   9.8300000e+01   5.1416952e+00  -8.4461060e-01   5.5295285e+00   8.8438508e+00
   9.8400000e+01   5.1285970e+00  -5.2927596e-01   5.2166341e+00   8.7312266e+00
   9.8500000e+01   5.1132591e+00  -2.1513382e-01   4.8889799e+00   8.6212932e+00
   9.8600000e+01   5.0956662e+00   9.5362855e-02   4.5455559e+00   8.5144257e+00
   9.8700000e+01   5.0758072e+00   4.0034876e-01   4.1852316e+00   8.4110067e+00
   9.8800000e+01   5.0536748e+00   6.9843862e-01   3.8067386e+00   8.3114232e+00
   9.8900000e+01   5.0292656e+00   9.8863228e-01   3.4086477e+00   8.2160626e+00
   9.9000000e+01   5.0025800e+00   1.2702340e+00   2.9893438e+00   8.1253090e+00
   9.9100000e+01   4.9736220e+00   1.5427860e+00   2.5469953e+00   8.0395382e+00
   9.9200000e+01   4.9423992e+00   1.8060137e+00   2.0795175e+00   7.9591134e+00
   9.9300000e+01   4.9089227e+00   2.0597833e+00   1.5845307e+00   7.8843795e+00
   9.9400000e+01   4.8732074e+00   2.3040666e+00   1.0593111e+00   7.8156584e+00
   9.9500000e+01   4.8352715e+00   2.5389144e+00   5.0073548e-01   7.7532436e+00
   9.9600000e+01   4.7951371e+00   2.7644357e+00  -9.4777766e-02   7.6973951e+00
   9.9700000e+01   4.7528295e+00   2.9807806e+00  -7.3132587e-01   7.6483351e+00
   9.9800000e+01   4.7083779e+00   3.1881284e+00  -1.4135622e+00   7.6062434e+00
   9.9900000e+01   4.6618151e+00   3.3866776e+00  -2.1466892e+00   7.5712544e+00
   1.0000000e+02   4.6131779e+00   3.5766383e+00  -2.9363369e+00   7.5434541e+00
   1.0010000e+02   4.5625066e+00   3.7582269e+00  -3.7881888e+00   7.5228782e+00
   1.0020000e+02   4.5098456e+00   3.9316614e+00  -4.7070674e+00   7.5095115e+00
   1.0030000e+02   4.4552436e+00   4.0971588e+00  -5.6948895e+00   7.5032880e+00
   1.0040000e+02   4.3987530e+00   4.2549323e+00  -6.7463365e+00   7.5040917e+00
   1.0050000e+02   4.3404308e+00   4.4051898e+00  -7.8402009e+00   7.5117593e+00
   1.0060000e+02   4.2803383e+00   4.5481325e+00  -8.9238971e+00   7.5260826e+00
   1.0070000e+02   4.2185413e+00   4.6839543e+00  -9.8923898e+00   7.5468125e+00
   1.0080000e+02   4.1551104e+00   4.8128413e+00  -1.0580239e+01   7.5736634e+00
   1.0090000e+02   4.0901208e+00   4.9349712e+00  -1.0812335e+01   7.6063174e+00
   1.0100000e+02   4.0236526e+00   5.0505135e+00  -1.0521050e+01   7.6444302e+00
   1.0110000e+02   3.9557910e+00   5.1596291e+00  -9.8056556e+00   7.6876354e+00
   1.0120000e+02   3.8866265e+00   5.2624707e+00  -8.8476377e+00   7.7355504e+00
   1.0130000e+02   3.8162544e+00   5.3591829e+00  -7.8013925e+00   7.7877810e+00
   1.0140000e+02   3.7447756e+00   5.4499022e+00  -6.7594845e+00   7.8439262e+00
   1.0150000e+02   3.6722963e+00   5.5347573e+00  -5.7663585e+00   7.9035828e+00
   1.0160000e+02   3.5989281e+00   5.6138694e+00  -4.8389215e+00   7.9663491e+00
   1.0170000e+02   3.5247879e+00   5.6873525e+00  -3.9804696e+00   8.0318287e+00
   1.0180000e+02   3.4499978e+00   5.7553134e+00  -3.1882329e+00   8.0996334e+00
   1.0190000e+02   3.3746856e+00   5.8178523e+00  -2.4570976e+00   8.1693859e+00
   1.0200000e+02   3.2989837e+00   5.8750627e+00  -1.7813452e+00   8.2407216e+00
   1.0210000e+02   3.2230298e+00   5.9270319e+00  -1.1554201e+00   8.3132906e+00
   1.0220000e+02   3.1469663e+00   5.9738411e+00  -5.7423403e-01   8.3867589e+00
   1.0230000e+02   3.0709398e+00   6.0155658e+00  -3.3255788e-02   8.4608088e+00
   1.0240000e+02   2.9951012e+00   6.0522756e+00   4.7149551e-01   8.5351401e+00
   1.0250000e+02   2.9196049e+00   6.0840349e+00   9.4349617e-01   8.6094699e+00
   1.0260000e+02   2.8446085e+00   6.1109027e+00   1.3857763e+00   8.6835325e+00
   1.0270000e+02   2.7702719e+00   6.1329330e+00   1.8009785e+00   8.7570797e+00
   1.0280000e+02   2.6967570e+00   6.1501748e+00   2.1914118e+00   8.8298799e+00
   1.0290000e+02   2.6242269e+00   6.1626724e+00   2.5590993e+00   8.9017175e+00
   1.0300000e+02   2.5528448e+00   6.1704654e+00   2.9058192e+00   8.9723930e+00
   1.0310000e+02   2.4827732e+00   6.1735888e+00   3.2331395e+00   9.0417213e+00
   1.0320000e+02   2.4141733e+00   6.1720732e+00   3.5424479e+00   9.1095318e+00
   1.0330000e+02   2.3472033e+00   6.1659449e+00   3.8349763e+00   9.1756672e+00
   1.0340000e+02   2.2820179e+00   6.1552260e+00   4.1118222e+00   9.2399824e+00
   1.0350000e+02   2.2187668e+00   6.1399341e+00   4.3739662e+00   9.3023446e+00
   1.0360000e+02   2.1575937e+00   6.1200830e+00   4.6222875e+00   9.3626314e+00
   1.0370000e+02   2.0986353e+00   6.0956823e+00   4.8575760e+00   9.4207307e+00
   1.0380000e+02   2.0420196e+00   6.0667373e+00   5.0805441e+00   9.4765400e+00
   1.0390000e+02   1.9878653e+00   6.0332496e+00   5.2918351e+00   9.5299651e+00
   1.0400000e+02   1.9362805e+00   5.9952166e+00   5.4920319e+00   9.5809201e+00
   1.0410000e+02   1.8873616e+00   5.9526316e+00   5.6816634e+00   9.6293259e+00
   1.0420000e+02   1.8411925e+00   5.9054840e+00   5.8612109e+00   9.6751106e+00
   1.0430000e+02   1.7978435e+00   5.8537590e+00   6.0311127e+00   9.7182080e+00
   1.0440000e+02   1.7573709e+00   5.7974378e+00   6.1917688e+00   9.7585575e+00
   1.0450000e+02   1.7198161e+00   5.7364973e+00   6.3435450e+00   9.7961035e+00
   1.0460000e+02   1.6852055e+00   5.6709104e+00   6.4867759e+00   9.8307949e+00
   1.0470000e+02   1.6535496e+00   5.6006455e+00   6.6217681e+00   9.8625847e+00
   1.0480000e+02   1.6248437e+00   5.5256667e+00   6.7488027e+00   9.8914294e+00
   1.0490000e+02   1.5990672e+00   5.4459339e+00   6.8681378e+00   9.9172888e+00
   1.0500000e+02   1.5761844e+00   5.3614020e+00   6.9800103e+00   9.9401258e+00
   1.0510000e+02   1.5561444e+00   5.2720216e+00   7.0846377e+00   9.9599055e+00
   1.0520000e+02   1.5388818e+00   5.1777384e+00   7.1822199e+00   9.9765957e+00
   1.0530000e+02   1.5243176e+00   5.0784930e+00   7.2729402e+00   9.9901656e+00
   1.0540000e+02   1.5123595e+00   4.9742213e+00   7.3569670e+00   1.0000587e+01
   1.0550000e+02   1.5029034e+00   4.8648535e+00   7.4344547e+00   1.0007832e+01
   1.0560000e+02   1.4958337e+00   4.7503148e+00   7.5055446e+00   1.0011874e+01
   1.0570000e+02   1.4910251e+00   4.6305246e+00   7.5703659e+00   1.0012690e+01
   1.0580000e+02   1.4883432e+00   4.5053966e+00   7.6290365e+00   1.0010255e+01
   1.0590000e+02   1.4876459e+00   4.3748385e+00   7.6816636e+00   1.0004545e+01
   1.0600000e+02   1.4887844e+00   4.2387518e+00   7.7283442e+00   9.9955376e+00
   1.0610000e+02   1.4916045e+00   4.0970318e+00   7.7691662e+00   9.9832109e+00
   1.0620000e+02   1.4959477e+00   3.9495671e+00   7.8042080e+00   9.9675427e+00
   1.0630000e+02   1.5016525e+00   3.7962396e+00   7.8335397e+00   9.9485111e+00
   1.0640000e+02   1.5085550e+00   3.6369242e+00   7.8572232e+00   9.9260944e+00
   1.0650000e+02   1.5164903e+00   3.4714889e+00   7.8753123e+00   9.9002711e+00
   1.0660000e+02   1.5252934e+00   3.2997943e+00   7.8878533e+00   9.8710193e+00
   1.0670000e+02   1.5347999e+00   3.1216939e+00   7.8948851e+00   9.8383172e+00
   1.0680000e+02   1.5448468e+00   2.9370337e+00   7.8964395e+00   9.8021429e+00
   1.0690000e+02   1.5552733e+00   2.7456527e+00   7.8925409e+00   9.7624740e+00
   1.0700000e+02   1.5659216e+00   2.5473826e+00   7.8832073e+00   9.7192882e+00
   1.0710000e+02   1.5766370e+00   2.3420486e+00   7.8684495e+00   9.6725627e+00
   1.0720000e+02   1.5872688e+00   2.1294696e+00   7.8482716e+00   9.6222746e+00
   1.0730000e+02   1.5976704e+00   1.9094591e+00   7.8226711e+00   9.5684007e+00
   1.0740000e+02   1.6076998e+00   1.6818262e+00   7.7916385e+00   9.5109175e+00
   1.0750000e+02   1.6172198e+00   1.4463775e+00   7.7551576e+00   9.4498015e+00
   1.0760000e+02   1.6260983e+00   1.2029185e+00   7.7132053e+00   9.3850288e+00
   1.0770000e+02   1.6342082e+00   9.5125689e-01   7.6657515e+00   9.3165757e+00
   1.0780000e+02   1.6414279e+00   6.9120608e-01   7.6127589e+00   9.2444184e+00
   1.0790000e+02   1.6476410e+00   4.2258979e-01   7.5541828e+00   9.1685333e+00
   1.0800000e+02   1.6527364e+00   1.4524837e-01   7.4899710e+00   9.0888970e+00
   1.0810000e+02   1.6566083e+00  -1.4095325e-01   7.4200634e+00   9.0054868e+00
   1.0820000e+02   1.6591564e+00  -4.3611521e-01   7.3443918e+00   8.9182804e+00
   1.0830000e+02   1.6602855e+00  -7.4028957e-01   7.2628793e+00   8.8272566e+00
   1.0840000e+02   1.6599054e+00  -1.0534634e+00   7.1754402e+00   8.7323953e+00
   1.0850000e+02   1.6579313e+00  -1.3755376e+00   7.0819794e+00   8.6336778e+00
   1.0860000e+02   1.6542830e+00  -1.7062995e+00   6.9823915e+00   8.5310876e+00
   1.0870000e+02   1.6488852e+00  -2.0453899e+00   6.8765610e+00   8.4246103e+00
   1.0880000e+02   1.6416675e+00  -2.3922603e+00   6.7643608e+00   8.3142342e+00
   1.0890000e+02   1.6325638e+00  -2.7461219e+00   6.6456519e+00   8.1999513e+00
   1.0900000e+02   1.6215127e+00  -3.1058838e+00   6.5202822e+00   8.0817576e+00
   1.0910000e+02   1.6084569e+00  -3.4700792e+00   6.3880859e+00   7.9596538e+00
   1.0920000e+02   1.5933435e+00  -3.8367817e+00   6.2488822e+00   7.8336463e+00
   1.0930000e+02   1.5761237e+00  -4.2035131e+00   6.1024739e+00   7.7037483e+00
   1.0940000e+02   1.5567527e+00  -4.5671494e+00   5.9486463e+00   7.5699809e+00
   1.0950000e+02   1.5351896e+00  -4.9238355e+00   5.7871652e+00   7.4323740e+00
   1.0960000e+02   1.5113974e+00  -5.2689260e+00   5.6177756e+00   7.2909682e+00
   1.0970000e+02   1.4853430e+00  -5.5969776e+00   5.4401992e+00   7.1458165e+00
   1.0980000e+02   1.4569970e+00  -5.9018231e+00   5.2541325e+00   6.9969856e+00
   1.0990000e+02   1.4263336e+00  -6.1767601e+00   5.0592437e+00   6.8445586e+00
   1.1000000e+02   1.3933309e+00  -6.4148796e+00   4.8551700e+00   6.6886369e+00
   1.1010000e+02   1.3579708e+00  -6.6095343e+00   4.6415139e+00   6.5293431e+00
   1.1020000e+02   1.3202387e+00  -6.7549136e+00   4.4178396e+00   6.3668237e+00
   1.1030000e+02   1.2801240e+00  -6.8466418e+00   4.1836678e+00   6.2012525e+00
   1.1040000e+02   1.2376199e+00  -6.8822890e+00   3.9384709e+00   6.0328336e+00
   1.1050000e+02   1.1927235e+00  -6.8616761e+00   3.6816664e+00   5.8618061e+00
   1.1060000e+02   1.1454360e+00  -6.7868982e+00   3.4126100e+00   5.6884471e+00
   1.1070000e+02   1.0957629e+00  -6.6620603e+00   3.1305869e+00   5.5130771e+00
   1.1080000e+02   1.0437137e+00  -6.4927916e+00   2.8348016e+00   5.3360637e+00
   1.1090000e+02   9.8930291e-01  -6.2856530e+00   2.5243665e+00   5.1578269e+00
   1.1100000e+02   9.3254937e-01  -6.0475520e+00   2.1982878e+00   4.9788433e+00
   1.1110000e+02   8.7347709e-01  -5.7852542e+00   1.8554480e+00   4.7996509e+00
   1.1120000e+02   8.1211527e-01  -5.5050319e+00   1.4945865e+00   4.6208532e+00
   1.1130000e+02   7.4849861e-01  -5.2124551e+00   1.1142744e+00   4.4431224e+00
   1.1140000e+02   6.8266769e-01  -4.9123010e+00   7.1288501e-01   4.2672021e+00
   1.1150000e+02   6.1466924e-01  -4.6085514e+00   2.8855736e-01   4.0939083e+00
   1.1160000e+02   5.4455658e-01  -4.3044454e+00  -1.6084915e-01   3.9241287e+00
   1.1170000e+02   4.7239000e-01  -4.0025619e+00  -6.3781038e-01   3.7588191e+00
   1.1180000e+02   3.9823718e-01  -3.7049134e+00  -1.1452072e+00   3.5989981e+00
   1.1190000e+02   3.2217367e-01  -3.4130387e+00  -1.6864130e+00   3.4457372e+00
   1.1200000e+02   2.4428335e-01  -3.1280884e+00  -2.2654033e+00   3.3001479e+00
   1.1210000e+02   1.6465894e-01  -2.8509003e+00  -2.8868942e+00   3.1633649e+00
   1.1220000e+02   8.3402543e-02  -2.5820625e+00  -3.5565154e+00   3.0365248e+00
   1.1230000e+02   6.2612813e-04  -2.3219673e+00  -4.2810236e+00   2.9207414e+00
   1.1240000e+02  -8.3547898e-02  -2.0708539e+00  -5.0685549e+00   2.8170780e+00
   1.1250000e+02  -1.6898617e-01  -1.8288434e+00  -5.9288963e+00   2.7265181e+00
   1.1260000e+02  -2.5554385e-01  -1.5959670e+00  -6.8737012e+00   2.6499344e+00
   1.1270000e+02  -3.4306410e-01  -1.3721882e+00  -7.9164223e+00   2.5880603e+00
   1.1280000e+02  -4.3137765e-01  -1.1574198e+00  -9.0713344e+00   2.5414635e+00
   1.1290000e+02  -5.2030237e-01  -9.5153821e-01  -1.0349941e+01   2.5105249e+00
   1.1300000e+02  -6.0964293e-01  -7.5439388e-01  -1.1750261e+01   2.4954237e+00
   1.1310000e+02  -6.9919052e-01  -5.6581963e-01  -1.3228169e+01   2.4961304e+00
   1.1320000e+02  -7.8872273e-01  -3.8563718e-01  -1.4633289e+01   2.5124081e+00
   1.1330000e+02  -8.7800354e-01  -2.1366209e-01  -1.5628427e+01   2.5438214e+00
   1.1340000e+02  -9.6678340e-01  -4.9707583e-02  -1.5789544e+01   2.5897535e+00
   1.1350000e+02  -1.0547996e+00   1.0641261e-01  -1.5036724e+01   2.6494287e+00
   1.1360000e+02  -1.1417769e+00   2.5488205e-01  -1.3741029e+01   2.7219396e+00
   1.1370000e+02  -1.2274281e+00   3.9588000e-01  -1.2293226e+01   2.8062767e+00
   1.1380000e+02  -1.3114552e+00   5.2958025e-01  -1.0893196e+01   2.9013587e+00
   1.1390000e+02  -1.3935507e+00   6.5615026e-01  -9.6081567e+00   3.0060618e+00
   1.1400000e+02  -1.4733993e+00   7.7575064e-01  -8.4484356e+00   3.1192464e+00
   1.1410000e+02  -1.5506798e+00   8.8853474e-01  -7.4049103e+00   3.2397816e+00
   1.1420000e+02  -1.6250671e+00   9.9464844e-01  -6.4635581e+00   3.3665640e+00
   1.1430000e+02  -1.6962354e+00   1.0942301e+00  -5.6105049e+00   3.4985347e+00
   1.1440000e+02  -1.7638604e+00   1.1874104e+00  -4.8335262e+00   3.6346905e+00
   1.1450000e+02  -1.8276229e+00   1.2743128e+00  -4.1222904e+00   3.7740929e+00
   1.1460000e+02  -1.8872120e+00   1.3550529e+00  -3.4681933e+00   3.9158728e+00
   1.1470000e+02  -1.9423288e+00   1.4297394e+00  -2.8640914e+00   4.0592331e+00
   1.1480000e+02  -1.9926900e+00   1.4984739e+00  -2.3040396e+00   4.2034491e+00
   1.1490000e+02  -2.0380314e+00   1.5613507e+00  -1.7830659e+00   4.3478667e+00
   1.1500000e+02  -2.0781121e+00   1.6184578e+00  -1.2969867e+00   4.4918999e+00
   1.1510000e+02  -2.1127174e+00   1.6698764e+00  -8.4225870e-01   4.6350272e+00
   1.1520000e+02  -2.1416624e+00   1.7156813e+00  -4.1586123e-01   4.7767868e+00
   1.1530000e+02  -2.1647946e+00   1.7559412e+00  -1.5202668e-02   4.9167728e+00
   1.1540000e+02  -2.1819966e+00   1.7907186e+00   3.6195409e-01   5.0546300e+00
   1.1550000e+02  -2.1931879e+00   1.8200703e+00   7.1755126e-01   5.1900493e+00
   1.1560000e+02  -2.1983260e+00   1.8440474e+00   1.0532842e+00   5.3227636e+00
   1.1570000e+02  -2.1974073e+00   1.8626953e+00   1.3706404e+00   5.4525428e+00
   1.1580000e+02  -2.1904670e+00   1.8760539e+00   1.6709309e+00   5.5791906e+00
   1.1590000e+02  -2.1775784e+00   1.8841581e+00   1.9553166e+00   5.7025401e+00
   1.1600000e+02  -2.1588516e+00   1.8870372e+00   2.2248295e+00   5.8224508e+00
   1.1610000e+02  -2.1344316e+00   1.8847156e+00   2.4803907e+00   5.9388054e+00
   1.1620000e+02  -2.1044959e+00   1.8772127e+00   2.7228249e+00   6.0515067e+00
   1.1630000e+02  -2.0692514e+00   1.8645430e+00   2.9528733e+00   6.1604755e+00
   1.1640000e+02  -2.0289314e+00   1.8467160e+00   3.1712036e+00   6.2656483e+00
   1.1650000e+02  -1.9837922e+00   1.8237364e+00   3.3784197e+00   6.3669750e+00
   1.1660000e+02  -1.9341090e+00   1.7956043e+00   3.5750685e+00   6.4644171e+00
   1.1670000e+02  -1.8801727e+00   1.7623150e+00   3.7616467e+00   6.5579464e+00
   1.1680000e+02  -1.8222858e+00   1.7238591e+00   3.9386066e+00   6.6475437e+00
   1.1690000e+02  -1.7607592e+00   1.6802227e+00   4.1063608e+00   6.7331969e+00
   1.1700000e+02  -1.6959088e+00   1.6313872e+00   4.2652861e+00   6.8149006e+00
   1.1710000e+02  -1.6280518e+00   1.5773294e+00   4.4157274e+00   6.8926549e+00
   1.1720000e+02  -1.5575046e+00   1.5180216e+00   4.5580011e+00   6.9664645e+00
   1.1730000e+02  -1.4845799e+00   1.4534316e+00   4.6923971e+00   7.0363380e+00
   1.1740000e+02  -1.4095843e+00   1.3835228e+00   4.8191821e+00   7.1022875e+00
   1.1750000e+02  -1.3328166e+00   1.3082539e+00   4.9386011e+00   7.1643275e+00
   1.1760000e+02  -1.2545661e+00   1.2275795e+00   5.0508798e+00   7.2224751e+00
   1.1770000e+02  -1.1751114e+00   1.1414496e+00   5.1562258e+00   7.2767492e+00
   1.1780000e+02  -1.0947193e+00   1.0498101e+00   5.2548301e+00   7.3271701e+00
   1.1790000e+02  -1.0136440e+00   9.5260289e-01   5.3468690e+00   7.3737594e+00
   1.1800000e+02  -9.3212655e-01   8.4976561e-01   5.4325044e+00   7.4165396e+00
   1.1810000e+02  -8.5039485e-01   7.4123227e-01   5.5118857e+00   7.4555341e+00
   1.1820000e+02  -7.6866317e-01   6.2693332e-01   5.5851498e+00   7.4907665e+00
   1.1830000e+02  -6.8713237e-01   5.0679597e-01   5.6524230e+00   7.5222612e+00
   1.1840000e+02  -6.0599005e-01   3.8074462e-01   5.7138206e+00   7.5500426e+00
   1.1850000e+02  -5.2541077e-01   2.4870136e-01   5.7694484e+00   7.5741355e+00
   1.1860000e+02  -4.4555650e-01   1.1058660e-01   5.8194029e+00   7.5945647e+00
   1.1870000e+02  -3.6657699e-01  -3.3680089e-02   5.8637720e+00   7.6113551e+00
   1.1880000e+02  -2.8861030e-01  -1.8417902e-01   5.9026352e+00   7.6245316e+00
   1.1890000e+02  -2.1178330e-01  -3.4098912e-01   5.9360643e+00   7.6341192e+00
   1.1900000e+02  -1.3621223e-01  -5.0418643e-01   5.9641237e+00   7.6401428e+00
   1.1910000e+02  -6.2003252e-02  -6.7384218e-01   5.9868705e+00   7.6426276e+00
   1.1920000e+02   1.0746974e-02  -8.5002051e-01   6.0043550e+00   7.6415985e+00
   1.1930000e+02   8.1950732e-02  -1.0327756e+00   6.0166209e+00   7.6370809e+00
   1.1940000e+02   1.5152870e-01  -1.2221482e+00   6.0237054e+00   7.6291003e+00
   1.1950000e+02   2.1940940e-01  -1.4181615e+00   6.0256397e+00   7.6176823e+00
   1.1960000e+02   2.8552871e-01  -1.6208156e+00   6.0224487e+00   7.6028530e+00
   1.1970000e+02   3.4982931e-01  -1.8300820e+00   6.0141512e+00   7.5846391e+00
   1.1980000e+02   4.1226027e-01  -2.0458952e+00   6.0007605e+00   7.5630676e+00
   1.1990000e+02   4.7277654e-01  -2.2681442e+00   5.9822837e+00   7.5381666e+00
   1.2000000e+02   5.3133855e-01  -2.4966612e+00   5.9587222e+00   7.5099646e+00
   1.2010000e+02   5.8791181e-01  -2.7312088e+00   5.9300718e+00   7.4784917e+00
   1.2020000e+02   6.4246652e-01  -2.9714648e+00   5.8963222e+00   7.4437788e+00
   1.2030000e+02   6.9497720e-01  -3.2170034e+00   5.8574574e+00   7.4058584e+00
   1.2040000e+02   7.4542241e-01  -3.4672747e+00   5.8134554e+00   7.3647648e+00
   1.2050000e+02   7.9378438e-01  -3.7215803e+00   5.7642882e+00   7.3205339e+00
   1.2060000e+02   8.4004877e-01  -3.9790462e+00   5.7099218e+00   7.2732040e+00
   1.2070000e+02   8.8420439e-01  -4.2385929e+00   5.6503155e+00   7.2228157e+00
   1.2080000e+02   9.2624295e-01  -4.4989036e+00   5.5854223e+00   7.1694125e+00
   1.2090000e+02   9.6615885e-01  -4.7583924e+00   5.5151886e+00   7.1130409e+00
   1.2100000e+02   1.0039489e+00  -5.0151739e+00   5.4395537e+00   7.0537507e+00
   1.2110000e+02   1.0396124e+00  -5.2670392e+00   5.3584494e+00   6.9915958e+00
   1.2120000e+02   1.0731504e+00  -5.5114420e+00   5.2718002e+00   6.9266341e+00
   1.2130000e+02   1.1045662e+00  -5.7455015e+00   5.1795224e+00   6.8589284e+00
   1.2140000e+02   1.1338649e+00  -5.9660292e+00   5.0815240e+00   6.7885463e+00
   1.2150000e+02   1.1610530e+00  -6.1695867e+00   4.9777038e+00   6.7155615e+00
   1.2160000e+02   1.1861388e+00  -6.3525815e+00   4.8679515e+00   6.6400534e+00
   1.2170000e+02   1.2091320e+00  -6.5114015e+00   4.7521465e+00   6.5621086e+00
   1.2180000e+02   1.2300436e+00  -6.6425880e+00   4.6301575e+00   6.4818206e+00
   1.2190000e+02   1.2488857e+00  -6.7430336e+00   4.5018417e+00   6.3992912e+00
   1.2200000e+02   1.2656719e+00  -6.8101885e+00   4.3670440e+00   6.3146304e+00
   1.2210000e+02   1.2804167e+00  -6.8422493e+00   4.2255959e+00   6.2279578e+00
   1.2220000e+02   1.2931355e+00  -6.8383025e+00   4.0773146e+00   6.1394027e+00
   1.2230000e+02   1.3038449e+00  -6.7984006e+00   3.9220017e+00   6.0491049e+00
   1.2240000e+02   1.3125623e+00  -6.7235570e+00   3.7594418e+00   5.9572158e+00
   1.2250000e+02   1.3193061e+00  -6.6156615e+00   3.5894014e+00   5.8638984e+00
   1.2260000e+02   1.3240955e+00  -6.4773298e+00   3.4116265e+00   5.7693284e+00
   1.2270000e+02   1.3269503e+00  -6.3117111e+00   3.2258413e+00   5.6736948e+00
   1.2280000e+02   1.3278913e+00  -6.1222822e+00   3.0317460e+00   5.5772002e+00
   1.2290000e+02   1.3269399e+00  -5.9126506e+00   2.8290139e+00   5.4800616e+00
   1.2300000e+02   1.3241185e+00  -5.6863869e+00   2.6172890e+00   5.3825104e+00
   1.2310000e+02   1.3194498e+00  -5.4468938e+00   2.3961830e+00   5.2847932e+00
   1.2320000e+02   1.3129575e+00  -5.1973155e+00   2.1652711e+00   5.1871712e+00
   1.2330000e+02   1.3046658e+00  -4.9404838e+00   1.9240888e+00   5.0899209e+00
   1.2340000e+02   1.2945998e+00  -4.6788944e+00   1.6721262e+00   4.9933332e+00
   1.2350000e+02   1.2827850e+00  -4.4147063e+00   1.4088233e+00   4.8977130e+00
   1.2360000e+02   1.2692477e+00  -4.1497574e+00   1.1335638e+00   4.8033787e+00
   1.2370000e+02   1.2540148e+00  -3.8855893e+00   8.4566742e-01   4.7106605e+00
   1.2380000e+02   1.2371139e+00  -3.6234778e+00   5.4438205e-01   4.6198995e+00
   1.2390000e+02   1.2185733e+00  -3.3644654e+00   2.2887400e-01   4.5314453e+00
   1.2400000e+02   1.1984219e+00  -3.1093922e+00  -1.0178321e-01   4.4456542e+00
   1.2410000e+02   1.1766891e+00  -2.8589260e+00  -4.4862182e-01   4.3628863e+00
   1.2420000e+02   1.1534054e+00  -2.6135890e+00  -8.1279495e-01   4.2835026e+00
   1.2430000e+02   1.1286014e+00  -2.3737812e+00  -1.1955942e+00   4.2078615e+00
   1.2440000e+02   1.1023089e+00  -2.1398018e+00  -1.5984702e+00   4.1363152e+00
   1.2450000e+02   1.0745600e+00  -1.9118664e+00  -2.0230561e+00   4.0692055e+00
   1.2460000e+02   1.0453876e+00  -1.6901225e+00  -2.4711945e+00   4.0068600e+00
   1.2470000e+02   1.0148254e+00  -1.4746617e+00  -2.9449680e+00   3.9495871e+00
   1.2480000e+02   9.8290768e-01  -1.2655312e+00  -3.4467326e+00   3.8976725e+00
   1.2490000e+02   9.4966940e-01  -1.0627418e+00  -3.9791514e+00   3.8513741e+00
   1.2500000e+02   9.1514625e-01  -8.6627609e-01  -4.5452271e+00   3.8109185e+00
   1.2510000e+02   8.7937461e-01  -6.7609383e-01  -5.1483227e+00   3.7764971e+00
   1.2520000e+02   8.4239155e-01  -4.9213742e-01  -5.7921557e+00   3.7482630e+00
   1.2530000e+02   8.0423486e-01  -3.1433585e-01  -6.4807349e+00   3.7263284e+00
   1.2540000e+02   7.6494298e-01  -1.4260808e-01  -7.2181782e+00   3.7107624e+00
   1.2550000e+02   7.2455509e-01   2.3134193e-02  -8.0082958e+00   3.7015899e+00
   1.2560000e+02   6.8311099e-01   1.8298430e-01  -8.8537163e+00   3.6987915e+00
   1.2570000e+02   6.4065122e-01   3.3703880e-01  -9.7541397e+00   3.7023033e+00
   1.2580000e+02   5.9721693e-01   4.8539599e-01  -1.0702983e+01   3.7120187e+00
   1.2590000e+02   5.5284993e-01   6.2815477e-01  -1.1681280e+01   3.7277900e+00
   1.2600000e+02   5.0759268e-01   7.6541365e-01  -1.2647726e+01   3.7494311e+00
   1.2610000e+02   4.6148823e-01   8.9727002e-01  -1.3526108e+01   3.7767209e+00
   1.2620000e+02   4.1458022e-01   1.0238196e+00  -1.4199926e+01   3.8094065e+00
   1.2630000e+02   3.6691287e-01   1.1451559e+00  -1.4537022e+01   3.8472079e+00
   1.2640000e+02   3.1853091e-01   1.2613699e+00  -1.4455791e+01   3.8898217e+00
   1.2650000e+02   2.6947959e-01   1.3725498e+00  -1.3983029e+01   3.9369258e+00
   1.2660000e+02   2.1980461e-01   1.4787809e+00  -1.3233633e+01   3.9881834e+00
   1.2670000e+02   1.6955209e-01   1.5801453e+00  -1.2338430e+01   4.0432479e+00
   1.2680000e+02   1.1876855e-01   1.6767217e+00  -1.1395737e+01   4.1017659e+00
   1.2690000e+02   6.7500811e-02   1.7685859e+00  -1.0463995e+01   4.1633818e+00
   1.2700000e+02   1.5795999e-02   1.8558099e+00  -9.5725973e+00   4.2277408e+00
   1.2710000e+02  -3.6298551e-02   1.9384628e+00  -8.7337464e+00   4.2944920e+00
   1.2720000e+02  -8.8735339e-02   2.0166102e+00  -7.9505308e+00   4.3632912e+00
   1.2730000e+02  -1.4146677e-01   2.0903144e+00  -7.2215828e+00   4.4338028e+00
   1.2740000e+02  -1.9444520e-01   2.1596345e+00  -6.5435669e+00   4.5057020e+00
   1.2750000e+02  -2.4762304e-01   2.2246263e+00  -5.9124504e+00   4.5786762e+00
   1.2760000e+02  -3.0095281e-01   2.2853425e+00  -5.3241273e+00   4.6524261e+00
   1.2770000e+02  -3.5438721e-01   2.3418327e+00  -4.7747062e+00   4.7266665e+00
   1.2780000e+02  -4.0787923e-01   2.3941435e+00  -4.2606262e+00   4.8011272e+00
   1.2790000e+02  -4.6138219e-01   2.4423184e+00  -3.7786887e+00   4.8755527e+00
   1.2800000e+02  -5.1484985e-01   2.4863978e+00  -3.3260476e+00   4.9497028e+00
   1.2810000e+02  -5.6823650e-01   2.5264196e+00  -2.9001816e+00   5.0233522e+00
   1.2820000e+02  -6.2149704e-01   2.5624185e+00  -2.4988613e+00   5.0962907e+00
   1.2830000e+02  -6.7458707e-01   2.5944265e+00  -2.1201144e+00   5.1683221e+00
   1.2840000e+02  -7.2746296e-01   2.6224730e+00  -1.7621937e+00   5.2392643e+00
   1.2850000e+02  -7.8008198e-01   2.6465844e+00  -1.4235489e+00   5.3089486e+00
   1.2860000e+02  -8.3240236e-01   2.6667847e+00  -1.1028002e+00   5.3772190e+00
   1.2870000e+02  -8.8438338e-01   2.6830951e+00  -7.9871697e-01   5.4439317e+00
   1.2880000e+02  -9.3598546e-01   2.6955343e+00  -5.1019850e-01   5.5089545e+00
   1.2890000e+02  -9.8717024e-01   2.7041182e+00  -2.3625732e-01   5.5721656e+00
   1.2900000e+02  -1.0379007e+00   2.7088603e+00   2.3994651e-02   5.6334538e+00
   1.2910000e+02  -1.0881411e+00   2.7097716e+00   2.7135834e-01   5.6927171e+00
   1.2920000e+02  -1.1378572e+00   2.7068604e+00   5.0655789e-01   5.7498624e+00
   1.2930000e+02  -1.1870163e+00   2.7001327e+00   7.3024971e-01   5.8048047e+00
   1.2940000e+02  -1.2355874e+00   2.6895917e+00   9.4303014e-01   5.8574667e+00
   1.2950000e+02  -1.2835409e+00   2.6752382e+00   1.1454423e+00   5.9077780e+00
   1.2960000e+02  -1.3308490e+00   2.6570705e+00   1.3379817e+00   5.9556749e+00
   1.2970000e+02  -1.3774856e+00   2.6350843e+00   1.5211016e+00   6.0010993e+00
   1.2980000e+02  -1.4234266e+00   2.6092727e+00   1.6952171e+00   6.0439989e+00
   1.2990000e+02  -1.4686492e+00   2.5796262e+00   1.8607094e+00   6.0843260e+00
   1.3000000e+02  -1.5131330e+00   2.5461328e+00   2.0179287e+00   6.1220379e+00
   1.3010000e+02  -1.5568591e+00   2.5087776e+00   2.1671976e+00   6.1570959e+00
   1.3020000e+02  -1.5998104e+00   2.4675431e+00   2.3088135e+00   6.1894649e+00
   1.3030000e+02  -1.6419719e+00   2.4224092e+00   2.4430510e+00   6.2191136e+00
   1.3040000e+02  -1.6833302e+00   2.3733526e+00   2.5701641e+00   6.2460137e+00
   1.3050000e+02  -1.7238739e+00   2.3203476e+00   2.6903875e+00   6.2701396e+00
   1.3060000e+02  -1.7635932e+00   2.2633651e+00   2.8039389e+00   6.2914684e+00
   1.3070000e+02  -1.8024803e+00   2.2023733e+00   2.9110200e+00   6.3099797e+00
   1.3080000e+02  -1.8405288e+00   2.1373371e+00   3.0118180e+00   6.3256549e+00
   1.3090000e+02  -1.8777344e+00   2.0682183e+00   3.1065065e+00   6.3384774e+00
   1.3100000e+02  -1.9140941e+00   1.9949752e+00   3.1952469e+00   6.3484325e+00
   1.3110000e+02  -1.9496066e+00   1.9175629e+00   3.2781890e+00   6.3555068e+00
   1.3120000e+02  -1.9842721e+00   1.8359329e+00   3.3554721e+00   6.3596883e+00
   1.3130000e+02  -2.0180921e+00   1.7500330e+00   3.4272255e+00   6.3609664e+00
   1.3140000e+02  -2.0510698e+00   1.6598071e+00   3.4935693e+00   6.3593315e+00
   1.3150000e+02  -2.0832095e+00   1.5651953e+00   3.5546152e+00   6.3547750e+00
   1.3160000e+02  -2.1145166e+00   1.4661336e+00   3.6104666e+00   6.3472892e+00
   1.3170000e+02  -2.1449978e+00   1.3625534e+00   3.6612196e+00   6.3368673e+00
   1.3180000e+02  -2.1746609e+00   1.2543821e+00   3.7069630e+00   6.3235032e+00
   1.3190000e+02  -2.2035146e+00   1.1415421e+00   3.7477790e+00   6.3071915e+00
   1.3200000e+02  -2.2315685e+00   1.0239511e+00   3.7837436e+00   6.2879273e+00
   1.3210000e+02  -2.2588331e+00   9.0152157e-01   3.8149266e+00   6.2657066e+00
   1.3220000e+02  -2.2853196e+00   7.7416084e-01   3.8413924e+00   6.2405255e+00
   1.3230000e+02  -2.3110397e+00   6.4177064e-01   3.8631997e+00   6.2123812e+00
   1.3240000e+02  -2.3360060e+00   5.0424693e-01   3.8804021e+00   6.1812709e+00
   1.3250000e+02  -2.3602313e+00   3.6147964e-01   3.8930485e+00   6.1471927e+00
   1.3260000e+02  -2.3837292e+00   2.1335243e-01   3.9011826e+00   6.1101450e+00
   1.3270000e+02  -2.4065133e+00   5.9742422e-02   3.9048439e+00   6.0701269e+00
   1.3280000e+02  -2.4285977e+00  -9.9480045e-02   3.9040674e+00   6.0271380e+00
   1.3290000e+02  -2.4499969e+00  -2.6445167e-01   3.8988835e+00   5.9811786e+00
   1.3300000e+02  -2.4707254e+00  -4.3531643e-01   3.8893189e+00   5.9322495e+00
   1.3310000e+02  -2.4907979e+00  -6.1222576e-01   3.8753957e+00   5.8803525e+00
   1.3320000e+02  -2.5102292e+00  -7.9533876e-01   3.8571325e+00   5.8254900e+00
   1.3330000e+02  -2.5290343e+00  -9.8482229e-01   3.8345435e+00   5.7676653e+00
   1.3340000e+02  -2.5472281e+00  -1.1808511e+00   3.8076395e+00   5.7068829e+00
   1.3350000e+02  -2.5648255e+00  -1.3836075e+00   3.7764271e+00   5.6431481e+00
   1.3360000e+02  -2.5818417e+00  -1.5932817e+00   3.7409091e+00   5.5764678e+00
   1.3370000e+02  -2.5982914e+00  -1.8100710e+00   3.7010848e+00   5.5068500e+00
   1.3380000e+02  -2.6141896e+00  -2.0341794e+00   3.6569495e+00   5.4343044e+00
   1.3390000e+02  -2.6295512e+00  -2.2658166e+00   3.6084945e+00   5.3588424e+00
   1.3400000e+02  -2.6443909e+00  -2.5051971e+00   3.5557077e+00   5.2804772e+00
   1.3410000e+02  -2.6587236e+00  -2.7525380e+00   3.4985726e+00   5.1992245e+00
   1.3420000e+02  -2.6725640e+00  -3.0080568e+00   3.4370692e+00   5.1151020e+00
   1.3430000e+02  -2.6859268e+00  -3.2719681e+00   3.3711733e+00   5.0281304e+00
   1.3440000e+02  -2.6988266e+00  -3.5444794e+00   3.3008564e+00   4.9383331e+00
   1.3450000e+02  -2.7112782e+00  -3.8257851e+00   3.2260860e+00   4.8457371e+00
   1.3460000e+02  -2.7232963e+00  -4.1160596e+00   3.1468254e+00   4.7503728e+00
   1.3470000e+02  -2.7348956e+00  -4.4154466e+00   3.0630331e+00   4.6522748e+00
   1.3480000e+02  -2.7460909e+00  -4.7240476e+00   2.9746631e+00   4.5514821e+00
   1.3490000e+02  -2.7568973e+00  -5.0419046e+00   2.8816646e+00   4.4480385e+00
   1.3500000e+02  -2.7673297e+00  -5.3689800e+00   2.7839819e+00   4.3419936e+00
   1.3510000e+02  -2.7774034e+00  -5.7051294e+00   2.6815539e+00   4.2334024e+00
   1.3520000e+02  -2.7871339e+00  -6.0500678e+00   2.5743140e+00   4.1223269e+00
   1.3530000e+02  -2.7965367e+00  -6.4033277e+00   2.4621900e+00   4.0088360e+00
   1.3540000e+02  -2.8056278e+00  -6.7642055e+00   2.3451035e+00   3.8930064e+00
   1.3550000e+02  -2.8144234e+00  -7.1316969e+00   2.2229698e+00   3.7749233e+00
   1.3560000e+02  -2.8229401e+00  -7.5044193e+00   2.0956972e+00   3.6546811e+00
   1.3570000e+02  -2.8311947e+00  -7.8805199e+00   1.9631871e+00   3.5323842e+00
   1.3580000e+02  -2.8392045e+00  -8.2575730e+00   1.8253330e+00   3.4081479e+00
   1.3590000e+02  -2.8469874e+00  -8.6324712e+00   1.6820204e+00   3.2820990e+00
   1.3600000e+02  -2.8545614e+00  -9.0013196e+00   1.5331260e+00   3.1543767e+00
   1.3610000e+02  -2.8619452e+00  -9.3593539e+00   1.3785171e+00   3.0251338e+00
   1.3620000e+02  -2.8691581e+00  -9.7009055e+00   1.2180512e+00   2.8945371e+00
   1.3630000e+02  -2.8762197e+00  -1.0019454e+01   1.0515746e+00   2.7627685e+00
   1.3640000e+02  -2.8831502e+00  -1.0307801e+01   8.7892231e-01   2.6300259e+00
   1.3650000e+02  -2.8899706e+00  -1.0558409e+01   6.9991666e-01   2.4965238e+00
   1.3660000e+02  -2.8967022e+00  -1.0763909e+01   5.1436632e-01   2.3624940e+00
   1.3670000e+02  -2.9033671e+00  -1.0917740e+01   3.2206520e-01   2.2281862e+00
   1.3680000e+02  -2.9099880e+00  -1.1014854e+01   1.2279110e-01   2.0938686e+00
   1.3690000e+02  -2.9165881e+00  -1.1052327e+01  -8.3695709e-02   1.9598279e+00
   1.3700000e+02  -2.9231913e+00  -1.1029744e+01  -2.9765410e-01   1.8263694e+00
   1.3710000e+02  -2.9298222e+00  -1.0949258e+01  -5.1936397e-01   1.6938167e+00
   1.3720000e+02  -2.9365061e+00  -1.0815300e+01  -7.4912821e-01   1.5625115e+00
   1.3730000e+02  -2.9432686e+00  -1.0634023e+01  -9.8727508e-01   1.4328119e+00
   1.3740000e+02  -2.9501364e+00  -1.0412618e+01  -1.2341608e+00   1.3050920e+00
   1.3750000e+02  -2.9571363e+00  -1.0158635e+01  -1.4901723e+00   1.1797393e+00
   1.3760000e+02  -2.9642962e+00  -9.8794278e+00  -1.7557311e+00   1.0571527e+00
   1.3770000e+02  -2.9716444e+00  -9.5817646e+00  -2.0312962e+00   9.3773989e-01
   1.3780000e+02  -2.9792097e+00  -9.2716005e+00  -2.3173692e+00   8.2191359e-01
   1.3790000e+02  -2.9870215e+00  -8.9539924e+00  -2.6144989e+00   7.1008794e-01
   1.3800000e+02  -2.9951099e+00  -8.6331095e+00  -2.9232864e+00   6.0267401e-01
   1.3810000e+02  -3.0035054e+00  -8.3123041e+00  -3.2443924e+00   5.0007499e-01
   1.3820000e+02  -3.0122391e+00  -7.9942117e+00  -3.5785435e+00   4.0268097e-01
   1.3830000e+02  -3.0213426e+00  -7.6808603e+00  -3.9265412e+00   3.1086348e-01
   1.3840000e+02  -3.0308477e+00  -7.3737763e+00  -4.2892708e+00   2.2496982e-01
   1.3850000e+02  -3.0407870e+00  -7.0740797e+00  -4.6677126e+00   1.4531748e-01
   1.3860000e+02  -3.0511933e+00  -6.7825662e+00  -5.0629538e+00   7.2188704e-02
   1.3870000e+02  -3.0620998e+00  -6.4997767e+00  -5.4762025e+00   5.8254139e-03
   1.3880000e+02  -3.0735403e+00  -6.2260534e+00  -5.9088026e+00  -5.3575337e-02
   1.3890000e+02  -3.0855485e+00  -5.9615853e+00  -6.3622506e+00  -1.0586519e-01
   1.3900000e+02  -3.0981588e+00  -5.7064453e+00  -6.8382134e+00  -1.5094744e-01
   1.3910000e+02  -3.1114057e+00  -5.4606182e+00  -7.3385450e+00  -1.8877904e-01
   1.3920000e+02  -3.1253238e+00  -5.2240240e+00  -7.8653025e+00  -2.1937152e-01
   1.3930000e+02  -3.1399483e+00  -4.9965350e+00  -8.4207546e+00  -2.4279080e-01
   1.3940000e+02  -3.1553143e+00  -4.7779899e+00  -9.0073781e+00  -2.5915594e-01
   1.3950000e+02  -3.1714571e+00  -4.5682041e+00  -9.6278286e+00  -2.6863683e-01
   1.3960000e+02  -3.1884122e+00  -4.3669782e+00  -1.0284863e+01  -2.7145091e-01
   1.3970000e+02  -3.2062152e+00  -4.1741038e+00  -1.0981175e+01  -2.6785911e-01
   1.3980000e+02  -3.2249017e+00  -3.9893686e+00  -1.1719074e+01  -2.5816113e-01
   1.3990000e+02  -3.2445076e+00  -3.8125599e+00  -1.2499883e+01  -2.4269024e-01
   1.4000000e+02  -3.2650686e+00  -3.6434672e+00  -1.3322848e+01  -2.2180777e-01
   1.4010000e+02  -3.2866205e+00  -3.4818839e+00  -1.4183230e+01  -1.9589747e-01
   1.4020000e+02  -3.3091990e+00  -3.3276094e+00  -1.5069083e+01  -1.6535992e-01
   1.4030000e+02  -3.3328401e+00  -3.1804492e+00  -1.5956268e+01  -1.3060714e-01
   1.4040000e+02  -3.3575793e+00  -3.0402165e+00  -1.6801925e+01  -9.2057500e-02
   1.4050000e+02  -3.3834523e+00  -2.9067317e+00  -1.7539177e+01  -5.0131001e-02
   1.4060000e+02  -3.4104948e+00  -2.7798235e+00  -1.8080812e+01  -5.2450721e-03
   1.4070000e+02  -3.4387421e+00  -2.6593282e+00  -1.8342145e+01   4.2189151e-02
   1.4080000e+02  -3.4682297e+00  -2.5450905e+00  -1.8279992e+01   9.1770002e-02
   1.4090000e+02  -3.4989927e+00  -2.4369625e+00  -1.7918181e+01   1.4310793e-01
   1.4100000e+02  -3.5310663e+00  -2.3348044e+00  -1.7333032e+01   1.9582764e-01
   1.4110000e+02  -3.5644854e+00  -2.2384837e+00  -1.6614454e+01   2.4956973e-01
   1.4120000e+02  -3.5992846e+00  -2.1478754e+00  -1.5836629e+01   3.0399193e-01
   1.4130000e+02  -3.6354986e+00  -2.0628614e+00  -1.5049392e+01   3.5876986e-01
   1.4140000e+02  -3.6731617e+00  -1.9833307e+00  -1.4281867e+01   4.1359751e-01
   1.4150000e+02  -3.7123079e+00  -1.9091785e+00  -1.3549105e+01   4.6818742e-01
   1.4160000e+02  -3.7529713e+00  -1.8403069e+00  -1.2857632e+01   5.2227052e-01
   1.4170000e+02  -3.7951855e+00  -1.7766236e+00  -1.2209170e+01   5.7559583e-01
   1.4180000e+02  -3.8389838e+00  -1.7180426e+00  -1.1602887e+01   6.2792999e-01
   1.4190000e+02  -3.8843995e+00  -1.6644833e+00  -1.1036698e+01   6.7905663e-01
   1.4200000e+02  -3.9314652e+00  -1.6158708e+00  -1.0507989e+01   7.2877561e-01
   1.4210000e+02  -3.9802137e+00  -1.5721353e+00  -1.0014004e+01   7.7690230e-01
   1.4220000e+02  -4.0306771e+00  -1.5332120e+00  -9.5520491e+00   8.2326666e-01
   1.4230000e+02  -4.0828874e+00  -1.4990414e+00  -9.1195943e+00   8.6771242e-01
   1.4240000e+02  -4.1368760e+00  -1.4695682e+00  -8.7143113e+00   9.1009620e-01
   1.4250000e+02  -4.1926741e+00  -1.4447422e+00  -8.3340842e+00   9.5028660e-01
   1.4260000e+02  -4.2503126e+00  -1.4245174e+00  -7.9770040e+00   9.8816337e-01
   1.4270000e+02  -4.3098216e+00  -1.4088521e+00  -7.6413540e+00   1.0236166e+00
   1.4280000e+02  -4.3712312e+00  -1.3977090e+00  -7.3255931e+00   1.0565458e+00
   1.4290000e+02  -4.4345707e+00  -1.3910547e+00  -7.0283383e+00   1.0868594e+00
   1.4300000e+02  -4.4998690e+00  -1.3888599e+00  -6.7483477e+00   1.1144736e+00
   1.4310000e+02  -4.5671543e+00  -1.3910995e+00  -6.4845045e+00   1.1393120e+00
   1.4320000e+02  -4.6364544e+00  -1.3977520e+00  -6.2358033e+00   1.1613049e+00
   1.4330000e+02  -4.7077963e+00  -1.4087997e+00  -6.0013370e+00   1.1803886e+00
   1.4340000e+02  -4.7812062e+00  -1.4242290e+00  -5.7802860e+00   1.1965050e+00
   1.4350000e+02  -4.8567097e+00  -1.4440296e+00  -5.5719081e+00   1.2096006e+00
   1.4360000e+02  -4.9343313e+00  -1.4681954e+00  -5.3755299e+00   1.2196268e+00
   1.4370000e+02  -5.0140948e+00  -1.4967238e+00  -5.1905396e+00   1.2265386e+00
   1.4380000e+02  -5.0960229e+00  -1.5296158e+00  -5.0163799e+00   1.2302947e+00
   1.4390000e+02  -5.1801369e+00  -1.5668763e+00  -4.8525425e+00   1.2308570e+00
   1.4400000e+02  -5.2664573e+00  -1.6085140e+00  -4.6985632e+00   1.2281902e+00
   1.4410000e+02  -5.3550029e+00  -1.6545413e+00  -4.5540168e+00   1.2222614e+00
   1.4420000e+02  -5.4457911e+00  -1.7049744e+00  -4.4185140e+00   1.2130400e+00
   1.4430000e+02  -5.5388377e+00  -1.7598336e+00  -4.2916975e+00   1.2004971e+00
   1.4440000e+02  -5.6341564e+00  -1.8191429e+00  -4.1732389e+00   1.1846057e+00
   1.4450000e+02  -5.7317593e+00  -1.8829305e+00  -4.0628362e+00   1.1653399e+00
   1.4460000e+02  -5.8316559e+00  -1.9512290e+00  -3.9602116e+00   1.1426751e+00
   1.4470000e+02  -5.9338533e+00  -2.0240748e+00  -3.8651088e+00   1.1165879e+00
   1.4480000e+02  -6.0383562e+00  -2.1015092e+00  -3.7772918e+00   1.0870554e+00
   1.4490000e+02  -6.1451659e+00  -2.1835778e+00  -3.6965428e+00   1.0540556e+00
   1.4500000e+02  -6.2542807e+00  -2.2703310e+00  -3.6226610e+00   1.0175668e+00
   1.4510000e+02  -6.3656951e+00  -2.3618241e+00  -3.5554609e+00   9.7756783e-01
   1.4520000e+02  -6.4793997e+00  -2.4581177e+00  -3.4947715e+00   9.3403781e-01
   1.4530000e+02  -6.5953806e+00  -2.5592774e+00  -3.4404350e+00   8.8695597e-01
   1.4540000e+02  -6.7136192e+00  -2.6653749e+00  -3.3923061e+00   8.3630166e-01
   1.4550000e+02  -6.8340914e+00  -2.7764875e+00  -3.3502509e+00   7.8205424e-01
   1.4560000e+02  -6.9567675e+00  -2.8926988e+00  -3.3141461e+00   7.2419302e-01
   1.4570000e+02  -7.0816112e+00  -3.0140989e+00  -3.2838788e+00   6.6269723e-01
   1.4580000e+02  -7.2085792e+00  -3.1407851e+00  -3.2593452e+00   5.9754597e-01
   1.4590000e+02  -7.3376207e+00  -3.2728617e+00  -3.2404507e+00   5.2871820e-01
   1.4600000e+02  -7.4686764e+00  -3.4104410e+00  -3.2271088e+00   4.5619272e-01
   1.4610000e+02  -7.6016779e+00  -3.5536437e+00  -3.2192412e+00   3.7994819e-01
   1.4620000e+02  -7.7365468e+00  -3.7025992e+00  -3.2167772e+00   2.9996312e-01
   1.4630000e+02  -7.8731941e+00  -3.8574464e+00  -3.2196533e+00   2.1621597e-01
   1.4640000e+02  -8.0115190e+00  -4.0183344e+00  -3.2278129e+00   1.2868513e-01
   1.4650000e+02  -8.1514082e+00  -4.1854231e+00  -3.2412062e+00   3.7349066e-02
   1.4660000e+02  -8.2927346e+00  -4.3588841e+00  -3.2597897e+00  -5.7813643e-02
   1.4670000e+02  -8.4353568e+00  -4.5389015e+00  -3.2835263e+00  -1.5682415e-01
   1.4680000e+02  -8.5791178e+00  -4.7256729e+00  -3.3123849e+00  -2.5970322e-01
   1.4690000e+02  -8.7238440e+00  -4.9194105e+00  -3.3463404e+00  -3.6647103e-01
   1.4700000e+02  -8.8693441e+00  -5.1203423e+00  -3.3853736e+00  -4.7714700e-01
   1.4710000e+02  -9.0154087e+00  -5.3287133e+00  -3.4294708e+00  -5.9174951e-01
   1.4720000e+02  -9.1618087e+00  -5.5447869e+00  -3.4786244e+00  -7.1029566e-01
   1.4730000e+02  -9.3082952e+00  -5.7688466e+00  -3.5328321e+00  -8.3280093e-01
   1.4740000e+02  -9.4545985e+00  -6.0011975e+00  -3.5920974e+00  -9.5927878e-01
   1.4750000e+02  -9.6004280e+00  -6.2421687e+00  -3.6564296e+00  -1.0897403e+00
   1.4760000e+02  -9.7454715e+00  -6.4921143e+00  -3.7258435e+00  -1.2241935e+00
   1.4770000e+02  -9.8893960e+00  -6.7514170e+00  -3.8003599e+00  -1.3626430e+00
   1.4780000e+02  -1.0031848e+01  -7.0204892e+00  -3.8800052e+00  -1.5050894e+00
   1.4790000e+02  -1.0172454e+01  -7.2997767e+00  -3.9648122e+00  -1.6515281e+00
   1.4800000e+02  -1.0310821e+01  -7.5897609e+00  -4.0548196e+00  -1.8019489e+00
   1.4810000e+02  -1.0446543e+01  -7.8909618e+00  -4.1500724e+00  -1.9563348e+00
   1.4820000e+02  -1.0579196e+01  -8.2039411e+00  -4.2506224e+00  -2.1146612e+00
   1.4830000e+02  -1.0708347e+01  -8.5293056e+00  -4.3565279e+00  -2.2768942e+00
   1.4840000e+02  -1.0833556e+01  -8.8677094e+00  -4.4678546e+00  -2.4429896e+00
   1.4850000e+02  -1.0954380e+01  -9.2198574e+00  -4.5846755e+00  -2.6128910e+00
   1.4860000e+02  -1.1070377e+01  -9.5865063e+00  -4.7070712e+00  -2.7865283e+00
   1.4870000e+02  -1.1181115e+01  -9.9684661e+00  -4.8351306e+00  -2.9638157e+00
   1.4880000e+02  -1.1286173e+01  -1.0366598e+01  -4.9689514e+00  -3.1446491e+00
   1.4890000e+02  -1.1385152e+01  -1.0781811e+01  -5.1086403e+00  -3.3289042e+00
   1.4900000e+02  -1.1477678e+01  -1.1215051e+01  -5.2543138e+00  -3.5164334e+00
   1.4910000e+02  -1.1563412e+01  -1.1667285e+01  -5.4060988e+00  -3.7070629e+00
   1.4920000e+02  -1.1642052e+01  -1.2139471e+01  -5.5641333e+00  -3.9005895e+00
   1.4930000e+02  -1.1713344e+01  -1.2632511e+01  -5.7285672e+00  -4.0967771e+00
   1.4940000e+02  -1.1777082e+01  -1.3147182e+01  -5.8995634e+00  -4.2953529e+00
   1.4950000e+02  -1.1833118e+01  -1.3684015e+01  -6.0772984e+00  -4.4960032e+00
   1.4960000e+02  -1.1881358e+01  -1.4243133e+01  -6.2619639e+00  -4.6983697e+00
   1.4970000e+02  -1.1921774e+01  -1.4823984e+01  -6.4537678e+00  -4.9020451e+00
   1.4980000e+02  -1.1954395e+01  -1.5424966e+01  -6.6529357e+00  -5.1065686e+00
   1.4990000e+02  -1.1979314e+01  -1.6042874e+01  -6.8597123e+00  -5.3114226e+00
   1.5000000e+02  -1.1996683e+01  -1.6672137e+01  -7.0743636e+00  -5.5160285e+00
   1.5010000e+02  -1.2006708e+01  -1.7303808e+01  -7.2971787e+00  -5.7197441e+00
   1.5020000e+02  -1.2009651e+01  -1.7924372e+01  -7.5284721e+00  -5.9218615e+00
   1.5030000e+02  -1.2005819e+01  -1.8514600e+01  -7.7685862e+00  -6.1216066e+00
   1.5040000e+02  -1.1995563e+01  -1.9049028e+01  -8.0178946e+00  -6.3181396e+00
   1.5050000e+02  -1.1979268e+01  -1.9497015e+01  -8.2768050e+00  -6.5105588e+00
   1.5060000e+02  -1.1957348e+01  -1.9826435e+01  -8.5457633e+00  -6.6979060e+00
   1.5070000e+02  -1.1930240e+01  -2.0010187e+01  -8.8252581e+00  -6.8791748e+00
   1.5080000e+02  -1.1898399e+01  -2.0033666e+01  -9.1158252e+00  -7.0533232e+00
   1.5090000e+02  -1.1862288e+01  -1.9899511e+01  -9.4180539e+00  -7.2192887e+00
   1.5100000e+02  -1.1822375e+01  -1.9626712e+01  -9.7325932e+00  -7.3760074e+00
   1.5110000e+02  -1.1779127e+01  -1.9244657e+01  -1.0060159e+01  -7.5224360e+00
   1.5120000e+02  -1.1733006e+01  -1.8785611e+01  -1.0401545e+01  -7.6575768e+00
   1.5130000e+02  -1.1684465e+01  -1.8278951e+01  -1.0757629e+01  -7.7805045e+00
   1.5140000e+02  -1.1633944e+01  -1.7748332e+01  -1.1129388e+01  -7.8903927e+00
   1.5150000e+02  -1.1581867e+01  -1.7211216e+01  -1.1517911e+01  -7.9865413e+00
   1.5160000e+02  -1.1528642e+01  -1.6679656e+01  -1.1924411e+01  -8.0683992e+00
   1.5170000e+02  -1.1474658e+01  -1.6161498e+01  -1.2350250e+01  -8.1355846e+00
   1.5180000e+02  -1.1420283e+01  -1.5661536e+01  -1.2796951e+01  -8.1878992e+00
   1.5190000e+02  -1.1365864e+01  -1.5182445e+01  -1.3266229e+01  -8.2253354e+00
   1.5200000e+02  -1.1311730e+01  -1.4725483e+01  -1.3760008e+01  -8.2480767e+00
   1.5210000e+02  -1.1258185e+01  -1.4290981e+01  -1.4280454e+01  -8.2564912e+00
   1.5220000e+02  -1.1205516e+01  -1.3878688e+01  -1.4829999e+01  -8.2511176e+00
   1.5230000e+02  -1.1153989e+01  -1.3487998e+01  -1.5411361e+01  -8.2326465e+00
   1.5240000e+02  -1.1103851e+01  -1.3118103e+01  -1.6027554e+01  -8.2018963e+00
   1.5250000e+02  -1.1055330e+01  -1.2768091e+01  -1.6681868e+01  -8.1597876e+00
   1.5260000e+02  -1.1008638e+01  -1.2437010e+01  -1.7377795e+01  -8.1073159e+00
   1.5270000e+02  -1.0963968e+01  -1.2123912e+01  -1.8118841e+01  -8.0455246e+00
   1.5280000e+02  -1.0921501e+01  -1.1827875e+01  -1.8908131e+01  -7.9754801e+00
   1.5290000e+02  -1.0881401e+01  -1.1548019e+01  -1.9747616e+01  -7.8982495e+00
   1.5300000e+02  -1.0843818e+01  -1.1283512e+01  -2.0636558e+01  -7.8148809e+00
   1.5310000e+02  -1.0808894e+01  -1.1033574e+01  -2.1568729e+01  -7.7263877e+00
   1.5320000e+02  -1.0776754e+01  -1.0797481e+01  -2.2527482e+01  -7.6337365e+00
   1.5330000e+02  -1.0747516e+01  -1.0574558e+01  -2.3477931e+01  -7.5378379e+00
   1.5340000e+02  -1.0721286e+01  -1.0364182e+01  -2.4357083e+01  -7.4395405e+00
   1.5350000e+02  -1.0698164e+01  -1.0165778e+01  -2.5068475e+01  -7.3396274e+00
   1.5360000e+02  -1.0678239e+01  -9.9788119e+00  -2.5497168e+01  -7.2388154e+00
   1.5370000e+02  -1.0661594e+01  -9.8027946e+00  -2.5557366e+01  -7.1377551e+00
   1.5380000e+02  -1.0648305e+01  -9.6372734e+00  -2.5245746e+01  -7.0370328e+00
   1.5390000e+02  -1.0638442e+01  -9.4818314e+00  -2.4643791e+01  -6.9371737e+00
   1.5400000e+02  -1.0632069e+01  -9.3360845e+00  -2.3866284e+01  -6.8386448e+00
   1.5410000e+02  -1.0629246e+01  -9.1996785e+00  -2.3011794e+01  -6.7418594e+00
   1.5420000e+02  -1.0630026e+01  -9.0722875e+00  -2.2145575e+01  -6.6471808e+00
   1.5430000e+02  -1.0634459e+01  -8.9536108e+00  -2.1304128e+01  -6.5549268e+00
   1.5440000e+02  -1.0642593e+01  -8.8433717e+00  -2.0505062e+01  -6.4653734e+00
   1.5450000e+02  -1.0654469e+01  -8.7413154e+00  -1.9755124e+01  -6.3787594e+00
   1.5460000e+02  -1.0670127e+01  -8.6472075e+00  -1.9055309e+01  -6.2952893e+00
   1.5470000e+02  -1.0689604e+01  -8.5608322e+00  -1.8403775e+01  -6.2151375e+00
   1.5480000e+02  -1.0712931e+01  -8.4819915e+00  -1.7797430e+01  -6.1384513e+00
   1.5490000e+02  -1.0740139e+01  -8.4105035e+00  -1.7232764e+01  -6.0653537e+00
   1.5500000e+02  -1.0771255e+01  -8.3462017e+00  -1.6706260e+01  -5.9959464e+00
   1.5510000e+02  -1.0806305e+01  -8.2889336e+00  -1.6214592e+01  -5.9303120e+00
   1.5520000e+02  -1.0845309e+01  -8.2385604e+00  -1.5754710e+01  -5.8685162e+00
   1.5530000e+02  -1.0888287e+01  -8.1949556e+00  -1.5323858e+01  -5.8106097e+00
   1.5540000e+02  -1.0935253e+01  -8.1580047e+00  -1.4919568e+01  -5.7566300e+00
   1.5550000e+02  -1.0986220e+01  -8.1276044e+00  -1.4539639e+01  -5.7066032e+00
   1.5560000e+02  -1.1041197e+01  -8.1036621e+00  -1.4182111e+01  -5.6605446e+00
   1.5570000e+02  -1.1100189e+01  -8.0860952e+00  -1.3845240e+01  -5.6184606e+00
   1.5580000e+02  -1.1163196e+01  -8.0748311e+00  -1.3527470e+01  -5.5803492e+00
   1.5590000e+02  -1.1230213e+01  -8.0698062e+00  -1.3227412e+01  -5.5462012e+00
   1.5600000e+02  -1.1301231e+01  -8.0709662e+00  -1.2943821e+01  -5.5160007e+00
   1.5610000e+02  -1.1376234e+01  -8.0782653e+00  -1.2675583e+01  -5.4897261e+00
   1.5620000e+02  -1.1455198e+01  -8.0916662e+00  -1.2421693e+01  -5.4673501e+00
   1.5630000e+02  -1.1538094e+01  -8.1111398e+00  -1.2181245e+01  -5.4488406e+00
   1.5640000e+02  -1.1624882e+01  -8.1366651e+00  -1.1953422e+01  -5.4341607e+00
   1.5650000e+02  -1.1715511e+01  -8.1682290e+00  -1.1737480e+01  -5.4232692e+00
   1.5660000e+02  -1.1809922e+01  -8.2058263e+00  -1.1532744e+01  -5.4161208e+00
   1.5670000e+02  -1.1908041e+01  -8.2494595e+00  -1.1338600e+01  -5.4126663e+00
   1.5680000e+02  -1.2009779e+01  -8.2991389e+00  -1.1154486e+01  -5.4128522e+00
   1.5690000e+02  -1.2115031e+01  -8.3548825e+00  -1.0979885e+01  -5.4166216e+00
   1.5700000e+02  -1.2223675e+01  -8.4167161e+00  -1.0814327e+01  -5.4239133e+00
   1.5710000e+02  -1.2335566e+01  -8.4846735e+00  -1.0657377e+01  -5.4346624e+00
   1.5720000e+02  -1.2450538e+01  -8.5587962e+00  -1.0508634e+01  -5.4487998e+00
   1.5730000e+02  -1.2568397e+01  -8.6391340e+00  -1.0367728e+01  -5.4662522e+00
   1.5740000e+02  -1.2688922e+01  -8.7257448e+00  -1.0234316e+01  -5.4869421e+00
   1.5750000e+02  -1.2811857e+01  -8.8186951e+00  -1.0108082e+01  -5.5107872e+00
   1.5760000e+02  -1.2936914e+01  -8.9180598e+00  -9.9887290e+00  -5.5377005e+00
   1.5770000e+02  -1.3063765e+01  -9.0239230e+00  -9.8759835e+00  -5.5675899e+00
   1.5780000e+02  -1.3192038e+01  -9.1363777e+00  -9.7695892e+00  -5.6003579e+00
   1.5790000e+02  -1.3321319e+01  -9.2555268e+00  -9.6693071e+00  -5.6359016e+00
   1.5800000e+02  -1.3451141e+01  -9.3814825e+00  -9.5749135e+00  -5.6741117e+00
   1.5810000e+02  -1.3580989e+01  -9.5143676e+00  -9.4861990e+00  -5.7148728e+00
   1.5820000e+02  -1.3710290e+01  -9.6543154e+00  -9.4029672e+00  -5.7580629e+00
   1.5830000e+02  -1.3838416e+01  -9.8014700e+00  -9.3250335e+00  -5.8035529e+00
   1.5840000e+02  -1.3964683e+01  -9.9559870e+00  -9.2522241e+00  -5.8512063e+00
   1.5850000e+02  -1.4088348e+01  -1.0118034e+01  -9.1843757e+00  -5.9008791e+00
   1.5860000e+02  -1.4208617e+01  -1.0287790e+01  -9.1213339e+00  -5.9524190e+00
   1.5870000e+02  -1.4324641e+01  -1.0465447e+01  -9.0629530e+00  -6.0056657e+00
   1.5880000e+02  -1.4435530e+01  -1.0651210e+01  -9.0090954e+00  -6.0604501e+00
   1.5890000e+02  -1.4540357e+01  -1.0845297e+01  -8.9596307e+00  -6.1165947e+00
   1.5900000e+02  -1.4638172e+01  -1.1047939e+01  -8.9144353e+00  -6.1739127e+00
   1.5910000e+02  -1.4728015e+01  -1.1259380e+01  -8.8733921e+00  -6.2322085e+00
   1.5920000e+02  -1.4808932e+01  -1.1479876e+01  -8.8363899e+00  -6.2912776e+00
   1.5930000e+02  -1.4880000e+01  -1.1709696e+01  -8.8033229e+00  -6.3509065e+00
   1.5940000e+02  -1.4940340e+01  -1.1949121e+01  -8.7740905e+00  -6.4108731e+00
   1.5950000e+02  -1.4989148e+01  -1.2198437e+01  -8.7485969e+00  -6.4709469e+00
   1.5960000e+02  -1.5025711e+01  -1.2457940e+01  -8.7267508e+00  -6.5308898e+00
   1.5970000e+02  -1.5049429e+01  -1.2727927e+01  -8.7084653e+00  -6.5904562e+00
   1.5980000e+02  -1.5059841e+01  -1.3008692e+01  -8.6936571e+00  -6.6493945e+00
   1.5990000e+02  -1.5056629e+01  -1.3300518e+01  -8.6822470e+00  -6.7074476e+00
   1.6000000e+02  -1.5039640e+01  -1.3603669e+01  -8.6741590e+00  -6.7643542e+00
   1.6010000e+02  -1.5008881e+01  -1.3918371e+01  -8.6693207e+00  -6.8198503e+00
   1.6020000e+02  -1.4964527e+01  -1.4244800e+01  -8.6676626e+00  -6.8736708e+00
   1.6030000e+02  -1.4906911e+01  -1.4583051e+01  -8.6691183e+00  -6.9255509e+00
   1.6040000e+02  -1.4836511e+01  -1.4933110e+01  -8.6736242e+00  -6.9752287e+00
   1.6050000e+02  -1.4753937e+01  -1.5294805e+01  -8.6811193e+00  -7.0224468e+00
   1.6060000e+02  -1.4659909e+01  -1.5667753e+01  -8.6915452e+00  -7.0669545e+00
   1.6070000e+02  -1.4555239e+01  -1.6051284e+01  -8.7048459e+00  -7.1085105e+00
   1.6080000e+02  -1.4440805e+01  -1.6444347e+01  -8.7209678e+00  -7.1468851e+00
   1.6090000e+02  -1.4317527e+01  -1.6845389e+01  -8.7398594e+00  -7.1818628e+00
   1.6100000e+02  -1.4186354e+01  -1.7252210e+01  -8.7614714e+00  -7.2132443e+00
   1.6110000e+02  -1.4048236e+01  -1.7661794e+01  -8.7857565e+00  -7.2408492e+00
   1.6120000e+02  -1.3904110e+01  -1.8070111e+01  -8.8126696e+00  -7.2645179e+00
   1.6130000e+02  -1.3754891e+01  -1.8471927e+01  -8.8421671e+00  -7.2841140e+00
   1.6140000e+02  -1.3601454e+01  -1.8860641e+01  -8.8742078e+00  -7.2995255e+00
   1.6150000e+02  -1.3444628e+01  -1.9228211e+01  -8.9087519e+00  -7.3106666e+00
   1.6160000e+02  -1.3285192e+01  -1.9565241e+01  -8.9457615e+00  -7.3174784e+00
   1.6170000e+02  -1.3123870e+01  -1.9861332e+01  -8.9852005e+00  -7.3199301e+00
   1.6180000e+02  -1.2961330e+01  -2.0105755e+01  -9.0270344e+00  -7.3180192e+00
   1.6190000e+02  -1.2798180e+01  -2.0288456e+01  -9.0712305e+00  -7.3117712e+00
   1.6200000e+02  -1.2634974e+01  -2.0401283e+01  -9.1177576e+00  -7.3012390e+00
   1.6210000e+02  -1.2472213e+01  -2.0439166e+01  -9.1665862e+00  -7.2865027e+00
   1.6220000e+02  -1.2310344e+01  -2.0400944e+01  -9.2176886e+00  -7.2676678e+00
   1.6230000e+02  -1.2149769e+01  -2.0289560e+01  -9.2710385e+00  -7.2448638e+00
   1.6240000e+02  -1.1990841e+01  -2.0111563e+01  -9.3266114e+00  -7.2182423e+00
   1.6250000e+02  -1.1833874e+01  -1.9876089e+01  -9.3843842e+00  -7.1879751e+00
   1.6260000e+02  -1.1679144e+01  -1.9593619e+01  -9.4443357e+00  -7.1542519e+00
   1.6270000e+02  -1.1526891e+01  -1.9274827e+01  -9.5064464e+00  -7.1172780e+00
   1.6280000e+02  -1.1377326e+01  -1.8929717e+01  -9.5706981e+00  -7.0772715e+00
   1.6290000e+02  -1.1230629e+01  -1.8567096e+01  -9.6370747e+00  -7.0344616e+00
   1.6300000e+02  -1.1086956e+01  -1.8194354e+01  -9.7055617e+00  -6.9890855e+00
   1.6310000e+02  -1.0946441e+01  -1.7817455e+01  -9.7761464e+00  -6.9413863e+00
   1.6320000e+02  -1.0809198e+01  -1.7441062e+01  -9.8488177e+00  -6.8916109e+00
   1.6330000e+02  -1.0675322e+01  -1.7068717e+01  -9.9235667e+00  -6.8400079e+00
   1.6340000e+02  -1.0544892e+01  -1.6703037e+01  -1.0000386e+01  -6.7868258e+00
   1.6350000e+02  -1.0417975e+01  -1.6345901e+01  -1.0079271e+01  -6.7323109e+00
   1.6360000e+02  -1.0294625e+01  -1.5998606e+01  -1.0160217e+01  -6.6767062e+00
   1.6370000e+02  -1.0174885e+01  -1.5662005e+01  -1.0243225e+01  -6.6202498e+00
   1.6380000e+02  -1.0058790e+01  -1.5336615e+01  -1.0328294e+01  -6.5631741e+00
   1.6390000e+02  -9.9463640e+00  -1.5022699e+01  -1.0415429e+01  -6.5057043e+00
   1.6400000e+02  -9.8376276e+00  -1.4720337e+01  -1.0504633e+01  -6.4480583e+00
   1.6410000e+02  -9.7325936e+00  -1.4429471e+01  -1.0595917e+01  -6.3904455e+00
   1.6420000e+02  -9.6312698e+00  -1.4149948e+01  -1.0689289e+01  -6.3330667e+00
   1.6430000e+02  -9.5336599e+00  -1.3881550e+01  -1.0784763e+01  -6.2761139e+00
   1.6440000e+02  -9.4397638e+00  -1.3624012e+01  -1.0882354e+01  -6.2197695e+00
   1.6450000e+02  -9.3495783e+00  -1.3377040e+01  -1.0982081e+01  -6.1642071e+00
   1.6460000e+02  -9.2630976e+00  -1.3140325e+01  -1.1083965e+01  -6.1095909e+00
   1.6470000e+02  -9.1803139e+00  -1.2913549e+01  -1.1188030e+01  -6.0560759e+00
   1.6480000e+02  -9.1012177e+00  -1.2696395e+01  -1.1294304e+01  -6.0038083e+00
   1.6490000e+02  -9.0257981e+00  -1.2488547e+01  -1.1402818e+01  -5.9529256e+00
   1.6500000e+02  -8.9540434e+00  -1.2289698e+01  -1.1513605e+01  -5.9035567e+00
   1.6510000e+02  -8.8859410e+00  -1.2099548e+01  -1.1626704e+01  -5.8558225e+00
   1.6520000e+02  -8.8214779e+00  -1.1917810e+01  -1.1742156e+01  -5.8098362e+00
   1.6530000e+02  -8.7606409e+00  -1.1744207e+01  -1.1860006e+01  -5.7657034e+00
   1.6540000e+02  -8.7034168e+00  -1.1578473e+01  -1.1980305e+01  -5.7235228e+00
   1.6550000e+02  -8.6497923e+00  -1.1420356e+01  -1.2103106e+01  -5.6833862e+00
   1.6560000e+02  -8.5997548e+00  -1.1269615e+01  -1.2228469e+01  -5.6453793e+00
   1.6570000e+02  -8.5532917e+00  -1.1126022e+01  -1.2356456e+01  -5.6095818e+00
   1.6580000e+02  -8.5103912e+00  -1.0989359e+01  -1.2487137e+01  -5.5760677e+00
   1.6590000e+02  -8.4710421e+00  -1.0859420e+01  -1.2620584e+01  -5.5449060e+00
   1.6600000e+02  -8.4352340e+00  -1.0736008e+01  -1.2756879e+01  -5.5161605e+00
   1.6610000e+02  -8.4029571e+00  -1.0618940e+01  -1.2896106e+01  -5.4898909e+00
   1.6620000e+02  -8.3742027e+00  -1.0508038e+01  -1.3038356e+01  -5.4661522e+00
   1.6630000e+02  -8.3489632e+00  -1.0403137e+01  -1.3183729e+01  -5.4449959e+00
   1.6640000e+02  -8.3272317e+00  -1.0304079e+01  -1.3332330e+01  -5.4264696e+00
   1.6650000e+02  -8.3090027e+00  -1.0210714e+01  -1.3484271e+01  -5.4106176e+00
   1.6660000e+02  -8.2942717e+00  -1.0122901e+01  -1.3639673e+01  -5.3974811e+00
   1.6670000e+02  -8.2830354e+00  -1.0040505e+01  -1.3798665e+01  -5.3870984e+00
   1.6680000e+02  -8.2752918e+00  -9.9633982e+00  -1.3961385e+01  -5.3795054e+00
   1.6690000e+02  -8.2710400e+00  -9.8914609e+00  -1.4127980e+01  -5.3747351e+00
   1.6700000e+02  -8.2702807e+00  -9.8245780e+00  -1.4298607e+01  -5.3728187e+00
   1.6710000e+02  -8.2730158e+00  -9.7626406e+00  -1.4473433e+01  -5.3737850e+00
   1.6720000e+02  -8.2792486e+00  -9.7055454e+00  -1.4652638e+01  -5.3776611e+00
   1.6730000e+02  -8.2889837e+00  -9.6531941e+00  -1.4836412e+01  -5.3844722e+00
   1.6740000e+02  -8.3022274e+00  -9.6054934e+00  -1.5024958e+01  -5.3942420e+00
   1.6750000e+02  -8.3189874e+00  -9.5623546e+00  -1.5218493e+01  -5.4069924e+00
   1.6760000e+02  -8.3392729e+00  -9.5236932e+00  -1.5417248e+01  -5.4227442e+00
   1.6770000e+02  -8.3630946e+00  -9.4894287e+00  -1.5621468e+01  -5.4415166e+00
   1.6780000e+02  -8.3904649e+00  -9.4594845e+00  -1.5831418e+01  -5.4633277e+00
   1.6790000e+02  -8.4213978e+00  -9.4337876e+00  -1.6047374e+01  -5.4881941e+00
   1.6800000e+02  -8.4559090e+00  -9.4122684e+00  -1.6269634e+01  -5.5161316e+00
   1.6810000e+02  -8.4940157e+00  -9.3948603e+00  -1.6498513e+01  -5.5471544e+00
   1.6820000e+02  -8.5357370e+00  -9.3814998e+00  -1.6734346e+01  -5.5812759e+00
   1.6830000e+02  -8.5810938e+00  -9.3721262e+00  -1.6977487e+01  -5.6185080e+00
   1.6840000e+02  -8.6301088e+00  -9.3666813e+00  -1.7228312e+01  -5.6588616e+00
   1.6850000e+02  -8.6828063e+00  -9.3651096e+00  -1.7487216e+01  -5.7023464e+00
   1.6860000e+02  -8.7392127e+00  -9.3673575e+00  -1.7754615e+01  -5.7489705e+00
   1.6870000e+02  -8.7993563e+00  -9.3733739e+00  -1.8030944e+01  -5.7987409e+00
   1.6880000e+02  -8.8632672e+00  -9.3831095e+00  -1.8316654e+01  -5.8516628e+00
   1.6890000e+02  -8.9309776e+00  -9.3965170e+00  -1.8612211e+01  -5.9077398e+00
   1.6900000e+02  -9.0025217e+00  -9.4135505e+00  -1.8918087e+01  -5.9669738e+00
   1.6910000e+02  -9.0779355e+00  -9.4341661e+00  -1.9234757e+01  -6.0293647e+00
   1.6920000e+02  -9.1572575e+00  -9.4583210e+00  -1.9562681e+01  -6.0949098e+00
   1.6930000e+02  -9.2405278e+00  -9.4859739e+00  -1.9902293e+01  -6.1636044e+00
   1.6940000e+02  -9.3277890e+00  -9.5170847e+00  -2.0253971e+01  -6.2354408e+00
   1.6950000e+02  -9.4190856e+00  -9.5516142e+00  -2.0618010e+01  -6.3104080e+00
   1.6960000e+02  -9.5144643e+00  -9.5895245e+00  -2.0994569e+01  -6.3884919e+00
   1.6970000e+02  -9.6139739e+00  -9.6307781e+00  -2.1383610e+01  -6.4696742e+00
   1.6980000e+02  -9.7176651e+00  -9.6753385e+00  -2.1784810e+01  -6.5539323e+00
   1.6990000e+02  -9.8255911e+00  -9.7231698e+00  -2.2197440e+01  -6.6412389e+00
   1.7000000e+02  -9.9378067e+00  -9.7742363e+00  -2.2620205e+01  -6.7315609e+00
   1.7010000e+02  -1.0054369e+01  -9.8285029e+00  -2.3051042e+01  -6.8248594e+00
   1.7020000e+02  -1.0175336e+01  -9.8859345e+00  -2.3486850e+01  -6.9210884e+00
   1.7030000e+02  -1.0300770e+01  -9.9464963e+00  -2.3923176e+01  -7.0201944e+00
   1.7040000e+02  -1.0430731e+01  -1.0010153e+01  -2.4353852e+01  -7.1221154e+00
   1.7050000e+02  -1.0565283e+01  -1.0076871e+01  -2.4770643e+01  -7.2267798e+00
   1.7060000e+02  -1.0704490e+01  -1.0146612e+01  -2.5162988e+01  -7.3341056e+00
   1.7070000e+02  -1.0848419e+01  -1.0219342e+01  -2.5517987e+01  -7.4439992e+00
   1.7080000e+02  -1.0997133e+01  -1.0295025e+01  -2.5820851e+01  -7.5563540e+00
   1.7090000e+02  -1.1150698e+01  -1.0373622e+01  -2.6055993e+01  -7.6710492e+00
   1.7100000e+02  -1.1309180e+01  -1.0455095e+01  -2.6208827e+01  -7.7879485e+00
   1.7110000e+02  -1.1472640e+01  -1.0539405e+01  -2.6268034e+01  -7.9068982e+00
   1.7120000e+02  -1.1641139e+01  -1.0626512e+01  -2.6227699e+01  -8.0277260e+00
   1.7130000e+02  -1.1814733e+01  -1.0716372e+01  -2.6088552e+01  -8.1502392e+00
   1.7140000e+02  -1.1993476e+01  -1.0808943e+01  -2.5857819e+01  -8.2742230e+00
   1.7150000e+02  -1.2177411e+01  -1.0904178e+01  -2.5547732e+01  -8.3994386e+00
   1.7160000e+02  -1.2366576e+01  -1.1002029e+01  -2.5173300e+01  -8.5256216e+00
   1.7170000e+02  -1.2560997e+01  -1.1102446e+01  -2.4750109e+01  -8.6524802e+00
   1.7180000e+02  -1.2760688e+01  -1.1205377e+01  -2.4292658e+01  -8.7796938e+00
   1.7190000e+02  -1.2965643e+01  -1.1310766e+01  -2.3813413e+01  -8.9069113e+00
   1.7200000e+02  -1.3175839e+01  -1.1418554e+01  -2.3322473e+01  -9.0337500e+00
   1.7210000e+02  -1.3391226e+01  -1.1528680e+01  -2.2827655e+01  -9.1597948e+00
   1.7220000e+02  -1.3611725e+01  -1.1641078e+01  -2.2334772e+01  -9.2845975e+00
   1.7230000e+02  -1.3837219e+01  -1.1755679e+01  -2.1848003e+01  -9.4076773e+00
   1.7240000e+02  -1.4067548e+01  -1.1872408e+01  -2.1370244e+01  -9.5285211e+00
   1.7250000e+02  -1.4302498e+01  -1.1991189e+01  -2.0903414e+01  -9.6465854e+00
   1.7260000e+02  -1.4541793e+01  -1.2111939e+01  -2.0448707e+01  -9.7612987e+00
   1.7270000e+02  -1.4785085e+01  -1.2234569e+01  -2.0006791e+01  -9.8720649e+00
   1.7280000e+02  -1.5031938e+01  -1.2358987e+01  -1.9577957e+01  -9.9782683e+00
   1.7290000e+02  -1.5281812e+01  -1.2485094e+01  -1.9162226e+01  -1.0079279e+01
   1.7300000e+02  -1.5534056e+01  -1.2612784e+01  -1.8759441e+01  -1.0174461e+01
   1.7310000e+02  -1.5787879e+01  -1.2741946e+01  -1.8369319e+01  -1.0263179e+01
   1.7320000e+02  -1.6042342e+01  -1.2872463e+01  -1.7991499e+01  -1.0344808e+01
   1.7330000e+02  -1.6296334e+01  -1.3004210e+01  -1.7625571e+01  -1.0418748e+01
   1.7340000e+02  -1.6548558e+01  -1.3137055e+01  -1.7271101e+01  -1.0484427e+01
   1.7350000e+02  -1.6797516e+01  -1.3270858e+01  -1.6927645e+01  -1.0541319e+01
   1.7360000e+02  -1.7041498e+01  -1.3405472e+01  -1.6594760e+01  -1.0588954e+01
   1.7370000e+02  -1.7278584e+01  -1.3540742e+01  -1.6272013e+01  -1.0626926e+01
   1.7380000e+02  -1.7506647e+01  -1.3676506e+01  -1.5958981e+01  -1.0654906e+01
   1.7390000e+02  -1.7723376e+01  -1.3812594e+01  -1.5655262e+01  -1.0672648e+01
   1.7400000e+02  -1.7926318e+01  -1.3948826e+01  -1.5360470e+01  -1.0679997e+01
   1.7410000e+02  -1.8112933e+01  -1.4085016e+01  -1.5074239e+01  -1.0676892e+01
   1.7420000e+02  -1.8280670e+01  -1.4220971e+01  -1.4796224e+01  -1.0663367e+01
   1.7430000e+02  -1.8427069e+01  -1.4356488e+01  -1.4526096e+01  -1.0639552e+01
   1.7440000e+02  -1.8549866e+01  -1.4491361e+01  -1.4263548e+01  -1.0605667e+01
   1.7450000e+02  -1.8647111e+01  -1.4625374e+01  -1.4008292e+01  -1.0562019e+01
   1.7460000e+02  -1.8717279e+01  -1.4758307e+01  -1.3760054e+01  -1.0508993e+01
   1.7470000e+02  -1.8759363e+01  -1.4889935e+01  -1.3518581e+01  -1.0447039e+01
   1.7480000e+02  -1.8772943e+01  -1.5020029e+01  -1.3283632e+01  -1.0376668e+01
   1.7490000e+02  -1.8758208e+01  -1.5148357e+01  -1.3054982e+01  -1.0298437e+01
   1.7500000e+02  -1.8715952e+01  -1.5274687e+01  -1.2832421e+01  -1.0212937e+01
   1.7510000e+02  -1.8647511e+01  -1.5398784e+01  -1.2615752e+01  -1.0120784e+01
   1.7520000e+02  -1.8554686e+01  -1.5520417e+01  -1.2404789e+01  -1.0022605e+01
   1.7530000e+02  -1.8439635e+01  -1.5639357e+01  -1.2199358e+01  -9.9190354e+00
   1.7540000e+02  -1.8304755e+01  -1.5755381e+01  -1.1999297e+01  -9.8107010e+00
   1.7550000e+02  -1.8152571e+01  -1.5868271e+01  -1.1804451e+01  -9.6982178e+00
   1.7560000e+02  -1.7985635e+01  -1.5977819e+01  -1.1614679e+01  -9.5821827e+00
   1.7570000e+02  -1.7806436e+01  -1.6083829e+01  -1.1429844e+01  -9.4631692e+00
   1.7580000e+02  -1.7617341e+01  -1.6186116e+01  -1.1249821e+01  -9.3417236e+00
   1.7590000e+02  -1.7420543e+01  -1.6284509e+01  -1.1074491e+01  -9.2183624e+00
   1.7600000e+02  -1.7218038e+01  -1.6378857e+01  -1.0903742e+01  -9.0935704e+00
   1.7610000e+02  -1.7011613e+01  -1.6469025e+01  -1.0737469e+01  -8.9677996e+00
   1.7620000e+02  -1.6802838e+01  -1.6554898e+01  -1.0575575e+01  -8.8414696e+00
   1.7630000e+02  -1.6593081e+01  -1.6636383e+01  -1.0417966e+01  -8.7149672e+00
   1.7640000e+02  -1.6383515e+01  -1.6713409e+01  -1.0264555e+01  -8.5886477e+00
   1.7650000e+02  -1.6175140e+01  -1.6785930e+01  -1.0115262e+01  -8.4628359e+00
   1.7660000e+02  -1.5968793e+01  -1.6853921e+01  -9.9700095e+00  -8.3378273e+00
   1.7670000e+02  -1.5765173e+01  -1.6917384e+01  -9.8287254e+00  -8.2138903e+00
   1.7680000e+02  -1.5564856e+01  -1.6976344e+01  -9.6913423e+00  -8.0912669e+00
   1.7690000e+02  -1.5368309e+01  -1.7030851e+01  -9.5577966e+00  -7.9701757e+00
   1.7700000e+02  -1.5175909e+01  -1.7080975e+01  -9.4280291e+00  -7.8508125e+00
   1.7710000e+02  -1.4987954e+01  -1.7126812e+01  -9.3019837e+00  -7.7333527e+00
   1.7720000e+02  -1.4804673e+01  -1.7168479e+01  -9.1796082e+00  -7.6179530e+00
   1.7730000e+02  -1.4626243e+01  -1.7206109e+01  -9.0608537e+00  -7.5047526e+00
   1.7740000e+02  -1.4452790e+01  -1.7239857e+01  -8.9456742e+00  -7.3938753e+00
   1.7750000e+02  -1.4284403e+01  -1.7269893e+01  -8.8340271e+00  -7.2854304e+00
   1.7760000e+02  -1.4121138e+01  -1.7296402e+01  -8.7258722e+00  -7.1795147e+00
   1.7770000e+02  -1.3963023e+01  -1.7319580e+01  -8.6211723e+00  -7.0762131e+00
   1.7780000e+02  -1.3810064e+01  -1.7339636e+01  -8.5198927e+00  -6.9756003e+00
   1.7790000e+02  -1.3662250e+01  -1.7356786e+01  -8.4220013e+00  -6.8777415e+00
   1.7800000e+02  -1.3519553e+01  -1.7371255e+01  -8.3274682e+00  -6.7826939e+00
   1.7810000e+02  -1.3381937e+01  -1.7383272e+01  -8.2362659e+00  -6.6905069e+00
   1.7820000e+02  -1.3249352e+01  -1.7393068e+01  -8.1483688e+00  -6.6012236e+00
   1.7830000e+02  -1.3121744e+01  -1.7400878e+01  -8.0637539e+00  -6.5148814e+00
   1.7840000e+02  -1.2999053e+01  -1.7406938e+01  -7.9823997e+00  -6.4315122e+00
   1.7850000e+02  -1.2881213e+01  -1.7411481e+01  -7.9042870e+00  -6.3511438e+00
   1.7860000e+02  -1.2768157e+01  -1.7414740e+01  -7.8293983e+00  -6.2737998e+00
   1.7870000e+02  -1.2659814e+01  -1.7416944e+01  -7.7577180e+00  -6.1995006e+00
   1.7880000e+02  -1.2556115e+01  -1.7418318e+01  -7.6892323e+00  -6.1282635e+00
   1.7890000e+02  -1.2456985e+01  -1.7419083e+01  -7.6239289e+00  -6.0601034e+00
   1.7900000e+02  -1.2362355e+01  -1.7419457e+01  -7.5617976e+00  -5.9950329e+00
   1.7910000e+02  -1.2272151e+01  -1.7419648e+01  -7.5028294e+00  -5.9330629e+00
   1.7920000e+02  -1.2186304e+01  -1.7419862e+01  -7.4470172e+00  -5.8742028e+00
   1.7930000e+02  -1.2104742e+01  -1.7420298e+01  -7.3943553e+00  -5.8184607e+00
   1.7940000e+02  -1.2027399e+01  -1.7421148e+01  -7.3448396e+00  -5.7658437e+00
   1.7950000e+02  -1.1954205e+01  -1.7422600e+01  -7.2984675e+00  -5.7163584e+00
   1.7960000e+02  -1.1885095e+01  -1.7424833e+01  -7.2552381e+00  -5.6700104e+00
   1.7970000e+02  -1.1820004e+01  -1.7428021e+01  -7.2151516e+00  -5.6268053e+00
   1.7980000e+02  -1.1758870e+01  -1.7432334e+01  -7.1782100e+00  -5.5867482e+00
   1.7990000e+02  -1.1701632e+01  -1.7437933e+01  -7.1444167e+00  -5.5498442e+00
   1.8000000e+02  -1.1648230e+01  -1.7444976e+01  -7.1137766e+00  -5.5160986e+00
   1.8010000e+02  -1.1598606e+01  -1.7453615e+01  -7.0862958e+00  -5.4855167e+00
   1.8020000e+02  -1.1552703e+01  -1.7463995e+01  -7.0619822e+00  -5.4581040e+00
   1.8030000e+02  -1.1510468e+01  -1.7476260e+01  -7.0408450e+00  -5.4338666e+00
   1.8040000e+02  -1.1471847e+01  -1.7490545e+01  -7.0228949e+00  -5.4128106e+00
   1.8050000e+02  -1.1436789e+01  -1.7506984e+01  -7.0081442e+00  -5.3949431e+00
   1.8060000e+02  -1.1405243e+01  -1.7525704e+01  -6.9966066e+00  -5.3802714e+00
   1.8070000e+02  -1.1377159e+01  -1.7546831e+01  -6.9882973e+00  -5.3688036e+00
   1.8080000e+02  -1.1352492e+01  -1.7570484e+01  -6.9832332e+00  -5.3605483e+00
   1.8090000e+02  -1.1331193e+01  -1.7596780e+01  -6.9814326e+00  -5.3555148e+00
   1.8100000e+02  -1.1313219e+01  -1.7625832e+01  -6.9829157e+00  -5.3537134e+00
   1.8110000e+02  -1.1298523e+01  -1.7657749e+01  -6.9877040e+00  -5.3551547e+00
   1.8120000e+02  -1.1287064e+01  -1.7692636e+01  -6.9958211e+00  -5.3598504e+00
   1.8130000e+02  -1.1278797e+01  -1.7730594e+01  -7.0072919e+00  -5.3678128e+00
   1.8140000e+02  -1.1273682e+01  -1.7771720e+01  -7.0221435e+00  -5.3790551e+00
   1.8150000e+02  -1.1271675e+01  -1.7816108e+01  -7.0404045e+00  -5.3935910e+00
   1.8160000e+02  -1.1272737e+01  -1.7863845e+01  -7.0621057e+00  -5.4114354e+00
   1.8170000e+02  -1.1276827e+01  -1.7915015e+01  -7.0872797e+00  -5.4326034e+00
   1.8180000e+02  -1.1283903e+01  -1.7969694e+01  -7.1159612e+00  -5.4571112e+00
   1.8190000e+02  -1.1293925e+01  -1.8027953e+01  -7.1481870e+00  -5.4849754e+00
   1.8200000e+02  -1.1306853e+01  -1.8089854e+01  -7.1839962e+00  -5.5162135e+00
   1.8210000e+02  -1.1322644e+01  -1.8155452e+01  -7.2234301e+00  -5.5508432e+00
   1.8220000e+02  -1.1341258e+01  -1.8224792e+01  -7.2665324e+00  -5.5888830e+00
   1.8230000e+02  -1.1362651e+01  -1.8297905e+01  -7.3133494e+00  -5.6303516e+00
   1.8240000e+02  -1.1386781e+01  -1.8374811e+01  -7.3639301e+00  -5.6752680e+00
   1.8250000e+02  -1.1413604e+01  -1.8455514e+01  -7.4183260e+00  -5.7236513e+00
   1.8260000e+02  -1.1443074e+01  -1.8539997e+01  -7.4765916e+00  -5.7755210e+00
   1.8270000e+02  -1.1475144e+01  -1.8628227e+01  -7.5387847e+00  -5.8308959e+00
   1.8280000e+02  -1.1509765e+01  -1.8720140e+01  -7.6049661e+00  -5.8897950e+00
   1.8290000e+02  -1.1546886e+01  -1.8815650e+01  -7.6751998e+00  -5.9522365e+00
   1.8300000e+02  -1.1586456e+01  -1.8914631e+01  -7.7495538e+00  -6.0182377e+00
   1.8310000e+02  -1.1628417e+01  -1.9016925e+01  -7.8280996e+00  -6.0878152e+00
   1.8320000e+02  -1.1672711e+01  -1.9122325e+01  -7.9109128e+00  -6.1609840e+00
   1.8330000e+02  -1.1719278e+01  -1.9230576e+01  -7.9980731e+00  -6.2377573e+00
   1.8340000e+02  -1.1768052e+01  -1.9341365e+01  -8.0896651e+00  -6.3181463e+00
   1.8350000e+02  -1.1818965e+01  -1.9454312e+01  -8.1857779e+00  -6.4021593e+00
   1.8360000e+02  -1.1871944e+01  -1.9568963e+01  -8.2865058e+00  -6.4898017e+00
   1.8370000e+02  -1.1926910e+01  -1.9684782e+01  -8.3919485e+00  -6.5810748e+00
   1.8380000e+02  -1.1983783e+01  -1.9801141e+01  -8.5022117e+00  -6.6759758e+00
   1.8390000e+02  -1.2042473e+01  -1.9917307e+01  -8.6174073e+00  -6.7744961e+00
   1.8400000e+02  -1.2102889e+01  -2.0032442e+01  -8.7376538e+00  -6.8766212e+00
   1.8410000e+02  -1.2164929e+01  -2.0145586e+01  -8.8630771e+00  -6.9823295e+00
   1.8420000e+02  -1.2228489e+01  -2.0255660e+01  -8.9938106e+00  -7.0915906e+00
   1.8430000e+02  -1.2293455e+01  -2.0361456e+01  -9.1299962e+00  -7.2043649e+00
   1.8440000e+02  -1.2359706e+01  -2.0461644e+01  -9.2717847e+00  -7.3206015e+00
   1.8450000e+02  -1.2427114e+01  -2.0554777e+01  -9.4193366e+00  -7.4402368e+00
   1.8460000e+02  -1.2495543e+01  -2.0639305e+01  -9.5728229e+00  -7.5631928e+00
   1.8470000e+02  -1.2564847e+01  -2.0713597e+01  -9.7324259e+00  -7.6893749e+00
   1.8480000e+02  -1.2634872e+01  -2.0775970e+01  -9.8983404e+00  -7.8186697e+00
   1.8490000e+02  -1.2705455e+01  -2.0824730e+01  -1.0070774e+01  -7.9509427e+00
   1.8500000e+02  -1.2776422e+01  -2.0858220e+01  -1.0249951e+01  -8.0860354e+00
   1.8510000e+02  -1.2847591e+01  -2.0874872e+01  -1.0436108e+01  -8.2237627e+00
   1.8520000e+02  -1.2918769e+01  -2.0873270e+01  -1.0629502e+01  -8.3639092e+00
   1.8530000e+02  -1.2989755e+01  -2.0852206e+01  -1.0830408e+01  -8.5062264e+00
   1.8540000e+02  -1.3060335e+01  -2.0810738e+01  -1.1039122e+01  -8.6504286e+00
   1.8550000e+02  -1.3130289e+01  -2.0748234e+01  -1.1255963e+01  -8.7961896e+00
   1.8560000e+02  -1.3199385e+01  -2.0664404e+01  -1.1481276e+01  -8.9431387e+00
   1.8570000e+02  -1.3267386e+01  -2.0559317e+01  -1.1715434e+01  -9.0908566e+00
   1.8580000e+02  -1.3334042e+01  -2.0433399e+01  -1.1958839e+01  -9.2388725e+00
   1.8590000e+02  -1.3399102e+01  -2.0287410e+01  -1.2211930e+01  -9.3866600e+00
   1.8600000e+02  -1.3462304e+01  -2.0122407e+01  -1.2475182e+01  -9.5336345e+00
   1.8610000e+02  -1.3523386e+01  -1.9939696e+01  -1.2749115e+01  -9.6791513e+00
   1.8620000e+02  -1.3582079e+01  -1.9740774e+01  -1.3034296e+01  -9.8225045e+00
   1.8630000e+02  -1.3638115e+01  -1.9527269e+01  -1.3331342e+01  -9.9629270e+00
   1.8640000e+02  -1.3691227e+01  -1.9300885e+01  -1.3640934e+01  -1.0099593e+01
   1.8650000e+02  -1.3741151e+01  -1.9063345e+01  -1.3963817e+01  -1.0231623e+01
   1.8660000e+02  -1.3787627e+01  -1.8816347e+01  -1.4300813e+01  -1.0358089e+01
   1.8670000e+02  -1.3830405e+01  -1.8561529e+01  -1.4652829e+01  -1.0478024e+01
   1.8680000e+02  -1.3869244e+01  -1.8300440e+01  -1.5020866e+01  -1.0590437e+01
   1.8690000e+02  -1.3903916e+01  -1.8034520e+01  -1.5406034e+01  -1.0694328e+01
   1.8700000e+02  -1.3934210e+01  -1.7765091e+01  -1.5809565e+01  -1.0788704e+01
   1.8710000e+02  -1.3959933e+01  -1.7493351e+01  -1.6232829e+01  -1.0872604e+01
   1.8720000e+02  -1.3980913e+01  -1.7220373e+01  -1.6677347e+01  -1.0945121e+01
   1.8730000e+02  -1.3997001e+01  -1.6947106e+01  -1.7144812e+01  -1.1005427e+01
   1.8740000e+02  -1.4008075e+01  -1.6674388e+01  -1.7637106e+01  -1.1052797e+01
   1.8750000e+02  -1.4014037e+01  -1.6402949e+01  -1.8156308e+01  -1.1086631e+01
   1.8760000e+02  -1.4014822e+01  -1.6133419e+01  -1.8704709e+01  -1.1106478e+01
   1.8770000e+02  -1.4010392e+01  -1.5866341e+01  -1.9284799e+01  -1.1112047e+01
   1.8780000e+02  -1.4000739e+01  -1.5602177e+01  -1.9899230e+01  -1.1103220e+01
   1.8790000e+02  -1.3985889e+01  -1.5341319e+01  -2.0550730e+01  -1.1080060e+01
   1.8800000e+02  -1.3965894e+01  -1.5084095e+01  -2.1241918e+01  -1.1042801e+01
   1.8810000e+02  -1.3940838e+01  -1.4830781e+01  -2.1974946e+01  -1.0991847e+01
   1.8820000e+02  -1.3910835e+01  -1.4581602e+01  -2.2750841e+01  -1.0927756e+01
   1.8830000e+02  -1.3876022e+01  -1.4336744e+01  -2.3568323e+01  -1.0851219e+01
   1.8840000e+02  -1.3836564e+01  -1.4096356e+01  -2.4421750e+01  -1.0763040e+01
   1.8850000e+02  -1.3792649e+01  -1.3860556e+01  -2.5297700e+01  -1.0664113e+01
   1.8860000e+02  -1.3744484e+01  -1.3629438e+01  -2.6169798e+01  -1.0555395e+01
   1.8870000e+02  -1.3692295e+01  -1.3403071e+01  -2.6992263e+01  -1.0437882e+01
   1.8880000e+02  -1.3636322e+01  -1.3181506e+01  -2.7695492e+01  -1.0312589e+01
   1.8890000e+02  -1.3576821e+01  -1.2964778e+01  -2.8191991e+01  -1.0180529e+01
   1.8900000e+02  -1.3514054e+01  -1.2752909e+01  -2.8401866e+01  -1.0042694e+01
   1.8910000e+02  -1.3448293e+01  -1.2545909e+01  -2.8291218e+01  -9.9000433e+00
   1.8920000e+02  -1.3379814e+01  -1.2343778e+01  -2.7892354e+01  -9.7534930e+00
   1.8930000e+02  -1.3308896e+01  -1.2146510e+01  -2.7284489e+01  -9.6039064e+00
   1.8940000e+02  -1.3235818e+01  -1.1954093e+01  -2.6555360e+01  -9.4520899e+00
   1.8950000e+02  -1.3160859e+01  -1.1766507e+01  -2.5775201e+01  -9.2987895e+00
   1.8960000e+02  -1.3084292e+01  -1.1583731e+01  -2.4990401e+01  -9.1446905e+00
   1.8970000e+02  -1.3006389e+01  -1.1405739e+01  -2.4227779e+01  -8.9904172e+00
   1.8980000e+02  -1.2927413e+01  -1.1232504e+01  -2.3501043e+01  -8.8365355e+00
   1.8990000e+02  -1.2847622e+01  -1.1063997e+01  -2.2816013e+01  -8.6835545e+00
   1.9000000e+02  -1.2767264e+01  -1.0900188e+01  -2.2174075e+01  -8.5319305e+00
   1.9010000e+02  -1.2686582e+01  -1.0741045e+01  -2.1574270e+01  -8.3820702e+00
   1.9020000e+02  -1.2605806e+01  -1.0586538e+01  -2.1014490e+01  -8.2343347e+00
   1.9030000e+02  -1.2525160e+01  -1.0436635e+01  -2.0492149e+01  -8.0890430e+00
   1.9040000e+02  -1.2444856e+01  -1.0291306e+01  -2.0004545e+01  -7.9464760e+00
   1.9050000e+02  -1.2365097e+01  -1.0150522e+01  -1.9549047e+01  -7.8068803e+00
   1.9060000e+02  -1.2286078e+01  -1.0014252e+01  -1.9123186e+01  -7.6704713e+00
   1.9070000e+02  -1.2207983e+01  -9.8824703e+00  -1.8724695e+01  -7.5374370e+00
   1.9080000e+02  -1.2130986e+01  -9.7551490e+00  -1.8351513e+01  -7.4079406e+00
   1.9090000e+02  -1.2055255e+01  -9.6322634e+00  -1.8001781e+01  -7.2821236e+00
   1.9100000e+02  -1.1980946e+01  -9.5137897e+00  -1.7673829e+01  -7.1601080e+00
   1.9110000e+02  -1.1908210e+01  -9.3997060e+00  -1.7366158e+01  -7.0419993e+00
   1.9120000e+02  -1.1837188e+01  -9.2899918e+00  -1.7077423e+01  -6.9278879e+00
   1.9130000e+02  -1.1768015e+01  -9.1846286e+00  -1.6806417e+01  -6.8178515e+00
   1.9140000e+02  -1.1700817e+01  -9.0835997e+00  -1.6552054e+01  -6.7119566e+00
   1.9150000e+02  -1.1635715e+01  -8.9868902e+00  -1.6313359e+01  -6.6102602e+00
   1.9160000e+02  -1.1572826e+01  -8.8944873e+00  -1.6089453e+01  -6.5128109e+00
   1.9170000e+02  -1.1512257e+01  -8.8063801e+00  -1.5879540e+01  -6.4196507e+00
   1.9180000e+02  -1.1454113e+01  -8.7225599e+00  -1.5682904e+01  -6.3308153e+00
   1.9190000e+02  -1.1398495e+01  -8.6430199e+00  -1.5498893e+01  -6.2463358e+00
   1.9200000e+02  -1.1345496e+01  -8.5677557e+00  -1.5326918e+01  -6.1662393e+00
   1.9210000e+02  -1.1295210e+01  -8.4967648e+00  -1.5166441e+01  -6.0905495e+00
   1.9220000e+02  -1.1247723e+01  -8.4300473e+00  -1.5016975e+01  -6.0192880e+00
   1.9230000e+02  -1.1203123e+01  -8.3676052e+00  -1.4878075e+01  -5.9524740e+00
   1.9240000e+02  -1.1161490e+01  -8.3094433e+00  -1.4749334e+01  -5.8901259e+00
   1.9250000e+02  -1.1122906e+01  -8.2555683e+00  -1.4630381e+01  -5.8322608e+00
   1.9260000e+02  -1.1087450e+01  -8.2059896e+00  -1.4520877e+01  -5.7788960e+00
   1.9270000e+02  -1.1055199e+01  -8.1607194e+00  -1.4420510e+01  -5.7300483e+00
   1.9280000e+02  -1.1026229e+01  -8.1197719e+00  -1.4328996e+01  -5.6857355e+00
   1.9290000e+02  -1.1000615e+01  -8.0831644e+00  -1.4246074e+01  -5.6459758e+00
   1.9300000e+02  -1.0978434e+01  -8.0509167e+00  -1.4171504e+01  -5.6107888e+00
   1.9310000e+02  -1.0959759e+01  -8.0230517e+00  -1.4105066e+01  -5.5801952e+00
   1.9320000e+02  -1.0944666e+01  -7.9995949e+00  -1.4046559e+01  -5.5542177e+00
   1.9330000e+02  -1.0933231e+01  -7.9805749e+00  -1.3995798e+01  -5.5328808e+00
   1.9340000e+02  -1.0925530e+01  -7.9660235e+00  -1.3952613e+01  -5.5162113e+00
   1.9350000e+02  -1.0921642e+01  -7.9559758e+00  -1.3916849e+01  -5.5042384e+00
   1.9360000e+02  -1.0921647e+01  -7.9504701e+00  -1.3888364e+01  -5.4969941e+00
   1.9370000e+02  -1.0925624e+01  -7.9495485e+00  -1.3867027e+01  -5.4945131e+00
   1.9380000e+02  -1.0933659e+01  -7.9532564e+00  -1.3852719e+01  -5.4968336e+00
   1.9390000e+02  -1.0945837e+01  -7.9616434e+00  -1.3845333e+01  -5.5039970e+00
   1.9400000e+02  -1.0962247e+01  -7.9747629e+00  -1.3844770e+01  -5.5160484e+00
   1.9410000e+02  -1.0982982e+01  -7.9926728e+00  -1.3850940e+01  -5.5330369e+00
   1.9420000e+02  -1.1008137e+01  -8.0154353e+00  -1.3863763e+01  -5.5550157e+00
   1.9430000e+02  -1.1037813e+01  -8.0431173e+00  -1.3883166e+01  -5.5820424e+00
   1.9440000e+02  -1.1072114e+01  -8.0757907e+00  -1.3909083e+01  -5.6141796e+00
   1.9450000e+02  -1.1111150e+01  -8.1135329e+00  -1.3941458e+01  -5.6514946e+00
   1.9460000e+02  -1.1155036e+01  -8.1564265e+00  -1.3980239e+01  -5.6940603e+00
   1.9470000e+02  -1.1203892e+01  -8.2045605e+00  -1.4025381e+01  -5.7419555e+00
   1.9480000e+02  -1.1257846e+01  -8.2580299e+00  -1.4076844e+01  -5.7952648e+00
   1.9490000e+02  -1.1317032e+01  -8.3169367e+00  -1.4134597e+01  -5.8540795e+00
   1.9500000e+02  -1.1381592e+01  -8.3813900e+00  -1.4198611e+01  -5.9184979e+00
   1.9510000e+02  -1.1451678e+01  -8.4515067e+00  -1.4268863e+01  -5.9886258e+00
   1.9520000e+02  -1.1527448e+01  -8.5274121e+00  -1.4345335e+01  -6.0645769e+00
   1.9530000e+02  -1.1609072e+01  -8.6092404e+00  -1.4428014e+01  -6.1464737e+00
   1.9540000e+02  -1.1696732e+01  -8.6971356e+00  -1.4516891e+01  -6.2344477e+00
   1.9550000e+02  -1.1790620e+01  -8.7912520e+00  -1.4611960e+01  -6.3286407e+00
   1.9560000e+02  -1.1890942e+01  -8.8917552e+00  -1.4713220e+01  -6.4292048e+00
   1.9570000e+02  -1.1997919e+01  -8.9988232e+00  -1.4820673e+01  -6.5363039e+00
   1.9580000e+02  -1.2111786e+01  -9.1126474e+00  -1.4934324e+01  -6.6501146e+00
   1.9590000e+02  -1.2232798e+01  -9.2334335e+00  -1.5054181e+01  -6.7708269e+00
   1.9600000e+02  -1.2361226e+01  -9.3614032e+00  -1.5180254e+01  -6.8986455e+00
   1.9610000e+02  -1.2497366e+01  -9.4967959e+00  -1.5312556e+01  -7.0337913e+00
   1.9620000e+02  -1.2641534e+01  -9.6398698e+00  -1.5451102e+01  -7.1765026e+00
   1.9630000e+02  -1.2794073e+01  -9.7909042e+00  -1.5595907e+01  -7.3270371e+00
   1.9640000e+02  -1.2955356e+01  -9.9502017e+00  -1.5746989e+01  -7.4856732e+00
   1.9650000e+02  -1.3125785e+01  -1.0118091e+01  -1.5904365e+01  -7.6527124e+00
   1.9660000e+02  -1.3305802e+01  -1.0294928e+01  -1.6068053e+01  -7.8284814e+00
   1.9670000e+02  -1.3495884e+01  -1.0481103e+01  -1.6238069e+01  -8.0133349e+00
   1.9680000e+02  -1.3696558e+01  -1.0677038e+01  -1.6414428e+01  -8.2076581e+00
   1.9690000e+02  -1.3908399e+01  -1.0883200e+01  -1.6597143e+01  -8.4118706e+00
   1.9700000e+02  -1.4132038e+01  -1.1100095e+01  -1.6786223e+01  -8.6264296e+00
   1.9710000e+02  -1.4368173e+01  -1.1328285e+01  -1.6981673e+01  -8.8518342e+00
   1.9720000e+02  -1.4617576e+01  -1.1568385e+01  -1.7183493e+01  -9.0886303e+00
   1.9730000e+02  -1.4881101e+01  -1.1821078e+01  -1.7391673e+01  -9.3374162e+00
   1.9740000e+02  -1.5159701e+01  -1.2087121e+01  -1.7606196e+01  -9.5988482e+00
   1.9750000e+02  -1.5454438e+01  -1.2367357e+01  -1.7827034e+01  -9.8736483e+00
   1.9760000e+02  -1.5766505e+01  -1.2662727e+01  -1.8054144e+01  -1.0162612e+01
   1.9770000e+02  -1.6097242e+01  -1.2974289e+01  -1.8287467e+01  -1.0466616e+01
   1.9780000e+02  -1.6448164e+01  -1.3303234e+01  -1.8526926e+01  -1.0786632e+01
   1.9790000e+02  -1.6820990e+01  -1.3650910e+01  -1.8772418e+01  -1.1123734e+01
   1.9800000e+02  -1.7217677e+01  -1.4018854e+01  -1.9023815e+01  -1.1479113e+01
   1.9810000e+02  -1.7640466e+01  -1.4408825e+01  -1.9280954e+01  -1.1854091e+01
   1.9820000e+02  -1.8091930e+01  -1.4822847e+01  -1.9543636e+01  -1.2250135e+01
   1.9830000e+02  -1.8575041e+01  -1.5263271e+01  -1.9811613e+01  -1.2668873e+01
   1.9840000e+02  -1.9093237e+01  -1.5732843e+01  -2.0084590e+01  -1.3112106e+01
   1.9850000e+02  -1.9650513e+01  -1.6234796e+01  -2.0362205e+01  -1.3581818e+01
   1.9860000e+02  -2.0251511e+01  -1.6772978e+01  -2.0644029e+01  -1.4080180e+01
   1.9870000e+02  -2.0901613e+01  -1.7352007e+01  -2.0929550e+01  -1.4609529e+01
   1.9880000e+02  -2.1607010e+01  -1.7977496e+01  -2.1218160e+01  -1.5172329e+01
   1.9890000e+02  -2.2374686e+01  -1.8656349e+01  -2.1509148e+01  -1.5771066e+01
   1.9900000e+02  -2.3212185e+01  -1.9397181e+01  -2.1801678e+01  -1.6408048e+01
   1.9910000e+02  -2.4126867e+01  -2.0210921e+01  -2.2094780e+01  -1.7085032e+01
   1.9920000e+02  -2.5123981e+01  -2.1111682e+01  -2.2387334e+01  -1.7802556e+01
   1.9930000e+02  -2.6202116e+01  -2.2118063e+01  -2.2678055e+01  -1.8558760e+01
   1.9940000e+02  -2.7343144e+01  -2.3255124e+01  -2.2965484e+01  -1.9347387e+01
   1.9950000e+02  -2.8492034e+01  -2.4557404e+01  -2.3247975e+01  -2.0154549e+01
   1.9960000e+02  -2.9525136e+01  -2.6073380e+01  -2.3523695e+01  -2.0953994e+01
   1.9970000e+02  -3.0231225e+01  -2.7870901e+01  -2.3790629e+01  -2.1701456e+01
   1.9980000e+02  -3.0381613e+01  -3.0036301e+01  -2.4046588e+01  -2.2331300e+01
   1.9990000e+02  -2.9908317e+01  -3.2616436e+01  -2.4289242e+01  -2.2762680e+01
   2.0000000e+02  -2.8972974e+01  -3.5225520e+01  -2.4516157e+01  -2.2922623e+01
   2.0010000e+02  -2.7814259e+01  -3.6029794e+01  -2.4724849e+01  -2.2779647e+01
   2.0020000e+02  -2.6605519e+01  -3.4044174e+01  -2.4912855e+01  -2.2361653e+01
   2.0030000e+02  -2.5435609e+01  -3.1353184e+01  -2.5077819e+01  -2.1739973e+01
   2.0040000e+02  -2.4339813e+01  -2.8990424e+01  -2.5217579e+01  -2.0995834e+01
   2.0050000e+02  -2.3327060e+01  -2.7034875e+01  -2.5330265e+01  -2.0196186e+01
   2.0060000e+02  -2.2394984e+01  -2.5403909e+01  -2.5414382e+01  -1.9386613e+01
   2.0070000e+02  -2.1537055e+01  -2.4018843e+01  -2.5468885e+01  -1.8594355e+01
   2.0080000e+02  -2.0745701e+01  -2.2821939e+01  -2.5493226e+01  -1.7833935e+01
   2.0090000e+02  -2.0013594e+01  -2.1772205e+01  -2.5487369e+01  -1.7111989e+01
   2.0100000e+02  -1.9334108e+01  -2.0840219e+01  -2.5451785e+01  -1.6430591e+01
   2.0110000e+02  -1.8701435e+01  -2.0004407e+01  -2.5387406e+01  -1.5789321e+01
   2.0120000e+02  -1.8110550e+01  -1.9248588e+01  -2.5295559e+01  -1.5186476e+01
   2.0130000e+02  -1.7557129e+01  -1.8560368e+01  -2.5177890e+01  -1.4619776e+01
   2.0140000e+02  -1.7037456e+01  -1.7930070e+01  -2.5036268e+01  -1.4086742e+01
   2.0150000e+02  -1.6548326e+01  -1.7350009e+01  -2.4872703e+01  -1.3584912e+01
   2.0160000e+02  -1.6086973e+01  -1.6813991e+01  -2.4689262e+01  -1.3111939e+01
   2.0170000e+02  -1.5650997e+01  -1.6316956e+01  -2.4488006e+01  -1.2665648e+01
   2.0180000e+02  -1.5238310e+01  -1.5854722e+01  -2.4270930e+01  -1.2244046e+01
   2.0190000e+02  -1.4847084e+01  -1.5423794e+01  -2.4039932e+01  -1.1845323e+01
   2.0200000e+02  -1.4475715e+01  -1.5021229e+01  -2.3796779e+01  -1.1467846e+01
   2.0210000e+02  -1.4122789e+01  -1.4644523e+01  -2.3543102e+01  -1.1110141e+01
   2.0220000e+02  -1.3787056e+01  -1.4291532e+01  -2.3280384e+01  -1.0770882e+01
   2.0230000e+02  -1.3467405e+01  -1.3960410e+01  -2.3009969e+01  -1.0448871e+01
   2.0240000e+02  -1.3162845e+01  -1.3649552e+01  -2.2733065e+01  -1.0143033e+01
   2.0250000e+02  -1.2872492e+01  -1.3357563e+01  -2.2450756e+01  -9.8523924e+00
   2.0260000e+02  -1.2595551e+01  -1.3083218e+01  -2.2164012e+01  -9.5760699e+00
   2.0270000e+02  -1.2331310e+01  -1.2825440e+01  -2.1873703e+01  -9.3132681e+00
   2.0280000e+02  -1.2079124e+01  -1.2583278e+01  -2.1580607e+01  -9.0632634e+00
   2.0290000e+02  -1.1838412e+01  -1.2355891e+01  -2.1285428e+01  -8.8253981e+00
   2.0300000e+02  -1.1608647e+01  -1.2142530e+01  -2.0988797e+01  -8.5990729e+00
   2.0310000e+02  -1.1389352e+01  -1.1942530e+01  -2.0691288e+01  -8.3837408e+00
   2.0320000e+02  -1.1180091e+01  -1.1755294e+01  -2.0393420e+01  -8.1789019e+00
   2.0330000e+02  -1.0980470e+01  -1.1580293e+01  -2.0095668e+01  -7.9840981e+00
   2.0340000e+02  -1.0790126e+01  -1.1417053e+01  -1.9798466e+01  -7.7989091e+00
   2.0350000e+02  -1.0608732e+01  -1.1265147e+01  -1.9502210e+01  -7.6229484e+00
   2.0360000e+02  -1.0435985e+01  -1.1124196e+01  -1.9207267e+01  -7.4558604e+00
   2.0370000e+02  -1.0271611e+01  -1.0993861e+01  -1.8913972e+01  -7.2973168e+00
   2.0380000e+02  -1.0115357e+01  -1.0873838e+01  -1.8622636e+01  -7.1470147e+00
   2.0390000e+02  -9.9669941e+00  -1.0763858e+01  -1.8333543e+01  -7.0046736e+00
   2.0400000e+02  -9.8263103e+00  -1.0663681e+01  -1.8046956e+01  -6.8700336e+00
   2.0410000e+02  -9.6931129e+00  -1.0573096e+01  -1.7763119e+01  -6.7428536e+00
   2.0420000e+02  -9.5672254e+00  -1.0491918e+01  -1.7482254e+01  -6.6229095e+00
   2.0430000e+02  -9.4484867e+00  -1.0419985e+01  -1.7204566e+01  -6.5099926e+00
   2.0440000e+02  -9.3367497e+00  -1.0357157e+01  -1.6930243e+01  -6.4039086e+00
   2.0450000e+02  -9.2318805e+00  -1.0303318e+01  -1.6659459e+01  -6.3044758e+00
   2.0460000e+02  -9.1337574e+00  -1.0258370e+01  -1.6392370e+01  -6.2115243e+00
   2.0470000e+02  -9.0422702e+00  -1.0222234e+01  -1.6129120e+01  -6.1248951e+00
   2.0480000e+02  -8.9573196e+00  -1.0194851e+01  -1.5869841e+01  -6.0444388e+00
   2.0490000e+02  -8.8788160e+00  -1.0176178e+01  -1.5614650e+01  -5.9700150e+00
   2.0500000e+02  -8.8066799e+00  -1.0166192e+01  -1.5363656e+01  -5.9014912e+00
   2.0510000e+02  -8.7408405e+00  -1.0164883e+01  -1.5116955e+01  -5.8387425e+00
   2.0520000e+02  -8.6812357e+00  -1.0172261e+01  -1.4874635e+01  -5.7816505e+00
   2.0530000e+02  -8.6278117e+00  -1.0188353e+01  -1.4636773e+01  -5.7301027e+00
   2.0540000e+02  -8.5805225e+00  -1.0213199e+01  -1.4403440e+01  -5.6839920e+00
   2.0550000e+02  -8.5393296e+00  -1.0246861e+01  -1.4174699e+01  -5.6432159e+00
   2.0560000e+02  -8.5042021e+00  -1.0289412e+01  -1.3950603e+01  -5.6076763e+00
   2.0570000e+02  -8.4751158e+00  -1.0340949e+01  -1.3731204e+01  -5.5772784e+00
   2.0580000e+02  -8.4520535e+00  -1.0401580e+01  -1.3516543e+01  -5.5519306e+00
   2.0590000e+02  -8.4350048e+00  -1.0471436e+01  -1.3306659e+01  -5.5315435e+00
   2.0600000e+02  -8.4239656e+00  -1.0550665e+01  -1.3101586e+01  -5.5160301e+00
   2.0610000e+02  -8.4189382e+00  -1.0639435e+01  -1.2901353e+01  -5.5053042e+00
   2.0620000e+02  -8.4199315e+00  -1.0737934e+01  -1.2705985e+01  -5.4992811e+00
   2.0630000e+02  -8.4269601e+00  -1.0846371e+01  -1.2515505e+01  -5.4978758e+00
   2.0640000e+02  -8.4400452e+00  -1.0964978e+01  -1.2329933e+01  -5.5010034e+00
   2.0650000e+02  -8.4592135e+00  -1.1094009e+01  -1.2149285e+01  -5.5085779e+00
   2.0660000e+02  -8.4844982e+00  -1.1233744e+01  -1.1973577e+01  -5.5205122e+00
   2.0670000e+02  -8.5159381e+00  -1.1384487e+01  -1.1802821e+01  -5.5367166e+00
   2.0680000e+02  -8.5535780e+00  -1.1546568e+01  -1.1637032e+01  -5.5570992e+00
   2.0690000e+02  -8.5974685e+00  -1.1720347e+01  -1.1476218e+01  -5.5815644e+00
   2.0700000e+02  -8.6476662e+00  -1.1906210e+01  -1.1320391e+01  -5.6100126e+00
   2.0710000e+02  -8.7042330e+00  -1.2104571e+01  -1.1169560e+01  -5.6423392e+00
   2.0720000e+02  -8.7672368e+00  -1.2315876e+01  -1.1023734e+01  -5.6784342e+00
   2.0730000e+02  -8.8367509e+00  -1.2540595e+01  -1.0882924e+01  -5.7181811e+00
   2.0740000e+02  -8.9128541e+00  -1.2779227e+01  -1.0747139e+01  -5.7614561e+00
   2.0750000e+02  -8.9956303e+00  -1.3032292e+01  -1.0616389e+01  -5.8081275e+00
   2.0760000e+02  -9.0851684e+00  -1.3300328e+01  -1.0490685e+01  -5.8580542e+00
   2.0770000e+02  -9.1815621e+00  -1.3583878e+01  -1.0370039e+01  -5.9110854e+00
   2.0780000e+02  -9.2849091e+00  -1.3883481e+01  -1.0254463e+01  -5.9670595e+00
   2.0790000e+02  -9.3953110e+00  -1.4199647e+01  -1.0143973e+01  -6.0258028e+00
   2.0800000e+02  -9.5128721e+00  -1.4532828e+01  -1.0038583e+01  -6.0871289e+00
   2.0810000e+02  -9.6376991e+00  -1.4883374e+01  -9.9383106e+00  -6.1508377e+00
   2.0820000e+02  -9.7698995e+00  -1.5251473e+01  -9.8431752e+00  -6.2167143e+00
   2.0830000e+02  -9.9095803e+00  -1.5637058e+01  -9.7531977e+00  -6.2845284e+00
   2.0840000e+02  -1.0056846e+01  -1.6039688e+01  -9.6684013e+00  -6.3540333e+00
   2.0850000e+02  -1.0211798e+01  -1.6458375e+01  -9.5888117e+00  -6.4249652e+00
   2.0860000e+02  -1.0374528e+01  -1.6891353e+01  -9.5144569e+00  -6.4970429e+00
   2.0870000e+02  -1.0545119e+01  -1.7335769e+01  -9.4453678e+00  -6.5699672e+00
   2.0880000e+02  -1.0723637e+01  -1.7787292e+01  -9.3815783e+00  -6.6434208e+00
   2.0890000e+02  -1.0910129e+01  -1.8239637e+01  -9.3231251e+00  -6.7170684e+00
   2.0900000e+02  -1.1104614e+01  -1.8684048e+01  -9.2700486e+00  -6.7905572e+00
   2.0910000e+02  -1.1307077e+01  -1.9108839e+01  -9.2223926e+00  -6.8635179e+00
   2.0920000e+02  -1.1517455e+01  -1.9499185e+01  -9.1802046e+00  -6.9355651e+00
   2.0930000e+02  -1.1735629e+01  -1.9837468e+01  -9.1435362e+00  -7.0063002e+00
   2.0940000e+02  -1.1961410e+01  -2.0104510e+01  -9.1124432e+00  -7.0753125e+00
   2.0950000e+02  -1.2194514e+01  -2.0281877e+01  -9.0869861e+00  -7.1421824e+00
   2.0960000e+02  -1.2434551e+01  -2.0355014e+01  -9.0672302e+00  -7.2064845e+00
   2.0970000e+02  -1.2680989e+01  -2.0316318e+01  -9.0532457e+00  -7.2677918e+00
   2.0980000e+02  -1.2933133e+01  -2.0166954e+01  -9.0451087e+00  -7.3256793e+00
   2.0990000e+02  -1.3190086e+01  -1.9916574e+01  -9.0429009e+00  -7.3797295e+00
   2.1000000e+02  -1.3450712e+01  -1.9581058e+01  -9.0467103e+00  -7.4295372e+00
   2.1010000e+02  -1.3713593e+01  -1.9179313e+01  -9.0566315e+00  -7.4747155e+00
   2.1020000e+02  -1.3976986e+01  -1.8730299e+01  -9.0727666e+00  -7.5149009e+00
   2.1030000e+02  -1.4238782e+01  -1.8250996e+01  -9.0952249e+00  -7.5497597e+00
   2.1040000e+02  -1.4496465e+01  -1.7755427e+01  -9.1241243e+00  -7.5789934e+00
   2.1050000e+02  -1.4747090e+01  -1.7254493e+01  -9.1595912e+00  -7.6023439e+00
   2.1060000e+02  -1.4987278e+01  -1.6756269e+01  -9.2017618e+00  -7.6195985e+00
   2.1070000e+02  -1.5213250e+01  -1.6266493e+01  -9.2507824e+00  -7.6305941e+00
   2.1080000e+02  -1.5420894e+01  -1.5789078e+01  -9.3068102e+00  -7.6352201e+00
   2.1090000e+02  -1.5605892e+01  -1.5326568e+01  -9.3700147e+00  -7.6334213e+00
   2.1100000e+02  -1.5763908e+01  -1.4880508e+01  -9.4405780e+00  -7.6251985e+00
   2.1110000e+02  -1.5890821e+01  -1.4451732e+01  -9.5186963e+00  -7.6106091e+00
   2.1120000e+02  -1.5983000e+01  -1.4040577e+01  -9.6045811e+00  -7.5897656e+00
   2.1130000e+02  -1.6037587e+01  -1.3647041e+01  -9.6984605e+00  -7.5628339e+00
   2.1140000e+02  -1.6052737e+01  -1.3270895e+01  -9.8005807e+00  -7.5300298e+00
   2.1150000e+02  -1.6027793e+01  -1.2911763e+01  -9.9112075e+00  -7.4916151e+00
   2.1160000e+02  -1.5963350e+01  -1.2569183e+01  -1.0030629e+01  -7.4478931e+00
   2.1170000e+02  -1.5861197e+01  -1.2242643e+01  -1.0159155e+01  -7.3992028e+00
   2.1180000e+02  -1.5724155e+01  -1.1931610e+01  -1.0297125e+01  -7.3459138e+00
   2.1190000e+02  -1.5555837e+01  -1.1635549e+01  -1.0444904e+01  -7.2884203e+00
   2.1200000e+02  -1.5360366e+01  -1.1353934e+01  -1.0602890e+01  -7.2271354e+00
   2.1210000e+02  -1.5142103e+01  -1.1086261e+01  -1.0771517e+01  -7.1624853e+00
   2.1220000e+02  -1.4905404e+01  -1.0832047e+01  -1.0951256e+01  -7.0949042e+00
   2.1230000e+02  -1.4654431e+01  -1.0590837e+01  -1.1142622e+01  -7.0248295e+00
   2.1240000e+02  -1.4393025e+01  -1.0362206e+01  -1.1346179e+01  -6.9526969e+00
   2.1250000e+02  -1.4124627e+01  -1.0145756e+01  -1.1562543e+01  -6.8789369e+00
   2.1260000e+02  -1.3852247e+01  -9.9411201e+00  -1.1792390e+01  -6.8039716e+00
   2.1270000e+02  -1.3578465e+01  -9.7479586e+00  -1.2036465e+01  -6.7282112e+00
   2.1280000e+02  -1.3305454e+01  -9.5659605e+00  -1.2295585e+01  -6.6520523e+00
   2.1290000e+02  -1.3035017e+01  -9.3948414e+00  -1.2570650e+01  -6.5758759e+00
   2.1300000e+02  -1.2768630e+01  -9.2343426e+00  -1.2862655e+01  -6.5000462e+00
   2.1310000e+02  -1.2507485e+01  -9.0842303e+00  -1.3172697e+01  -6.4249096e+00
   2.1320000e+02  -1.2252532e+01  -8.9442945e+00  -1.3501992e+01  -6.3507940e+00
   2.1330000e+02  -1.2004519e+01  -8.8143481e+00  -1.3851878e+01  -6.2780089e+00
   2.1340000e+02  -1.1764026e+01  -8.6942258e+00  -1.4223837e+01  -6.2068454e+00
   2.1350000e+02  -1.1531497e+01  -8.5837836e+00  -1.4619498e+01  -6.1375761e+00
   2.1360000e+02  -1.1307262e+01  -8.4828978e+00  -1.5040645e+01  -6.0704557e+00
   2.1370000e+02  -1.1091561e+01  -8.3914649e+00  -1.5489218e+01  -6.0057221e+00
   2.1380000e+02  -1.0884563e+01  -8.3094006e+00  -1.5967297e+01  -5.9435959e+00
   2.1390000e+02  -1.0686379e+01  -8.2366397e+00  -1.6477057e+01  -5.8842824e+00
   2.1400000e+02  -1.0497077e+01  -8.1731359e+00  -1.7020683e+01  -5.8279714e+00
   2.1410000e+02  -1.0316690e+01  -8.1188615e+00  -1.7600203e+01  -5.7748383e+00
   2.1420000e+02  -1.0145225e+01  -8.0738074e+00  -1.8217184e+01  -5.7250450e+00
   2.1430000e+02  -9.9826709e+00  -8.0379831e+00  -1.8872199e+01  -5.6787405e+00
   2.1440000e+02  -9.8290021e+00  -8.0114173e+00  -1.9563915e+01  -5.6360613e+00
   2.1450000e+02  -9.6841855e+00  -7.9941578e+00  -2.0287574e+01  -5.5971326e+00
   2.1460000e+02  -9.5481823e+00  -7.9862722e+00  -2.1032551e+01  -5.5620684e+00
   2.1470000e+02  -9.4209523e+00  -7.9878485e+00  -2.1778770e+01  -5.5309722e+00
   2.1480000e+02  -9.3024551e+00  -7.9989958e+00  -2.2492170e+01  -5.5039374e+00
   2.1490000e+02  -9.1926534e+00  -8.0198454e+00  -2.3120982e+01  -5.4810475e+00
   2.1500000e+02  -9.0915138e+00  -8.0505519e+00  -2.3597368e+01  -5.4623763e+00
   2.1510000e+02  -8.9990084e+00  -8.0912945e+00  -2.3850832e+01  -5.4479884e+00
   2.1520000e+02  -8.9151160e+00  -8.1422785e+00  -2.3834017e+01  -5.4379386e+00
   2.1530000e+02  -8.8398232e+00  -8.2037373e+00  -2.3546120e+01  -5.4322721e+00
   2.1540000e+02  -8.7731247e+00  -8.2759344e+00  -2.3033340e+01  -5.4310243e+00
   2.1550000e+02  -8.7150246e+00  -8.3591658e+00  -2.2365906e+01  -5.4342201e+00
   2.1560000e+02  -8.6655364e+00  -8.4537628e+00  -2.1612054e+01  -5.4418736e+00
   2.1570000e+02  -8.6246841e+00  -8.5600952e+00  -2.0824159e+01  -5.4539872e+00
   2.1580000e+02  -8.5925022e+00  -8.6785748e+00  -2.0036827e+01  -5.4705506e+00
   2.1590000e+02  -8.5690363e+00  -8.8096596e+00  -1.9270536e+01  -5.4915398e+00
   2.1600000e+02  -8.5543435e+00  -8.9538588e+00  -1.8536175e+01  -5.5169159e+00
   2.1610000e+02  -8.5484929e+00  -9.1117375e+00  -1.7838678e+01  -5.5466229e+00
   2.1620000e+02  -8.5515655e+00  -9.2839233e+00  -1.7179489e+01  -5.5805865e+00
   2.1630000e+02  -8.5636550e+00  -9.4711133e+00  -1.6558111e+01  -5.6187115e+00
   2.1640000e+02  -8.5848676e+00  -9.6740814e+00  -1.5973031e+01  -5.6608798e+00
   2.1650000e+02  -8.6153223e+00  -9.8936874e+00  -1.5422263e+01  -5.7069472e+00
   2.1660000e+02  -8.6551512e+00  -1.0130886e+01  -1.4903658e+01  -5.7567405e+00
   2.1670000e+02  -8.7044992e+00  -1.0386740e+01  -1.4415073e+01  -5.8100541e+00
   2.1680000e+02  -8.7635239e+00  -1.0662427e+01  -1.3954462e+01  -5.8666464e+00
   2.1690000e+02  -8.8323955e+00  -1.0959257e+01  -1.3519917e+01  -5.9262354e+00
   2.1700000e+02  -8.9112955e+00  -1.1278678e+01  -1.3109685e+01  -5.9884946e+00
   2.1710000e+02  -9.0004165e+00  -1.1622292e+01  -1.2722172e+01  -6.0530485e+00
   2.1720000e+02  -9.0999601e+00  -1.1991856e+01  -1.2355934e+01  -6.1194675e+00
   2.1730000e+02  -9.2101351e+00  -1.2389282e+01  -1.2009668e+01  -6.1872637e+00
   2.1740000e+02  -9.3311544e+00  -1.2816620e+01  -1.1682201e+01  -6.2558859e+00
   2.1750000e+02  -9.4632310e+00  -1.3276012e+01  -1.1372475e+01  -6.3247154e+00
   2.1760000e+02  -9.6065724e+00  -1.3769603e+01  -1.1079542e+01  -6.3930629e+00
   2.1770000e+02  -9.7613733e+00  -1.4299359e+01  -1.0802546e+01  -6.4601653e+00
   2.1780000e+02  -9.9278057e+00  -1.4866759e+01  -1.0540718e+01  -6.5251852e+00
   2.1790000e+02  -1.0106006e+01  -1.5472235e+01  -1.0293366e+01  -6.5872111e+00
   2.1800000e+02  -1.0296057e+01  -1.6114222e+01  -1.0059869e+01  -6.6452612e+00
   2.1810000e+02  -1.0497967e+01  -1.6787584e+01  -9.8396645e+00  -6.6982887e+00
   2.1820000e+02  -1.0711637e+01  -1.7481100e+01  -9.6322503e+00  -6.7451924e+00
   2.1830000e+02  -1.0936828e+01  -1.8173785e+01  -9.4371737e+00  -6.7848292e+00
   2.1840000e+02  -1.1173107e+01  -1.8830345e+01  -9.2540287e+00  -6.8160322e+00
   2.1850000e+02  -1.1419785e+01  -1.9397659e+01  -9.0824519e+00  -6.8376321e+00
   2.1860000e+02  -1.1675841e+01  -1.9807083e+01  -8.9221185e+00  -6.8484829e+00
   2.1870000e+02  -1.1939824e+01  -1.9988896e+01  -8.7727399e+00  -6.8474902e+00
   2.1880000e+02  -1.2209734e+01  -1.9898582e+01  -8.6340602e+00  -6.8336423e+00
   2.1890000e+02  -1.2482888e+01  -1.9539121e+01  -8.5058543e+00  -6.8060412e+00
   2.1900000e+02  -1.2755771e+01  -1.8959357e+01  -8.3879259e+00  -6.7639326e+00
   2.1910000e+02  -1.3023886e+01  -1.8230054e+01  -8.2801055e+00  -6.7067329e+00
   2.1920000e+02  -1.3281626e+01  -1.7418487e+01  -8.1822492e+00  -6.6340507e+00
   2.1930000e+02  -1.3522211e+01  -1.6575617e+01  -8.0942371e+00  -6.5457019e+00
   2.1940000e+02  -1.3737742e+01  -1.5734812e+01  -8.0159726e+00  -6.4417163e+00
   2.1950000e+02  -1.3919429e+01  -1.4915663e+01  -7.9473811e+00  -6.3223365e+00
   2.1960000e+02  -1.4058060e+01  -1.4128485e+01  -7.8884100e+00  -6.1880074e+00
   2.1970000e+02  -1.4144717e+01  -1.3377855e+01  -7.8390275e+00  -6.0393589e+00
   2.1980000e+02  -1.4171692e+01  -1.2665003e+01  -7.7992224e+00  -5.8771814e+00
   2.1990000e+02  -1.4133438e+01  -1.1989300e+01  -7.7690043e+00  -5.7023985e+00
   2.2000000e+02  -1.4027361e+01  -1.1349153e+01  -7.7484030e+00  -5.5160354e+00
   2.2010000e+02  -1.3854204e+01  -1.0742523e+01  -7.7374690e+00  -5.3191884e+00
   2.2020000e+02  -1.3617935e+01  -1.0167222e+01  -7.7362732e+00  -5.1129942e+00
   2.2030000e+02  -1.3325152e+01  -9.6210764e+00  -7.7449077e+00  -4.8986031e+00
   2.2040000e+02  -1.2984193e+01  -9.1020103e+00  -7.7634861e+00  -4.6771544e+00
   2.2050000e+02  -1.2604171e+01  -8.6080888e+00  -7.7921437e+00  -4.4497563e+00
   2.2060000e+02  -1.2194141e+01  -8.1375312e+00  -7.8310390e+00  -4.2174704e+00
   2.2070000e+02  -1.1762491e+01  -7.6887126e+00  -7.8803536e+00  -3.9812995e+00
   2.2080000e+02  -1.1316590e+01  -7.2601565e+00  -7.9402936e+00  -3.7421794e+00
   2.2090000e+02  -1.0862642e+01  -6.8505253e+00  -8.0110906e+00  -3.5009742e+00
   2.2100000e+02  -1.0405697e+01  -6.4586081e+00  -8.0930025e+00  -3.2584740e+00
   2.2110000e+02  -9.9497477e+00  -6.0833088e+00  -8.1863149e+00  -3.0153949e+00
   2.2120000e+02  -9.4978704e+00  -5.7236345e+00  -8.2913419e+00  -2.7723811e+00
   2.2130000e+02  -9.0523764e+00  -5.3786852e+00  -8.4084273e+00  -2.5300074e+00
   2.2140000e+02  -8.6149568e+00  -5.0476439e+00  -8.5379454e+00  -2.2887838e+00
   2.2150000e+02  -8.1868100e+00  -4.7297676e+00  -8.6803017e+00  -2.0491591e+00
   2.2160000e+02  -7.7687491e+00  -4.4243799e+00  -8.8359328e+00  -1.8115266e+00
   2.2170000e+02  -7.3612906e+00  -4.1308639e+00  -9.0053058e+00  -1.5762281e+00
   2.2180000e+02  -6.9647253e+00  -3.8486560e+00  -9.1889168e+00  -1.3435591e+00
   2.2190000e+02  -6.5791744e+00  -3.5772403e+00  -9.3872871e+00  -1.1137735e+00
   2.2200000e+02  -6.2046332e+00  -3.3161442e+00  -9.6009577e+00  -8.8708770e-01
   2.2210000e+02  -5.8410050e+00  -3.0649338e+00  -9.8304799e+00  -6.6368468e-01
   2.2220000e+02  -5.4881271e+00  -2.8232104e+00  -1.0076401e+01  -4.4371799e-01
   2.2230000e+02  -5.1457908e+00  -2.5906068e+00  -1.0339245e+01  -2.2731505e-01
   2.2240000e+02  -4.8137566e+00  -2.3667847e+00  -1.0619476e+01  -1.4580339e-02
   2.2250000e+02  -4.4917654e+00  -2.1514319e+00  -1.0917462e+01   1.9440183e-01
   2.2260000e+02  -4.1795473e+00  -1.9442601e+00  -1.1233399e+01   3.9956472e-01
   2.2270000e+02  -3.8768279e+00  -1.7450027e+00  -1.1567231e+01   6.0085691e-01
   2.2280000e+02  -3.5833330e+00  -1.5534129e+00  -1.1918507e+01   7.9824028e-01
   2.2290000e+02  -3.2987919e+00  -1.3692622e+00  -1.2286214e+01   9.9168822e-01
   2.2300000e+02  -3.0229403e+00  -1.1923388e+00  -1.2668516e+01   1.1811840e+00
   2.2310000e+02  -2.7555213e+00  -1.0224464e+00  -1.3062438e+01   1.3667195e+00
   2.2320000e+02  -2.4962874e+00  -8.5940300e-01  -1.3463431e+01   1.5482936e+00
   2.2330000e+02  -2.2450003e+00  -7.0303958e-01  -1.3864866e+01   1.7259118e+00
   2.2340000e+02  -2.0014322e+00  -5.5319947e-01  -1.4257473e+01   1.8995846e+00
   2.2350000e+02  -1.7653653e+00  -4.0973733e-01  -1.4628846e+01   2.0693267e+00
   2.2360000e+02  -1.5365921e+00  -2.7251839e-01  -1.4963241e+01   2.2351568e+00
   2.2370000e+02  -1.3149153e+00  -1.4141775e-01  -1.5241990e+01   2.3970966e+00
   2.2380000e+02  -1.1001473e+00  -1.6319763e-02  -1.5444919e+01   2.5551700e+00
   2.2390000e+02  -8.9211036e-01   1.0288255e-01  -1.5552944e+01   2.7094032e+00
   2.2400000e+02  -6.9063591e-01   2.1628803e-01  -1.5551500e+01   2.8598238e+00
   2.2410000e+02  -4.9556434e-01   3.2398779e-01  -1.5433771e+01   3.0064606e+00
   2.2420000e+02  -3.0674463e-01   4.2606570e-01  -1.5202381e+01   3.1493434e+00
   2.2430000e+02  -1.2403399e-01   5.2259873e-01  -1.4868721e+01   3.2885024e+00
   2.2440000e+02   5.2702496e-02   6.1365730e-01  -1.4450255e+01   3.4239685e+00
   2.2450000e+02   2.2359226e-01   6.9930557e-01  -1.3967018e+01   3.5557723e+00
   2.2460000e+02   3.8875556e-01   7.7960175e-01  -1.3438560e+01   3.6839447e+00
   2.2470000e+02   5.4830583e-01   8.5459832e-01  -1.2882004e+01   3.8085165e+00
   2.2480000e+02   7.0234996e-01   9.2434224e-01  -1.2311215e+01   3.9295179e+00
   2.2490000e+02   8.5098867e-01   9.8887519e-01  -1.1736781e+01   4.0469789e+00
   2.2500000e+02   9.9431672e-01   1.0482337e+00  -1.1166407e+01   4.1609290e+00
   2.2510000e+02   1.1324232e+00   1.1024493e+00  -1.0605467e+01   4.2713969e+00
   2.2520000e+02   1.2653919e+00   1.1515487e+00  -1.0057542e+01   4.3784111e+00
   2.2530000e+02   1.3933013e+00   1.1955538e+00  -9.5248932e+00   4.4819988e+00
   2.2540000e+02   1.5162249e+00   1.2344819e+00  -9.0088245e+00   4.5821870e+00
   2.2550000e+02   1.6342317e+00   1.2683458e+00  -8.5099705e+00   4.6790015e+00
   2.2560000e+02   1.7473860e+00   1.2971537e+00  -8.0285022e+00   4.7724675e+00
   2.2570000e+02   1.8557477e+00   1.3209092e+00  -7.5642785e+00   4.8626093e+00
   2.2580000e+02   1.9593725e+00   1.3396119e+00  -7.1169534e+00   4.9494503e+00
   2.2590000e+02   2.0583121e+00   1.3532564e+00  -6.6860522e+00   5.0330131e+00
   2.2600000e+02   2.1526144e+00   1.3618333e+00  -6.2710245e+00   5.1133194e+00
   2.2610000e+02   2.2423233e+00   1.3653286e+00  -5.8712810e+00   5.1903900e+00
   2.2620000e+02   2.3274792e+00   1.3637240e+00  -5.4862187e+00   5.2642448e+00
   2.2630000e+02   2.4081189e+00   1.3569965e+00  -5.1152373e+00   5.3349028e+00
   2.2640000e+02   2.4842758e+00   1.3451185e+00  -4.7577511e+00   5.4023821e+00
   2.2650000e+02   2.5559798e+00   1.3280581e+00  -4.4131951e+00   5.4667001e+00
   2.2660000e+02   2.6232577e+00   1.3057784e+00  -4.0810302e+00   5.5278731e+00
   2.2670000e+02   2.6861330e+00   1.2782378e+00  -3.7607445e+00   5.5859167e+00
   2.2680000e+02   2.7446260e+00   1.2453899e+00  -3.4518548e+00   5.6408456e+00
   2.2690000e+02   2.7987540e+00   1.2071830e+00  -3.1539067e+00   5.6926737e+00
   2.2700000e+02   2.8485312e+00   1.1635605e+00  -2.8664735e+00   5.7414141e+00
   2.2710000e+02   2.8939687e+00   1.1144604e+00  -2.5891556e+00   5.7870791e+00
   2.2720000e+02   2.9350749e+00   1.0598153e+00  -2.3215792e+00   5.8296801e+00
   2.2730000e+02   2.9718549e+00   9.9955209e-01  -2.0633949e+00   5.8692281e+00
   2.2740000e+02   3.0043111e+00   9.3359179e-01  -1.8142766e+00   5.9057331e+00
   2.2750000e+02   3.0324428e+00   8.6184951e-01  -1.5739198e+00   5.9392043e+00
   2.2760000e+02   3.0562464e+00   7.8423411e-01  -1.3420404e+00   5.9696506e+00
   2.2770000e+02   3.0757156e+00   7.0064803e-01  -1.1183733e+00   5.9970801e+00
   2.2780000e+02   3.0908408e+00   6.1098707e-01  -9.0267139e-01   6.0215000e+00
   2.2790000e+02   3.1016096e+00   5.1514016e-01  -6.9470414e-01   6.0429175e+00
   2.2800000e+02   3.1080066e+00   4.1298921e-01  -4.9425669e-01   6.0613388e+00
   2.2810000e+02   3.1100135e+00   3.0440881e-01  -3.0112879e-01   6.0767698e+00
   2.2820000e+02   3.1076086e+00   1.8926614e-01  -1.1513381e-01   6.0892160e+00
   2.2830000e+02   3.1007676e+00   6.7420758e-02   6.3902050e-02   6.0986823e+00
   2.2840000e+02   3.0894625e+00  -6.1275515e-02   2.3614058e-01   6.1051736e+00
   2.2850000e+02   3.0736625e+00  -1.9697864e-01   4.0173230e-01   6.1086941e+00
   2.2860000e+02   3.0533333e+00  -3.3985236e-01   5.6081713e-01   6.1092482e+00
   2.2870000e+02   3.0284374e+00  -4.9006808e-01   7.1352501e-01   6.1068398e+00
   2.2880000e+02   2.9989338e+00  -6.4780460e-01   8.5997642e-01   6.1014729e+00
   2.2890000e+02   2.9647781e+00  -8.1324772e-01   1.0002830e+00   6.0931515e+00
   2.2900000e+02   2.9259221e+00  -9.8658949e-01   1.1345478e+00   6.0818796e+00
   2.2910000e+02   2.8823142e+00  -1.1680273e+00   1.2628660e+00   6.0676615e+00
   2.2920000e+02   2.8338989e+00  -1.3577624e+00   1.3853250e+00   6.0505018e+00
   2.2930000e+02   2.7806169e+00  -1.5559982e+00   1.5020051e+00   6.0304053e+00
   2.2940000e+02   2.7224048e+00  -1.7629372e+00   1.6129795e+00   6.0073777e+00
   2.2950000e+02   2.6591954e+00  -1.9787784e+00   1.7183147e+00   5.9814250e+00
   2.2960000e+02   2.5909172e+00  -2.2037119e+00   1.8180708e+00   5.9525544e+00
   2.2970000e+02   2.5174944e+00  -2.4379133e+00   1.9123016e+00   5.9207738e+00
   2.2980000e+02   2.4388470e+00  -2.6815363e+00   2.0010550e+00   5.8860926e+00
   2.2990000e+02   2.3548905e+00  -2.9347020e+00   2.0843731e+00   5.8485214e+00
   2.3000000e+02   2.2655359e+00  -3.1974867e+00   2.1622920e+00   5.8080724e+00
   2.3010000e+02   2.1706899e+00  -3.4699046e+00   2.2348425e+00   5.7647599e+00
   2.3020000e+02   2.0702545e+00  -3.7518875e+00   2.3020499e+00   5.7186002e+00
   2.3030000e+02   1.9641270e+00  -4.0432571e+00   2.3639339e+00   5.6696120e+00
   2.3040000e+02   1.8522006e+00  -4.3436920e+00   2.4205090e+00   5.6178169e+00
   2.3050000e+02   1.7343639e+00  -4.6526848e+00   2.4717844e+00   5.5632397e+00
   2.3060000e+02   1.6105013e+00  -4.9694901e+00   2.5177640e+00   5.5059084e+00
   2.3070000e+02   1.4804935e+00  -5.2930609e+00   2.5584463e+00   5.4458553e+00
   2.3080000e+02   1.3442174e+00  -5.6219729e+00   2.5938246e+00   5.3831171e+00
   2.3090000e+02   1.2015471e+00  -5.9543363e+00   2.6238866e+00   5.3177351e+00
   2.3100000e+02   1.0523545e+00  -6.2876981e+00   2.6486148e+00   5.2497564e+00
   2.3110000e+02   8.9650992e-01  -6.6189397e+00   2.6679860e+00   5.1792341e+00
   2.3120000e+02   7.3388367e-01  -6.9441819e+00   2.6819714e+00   5.1062279e+00
   2.3130000e+02   5.6434744e-01  -7.2587127e+00   2.6905362e+00   5.0308052e+00
   2.3140000e+02   3.8777625e-01  -7.5569668e+00   2.6936400e+00   4.9530411e+00
   2.3150000e+02   2.0405106e-01  -7.8325877e+00   2.6912358e+00   4.8730202e+00
   2.3160000e+02   1.3061803e-02  -8.0786107e+00   2.6832703e+00   4.7908364e+00
   2.3170000e+02  -1.8528855e-01  -8.2877965e+00   2.6696838e+00   4.7065948e+00
   2.3180000e+02  -3.9107911e-01  -8.4531199e+00   2.6504093e+00   4.6204119e+00
   2.3190000e+02  -6.0436484e-01  -8.5683820e+00   2.6253725e+00   4.5324170e+00
   2.3200000e+02  -8.2516891e-01  -8.6288603e+00   2.5944917e+00   4.4427529e+00
   2.3210000e+02  -1.0534732e+00  -8.6318713e+00   2.5576768e+00   4.3515776e+00
   2.3220000e+02  -1.2892068e+00  -8.5771180e+00   2.5148293e+00   4.2590647e+00
   2.3230000e+02  -1.5322311e+00  -8.4667288e+00   2.4658416e+00   4.1654048e+00
   2.3240000e+02  -1.7823231e+00  -8.3049812e+00   2.4105962e+00   4.0708065e+00
   2.3250000e+02  -2.0391536e+00  -8.0977790e+00   2.3489656e+00   3.9754978e+00
   2.3260000e+02  -2.3022619e+00  -7.8520116e+00   2.2808109e+00   3.8797265e+00
   2.3270000e+02  -2.5710258e+00  -7.5749234e+00   2.2059817e+00   3.7837611e+00
   2.3280000e+02  -2.8446257e+00  -7.2735891e+00   2.1243143e+00   3.6878922e+00
   2.3290000e+02  -3.1220043e+00  -6.9545422e+00   2.0356317e+00   3.5924321e+00
   2.3300000e+02  -3.4018210e+00  -6.6235574e+00   1.9397417e+00   3.4977157e+00
   2.3310000e+02  -3.6824023e+00  -6.2855618e+00   1.8364359e+00   3.4041001e+00
   2.3320000e+02  -3.9616923e+00  -5.9446392e+00   1.7254883e+00   3.3119643e+00
   2.3330000e+02  -4.2372053e+00  -5.6040921e+00   1.6066537e+00   3.2217085e+00
   2.3340000e+02  -4.5059890e+00  -5.2665332e+00   1.4796658e+00   3.1337523e+00
   2.3350000e+02  -4.7646070e+00  -4.9339871e+00   1.3442352e+00   3.0485333e+00
   2.3360000e+02  -5.0091516e+00  -4.6079901e+00   1.2000471e+00   2.9665042e+00
   2.3370000e+02  -5.2353030e+00  -4.2896808e+00   1.0467590e+00   2.8881295e+00
   2.3380000e+02  -5.4384448e+00  -3.9798788e+00   8.8399705e-01   2.8138819e+00
   2.3390000e+02  -5.6138473e+00  -3.6791515e+00   7.1135346e-01   2.7442374e+00
   2.3400000e+02  -5.7569166e+00  -3.3878690e+00   5.2838219e-01   2.6796704e+00
   2.3410000e+02  -5.8634961e+00  -3.1062483e+00   3.3459474e-01   2.6206472e+00
   2.3420000e+02  -5.9301880e+00  -2.8343896e+00   1.2945511e-01   2.5676202e+00
   2.3430000e+02  -5.9546520e+00  -2.5723042e+00  -8.7625920e-02   2.5210205e+00
   2.3440000e+02  -5.9358275e+00  -2.3199373e+00  -3.1729746e-01   2.4812515e+00
   2.3450000e+02  -5.8740405e+00  -2.0771854e+00  -5.6027613e-01   2.4486812e+00
   2.3460000e+02  -5.7709703e+00  -1.8439101e+00  -8.1735487e-01   2.4236362e+00
   2.3470000e+02  -5.6294853e+00  -1.6199488e+00  -1.0894132e+00   2.4063944e+00
   2.3480000e+02  -5.4533784e+00  -1.4051228e+00  -1.3774292e+00   2.3971801e+00
   2.3490000e+02  -5.2470523e+00  -1.1992438e+00  -1.6824929e+00   2.3961589e+00
   2.3500000e+02  -5.0152019e+00  -1.0021189e+00  -2.0058226e+00   2.4034342e+00
   2.3510000e+02  -4.7625342e+00  -8.1355388e-01  -2.3487833e+00   2.4190452e+00
   2.3520000e+02  -4.4935496e+00  -6.3335630e-01  -2.7129076e+00   2.4429656e+00
   2.3530000e+02  -4.2123900e+00  -4.6133748e-01  -3.0999201e+00   2.4751044e+00
   2.3540000e+02  -3.9227513e+00  -2.9731399e-01  -3.5117642e+00   2.5153082e+00
   2.3550000e+02  -3.6278477e+00  -1.4110877e-01  -3.9506320e+00   2.5633640e+00
   2.3560000e+02  -3.3304142e+00   7.4481418e-03  -4.4189941e+00   2.6190040e+00
   2.3570000e+02  -3.0327345e+00   1.4851908e-01  -4.9196285e+00   2.6819112e+00
   2.3580000e+02  -2.7366837e+00   2.8225847e-01  -5.4556389e+00   2.7517253e+00
   2.3590000e+02  -2.4437778e+00   4.0881265e-01  -6.0304530e+00   2.8280499e+00
   2.3600000e+02  -2.1552230e+00   5.2831981e-01  -6.6477715e+00   2.9104591e+00
   2.3610000e+02  -1.8719641e+00   6.4091007e-01  -7.3114240e+00   2.9985048e+00
   2.3620000e+02  -1.5947275e+00   7.4670553e-01  -8.0250379e+00   3.0917234e+00
   2.3630000e+02  -1.3240600e+00   8.4582043e-01  -8.7913500e+00   3.1896426e+00
   2.3640000e+02  -1.0603609e+00   9.3836131e-01  -9.6108459e+00   3.2917870e+00
   2.3650000e+02  -8.0391093e-01   1.0244272e+00  -1.0479164e+01   3.3976836e+00
   2.3660000e+02  -5.5489500e-01   1.1041098e+00  -1.1382376e+01   3.5068671e+00
   2.3670000e+02  -3.1342191e-01   1.1774938e+00  -1.2289087e+01   3.6188829e+00
   2.3680000e+02  -7.9540252e-02   1.2446567e+00  -1.3139516e+01   3.7332915e+00
   2.3690000e+02   1.4674856e-01   1.3056697e+00  -1.3836986e+01   3.8496705e+00
   2.3700000e+02   3.6547967e-01   1.3605972e+00  -1.4258282e+01   3.9676170e+00
   2.3710000e+02   5.7671614e-01   1.4094973e+00  -1.4301080e+01   4.0867489e+00
   2.3720000e+02   7.8054206e-01   1.4524220e+00  -1.3947463e+01   4.2067059e+00
   2.3730000e+02   9.7705694e-01   1.4894174e+00  -1.3277031e+01   4.3271498e+00
   2.3740000e+02   1.1663712e+00   1.5205237e+00  -1.2413098e+01   4.4477652e+00
   2.3750000e+02   1.3486028e+00   1.5457754e+00  -1.1464183e+01   4.5682586e+00
   2.3760000e+02   1.5238740e+00   1.5652016e+00  -1.0502167e+01   4.6883584e+00
   2.3770000e+02   1.6923096e+00   1.5788259e+00  -9.5668103e+00   4.8078139e+00
   2.3780000e+02   1.8540348e+00   1.5866668e+00  -8.6769259e+00   4.9263950e+00
   2.3790000e+02   2.0091739e+00   1.5887373e+00  -7.8394655e+00   5.0438905e+00
   2.3800000e+02   2.1578494e+00   1.5850459e+00  -7.0552192e+00   5.1601077e+00
   2.3810000e+02   2.3001810e+00   1.5755958e+00  -6.3220169e+00   5.2748711e+00
   2.3820000e+02   2.4362850e+00   1.5603856e+00  -5.6364323e+00   5.3880213e+00
   2.3830000e+02   2.5662739e+00   1.5394090e+00  -4.9946543e+00   5.4994140e+00
   2.3840000e+02   2.6902561e+00   1.5126553e+00  -4.3929153e+00   5.6089188e+00
   2.3850000e+02   2.8083354e+00   1.4801092e+00  -3.8276856e+00   5.7164183e+00
   2.3860000e+02   2.9206112e+00   1.4417513e+00  -3.2957493e+00   5.8218070e+00
   2.3870000e+02   3.0271783e+00   1.3975578e+00  -2.7942190e+00   5.9249904e+00
   2.3880000e+02   3.1281268e+00   1.3475008e+00  -2.3205226e+00   6.0258840e+00
   2.3890000e+02   3.2235419e+00   1.2915486e+00  -1.8723767e+00   6.1244124e+00
   2.3900000e+02   3.3135046e+00   1.2296659e+00  -1.4477568e+00   6.2205088e+00
   2.3910000e+02   3.3980910e+00   1.1618139e+00  -1.0448675e+00   6.3141139e+00
   2.3920000e+02   3.4773726e+00   1.0879506e+00  -6.6211387e-01   6.4051753e+00
   2.3930000e+02   3.5514168e+00   1.0080313e+00  -2.9807694e-01   6.4936471e+00
   2.3940000e+02   3.6202864e+00   9.2200890e-01   4.8508832e-02   6.5794888e+00
   2.3950000e+02   3.6840400e+00   8.2983436e-01   3.7877476e-01   6.6626652e+00
   2.3960000e+02   3.7427321e+00   7.3145733e-01   6.9373475e-01   6.7431458e+00
   2.3970000e+02   3.7964131e+00   6.2682689e-01   9.9429971e-01   6.8209040e+00
   2.3980000e+02   3.8451294e+00   5.1589240e-01   1.2812901e+00   6.8959172e+00
   2.3990000e+02   3.8889237e+00   3.9860453e-01   1.5554466e+00   6.9681660e+00
   2.4000000e+02   3.9278349e+00   2.7491650e-01   1.8174394e+00   7.0376341e+00
   2.4010000e+02   3.9618980e+00   1.4478565e-01   2.0678762e+00   7.1043079e+00
   2.4020000e+02   3.9911448e+00   8.1751735e-03   2.3073095e+00   7.1681759e+00
   2.4030000e+02   4.0156034e+00  -1.3494363e-01   2.5362420e+00   7.2292291e+00
   2.4040000e+02   4.0352985e+00  -2.8458877e-01   2.7551324e+00   7.2874602e+00
   2.4050000e+02   4.0502516e+00  -4.4076446e-01   2.9643995e+00   7.3428635e+00
   2.4060000e+02   4.0604808e+00  -6.0345732e-01   3.1644267e+00   7.3954349e+00
   2.4070000e+02   4.0660011e+00  -7.7263197e-01   3.3555652e+00   7.4451715e+00
   2.4080000e+02   4.0668246e+00  -9.4822567e-01   3.5381371e+00   7.4920717e+00
   2.4090000e+02   4.0629602e+00  -1.1301421e+00   3.7124380e+00   7.5361348e+00
   2.4100000e+02   4.0544138e+00  -1.3182438e+00   3.8787397e+00   7.5773610e+00
   2.4110000e+02   4.0411887e+00  -1.5123437e+00   4.0372920e+00   7.6157511e+00
   2.4120000e+02   4.0232852e+00  -1.7121944e+00   4.1883248e+00   7.6513069e+00
   2.4130000e+02   4.0007011e+00  -1.9174770e+00   4.3320496e+00   7.6840307e+00
   2.4140000e+02   3.9734313e+00  -2.1277869e+00   4.4686609e+00   7.7139251e+00
   2.4150000e+02   3.9414684e+00  -2.3426182e+00   4.5983378e+00   7.7409935e+00
   2.4160000e+02   3.9048025e+00  -2.5613469e+00   4.7212449e+00   7.7652394e+00
   2.4170000e+02   3.8634213e+00  -2.7832110e+00   4.8375334e+00   7.7866670e+00
   2.4180000e+02   3.8173105e+00  -3.0072902e+00   4.9473421e+00   7.8052806e+00
   2.4190000e+02   3.7664533e+00  -3.2324843e+00   5.0507982e+00   7.8210850e+00
   2.4200000e+02   3.7108314e+00  -3.4574921e+00   5.1480179e+00   7.8340851e+00
   2.4210000e+02   3.6504245e+00  -3.6807919e+00   5.2391073e+00   7.8442864e+00
   2.4220000e+02   3.5852106e+00  -3.9006265e+00   5.3241629e+00   7.8516944e+00
   2.4230000e+02   3.5151667e+00  -4.1149939e+00   5.4032719e+00   7.8563153e+00
   2.4240000e+02   3.4402682e+00  -4.3216503e+00   5.4765128e+00   7.8581552e+00
   2.4250000e+02   3.3604900e+00  -4.5181260e+00   5.5439562e+00   7.8572210e+00
   2.4260000e+02   3.2758064e+00  -4.7017614e+00   5.6056644e+00   7.8535198e+00
   2.4270000e+02   3.1861917e+00  -4.8697643e+00   5.6616924e+00   7.8470591e+00
   2.4280000e+02   3.0916205e+00  -5.0192932e+00   5.7120877e+00   7.8378470e+00
   2.4290000e+02   2.9920682e+00  -5.1475629e+00   5.7568907e+00   7.8258922e+00
   2.4300000e+02   2.8875119e+00  -5.2519711e+00   5.7961351e+00   7.8112039e+00
   2.4310000e+02   2.7779310e+00  -5.3302356e+00   5.8298478e+00   7.7937923e+00
   2.4320000e+02   2.6633078e+00  -5.3805296e+00   5.8580489e+00   7.7736681e+00
   2.4330000e+02   2.5436290e+00  -5.4016010e+00   5.8807522e+00   7.7508432e+00
   2.4340000e+02   2.4188863e+00  -5.3928587e+00   5.8979650e+00   7.7253302e+00
   2.4350000e+02   2.2890781e+00  -5.3544148e+00   5.9096882e+00   7.6971432e+00
   2.4360000e+02   2.1542112e+00  -5.2870773e+00   5.9159161e+00   7.6662973e+00
   2.4370000e+02   2.0143020e+00  -5.1922922e+00   5.9166369e+00   7.6328093e+00
   2.4380000e+02   1.8693794e+00  -5.0720453e+00   5.9118320e+00   7.5966974e+00
   2.4390000e+02   1.7194866e+00  -4.9287367e+00   5.9014763e+00   7.5579818e+00
   2.4400000e+02   1.5646843e+00  -4.7650430e+00   5.8855380e+00   7.5166845e+00
   2.4410000e+02   1.4050535e+00  -4.5837821e+00   5.8639784e+00   7.4728297e+00
   2.4420000e+02   1.2406999e+00  -4.3877931e+00   5.8367516e+00   7.4264442e+00
   2.4430000e+02   1.0717574e+00  -4.1798367e+00   5.8038047e+00   7.3775574e+00
   2.4440000e+02   8.9839350e-01  -3.9625205e+00   5.7650771e+00   7.3262016e+00
   2.4450000e+02   7.2081432e-01  -3.7382487e+00   5.7205001e+00   7.2724125e+00
   2.4460000e+02   5.3927107e-01  -3.5091929e+00   5.6699971e+00   7.2162292e+00
   2.4470000e+02   3.5406670e-01  -3.2772804e+00   5.6134827e+00   7.1576948e+00
   2.4480000e+02   1.6556352e-01  -3.0441961e+00   5.5508623e+00   7.0968567e+00
   2.4490000e+02  -2.5808626e-02  -2.8113931e+00   5.4820320e+00   7.0337668e+00
   2.4500000e+02  -2.1954352e-01  -2.5801102e+00   5.4068774e+00   6.9684824e+00
   2.4510000e+02  -4.1504938e-01  -2.3513915e+00   5.3252733e+00   6.9010659e+00
   2.4520000e+02  -6.1163943e-01  -2.1261083e+00   5.2370830e+00   6.8315860e+00
   2.4530000e+02  -8.0852267e-01  -1.9049799e+00   5.1421572e+00   6.7601177e+00
   2.4540000e+02  -1.0047954e+00  -1.6885945e+00   5.0403334e+00   6.6867430e+00
   2.4550000e+02  -1.1994340e+00  -1.4774272e+00   4.9314346e+00   6.6115515e+00
   2.4560000e+02  -1.3912901e+00  -1.2718574e+00   4.8152683e+00   6.5346408e+00
   2.4570000e+02  -1.5790892e+00  -1.0721834e+00   4.6916248e+00   6.4561171e+00
   2.4580000e+02  -1.7614336e+00  -8.7863567e-01   4.5602763e+00   6.3760960e+00
   2.4590000e+02  -1.9368109e+00  -6.9138808e-01   4.4209748e+00   6.2947026e+00
   2.4600000e+02  -2.1036108e+00  -5.1056774e-01   4.2734502e+00   6.2120727e+00
   2.4610000e+02  -2.2601491e+00  -3.3626326e-01   4.1174083e+00   6.1283529e+00
   2.4620000e+02  -2.4047012e+00  -1.6853180e-01   3.9525283e+00   6.0437013e+00
   2.4630000e+02  -2.5355447e+00  -7.4050653e-03   3.7784598e+00   5.9582883e+00
   2.4640000e+02  -2.6510108e+00   1.4710566e-01   3.5948201e+00   5.8722965e+00
   2.4650000e+02  -2.7495409e+00   2.9500531e-01   3.4011899e+00   5.7859216e+00
   2.4660000e+02  -2.8297475e+00   4.3631148e-01   3.1971098e+00   5.6993725e+00
   2.4670000e+02  -2.8904737e+00   5.7105143e-01   2.9820747e+00   5.6128716e+00
   2.4680000e+02  -2.9308464e+00   6.9925967e-01   2.7555291e+00   5.5266550e+00
   2.4690000e+02  -2.9503200e+00   8.2097584e-01   2.5168599e+00   5.4409720e+00
   2.4700000e+02  -2.9487036e+00   9.3624304e-01   2.2653892e+00   5.3560854e+00
   2.4710000e+02  -2.9261714e+00   1.0451064e+00   2.0003656e+00   5.2722707e+00
   2.4720000e+02  -2.8832537e+00   1.1476117e+00   1.7209538e+00   5.1898156e+00
   2.4730000e+02  -2.8208096e+00   1.2438048e+00   1.4262224e+00   5.1090188e+00
   2.4740000e+02  -2.7399848e+00   1.3337303e+00   1.1151298e+00   5.0301890e+00
   2.4750000e+02  -2.6421586e+00   1.4174315e+00   7.8650730e-01   4.9536434e+00
   2.4760000e+02  -2.5288845e+00   1.4949490e+00   4.3903861e-01   4.8797054e+00
   2.4770000e+02  -2.4018295e+00   1.5663210e+00   7.1236157e-02   4.8087029e+00
   2.4780000e+02  -2.2627167e+00   1.6315827e+00  -3.1858787e-01   4.7409654e+00
   2.4790000e+02  -2.1132740e+00   1.6907655e+00  -7.3235599e-01   4.6768214e+00
   2.4800000e+02  -1.9551908e+00   1.7438974e+00  -1.1722667e+00   4.6165951e+00
   2.4810000e+02  -1.7900845e+00   1.7910024e+00  -1.6408441e+00   4.5606030e+00
   2.4820000e+02  -1.6194749e+00   1.8321004e+00  -2.1409962e+00   4.5091505e+00
   2.4830000e+02  -1.4447682e+00   1.8672071e+00  -2.6760839e+00   4.4625279e+00
   2.4840000e+02  -1.2672477e+00   1.8963335e+00  -3.2499982e+00   4.4210066e+00
   2.4850000e+02  -1.0880704e+00   1.9194863e+00  -3.8672440e+00   4.3848356e+00
   2.4860000e+02  -9.0826815e-01   1.9366676e+00  -4.5330169e+00   4.3542378e+00
   2.4870000e+02  -7.2875281e-01   1.9478745e+00  -5.2532470e+00   4.3294064e+00
   2.4880000e+02  -5.5032291e-01   1.9530994e+00  -6.0345466e+00   4.3105022e+00
   2.4890000e+02  -3.7367221e-01   1.9523298e+00  -6.8839220e+00   4.2976508e+00
   2.4900000e+02  -1.9939892e-01   1.9455480e+00  -7.8079449e+00   4.2909403e+00
   2.4910000e+02  -2.8015095e-02   1.9327313e+00  -8.8107186e+00   4.2904204e+00
   2.4920000e+02   1.4004415e-01   1.9138521e+00  -9.8892417e+00   4.2961011e+00
   2.4930000e+02   3.0441182e-01   1.8888772e+00  -1.1023471e+01   4.3079528e+00
   2.4940000e+02   4.6478078e-01   1.8577684e+00  -1.2157139e+01   4.3259067e+00
   2.4950000e+02   6.2089621e-01   1.8204820e+00  -1.3169220e+01   4.3498560e+00
   2.4960000e+02   7.7254875e-01   1.7769691e+00  -1.3860176e+01   4.3796580e+00
   2.4970000e+02   9.1956830e-01   1.7271753e+00  -1.4020049e+01   4.4151362e+00
   2.4980000e+02   1.0618186e+00   1.6710408e+00  -1.3587766e+01   4.4560833e+00
   2.4990000e+02   1.1991923e+00   1.6085007e+00  -1.2710832e+01   4.5022643e+00
   2.5000000e+02   1.3316069e+00   1.5394844e+00  -1.1610872e+01   4.5534205e+00
   2.5010000e+02   1.4590008e+00   1.4639165e+00  -1.0453701e+01   4.6092725e+00
   2.5020000e+02   1.5813301e+00   1.3817162e+00  -9.3275009e+00   4.6695247e+00
   2.5030000e+02   1.6985660e+00   1.2927981e+00  -8.2691157e+00   4.7338686e+00
   2.5040000e+02   1.8106922e+00   1.1970720e+00  -7.2891858e+00   4.8019866e+00
   2.5050000e+02   1.9177029e+00   1.0944438e+00  -6.3866817e+00   4.8735557e+00
   2.5060000e+02   2.0196006e+00   9.8481563e-01  -5.5560159e+00   4.9482504e+00
   2.5070000e+02   2.1163954e+00   8.6808669e-01  -4.7902638e+00   5.0257461e+00
   2.5080000e+02   2.2081029e+00   7.4415419e-01  -4.0825373e+00   5.1057213e+00
   2.5090000e+02   2.2947434e+00   6.1291445e-01  -3.4265154e+00   5.1878605e+00
   2.5100000e+02   2.3763408e+00   4.7426437e-01  -2.8166012e+00   5.2718557e+00
   2.5110000e+02   2.4529222e+00   3.2810331e-01  -2.2479196e+00   5.3574085e+00
   2.5120000e+02   2.5245165e+00   1.7433537e-01  -1.7162535e+00   5.4442311e+00
   2.5130000e+02   2.5911546e+00   1.2872359e-02  -1.2179619e+00   5.5320478e+00
   2.5140000e+02   2.6528683e+00  -1.5636259e-01  -7.4989792e-01   5.6205955e+00
   2.5150000e+02   2.7096904e+00  -3.3343046e-01  -3.0933553e-01   5.7096244e+00
   2.5160000e+02   2.7616540e+00  -5.1837070e-01   1.0609496e-01   5.7988982e+00
   2.5170000e+02   2.8087923e+00  -7.1119430e-01   4.9846106e-01   5.8881943e+00
   2.5180000e+02   2.8511388e+00  -9.1187516e-01   8.6957377e-01   5.9773040e+00
   2.5190000e+02   2.8887266e+00  -1.1203395e+00   1.2210257e+00   6.0660322e+00
   2.5200000e+02   2.9215886e+00  -1.3364531e+00   1.5542228e+00   6.1541967e+00
   2.5210000e+02   2.9497574e+00  -1.5600053e+00   1.8704110e+00   6.2416286e+00
   2.5220000e+02   2.9732654e+00  -1.7906904e+00   2.1706983e+00   6.3281714e+00
   2.5230000e+02   2.9921444e+00  -2.0280843e+00   2.4560734e+00   6.4136806e+00
   2.5240000e+02   3.0064261e+00  -2.2716181e+00   2.7274216e+00   6.4980229e+00
   2.5250000e+02   3.0161419e+00  -2.5205457e+00   2.9855376e+00   6.5810763e+00
   2.5260000e+02   3.0213232e+00  -2.7739077e+00   3.2311373e+00   6.6627290e+00
   2.5270000e+02   3.0220012e+00  -3.0304898e+00   3.4648669e+00   6.7428787e+00
   2.5280000e+02   3.0182075e+00  -3.2887785e+00   3.6873113e+00   6.8214326e+00
   2.5290000e+02   3.0099740e+00  -3.5469141e+00   3.8990012e+00   6.8983064e+00
   2.5300000e+02   2.9973331e+00  -3.8026459e+00   4.1004187e+00   6.9734240e+00
   2.5310000e+02   2.9803183e+00  -4.0532942e+00   4.2920031e+00   7.0467165e+00
   2.5320000e+02   2.9589639e+00  -4.2957270e+00   4.4741551e+00   7.1181225e+00
   2.5330000e+02   2.9333058e+00  -4.5263609e+00   4.6472409e+00   7.1875868e+00
   2.5340000e+02   2.9033820e+00  -4.7411989e+00   4.8115952e+00   7.2550604e+00
   2.5350000e+02   2.8692324e+00  -4.9359164e+00   4.9675247e+00   7.3205001e+00
   2.5360000e+02   2.8308997e+00  -5.1060064e+00   5.1153107e+00   7.3838678e+00
   2.5370000e+02   2.7884299e+00  -5.2469861e+00   5.2552110e+00   7.4451302e+00
   2.5380000e+02   2.7418728e+00  -5.3546587e+00   5.3874624e+00   7.5042587e+00
   2.5390000e+02   2.6912823e+00  -5.4254082e+00   5.5122821e+00   7.5612288e+00
   2.5400000e+02   2.6367176e+00  -5.4564908e+00   5.6298696e+00   7.6160200e+00
   2.5410000e+02   2.5782438e+00  -5.4462804e+00   5.7404082e+00   7.6686151e+00
   2.5420000e+02   2.5159324e+00  -5.3944225e+00   5.8440656e+00   7.7190005e+00
   2.5430000e+02   2.4498624e+00  -5.3018686e+00   5.9409959e+00   7.7671656e+00
   2.5440000e+02   2.3801216e+00  -5.1707837e+00   6.0313399e+00   7.8131027e+00
   2.5450000e+02   2.3068070e+00  -5.0043443e+00   6.1152264e+00   7.8568067e+00
   2.5460000e+02   2.2300266e+00  -4.8064664e+00   6.1927727e+00   7.8982751e+00
   2.5470000e+02   2.1499000e+00  -4.5815069e+00   6.2640854e+00   7.9375076e+00
   2.5480000e+02   2.0665605e+00  -4.3339804e+00   6.3292612e+00   7.9745062e+00
   2.5490000e+02   1.9801556e+00  -4.0683220e+00   6.3883869e+00   8.0092748e+00
   2.5500000e+02   1.8908494e+00  -3.7887085e+00   6.4415408e+00   8.0418192e+00
   2.5510000e+02   1.7988236e+00  -3.4989423e+00   6.4887920e+00   8.0721472e+00
   2.5520000e+02   1.7042793e+00  -3.2023892e+00   6.5302019e+00   8.1002682e+00
   2.5530000e+02   1.6074386e+00  -2.9019590e+00   6.5658236e+00   8.1261932e+00
   2.5540000e+02   1.5085468e+00  -2.6001179e+00   6.5957026e+00   8.1499346e+00
   2.5550000e+02   1.4078732e+00  -2.2989193e+00   6.6198771e+00   8.1715067e+00
   2.5560000e+02   1.3057138e+00  -2.0000461e+00   6.6383781e+00   8.1909248e+00
   2.5570000e+02   1.2023921e+00  -1.7048566e+00   6.6512294e+00   8.2082057e+00
   2.5580000e+02   1.0982608e+00  -1.4144310e+00   6.6584480e+00   8.2233678e+00
   2.5590000e+02   9.9370295e-01  -1.1296143e+00   6.6600440e+00   8.2364305e+00
   2.5600000e+02   8.8913273e-01  -8.5105575e-01   6.6560207e+00   8.2474146e+00
   2.5610000e+02   7.8499599e-01  -5.7924275e-01   6.6463747e+00   8.2563422e+00
   2.5620000e+02   6.8177006e-01  -3.1453068e-01   6.6310958e+00   8.2632366e+00
   2.5630000e+02   5.7996300e-01  -5.7167802e-02   6.6101668e+00   8.2681224e+00
   2.5640000e+02   4.8011211e-01   1.9268377e-01   6.5835639e+00   8.2710254e+00
   2.5650000e+02   3.8278146e-01   4.3493066e-01   6.5512561e+00   8.2719726e+00
   2.5660000e+02   2.8855851e-01   6.6953389e-01   6.5132053e+00   8.2709925e+00
   2.5670000e+02   1.9804955e-01   8.9649715e-01   6.4693661e+00   8.2681146e+00
   2.5680000e+02   1.1187400e-01   1.1158572e+00   6.4196855e+00   8.2633698e+00
   2.5690000e+02   3.0657521e-02   1.3276761e+00   6.3641026e+00   8.2567902e+00
   2.5700000e+02  -4.4976044e-02   1.5320348e+00   6.3025487e+00   8.2484095e+00
   2.5710000e+02  -1.1441379e-01   1.7290282e+00   6.2349462e+00   8.2382624e+00
   2.5720000e+02  -1.7706378e-01   1.9187612e+00   6.1612089e+00   8.2263850e+00
   2.5730000e+02  -2.3236569e-01   2.1013449e+00   6.0812413e+00   8.2128151e+00
   2.5740000e+02  -2.7980185e-01   2.2768944e+00   5.9949380e+00   8.1975916e+00
   2.5750000e+02  -3.1890811e-01   2.4455269e+00   5.9021831e+00   8.1807548e+00
   2.5760000e+02  -3.4928434e-01   2.6073594e+00   5.8028499e+00   8.1623468e+00
   2.5770000e+02  -3.7060381e-01   2.7625080e+00   5.6967996e+00   8.1424109e+00
   2.5780000e+02  -3.8262132e-01   2.9110866e+00   5.5838810e+00   8.1209919e+00
   2.5790000e+02  -3.8517937e-01   3.0532062e+00   5.4639293e+00   8.0981362e+00
   2.5800000e+02  -3.7821229e-01   3.1889743e+00   5.3367651e+00   8.0738919e+00
   2.5810000e+02  -3.6174792e-01   3.3184944e+00   5.2021934e+00   8.0483083e+00
   2.5820000e+02  -3.3590686e-01   3.4418656e+00   5.0600020e+00   8.0214367e+00
   2.5830000e+02  -3.0089932e-01   3.5591826e+00   4.9099605e+00   7.9933296e+00
   2.5840000e+02  -2.5701968e-01   3.6705353e+00   4.7518180e+00   7.9640412e+00
   2.5850000e+02  -2.0463910e-01   3.7760087e+00   4.5853021e+00   7.9336275e+00
   2.5860000e+02  -1.4419656e-01   3.8756830e+00   4.4101161e+00   7.9021457e+00
   2.5870000e+02  -7.6188763e-02   3.9696333e+00   4.2259368e+00   7.8696549e+00
   2.5880000e+02  -1.1593514e-03   4.0579300e+00   4.0324123e+00   7.8362155e+00
   2.5890000e+02   8.0312132e-02   4.1406384e+00   3.8291583e+00   7.8018895e+00
   2.5900000e+02   1.6762107e-01   4.2178188e+00   3.6157553e+00   7.7667403e+00
   2.5910000e+02   2.6014807e-01   4.2895268e+00   3.3917442e+00   7.7308328e+00
   2.5920000e+02   3.5726850e-01   4.3558131e+00   3.1566222e+00   7.6942331e+00
   2.5930000e+02   4.5836094e-01   4.4167237e+00   2.9098377e+00   7.6570086e+00
   2.5940000e+02   5.6281456e-01   4.4722996e+00   2.6507842e+00   7.6192280e+00
   2.5950000e+02   6.7003530e-01   4.5225773e+00   2.3787941e+00   7.5809610e+00
   2.5960000e+02   7.7945081e-01   4.5675886e+00   2.0931308e+00   7.5422783e+00
   2.5970000e+02   8.9051439e-01   4.6073606e+00   1.7929801e+00   7.5032515e+00
   2.5980000e+02   1.0027077e+00   4.6419157e+00   1.4774402e+00   7.4639527e+00
   2.5990000e+02   1.1155426e+00   4.6712719e+00   1.1455103e+00   7.4244548e+00
   2.6000000e+02   1.2285625e+00   4.6954423e+00   7.9607738e-01   7.3848310e+00
   2.6010000e+02   1.3413421e+00   4.7144356e+00   4.2790156e-01   7.3451548e+00
   2.6020000e+02   1.4534879e+00   4.7282558e+00   3.9599497e-02   7.3054996e+00
   2.6030000e+02   1.5646368e+00   4.7369022e+00  -3.7037405e-01   7.2659388e+00
   2.6040000e+02   1.6744557e+00   4.7403695e+00  -8.0374589e-01   7.2265454e+00
   2.6050000e+02   1.7826395e+00   4.7386475e+00  -1.2624446e+00   7.1873916e+00
   2.6060000e+02   1.8889102e+00   4.7317213e+00  -1.7486195e+00   7.1485489e+00
   2.6070000e+02   1.9930151e+00   4.7195711e+00  -2.2646536e+00   7.1100878e+00
   2.6080000e+02   2.0947248e+00   4.7021720e+00  -2.8131664e+00   7.0720775e+00
   2.6090000e+02   2.1938319e+00   4.6794941e+00  -3.3969901e+00   7.0345853e+00
   2.6100000e+02   2.2901489e+00   4.6515023e+00  -4.0191003e+00   6.9976771e+00
   2.6110000e+02   2.3835070e+00   4.6181560e+00  -4.6824571e+00   6.9614165e+00
   2.6120000e+02   2.4737541e+00   4.5794094e+00  -5.3896852e+00   6.9258646e+00
   2.6130000e+02   2.5607534e+00   4.5352106e+00  -6.1424600e+00   6.8910802e+00
   2.6140000e+02   2.6443819e+00   4.4855021e+00  -6.9403713e+00   6.8571192e+00
   2.6150000e+02   2.7245294e+00   4.4302201e+00  -7.7788872e+00   6.8240343e+00
   2.6160000e+02   2.8010966e+00   4.3692946e+00  -8.6458580e+00   6.7918751e+00
   2.6170000e+02   2.8739943e+00   4.3026491e+00  -9.5159775e+00   6.7606875e+00
   2.6180000e+02   2.9431423e+00   4.2301998e+00  -1.0343382e+01   6.7305138e+00
   2.6190000e+02   3.0084686e+00   4.1518562e+00  -1.1055537e+01   6.7013926e+00
   2.6200000e+02   3.0699077e+00   4.0675200e+00  -1.1557569e+01   6.6733582e+00
   2.6210000e+02   3.1274009e+00   3.9770851e+00  -1.1759114e+01   6.6464410e+00
   2.6220000e+02   3.1808943e+00   3.8804371e+00  -1.1618815e+01   6.6206671e+00
   2.6230000e+02   3.2303393e+00   3.7774530e+00  -1.1170147e+01   6.5960582e+00
   2.6240000e+02   3.2756909e+00   3.6680008e+00  -1.0500267e+01   6.5726319e+00
   2.6250000e+02   3.3169079e+00   3.5519387e+00  -9.7053699e+00   6.5504012e+00
   2.6260000e+02   3.3539521e+00   3.4291152e+00  -8.8610401e+00   6.5293747e+00
   2.6270000e+02   3.3867875e+00   3.2993679e+00  -8.0159191e+00   6.5095569e+00
   2.6280000e+02   3.4153806e+00   3.1625237e+00  -7.1972346e+00   6.4909481e+00
   2.6290000e+02   3.4396992e+00   3.0183979e+00  -6.4183004e+00   6.4735441e+00
   2.6300000e+02   3.4597129e+00   2.8667937e+00  -5.6843020e+00   6.4573371e+00
   2.6310000e+02   3.4753921e+00   2.7075017e+00  -4.9959954e+00   6.4423152e+00
   2.6320000e+02   3.4867081e+00   2.5402997e+00  -4.3518769e+00   6.4284631e+00
   2.6330000e+02   3.4936327e+00   2.3649521e+00  -3.7493973e+00   6.4157617e+00
   2.6340000e+02   3.4961381e+00   2.1812097e+00  -3.1856212e+00   6.4041889e+00
   2.6350000e+02   3.4941969e+00   1.9888095e+00  -2.6575720e+00   6.3937196e+00
   2.6360000e+02   3.4877816e+00   1.7874749e+00  -2.1624040e+00   6.3843259e+00
   2.6370000e+02   3.4768647e+00   1.5769164e+00  -1.6974796e+00   6.3759777e+00
   2.6380000e+02   3.4614185e+00   1.3568320e+00  -1.2603964e+00   6.3686423e+00
   2.6390000e+02   3.4414153e+00   1.1269089e+00  -8.4898730e-01   6.3622856e+00
   2.6400000e+02   3.4168271e+00   8.8682574e-01  -4.6130772e-01   6.3568717e+00
   2.6410000e+02   3.3876260e+00   6.3625626e-01  -9.5617232e-02   6.3523636e+00
   2.6420000e+02   3.3537835e+00   3.7487378e-01   2.4964053e-01   6.3487232e+00
   2.6430000e+02   3.3152715e+00   1.0235827e-01   5.7585772e-01   6.3459120e+00
   2.6440000e+02   3.2720618e+00  -1.8159418e-01   8.8428081e-01   6.3438911e+00
   2.6450000e+02   3.2241267e+00  -4.7725832e-01   1.1760274e+00   6.3426214e+00
   2.6460000e+02   3.1714387e+00  -7.8486201e-01   1.4521011e+00   6.3420645e+00
   2.6470000e+02   3.1139713e+00  -1.1045623e+00   1.7134050e+00   6.3421821e+00
   2.6480000e+02   3.0516991e+00  -1.4364133e+00   1.9607529e+00   6.3429370e+00
   2.6490000e+02   2.9845983e+00  -1.7803234e+00   2.1948797e+00   6.3442930e+00
   2.6500000e+02   2.9126470e+00  -2.1359988e+00   2.4164503e+00   6.3462153e+00
   2.6510000e+02   2.8358263e+00  -2.5028696e+00   2.6260671e+00   6.3486707e+00
   2.6520000e+02   2.7541204e+00  -2.8799934e+00   2.8242766e+00   6.3516277e+00
   2.6530000e+02   2.6675179e+00  -3.2659338e+00   3.0115757e+00   6.3550567e+00
   2.6540000e+02   2.5760127e+00  -3.6586083e+00   3.1884164e+00   6.3589306e+00
   2.6550000e+02   2.4796048e+00  -4.0551058e+00   3.3552106e+00   6.3632242e+00
   2.6560000e+02   2.3783023e+00  -4.4514776e+00   3.5123337e+00   6.3679151e+00
   2.6570000e+02   2.2721222e+00  -4.8425191e+00   3.6601282e+00   6.3729833e+00
   2.6580000e+02   2.1610930e+00  -5.2215726e+00   3.7989069e+00   6.3784119e+00
   2.6590000e+02   2.0452561e+00  -5.5804113e+00   3.9289552e+00   6.3841863e+00
   2.6600000e+02   1.9246687e+00  -5.9092876e+00   4.0505339e+00   6.3902952e+00
   2.6610000e+02   1.7994064e+00  -6.1972510e+00   4.1638808e+00   6.3967301e+00
   2.6620000e+02   1.6695661e+00  -6.4328281e+00   4.2692128e+00   6.4034855e+00
   2.6630000e+02   1.5352703e+00  -6.6050885e+00   4.3667275e+00   6.4105590e+00
   2.6640000e+02   1.3966704e+00  -6.7049889e+00   4.4566046e+00   6.4179511e+00
   2.6650000e+02   1.2539522e+00  -6.7267201e+00   4.5390072e+00   6.4256653e+00
   2.6660000e+02   1.1073402e+00  -6.6686835e+00   4.6140828e+00   6.4337083e+00
   2.6670000e+02   9.5710418e-01  -6.5337743e+00   4.6819645e+00   6.4420894e+00
   2.6680000e+02   8.0356534e-01  -6.3288718e+00   4.7427716e+00   6.4508210e+00
   2.6690000e+02   6.4710318e-01  -6.0637139e+00   4.7966107e+00   6.4599182e+00
   2.6700000e+02   4.8816317e-01  -5.7495149e+00   4.8435759e+00   6.4693988e+00
   2.6710000e+02   3.2726466e-01  -5.3976817e+00   4.8837500e+00   6.4792830e+00
   2.6720000e+02   1.6500905e-01  -5.0188571e+00   4.9172045e+00   6.4895935e+00
   2.6730000e+02   2.0879978e-03  -4.6223533e+00   4.9440002e+00   6.5003553e+00
   2.6740000e+02  -1.6070889e-01  -4.2159244e+00   4.9641876e+00   6.5115954e+00
   2.6750000e+02  -3.2248716e-01  -3.8057767e+00   4.9778072e+00   6.5233427e+00
   2.6760000e+02  -4.8224222e-01  -3.3967161e+00   4.9848896e+00   6.5356278e+00
   2.6770000e+02  -6.3885639e-01  -2.9923561e+00   4.9854559e+00   6.5484828e+00
   2.6780000e+02  -7.9109934e-01  -2.5953364e+00   4.9795178e+00   6.5619409e+00
   2.6790000e+02  -9.3763276e-01  -2.2075245e+00   4.9670775e+00   6.5760365e+00
   2.6800000e+02  -1.0770207e+00  -1.8301899e+00   4.9481279e+00   6.5908044e+00
   2.6810000e+02  -1.2077463e+00  -1.4641464e+00   4.9226524e+00   6.6062802e+00
   2.6820000e+02  -1.3282358e+00  -1.1098664e+00   4.8906251e+00   6.6224994e+00
   2.6830000e+02  -1.4368910e+00  -7.6756987e-01   4.8520106e+00   6.6394976e+00
   2.6840000e+02  -1.5321282e+00  -4.3729249e-01   4.8067634e+00   6.6573098e+00
   2.6850000e+02  -1.6124250e+00  -1.1893815e-01   4.7548284e+00   6.6759705e+00
   2.6860000e+02  -1.6763710e+00   1.8768193e-01   4.6961399e+00   6.6955131e+00
   2.6870000e+02  -1.7227211e+00   4.8281970e-01   4.6306219e+00   6.7159695e+00
   2.6880000e+02  -1.7504467e+00   7.6676836e-01   4.5581870e+00   6.7373704e+00
   2.6890000e+02  -1.7587809e+00   1.0398462e+00   4.4787366e+00   6.7597444e+00
   2.6900000e+02  -1.7472550e+00   1.3023845e+00   4.3921599e+00   6.7831177e+00
   2.6910000e+02  -1.7157204e+00   1.5547194e+00   4.2983334e+00   6.8075146e+00
   2.6920000e+02  -1.6643562e+00   1.7971850e+00   4.1971201e+00   6.8329561e+00
   2.6930000e+02  -1.5936600e+00   2.0301096e+00   4.0883691e+00   6.8594606e+00
   2.6940000e+02  -1.5044237e+00   2.2538123e+00   3.9719141e+00   6.8870432e+00
   2.6950000e+02  -1.3976962e+00   2.4686011e+00   3.8475727e+00   6.9157156e+00
   2.6960000e+02  -1.2747373e+00   2.6747718e+00   3.7151453e+00   6.9454858e+00
   2.6970000e+02  -1.1369658e+00   2.8726068e+00   3.5744136e+00   6.9763583e+00
   2.6980000e+02  -9.8590641e-01   3.0623755e+00   3.4251396e+00   7.0083335e+00
   2.6990000e+02  -8.2313957e-01   3.2443335e+00   3.2670635e+00   7.0414077e+00
   2.7000000e+02  -6.5025539e-01   3.4187234e+00   3.0999022e+00   7.0755732e+00
   2.7010000e+02  -4.6881513e-01   3.5857747e+00   2.9233474e+00   7.1108181e+00
   2.7020000e+02  -2.8032013e-01   3.7457044e+00   2.7370631e+00   7.1471263e+00
   2.7030000e+02  -8.6188493e-02   3.8987175e+00   2.5406837e+00   7.1844774e+00
   2.7040000e+02   1.1226088e-01   4.0450074e+00   2.3338109e+00   7.2228469e+00
   2.7050000e+02   3.1381783e-01   4.1847565e+00   2.1160107e+00   7.2622060e+00
   2.7060000e+02   5.1738514e-01   4.3181366e+00   1.8868105e+00   7.3025220e+00
   2.7070000e+02   7.2197846e-01   4.4453097e+00   1.6456954e+00   7.3437580e+00
   2.7080000e+02   9.2672310e-01   4.5664283e+00   1.3921044e+00   7.3858735e+00
   2.7090000e+02   1.1308485e+00   4.6816357e+00   1.1254264e+00   7.4288240e+00
   2.7100000e+02   1.3336811e+00   4.7910671e+00   8.4499576e-01   7.4725617e+00
   2.7110000e+02   1.5346367e+00   4.8948493e+00   5.5008825e-01   7.5170353e+00
   2.7120000e+02   1.7332123e+00   4.9931016e+00   2.3991676e-01   7.5621903e+00
   2.7130000e+02   1.9289777e+00   5.0859360e+00  -8.6372357e-02   7.6079693e+00
   2.7140000e+02   2.1215677e+00   5.1734579e+00  -4.2970193e-01   7.6543121e+00
   2.7150000e+02   2.3106748e+00   5.2557657e+00  -7.9106479e-01   7.7011560e+00
   2.7160000e+02   2.4960419e+00   5.3329521e+00  -1.1715213e+00   7.7484361e+00
   2.7170000e+02   2.6774563e+00   5.4051036e+00  -1.5721917e+00   7.7960854e+00
   2.7180000e+02   2.8547439e+00   5.4723013e+00  -1.9942401e+00   7.8440349e+00
   2.7190000e+02   3.0277635e+00   5.5346209e+00  -2.4388448e+00   7.8922144e+00
   2.7200000e+02   3.1964032e+00   5.5921329e+00  -2.9071483e+00   7.9405520e+00
   2.7210000e+02   3.3605755e+00   5.6449031e+00  -3.4001746e+00   7.9889750e+00
   2.7220000e+02   3.5202139e+00   5.6929927e+00  -3.9186959e+00   8.0374096e+00
   2.7230000e+02   3.6752699e+00   5.7364581e+00  -4.4630242e+00   8.0857813e+00
   2.7240000e+02   3.8257105e+00   5.7753519e+00  -5.0326857e+00   8.1340154e+00
   2.7250000e+02   3.9715151e+00   5.8097221e+00  -5.6259265e+00   8.1820366e+00
   2.7260000e+02   4.1126740e+00   5.8396131e+00  -6.2389753e+00   8.2297696e+00
   2.7270000e+02   4.2491865e+00   5.8650653e+00  -6.8649888e+00   8.2771394e+00
   2.7280000e+02   4.3810593e+00   5.8861153e+00  -7.4926361e+00   8.3240710e+00
   2.7290000e+02   4.5083048e+00   5.9027964e+00  -8.1044138e+00   8.3704897e+00
   2.7300000e+02   4.6309407e+00   5.9151381e+00  -8.6751180e+00   8.4163217e+00
   2.7310000e+02   4.7489881e+00   5.9231667e+00  -9.1714782e+00   8.4614935e+00
   2.7320000e+02   4.8624715e+00   5.9269049e+00  -9.5545867e+00   8.5059323e+00
   2.7330000e+02   4.9714173e+00   5.9263725e+00  -9.7865558e+00   8.5495665e+00
   2.7340000e+02   5.0758537e+00   5.9215857e+00  -9.8406569e+00   8.5923251e+00
   2.7350000e+02   5.1758099e+00   5.9125580e+00  -9.7105097e+00   8.6341381e+00
   2.7360000e+02   5.2713156e+00   5.8992995e+00  -9.4125152e+00   8.6749366e+00
   2.7370000e+02   5.3624008e+00   5.8818172e+00  -8.9797860e+00   8.7146530e+00
   2.7380000e+02   5.4490952e+00   5.8601152e+00  -8.4517776e+00   8.7532204e+00
   2.7390000e+02   5.5314280e+00   5.8341945e+00  -7.8654000e+00   8.7905734e+00
   2.7400000e+02   5.6094279e+00   5.8040531e+00  -7.2503662e+00   8.8266475e+00
   2.7410000e+02   5.6831224e+00   5.7696861e+00  -6.6282506e+00   8.8613797e+00
   2.7420000e+02   5.7525379e+00   5.7310853e+00  -6.0135508e+00   8.8947079e+00
   2.7430000e+02   5.8176996e+00   5.6882397e+00  -5.4153706e+00   8.9265712e+00
   2.7440000e+02   5.8786312e+00   5.6411352e+00  -4.8390102e+00   8.9569099e+00
   2.7450000e+02   5.9353547e+00   5.5897545e+00  -4.2872184e+00   8.9856653e+00
   2.7460000e+02   5.9878907e+00   5.5340773e+00  -3.7610949e+00   9.0127801e+00
   2.7470000e+02   6.0362577e+00   5.4740802e+00  -3.2607084e+00   9.0381976e+00
   2.7480000e+02   6.0804726e+00   5.4097363e+00  -2.7855060e+00   9.0618625e+00
   2.7490000e+02   6.1205503e+00   5.3410157e+00  -2.3345810e+00   9.0837204e+00
   2.7500000e+02   6.1565036e+00   5.2678850e+00  -1.9068424e+00   9.1037176e+00
   2.7510000e+02   6.1883434e+00   5.1903074e+00  -1.5011234e+00   9.1218016e+00
   2.7520000e+02   6.2160783e+00   5.1082426e+00  -1.1162470e+00   9.1379204e+00
   2.7530000e+02   6.2397148e+00   5.0216467e+00  -7.5106589e-01   9.1520231e+00
   2.7540000e+02   6.2592573e+00   4.9304722e+00  -4.0448526e-01   9.1640591e+00
   2.7550000e+02   6.2747077e+00   4.8346676e+00  -7.5474397e-02   9.1739789e+00
   2.7560000e+02   6.2860657e+00   4.7341775e+00   2.3692821e-01   9.1817332e+00
   2.7570000e+02   6.2933285e+00   4.6289426e+00   5.3361416e-01   9.1872735e+00
   2.7580000e+02   6.2964910e+00   4.5188993e+00   8.1540690e-01   9.1905515e+00
   2.7590000e+02   6.2955453e+00   4.4039796e+00   1.0830649e+00   9.1915194e+00
   2.7600000e+02   6.2904813e+00   4.2841112e+00   1.3372856e+00   9.1901298e+00
   2.7610000e+02   6.2812861e+00   4.1592171e+00   1.5787097e+00   9.1863353e+00
   2.7620000e+02   6.2679438e+00   4.0292154e+00   1.8079255e+00   9.1800890e+00
   2.7630000e+02   6.2504363e+00   3.8940195e+00   2.0254729e+00   9.1713439e+00
   2.7640000e+02   6.2287420e+00   3.7535374e+00   2.2318475e+00   9.1600530e+00
   2.7650000e+02   6.2028368e+00   3.6076722e+00   2.4275043e+00   9.1461694e+00
   2.7660000e+02   6.1726934e+00   3.4563212e+00   2.6128609e+00   9.1296461e+00
   2.7670000e+02   6.1382812e+00   3.2993764e+00   2.7883008e+00   9.1104356e+00
   2.7680000e+02   6.0995665e+00   3.1367241e+00   2.9541761e+00   9.0884906e+00
   2.7690000e+02   6.0565122e+00   2.9682445e+00   3.1108104e+00   9.0637633e+00
   2.7700000e+02   6.0090776e+00   2.7938123e+00   3.2585004e+00   9.0362054e+00
   2.7710000e+02   5.9572183e+00   2.6132961e+00   3.3975186e+00   9.0057684e+00
   2.7720000e+02   5.9008864e+00   2.4265584e+00   3.5281151e+00   8.9724030e+00
   2.7730000e+02   5.8400295e+00   2.2334563e+00   3.6505189e+00   8.9360594e+00
   2.7740000e+02   5.7745916e+00   2.0338408e+00   3.7649400e+00   8.8966874e+00
   2.7750000e+02   5.7045119e+00   1.8275579e+00   3.8715701e+00   8.8542356e+00
   2.7760000e+02   5.6297254e+00   1.6144485e+00   3.9705844e+00   8.8086524e+00
   2.7770000e+02   5.5501622e+00   1.3943496e+00   4.0621421e+00   8.7598848e+00
   2.7780000e+02   5.4657472e+00   1.1670946e+00   4.1463880e+00   8.7078794e+00
   2.7790000e+02   5.3764005e+00   9.3251511e-01   4.2234530e+00   8.6525815e+00
   2.7800000e+02   5.2820361e+00   6.9044235e-01   4.2934546e+00   8.5939357e+00
   2.7810000e+02   5.1825626e+00   4.4070942e-01   4.3564983e+00   8.5318853e+00
   2.7820000e+02   5.0778823e+00   1.8315420e-01   4.4126773e+00   8.4663727e+00
   2.7830000e+02   4.9678911e+00  -8.2376933e-02   4.4620740e+00   8.3973393e+00
   2.7840000e+02   4.8524778e+00  -3.5602431e-01   4.5047593e+00   8.3247253e+00
   2.7850000e+02   4.7315241e+00  -6.3790884e-01   4.5407942e+00   8.2484697e+00
   2.7860000e+02   4.6049042e+00  -9.2812425e-01   4.5702291e+00   8.1685107e+00
   2.7870000e+02   4.4724840e+00  -1.2267271e+00   4.5931045e+00   8.0847851e+00
   2.7880000e+02   4.3341208e+00  -1.5337245e+00   4.6094513e+00   7.9972289e+00
   2.7890000e+02   4.1896629e+00  -1.8490581e+00   4.6192908e+00   7.9057771e+00
   2.7900000e+02   4.0389490e+00  -2.1725847e+00   4.6226347e+00   7.8103639e+00
   2.7910000e+02   3.8818078e+00  -2.5040520e+00   4.6194852e+00   7.7109227e+00
   2.7920000e+02   3.7180570e+00  -2.8430682e+00   4.6098351e+00   7.6073865e+00
   2.7930000e+02   3.5475032e+00  -3.1890652e+00   4.5936676e+00   7.4996877e+00
   2.7940000e+02   3.3699412e+00  -3.5412548e+00   4.5709563e+00   7.3877588e+00
   2.7950000e+02   3.1851532e+00  -3.8985751e+00   4.5416649e+00   7.2715327e+00
   2.7960000e+02   2.9929084e+00  -4.2596303e+00   4.5057470e+00   7.1509428e+00
   2.7970000e+02   2.7929626e+00  -4.6226212e+00   4.4631458e+00   7.0259237e+00
   2.7980000e+02   2.5850576e+00  -4.9852720e+00   4.4137938e+00   6.8964117e+00
   2.7990000e+02   2.3689207e+00  -5.3447560e+00   4.3576124e+00   6.7623458e+00
   2.8000000e+02   2.1442652e+00  -5.6976312e+00   4.2945110e+00   6.6236682e+00
   2.8010000e+02   1.9107895e+00  -6.0397977e+00   4.2243872e+00   6.4803256e+00
   2.8020000e+02   1.6681786e+00  -6.3664964e+00   4.1471251e+00   6.3322702e+00
   2.8030000e+02   1.4161043e+00  -6.6723708e+00   4.0625955e+00   6.1794615e+00
   2.8040000e+02   1.1542271e+00  -6.9516163e+00   3.9706544e+00   6.0218679e+00
   2.8050000e+02   8.8219874e-01  -7.1982346e+00   3.8711421e+00   5.8594685e+00
   2.8060000e+02   5.9966582e-01  -7.4063947e+00   3.7638820e+00   5.6922562e+00
   2.8070000e+02   3.0627544e-01  -7.5708789e+00   3.6486796e+00   5.5202399e+00
   2.8080000e+02   1.6828275e-03  -7.6875597e+00   3.5253207e+00   5.3434482e+00
   2.8090000e+02  -3.1443786e-01  -7.7538280e+00   3.3935695e+00   5.1619336e+00
   2.8100000e+02  -6.4237866e-01  -7.7688875e+00   3.2531673e+00   4.9757768e+00
   2.8110000e+02  -9.8237749e-01  -7.7338478e+00   3.1038295e+00   4.7850921e+00
   2.8120000e+02  -1.3345906e+00  -7.6515945e+00   2.9452439e+00   4.5900340e+00
   2.8130000e+02  -1.6990552e+00  -7.5264673e+00   2.7770670e+00   4.3908041e+00
   2.8140000e+02  -2.0756403e+00  -7.3638170e+00   2.5989213e+00   4.1876594e+00
   2.8150000e+02  -2.4639801e+00  -7.1695290e+00   2.4103909e+00   3.9809217e+00
   2.8160000e+02  -2.8633877e+00  -6.9495886e+00   2.2110178e+00   3.7709881e+00
   2.8170000e+02  -3.2727427e+00  -6.7097370e+00   2.0002963e+00   3.5583425e+00
   2.8180000e+02  -3.6903481e+00  -6.4552355e+00   1.7776669e+00   3.3435685e+00
   2.8190000e+02  -4.1137535e+00  -6.1907320e+00   1.5425099e+00   3.1273627e+00
   2.8200000e+02  -4.5395441e+00  -5.9202114e+00   1.2941372e+00   2.9105490e+00
   2.8210000e+02  -4.9631046e+00  -5.6470057e+00   1.0317823e+00   2.6940922e+00
   2.8220000e+02  -5.3783817e+00  -5.3738408e+00   7.5458959e-01   2.4791113e+00
   2.8230000e+02  -5.7776917e+00  -5.1029040e+00   4.6160090e-01   2.2668906e+00
   2.8240000e+02  -6.1516497e+00  -4.8359182e+00   1.5173938e-01   2.0588870e+00
   2.8250000e+02  -6.4893301e+00  -4.5742149e+00  -1.7620935e-01   1.8567325e+00
   2.8260000e+02  -6.7787764e+00  -4.3188020e+00  -5.2362027e-01   1.6622287e+00
   2.8270000e+02  -7.0079422e+00  -4.0704233e+00  -8.9205674e-01   1.4773317e+00
   2.8280000e+02  -7.1660315e+00  -3.8296102e+00  -1.2833044e+00   1.3041247e+00
   2.8290000e+02  -7.2450253e+00  -3.5967240e+00  -1.6994129e+00   1.1447767e+00
   2.8300000e+02  -7.2410096e+00  -3.3719924e+00  -2.1427467e+00   1.0014868e+00
   2.8310000e+02  -7.1548842e+00  -3.1555376e+00  -2.6160483e+00   8.7641302e-01
   2.8320000e+02  -6.9921952e+00  -2.9474006e+00  -3.1225172e+00   7.7159021e-01
   2.8330000e+02  -6.7621567e+00  -2.7475596e+00  -3.6659064e+00   6.8884055e-01
   2.8340000e+02  -6.4761976e+00  -2.5559453e+00  -4.2506432e+00   6.2968344e-01
   2.8350000e+02  -6.1464663e+00  -2.3724528e+00  -4.8819762e+00   5.9525355e-01
   2.8360000e+02  -5.7846236e+00  -2.1969513e+00  -5.5661504e+00   5.8623532e-01
   2.8370000e+02  -5.4010642e+00  -2.0292910e+00  -6.3106040e+00   6.0282175e-01
   2.8380000e+02  -5.0045486e+00  -1.8693098e+00  -7.1241561e+00   6.4470230e-01
   2.8390000e+02  -4.6021416e+00  -1.7168373e+00  -8.0171009e+00   7.1108164e-01
   2.8400000e+02  -4.1993391e+00  -1.5716985e+00  -9.0009757e+00   8.0072677e-01
   2.8410000e+02  -3.8002841e+00  -1.4337164e+00  -1.0087403e+01   9.1203679e-01
   2.8420000e+02  -3.4080079e+00  -1.3027146e+00  -1.1284491e+01   1.0431274e+00
   2.8430000e+02  -3.0246588e+00  -1.1785181e+00  -1.2587049e+01   1.1919216e+00
   2.8440000e+02  -2.6517007e+00  -1.0609553e+00  -1.3952388e+01   1.3562379e+00
   2.8450000e+02  -2.2900776e+00  -9.4985812e-01  -1.5249961e+01   1.5338706e+00
   2.8460000e+02  -1.9403446e+00  -8.4506318e-01  -1.6200925e+01   1.7226574e+00
   2.8470000e+02  -1.6027699e+00  -7.4641189e-01  -1.6444364e+01   1.9205322e+00
   2.8480000e+02  -1.2774141e+00  -6.5375084e-01  -1.5857241e+01   2.1255627e+00
   2.8490000e+02  -9.6418888e-01  -5.6693189e-01  -1.4705171e+01   2.3359759e+00
   2.8500000e+02  -6.6290216e-01  -4.8581226e-01  -1.3340982e+01   2.5501696e+00
   2.8510000e+02  -3.7329124e-01  -4.1025447e-01  -1.1977956e+01   2.7667170e+00
   2.8520000e+02  -9.5047544e-02  -3.4012629e-01  -1.0702368e+01   2.9843625e+00
   2.8530000e+02   1.7216532e-01  -2.7530060e-01  -9.5370393e+00   3.2020132e+00
   2.8540000e+02   4.2869829e-01  -2.1565529e-01  -8.4798082e+00   3.4187276e+00
   2.8550000e+02   6.7490730e-01  -1.6107303e-01  -7.5203980e+00   3.6337021e+00
   2.8560000e+02   9.1114648e-01  -1.1144115e-01  -6.6469658e+00   3.8462569e+00
   2.8570000e+02   1.1377633e+00  -6.6651414e-02  -5.8484108e+00   4.0558221e+00
   2.8580000e+02   1.3550956e+00  -2.6599831e-02  -5.1150358e+00   4.2619242e+00
   2.8590000e+02   1.5634688e+00   8.8135324e-03  -4.4386014e+00   4.4641739e+00
   2.8600000e+02   1.7631954e+00   3.9684754e-02  -3.8121760e+00   4.6622542e+00
   2.8610000e+02   1.9545734e+00   6.6106253e-02  -3.2299382e+00   4.8559109e+00
   2.8620000e+02   2.1378867e+00   8.8166977e-02  -2.6869875e+00   5.0449427e+00
   2.8630000e+02   2.3134047e+00   1.0595259e-01  -2.1791801e+00   5.2291937e+00
   2.8640000e+02   2.4813825e+00   1.1954565e-01  -1.7029937e+00   5.4085461e+00
   2.8650000e+02   2.6420615e+00   1.2902578e-01  -1.2554169e+00   5.5829145e+00
   2.8660000e+02   2.7956698e+00   1.3446986e-01  -8.3385992e-01   5.7522400e+00
   2.8670000e+02   2.9424226e+00   1.3595217e-01  -4.3608357e-01   5.9164866e+00
   2.8680000e+02   3.0825229e+00   1.3354451e-01  -6.0140752e-02   6.0756363e+00
   2.8690000e+02   3.2161621e+00   1.2731644e-01   2.9567023e-01   6.2296867e+00
   2.8700000e+02   3.3435204e+00   1.1733533e-01   6.3284386e-01   6.3786477e+00
   2.8710000e+02   3.4647677e+00   1.0366653e-01   9.5269873e-01   6.5225392e+00
   2.8720000e+02   3.5800636e+00   8.6373518e-02   1.2564032e+00   6.6613891e+00
   2.8730000e+02   3.6895588e+00   6.5517996e-02   1.5449966e+00   6.7952318e+00
   2.8740000e+02   3.7933947e+00   4.1160011e-02   1.8194072e+00   6.9241062e+00
   2.8750000e+02   3.8917044e+00   1.3358062e-02   2.0804666e+00   7.0480551e+00
   2.8760000e+02   3.9846131e+00  -1.7830793e-02   2.3289227e+00   7.1671238e+00
   2.8770000e+02   4.0722384e+00  -5.2350845e-02   2.5654497e+00   7.2813594e+00
   2.8780000e+02   4.1546908e+00  -9.0147645e-02   2.7906573e+00   7.3908099e+00
   2.8790000e+02   4.2320741e+00  -1.3116792e-01   3.0050984e+00   7.4955238e+00
   2.8800000e+02   4.3044857e+00  -1.7535950e-01   3.2092752e+00   7.5955496e+00
   2.8810000e+02   4.3720168e+00  -2.2267125e-01   3.4036456e+00   7.6909349e+00
   2.8820000e+02   4.4347530e+00  -2.7305300e-01   3.5886269e+00   7.7817269e+00
   2.8830000e+02   4.4927743e+00  -3.2645550e-01   3.7646012e+00   7.8679712e+00
   2.8840000e+02   4.5461556e+00  -3.8283036e-01   3.9319182e+00   7.9497124e+00
   2.8850000e+02   4.5949667e+00  -4.4213001e-01   4.0908986e+00   8.0269931e+00
   2.8860000e+02   4.6392727e+00  -5.0430769e-01   4.2418372e+00   8.0998544e+00
   2.8870000e+02   4.6791341e+00  -5.6931739e-01   4.3850049e+00   8.1683353e+00
   2.8880000e+02   4.7146071e+00  -6.3711385e-01   4.5206511e+00   8.2324730e+00
   2.8890000e+02   4.7457437e+00  -7.0765254e-01   4.6490057e+00   8.2923022e+00
   2.8900000e+02   4.7725918e+00  -7.8088967e-01   4.7702803e+00   8.3478559e+00
   2.8910000e+02   4.7951955e+00  -8.5678219e-01   4.8846704e+00   8.3991645e+00
   2.8920000e+02   4.8135951e+00  -9.3528781e-01   4.9923561e+00   8.4462562e+00
   2.8930000e+02   4.8278273e+00  -1.0163650e+00   5.0935035e+00   8.4891569e+00
   2.8940000e+02   4.8379252e+00  -1.0999731e+00   5.1882659e+00   8.5278900e+00
   2.8950000e+02   4.8439185e+00  -1.1860723e+00   5.2767846e+00   8.5624766e+00
   2.8960000e+02   4.8458336e+00  -1.2746237e+00   5.3591896e+00   8.5929353e+00
   2.8970000e+02   4.8436935e+00  -1.3655893e+00   5.4356005e+00   8.6192823e+00
   2.8980000e+02   4.8375181e+00  -1.4589324e+00   5.5061274e+00   8.6415312e+00
   2.8990000e+02   4.8273241e+00  -1.5546172e+00   5.5708708e+00   8.6596932e+00
   2.9000000e+02   4.8131250e+00  -1.6526093e+00   5.6299230e+00   8.6737769e+00
   2.9010000e+02   4.7949313e+00  -1.7528757e+00   5.6833680e+00   8.6837882e+00
   2.9020000e+02   4.7727504e+00  -1.8553849e+00   5.7312819e+00   8.6897306e+00
   2.9030000e+02   4.7465868e+00  -1.9601070e+00   5.7737337e+00   8.6916049e+00
   2.9040000e+02   4.7164417e+00  -2.0670139e+00   5.8107853e+00   8.6894092e+00
   2.9050000e+02   4.6823135e+00  -2.1760796e+00   5.8424918e+00   8.6831387e+00
   2.9060000e+02   4.6441973e+00  -2.2872801e+00   5.8689019e+00   8.6727861e+00
   2.9070000e+02   4.6020854e+00  -2.4005938e+00   5.8900581e+00   8.6583411e+00
   2.9080000e+02   4.5559666e+00  -2.5160018e+00   5.9059969e+00   8.6397906e+00
   2.9090000e+02   4.5058270e+00  -2.6334878e+00   5.9167486e+00   8.6171184e+00
   2.9100000e+02   4.4516492e+00  -2.7530387e+00   5.9223381e+00   8.5903053e+00
   2.9110000e+02   4.3934126e+00  -2.8746447e+00   5.9227846e+00   8.5593292e+00
   2.9120000e+02   4.3310932e+00  -2.9982994e+00   5.9181015e+00   8.5241645e+00
   2.9130000e+02   4.2646637e+00  -3.1240003e+00   5.9082970e+00   8.4847823e+00
   2.9140000e+02   4.1940930e+00  -3.2517492e+00   5.8933736e+00   8.4411503e+00
   2.9150000e+02   4.1193468e+00  -3.3815522e+00   5.8733285e+00   8.3932327e+00
   2.9160000e+02   4.0403866e+00  -3.5134203e+00   5.8481533e+00   8.3409900e+00
   2.9170000e+02   3.9571701e+00  -3.6473694e+00   5.8178340e+00   8.2843785e+00
   2.9180000e+02   3.8696510e+00  -3.7834212e+00   5.7823513e+00   8.2233509e+00
   2.9190000e+02   3.7777788e+00  -3.9216030e+00   5.7416799e+00   8.1578555e+00
   2.9200000e+02   3.6814984e+00  -4.0619485e+00   5.6957890e+00   8.0878360e+00
   2.9210000e+02   3.5807501e+00  -4.2044980e+00   5.6446415e+00   8.0132315e+00
   2.9220000e+02   3.4754693e+00  -4.3492987e+00   5.5881946e+00   7.9339764e+00
   2.9230000e+02   3.3655863e+00  -4.4964056e+00   5.5263989e+00   7.8499997e+00
   2.9240000e+02   3.2510258e+00  -4.6458814e+00   5.4591985e+00   7.7612249e+00
   2.9250000e+02   3.1317068e+00  -4.7977974e+00   5.3865307e+00   7.6675696e+00
   2.9260000e+02   3.0075422e+00  -4.9522337e+00   5.3083256e+00   7.5689455e+00
   2.9270000e+02   2.8784383e+00  -5.1092800e+00   5.2245059e+00   7.4652575e+00
   2.9280000e+02   2.7442945e+00  -5.2690357e+00   5.1349865e+00   7.3564033e+00
   2.9290000e+02   2.6050028e+00  -5.4316113e+00   5.0396736e+00   7.2422734e+00
   2.9300000e+02   2.4604471e+00  -5.5971280e+00   4.9384650e+00   7.1227499e+00
   2.9310000e+02   2.3105029e+00  -5.7657193e+00   4.8312487e+00   6.9977066e+00
   2.9320000e+02   2.1550365e+00  -5.9375312e+00   4.7179031e+00   6.8670074e+00
   2.9330000e+02   1.9939042e+00  -6.1127229e+00   4.5982956e+00   6.7305068e+00
   2.9340000e+02   1.8269516e+00  -6.2914682e+00   4.4722820e+00   6.5880477e+00
   2.9350000e+02   1.6540127e+00  -6.4739558e+00   4.3397058e+00   6.4394618e+00
   2.9360000e+02   1.4749091e+00  -6.6603909e+00   4.2003971e+00   6.2845676e+00
   2.9370000e+02   1.2894483e+00  -6.8509958e+00   4.0541715e+00   6.1231696e+00
   2.9380000e+02   1.0974233e+00  -7.0460117e+00   3.9008287e+00   5.9550573e+00
   2.9390000e+02   8.9861045e-01  -7.2456997e+00   3.7401512e+00   5.7800033e+00
   2.9400000e+02   6.9276823e-01  -7.4503426e+00   3.5719026e+00   5.5977620e+00
   2.9410000e+02   4.7963546e-01  -7.6602467e+00   3.3958260e+00   5.4080675e+00
   2.9420000e+02   2.5892922e-01  -7.8757439e+00   3.2116418e+00   5.2106318e+00
   2.9430000e+02   3.0342577e-02  -8.0971939e+00   3.0190450e+00   5.0051422e+00
   2.9440000e+02  -2.0645801e-01  -8.3249872e+00   2.8177031e+00   4.7912590e+00
   2.9450000e+02  -4.5183567e-01  -8.5595476e+00   2.6072528e+00   4.5686119e+00
   2.9460000e+02  -7.0618658e-01  -8.8013365e+00   2.3872961e+00   4.3367967e+00
   2.9470000e+02  -9.6994383e-01  -9.0508565e+00   2.1573967e+00   4.0953715e+00
   2.9480000e+02  -1.2435821e+00  -9.3086564e+00   1.9170752e+00   3.8438516e+00
   2.9490000e+02  -1.5276226e+00  -9.5753369e+00   1.6658032e+00   3.5817041e+00
   2.9500000e+02  -1.8226400e+00  -9.8515570e+00   1.4029972e+00   3.3083417e+00
   2.9510000e+02  -2.1292687e+00  -1.0138042e+01   1.1280109e+00   3.0231150e+00
   2.9520000e+02  -2.4482119e+00  -1.0435593e+01   8.4012657e-01   2.7253038e+00
   2.9530000e+02  -2.7802518e+00  -1.0745096e+01   5.3854385e-01   2.4141065e+00
   2.9540000e+02  -3.1262613e+00  -1.1067539e+01   2.2236762e-01   2.0886274e+00
   2.9550000e+02  -3.4872185e+00  -1.1404023e+01  -1.0940749e-01   1.7478622e+00
   2.9560000e+02  -3.8642244e+00  -1.1755785e+01  -4.5791542e-01   1.3906791e+00
   2.9570000e+02  -4.2585235e+00  -1.2124222e+01  -8.2444123e-01   1.0157971e+00
   2.9580000e+02  -4.6715306e+00  -1.2510915e+01  -1.2104487e+00   6.2175840e-01
   2.9590000e+02  -5.1048623e+00  -1.2917670e+01  -1.6176147e+00   2.0689480e-01
   2.9600000e+02  -5.5603775e+00  -1.3346564e+01  -2.0478721e+00  -2.3071476e-01
   2.9610000e+02  -6.0402280e+00  -1.3799997e+01  -2.5034643e+00  -6.9329774e-01
   2.9620000e+02  -6.5469234e+00  -1.4280771e+01  -2.9870148e+00  -1.1834566e+00
   2.9630000e+02  -7.0834144e+00  -1.4792184e+01  -3.5016182e+00  -1.7042578e+00
   2.9640000e+02  -7.6532029e+00  -1.5338157e+01  -4.0509591e+00  -2.2593486e+00
   2.9650000e+02  -8.2604876e+00  -1.5923401e+01  -4.6394719e+00  -2.8531135e+00
   2.9660000e+02  -8.9103623e+00  -1.6553652e+01  -5.2725588e+00  -3.4908872e+00
   2.9670000e+02  -9.6090888e+00  -1.7235987e+01  -5.9568928e+00  -4.1792496e+00
   2.9680000e+02  -1.0364483e+01  -1.7979278e+01  -6.7008497e+00  -4.9264466e+00
   2.9690000e+02  -1.1186478e+01  -1.8794864e+01  -7.5151410e+00  -5.7430029e+00
   2.9700000e+02  -1.2087957e+01  -1.9697534e+01  -8.4137718e+00  -6.6426467e+00
   2.9710000e+02  -1.3086056e+01  -2.0707085e+01  -9.4155453e+00  -7.6437558e+00
   2.9720000e+02  -1.4204263e+01  -2.1850807e+01  -1.0546540e+01  -8.7717213e+00
   2.9730000e+02  -1.5475989e+01  -2.3167684e+01  -1.1844424e+01  -1.0063033e+01
   2.9740000e+02  -1.6951068e+01  -2.4715822e+01  -1.3366537e+01  -1.1572835e+01
   2.9750000e+02  -1.8708587e+01  -2.6586157e+01  -1.5206529e+01  -1.3390219e+01
   2.9760000e+02  -2.0885196e+01  -2.8927768e+01  -1.7533437e+01  -1.5673111e+01
   2.9770000e+02  -2.3748091e+01  -3.1980865e+01  -2.0703406e+01  -1.8742823e+01
   2.9780000e+02  -2.7931613e+01  -3.5897134e+01  -2.5708562e+01  -2.3416556e+01
   2.9790000e+02  -3.5427872e+01  -3.8199863e+01  -3.8538381e+01  -3.2381248e+01
   2.9800000e+02  -3.6917912e+01  -3.4993924e+01  -3.0930595e+01  -2.8770871e+01
   2.9810000e+02  -2.8815169e+01  -3.1231295e+01  -2.3352672e+01  -2.1747195e+01
   2.9820000e+02  -2.4474203e+01  -2.8355783e+01  -1.9390191e+01  -1.7815432e+01
   2.9830000e+02  -2.1598633e+01  -2.6131559e+01  -1.6698799e+01  -1.5122543e+01
   2.9840000e+02  -1.9462933e+01  -2.4339564e+01  -1.4663927e+01  -1.3083435e+01
   2.9850000e+02  -1.7771587e+01  -2.2846442e+01  -1.3031421e+01  -1.1447566e+01
   2.9860000e+02  -1.6376542e+01  -2.1570174e+01  -1.1671340e+01  -1.0085317e+01
   2.9870000e+02  -1.5193278e+01  -2.0457802e+01  -1.0508254e+01  -8.9210620e+00
   2.9880000e+02  -1.4169052e+01  -1.9473463e+01  -9.4944584e+00  -7.9068638e+00
   2.9890000e+02  -1.3268761e+01  -1.8591871e+01  -8.5978650e+00  -7.0104397e+00
   2.9900000e+02  -1.2467868e+01  -1.7794577e+01  -7.7958493e+00  -6.2090177e+00
   2.9910000e+02  -1.1748556e+01  -1.7067731e+01  -7.0718625e+00  -5.4859381e+00
   2.9920000e+02  -1.1097477e+01  -1.6400689e+01  -6.4134338e+00  -4.8286471e+00
   2.9930000e+02  -1.0504380e+01  -1.5785097e+01  -5.8109330e+00  -4.2274514e+00
   2.9940000e+02  -9.9612158e+00  -1.5214288e+01  -5.2567691e+00  -3.6747116e+00
   2.9950000e+02  -9.4615564e+00  -1.4682853e+01  -4.7448526e+00  -3.1643013e+00
   2.9960000e+02  -9.0001837e+00  -1.4186354e+01  -4.2702252e+00  -2.6912329e+00
   2.9970000e+02  -8.5728061e+00  -1.3721099e+01  -3.8287962e+00  -2.2513927e+00
   2.9980000e+02  -8.1758518e+00  -1.3283989e+01  -3.4171517e+00  -1.8413489e+00
   2.9990000e+02  -7.8063174e+00  -1.2872400e+01  -3.0324141e+00  -1.4582090e+00
   3.0000000e+02  -7.4616536e+00  -1.2484087e+01  -2.6721357e+00  -1.0995136e+00
   3.0010000e+02  -7.1396789e+00  -1.2117120e+01  -2.3342174e+00  -7.6315432e-01
   3.0020000e+02  -6.8385127e+00  -1.1769826e+01  -2.0168466e+00  -4.4731078e-01
   3.0030000e+02  -6.5565231e+00  -1.1440745e+01  -1.7184475e+00  -1.5040092e-01
   3.0040000e+02  -6.2922851e+00  -1.1128600e+01  -1.4376421e+00   1.2895827e-01
   3.0050000e+02  -6.0445481e+00  -1.0832265e+01  -1.1732191e+00   3.9198222e-01
   3.0060000e+02  -5.8122085e+00  -1.0550741e+01  -9.2410845e-01   6.3974432e-01
   3.0070000e+02  -5.5942886e+00  -1.0283146e+01  -6.8936083e-01   8.7319667e-01
   3.0080000e+02  -5.3899186e+00  -1.0028687e+01  -4.6813048e-01   1.0931872e+00
   3.0090000e+02  -5.1983214e+00  -9.7866584e+00  -2.5966128e-01   1.3004736e+00
   3.0100000e+02  -5.0188008e+00  -9.5564255e+00  -6.3274956e-02   1.4957358e+00
   3.0110000e+02  -4.8507311e+00  -9.3374166e+00   1.2163872e-01   1.6795848e+00
   3.0120000e+02  -4.6935484e+00  -9.1291157e+00   2.9563028e-01   1.8525720e+00
   3.0130000e+02  -4.5467430e+00  -8.9310561e+00   4.5919758e-01   2.0151958e+00
   3.0140000e+02  -4.4098535e+00  -8.7428146e+00   6.1279182e-01   2.1679078e+00
   3.0150000e+02  -4.2824613e+00  -8.5640067e+00   7.5682269e-01   2.3111179e+00
   3.0160000e+02  -4.1641860e+00  -8.3942827e+00   8.9166282e-01   2.4451988e+00
   3.0170000e+02  -4.0546812e+00  -8.2333243e+00   1.0176516e+00   2.5704897e+00
   3.0180000e+02  -3.9536315e+00  -8.0808409e+00   1.1350984e+00   2.6873001e+00
   3.0190000e+02  -3.8607491e+00  -7.9365675e+00   1.2442858e+00   2.7959121e+00
   3.0200000e+02  -3.7757717e+00  -7.8002623e+00   1.3454715e+00   2.8965832e+00
   3.0210000e+02  -3.6984594e+00  -7.6717042e+00   1.4388911e+00   2.9895486e+00
   3.0220000e+02  -3.6285936e+00  -7.5506916e+00   1.5247597e+00   3.0750230e+00
   3.0230000e+02  -3.5659746e+00  -7.4370402e+00   1.6032739e+00   3.1532025e+00
   3.0240000e+02  -3.5104204e+00  -7.3305824e+00   1.6746128e+00   3.2242656e+00
   3.0250000e+02  -3.4617652e+00  -7.2311650e+00   1.7389397e+00   3.2883753e+00
   3.0260000e+02  -3.4198584e+00  -7.1386494e+00   1.7964033e+00   3.3456796e+00
   3.0270000e+02  -3.3845632e+00  -7.0529093e+00   1.8471384e+00   3.3963126e+00
   3.0280000e+02  -3.3557560e+00  -6.9738310e+00   1.8912671e+00   3.4403960e+00
   3.0290000e+02  -3.3333253e+00  -6.9013120e+00   1.9288994e+00   3.4780391e+00
   3.0300000e+02  -3.3171712e+00  -6.8352605e+00   1.9601341e+00   3.5093400e+00
   3.0310000e+02  -3.3072047e+00  -6.7755949e+00   1.9850592e+00   3.5343861e+00
   3.0320000e+02  -3.3033472e+00  -6.7222433e+00   2.0037526e+00   3.5532545e+00
   3.0330000e+02  -3.3055299e+00  -6.6751430e+00   2.0162822e+00   3.5660128e+00
   3.0340000e+02  -3.3136934e+00  -6.6342401e+00   2.0227071e+00   3.5727191e+00
   3.0350000e+02  -3.3277875e+00  -6.5994894e+00   2.0230770e+00   3.5734225e+00
   3.0360000e+02  -3.3477706e+00  -6.5708538e+00   2.0174331e+00   3.5681637e+00
   3.0370000e+02  -3.3736100e+00  -6.5483044e+00   2.0058081e+00   3.5569747e+00
   3.0380000e+02  -3.4052810e+00  -6.5318202e+00   1.9882264e+00   3.5398793e+00
   3.0390000e+02  -3.4427674e+00  -6.5213879e+00   1.9647045e+00   3.5168931e+00
   3.0400000e+02  -3.4860609e+00  -6.5170021e+00   1.9352507e+00   3.4880239e+00
   3.0410000e+02  -3.5351614e+00  -6.5186648e+00   1.8998651e+00   3.4532712e+00
   3.0420000e+02  -3.5900768e+00  -6.5263860e+00   1.8585402e+00   3.4126269e+00
   3.0430000e+02  -3.6508231e+00  -6.5401832e+00   1.8112603e+00   3.3660746e+00
   3.0440000e+02  -3.7174244e+00  -6.5600818e+00   1.7580016e+00   3.3135900e+00
   3.0450000e+02  -3.7899133e+00  -6.5861152e+00   1.6987321e+00   3.2551404e+00
   3.0460000e+02  -3.8683305e+00  -6.6183249e+00   1.6334115e+00   3.1906849e+00
   3.0470000e+02  -3.9527258e+00  -6.6567607e+00   1.5619906e+00   3.1201739e+00
   3.0480000e+02  -4.0431575e+00  -6.7014813e+00   1.4844118e+00   3.0435490e+00
   3.0490000e+02  -4.1396935e+00  -6.7525540e+00   1.4006077e+00   2.9607425e+00
   3.0500000e+02  -4.2424112e+00  -6.8100557e+00   1.3105018e+00   2.8716772e+00
   3.0510000e+02  -4.3513982e+00  -6.8740731e+00   1.2140073e+00   2.7762658e+00
   3.0520000e+02  -4.4667525e+00  -6.9447031e+00   1.1110269e+00   2.6744107e+00
   3.0530000e+02  -4.5885835e+00  -7.0220536e+00   1.0014523e+00   2.5660028e+00
   3.0540000e+02  -4.7170124e+00  -7.1062439e+00   8.8516304e-01   2.4509215e+00
   3.0550000e+02  -4.8521731e+00  -7.1974060e+00   7.6202644e-01   2.3290336e+00
   3.0560000e+02  -4.9942128e+00  -7.2956848e+00   6.3189618e-01   2.2001923e+00
   3.0570000e+02  -5.1432935e+00  -7.4012393e+00   4.9461155e-01   2.0642365e+00
   3.0580000e+02  -5.2995926e+00  -7.5142441e+00   3.4999627e-01   1.9209897e+00
   3.0590000e+02  -5.4633044e+00  -7.6348900e+00   1.9785726e-01   1.7702583e+00
   3.0600000e+02  -5.6346416e+00  -7.7633860e+00   3.7983163e-02   1.6118309e+00
   3.0610000e+02  -5.8138369e+00  -7.8999605e+00  -1.2985726e-01   1.4454758e+00
   3.0620000e+02  -6.0011448e+00  -8.0448635e+00  -3.0591698e-01   1.2709398e+00
   3.0630000e+02  -6.1968437e+00  -8.1983682e+00  -4.9047287e-01   1.0879460e+00
   3.0640000e+02  -6.4012384e+00  -8.3607739e+00  -6.8382803e-01   8.9619104e-01
   3.0650000e+02  -6.6146629e+00  -8.5324083e+00  -8.8631464e-01   6.9534270e-01
   3.0660000e+02  -6.8374835e+00  -8.7136309e+00  -1.0982971e+00   4.8503654e-01
   3.0670000e+02  -7.0701025e+00  -8.9048367e+00  -1.3201757e+00   2.6487230e-01
   3.0680000e+02  -7.3129627e+00  -9.1064599e+00  -1.5523909e+00   3.4409661e-02
   3.0690000e+02  -7.5665518e+00  -9.3189793e+00  -1.7954281e+00  -2.0683667e-01
   3.0700000e+02  -7.8314089e+00  -9.5429234e+00  -2.0498236e+00  -4.5940266e-01
   3.0710000e+02  -8.1081304e+00  -9.7788774e+00  -2.3161712e+00  -7.2388170e-01
   3.0720000e+02  -8.3973786e+00  -1.0027491e+01  -2.5951299e+00  -1.0009324e+00
   3.0730000e+02  -8.6998910e+00  -1.0289487e+01  -2.8874338e+00  -1.2912881e+00
   3.0740000e+02  -9.0164911e+00  -1.0565672e+01  -3.1939024e+00  -1.5957678e+00
   3.0750000e+02  -9.3481023e+00  -1.0856952e+01  -3.5154548e+00  -1.9152892e+00
   3.0760000e+02  -9.6957633e+00  -1.1164344e+01  -3.8531251e+00  -2.2508854e+00
   3.0770000e+02  -1.0060649e+01  -1.1488998e+01  -4.2080819e+00  -2.6037235e+00
   3.0780000e+02  -1.0444092e+01  -1.1832219e+01  -4.5816523e+00  -2.9751288e+00
   3.0790000e+02  -1.0847615e+01  -1.2195496e+01  -4.9753513e+00  -3.3666140e+00
   3.0800000e+02  -1.1272965e+01  -1.2580538e+01  -5.3909177e+00  -3.7799152e+00
   3.0810000e+02  -1.1722163e+01  -1.2989316e+01  -5.8303606e+00  -4.2170380e+00
   3.0820000e+02  -1.2197556e+01  -1.3424123e+01  -6.2960170e+00  -4.6803154e+00
   3.0830000e+02  -1.2701901e+01  -1.3887647e+01  -6.7906272e+00  -5.1724823e+00
   3.0840000e+02  -1.3238457e+01  -1.4383059e+01  -7.3174320e+00  -5.6967728e+00
   3.0850000e+02  -1.3811116e+01  -1.4914148e+01  -7.8803019e+00  -6.2570492e+00
   3.0860000e+02  -1.4424581e+01  -1.5485479e+01  -8.4839106e+00  -6.8579741e+00
   3.0870000e+02  -1.5084605e+01  -1.6102629e+01  -9.1339734e+00  -7.5052485e+00
   3.0880000e+02  -1.5798326e+01  -1.6772503e+01  -9.8375800e+00  -8.2059428e+00
   3.0890000e+02  -1.6574755e+01  -1.7503794e+01  -1.0603674e+01  -8.9689738e+00
   3.0900000e+02  -1.7425485e+01  -1.8307658e+01  -1.1443757e+01  -9.8058077e+00
   3.0910000e+02  -1.8365791e+01  -1.9198738e+01  -1.2372975e+01  -1.0731534e+01
   3.0920000e+02  -1.9416370e+01  -2.0196788e+01  -1.3411829e+01  -1.1766574e+01
   3.0930000e+02  -2.0606250e+01  -2.1329369e+01  -1.4589048e+01  -1.2939527e+01
   3.0940000e+02  -2.1977968e+01  -2.2636585e+01  -1.5946679e+01  -1.4292220e+01
   3.0950000e+02  -2.3597511e+01  -2.4180084e+01  -1.7549841e+01  -1.5889377e+01
   3.0960000e+02  -2.5575501e+01  -2.6061903e+01  -1.9507482e+01  -1.7839129e+01
   3.0970000e+02  -2.8119469e+01  -2.8469880e+01  -2.2023411e+01  -2.0343323e+01
   3.0980000e+02  -3.1695494e+01  -3.1812747e+01  -2.5553540e+01  -2.3851668e+01
   3.0990000e+02  -3.7785282e+01  -3.7306384e+01  -3.1540874e+01  -2.9772536e+01
   3.1000000e+02  -5.6381664e+01  -5.4589223e+01  -6.6297693e+01  -5.2210467e+01
   3.1010000e+02  -3.7581229e+01  -3.9582083e+01  -3.1875690e+01  -3.0296938e+01
   3.1020000e+02  -3.1720605e+01  -3.2978372e+01  -2.5827401e+01  -2.4213267e+01
   3.1030000e+02  -2.8278915e+01  -2.9276440e+01  -2.2324278e+01  -2.0693970e+01
   3.1040000e+02  -2.5845101e+01  -2.6697630e+01  -1.9857364e+01  -1.8217108e+01
   3.1050000e+02  -2.3967569e+01  -2.4720299e+01  -1.7957560e+01  -1.6310047e+01
   3.1060000e+02  -2.2443655e+01  -2.3118941e+01  -1.6416668e+01  -1.4763284e+01
   3.1070000e+02  -2.1164833e+01  -2.1775367e+01  -1.5123864e+01  -1.3465407e+01
   3.1080000e+02  -2.0066172e+01  -2.0619848e+01  -1.4013091e+01  -1.2350053e+01
   3.1090000e+02  -1.9105725e+01  -1.9607789e+01  -1.3041786e+01  -1.1374487e+01
   3.1100000e+02  -1.8254823e+01  -1.8708931e+01  -1.2180915e+01  -1.0509566e+01
   3.1110000e+02  -1.7493000e+01  -1.7901801e+01  -1.1409782e+01  -9.7345257e+00
   3.1120000e+02  -1.6805141e+01  -1.7170607e+01  -1.0713118e+01  -9.0340507e+00
   3.1130000e+02  -1.6179764e+01  -1.6503397e+01  -1.0079336e+01  -8.3965193e+00
   3.1140000e+02  -1.5607943e+01  -1.5890907e+01  -9.4994348e+00  -7.8129059e+00
   3.1150000e+02  -1.5082602e+01  -1.5325810e+01  -8.9662836e+00  -7.2760616e+00
   3.1160000e+02  -1.4598042e+01  -1.4802213e+01  -8.4741397e+00  -6.7802288e+00
   3.1170000e+02  -1.4149600e+01  -1.4315306e+01  -8.0183102e+00  -6.3207027e+00
   3.1180000e+02  -1.3733418e+01  -1.3861110e+01  -7.5949116e+00  -5.8935900e+00
   3.1190000e+02  -1.3346267e+01  -1.3436299e+01  -7.2006952e+00  -5.4956335e+00
   3.1200000e+02  -1.2985418e+01  -1.3038063e+01  -6.8329163e+00  -5.1240814e+00
   3.1210000e+02  -1.2648546e+01  -1.2664006e+01  -6.4892364e+00  -4.7765883e+00
   3.1220000e+02  -1.2333653e+01  -1.2312071e+01  -6.1676474e+00  -4.4511401e+00
   3.1230000e+02  -1.2039012e+01  -1.1980479e+01  -5.8664128e+00  -4.1459947e+00
   3.1240000e+02  -1.1763118e+01  -1.1667679e+01  -5.5840223e+00  -3.8596362e+00
   3.1250000e+02  -1.1504658e+01  -1.1372312e+01  -5.3191544e+00  -3.5907378e+00
   3.1260000e+02  -1.1262474e+01  -1.1093183e+01  -5.0706472e+00  -3.3381323e+00
   3.1270000e+02  -1.1035544e+01  -1.0829232e+01  -4.8374745e+00  -3.1007883e+00
   3.1280000e+02  -1.0822961e+01  -1.0579517e+01  -4.6187265e+00  -2.8777904e+00
   3.1290000e+02  -1.0623919e+01  -1.0343198e+01  -4.4135933e+00  -2.6683233e+00
   3.1300000e+02  -1.0437697e+01  -1.0119521e+01  -4.2213517e+00  -2.4716581e+00
   3.1310000e+02  -1.0263649e+01  -9.9078067e+00  -4.0413542e+00  -2.2871413e+00
   3.1320000e+02  -1.0101194e+01  -9.7074443e+00  -3.8730197e+00  -2.1141857e+00
   3.1330000e+02  -9.9498101e+00  -9.5178796e+00  -3.7158252e+00  -1.9522617e+00
   3.1340000e+02  -9.8090260e+00  -9.3386096e+00  -3.5692995e+00  -1.8008914e+00
   3.1350000e+02  -9.6784157e+00  -9.1691765e+00  -3.4330173e+00  -1.6596422e+00
   3.1360000e+02  -9.5575939e+00  -9.0091627e+00  -3.3065944e+00  -1.5281222e+00
   3.1370000e+02  -9.4462113e+00  -8.8581864e+00  -3.1896835e+00  -1.4059759e+00
   3.1380000e+02  -9.3439513e+00  -8.7158974e+00  -3.0819703e+00  -1.2928804e+00
   3.1390000e+02  -9.2505267e+00  -8.5819746e+00  -2.9831708e+00  -1.1885425e+00
   3.1400000e+02  -9.1656769e+00  -8.4561224e+00  -2.8930283e+00  -1.0926954e+00
   3.1410000e+02  -9.0891655e+00  -8.3380687e+00  -2.8113113e+00  -1.0050971e+00
   3.1420000e+02  -9.0207782e+00  -8.2275622e+00  -2.7378110e+00  -9.2552743e-01
   3.1430000e+02  -8.9603208e+00  -8.1243709e+00  -2.6723401e+00  -8.5378676e-01
   3.1440000e+02  -8.9076177e+00  -8.0282800e+00  -2.6147307e+00  -7.8969419e-01
   3.1450000e+02  -8.8625104e+00  -7.9390906e+00  -2.5648334e+00  -7.3308613e-01
   3.1460000e+02  -8.8248560e+00  -7.8566183e+00  -2.5225160e+00  -6.8381504e-01
   3.1470000e+02  -8.7945265e+00  -7.7806918e+00  -2.4876624e+00  -6.4174836e-01
   3.1480000e+02  -8.7714070e+00  -7.7111522e+00  -2.4601717e+00  -6.0676747e-01
   3.1490000e+02  -8.7553955e+00  -7.6478513e+00  -2.4399578e+00  -5.7876692e-01
   3.1500000e+02  -8.7464015e+00  -7.5906517e+00  -2.4269484e+00  -5.5765356e-01
   3.1510000e+02  -8.7443456e+00  -7.5394249e+00  -2.4210847e+00  -5.4334599e-01
   3.1520000e+02  -8.7491584e+00  -7.4940516e+00  -2.4223211e+00  -5.3577387e-01
   3.1530000e+02  -8.7607801e+00  -7.4544201e+00  -2.4306245e+00  -5.3487749e-01
   3.1540000e+02  -8.7791596e+00  -7.4204266e+00  -2.4459746e+00  -5.4060726e-01
   3.1550000e+02  -8.8042541e+00  -7.3919738e+00  -2.4683634e+00  -5.5292337e-01
   3.1560000e+02  -8.8360283e+00  -7.3689708e+00  -2.4977953e+00  -5.7179541e-01
   3.1570000e+02  -8.8744537e+00  -7.3513329e+00  -2.5342869e+00  -5.9720210e-01
   3.1580000e+02  -8.9195084e+00  -7.3389806e+00  -2.5778676e+00  -6.2913104e-01
   3.1590000e+02  -8.9711759e+00  -7.3318394e+00  -2.6285794e+00  -6.6757848e-01
   3.1600000e+02  -9.0294444e+00  -7.3298394e+00  -2.6864772e+00  -7.1254917e-01
   3.1610000e+02  -9.0943065e+00  -7.3329153e+00  -2.7516295e+00  -7.6405615e-01
   3.1620000e+02  -9.1657577e+00  -7.3410052e+00  -2.8241187e+00  -8.2212069e-01
   3.1630000e+02  -9.2437961e+00  -7.3540513e+00  -2.9040414e+00  -8.8677210e-01
   3.1640000e+02  -9.3284205e+00  -7.3719986e+00  -2.9915098e+00  -9.5804770e-01
   3.1650000e+02  -9.4196296e+00  -7.3947953e+00  -3.0866520e+00  -1.0359927e+00
   3.1660000e+02  -9.5174204e+00  -7.4223921e+00  -3.1896128e+00  -1.1206600e+00
   3.1670000e+02  -9.6217865e+00  -7.4547420e+00  -3.3005556e+00  -1.2121103e+00
   3.1680000e+02  -9.7327158e+00  -7.4918000e+00  -3.4196631e+00  -1.3104118e+00
   3.1690000e+02  -9.8501882e+00  -7.5335228e+00  -3.5471387e+00  -1.4156400e+00
   3.1700000e+02  -9.9741729e+00  -7.5798683e+00  -3.6832089e+00  -1.5278778e+00
   3.1710000e+02  -1.0104625e+01  -7.6307955e+00  -3.8281244e+00  -1.6472148e+00
   3.1720000e+02  -1.0241481e+01  -7.6862640e+00  -3.9821634e+00  -1.7737473e+00
   3.1730000e+02  -1.0384654e+01  -7.7462338e+00  -4.1456331e+00  -1.9075777e+00
   3.1740000e+02  -1.0534031e+01  -7.8106645e+00  -4.3188738e+00  -2.0488139e+00
   3.1750000e+02  -1.0689461e+01  -7.8795154e+00  -4.5022616e+00  -2.1975684e+00
   3.1760000e+02  -1.0850753e+01  -7.9527449e+00  -4.6962128e+00  -2.3539575e+00
   3.1770000e+02  -1.1017664e+01  -8.0303097e+00  -4.9011887e+00  -2.5180998e+00
   3.1780000e+02  -1.1189889e+01  -8.1121648e+00  -5.1177006e+00  -2.6901144e+00
   3.1790000e+02  -1.1367050e+01  -8.1982625e+00  -5.3463169e+00  -2.8701189e+00
   3.1800000e+02  -1.1548683e+01  -8.2885523e+00  -5.5876699e+00  -3.0582264e+00
   3.1810000e+02  -1.1734223e+01  -8.3829797e+00  -5.8424652e+00  -3.2545422e+00
   3.1820000e+02  -1.1922986e+01  -8.4814857e+00  -6.1114919e+00  -3.4591588e+00
   3.1830000e+02  -1.2114152e+01  -8.5840064e+00  -6.3956352e+00  -3.6721510e+00
   3.1840000e+02  -1.2306748e+01  -8.6904716e+00  -6.6958916e+00  -3.8935679e+00
   3.1850000e+02  -1.2499625e+01  -8.8008042e+00  -7.0133867e+00  -4.1234244e+00
   3.1860000e+02  -1.2691443e+01  -8.9149193e+00  -7.3493973e+00  -4.3616900e+00
   3.1870000e+02  -1.2880656e+01  -9.0327226e+00  -7.7053784e+00  -4.6082750e+00
   3.1880000e+02  -1.3065498e+01  -9.1541100e+00  -8.0829962e+00  -4.8630128e+00
   3.1890000e+02  -1.3243981e+01  -9.2789658e+00  -8.4841696e+00  -5.1256394e+00
   3.1900000e+02  -1.3413903e+01  -9.4071615e+00  -8.9111215e+00  -5.3957669e+00
   3.1910000e+02  -1.3572870e+01  -9.5385543e+00  -9.3664447e+00  -5.6728524e+00
   3.1920000e+02  -1.3718333e+01  -9.6729855e+00  -9.8531859e+00  -5.9561604e+00
   3.1930000e+02  -1.3847650e+01  -9.8102792e+00  -1.0374954e+01  -6.2447184e+00
   3.1940000e+02  -1.3958164e+01  -9.9502399e+00  -1.0936063e+01  -6.5372662e+00
   3.1950000e+02  -1.4047309e+01  -1.0092652e+01  -1.1541721e+01  -6.8321982e+00
   3.1960000e+02  -1.4112720e+01  -1.0237275e+01  -1.2198285e+01  -7.1275022e+00
   3.1970000e+02  -1.4152360e+01  -1.0383846e+01  -1.2913609e+01  -7.4206977e+00
   3.1980000e+02  -1.4164632e+01  -1.0532074e+01  -1.3697524e+01  -7.7087798e+00
   3.1990000e+02  -1.4148486e+01  -1.0681641e+01  -1.4562509e+01  -7.9881801e+00
   3.2000000e+02  -1.4103481e+01  -1.0832197e+01  -1.5524633e+01  -8.2547561e+00
   3.2010000e+02  -1.4029816e+01  -1.0983360e+01  -1.6604852e+01  -8.5038288e+00
   3.2020000e+02  -1.3928316e+01  -1.1134718e+01  -1.7830701e+01  -8.7302847e+00
   3.2030000e+02  -1.3800376e+01  -1.1285821e+01  -1.9237997e+01  -8.9287594e+00
   3.2040000e+02  -1.3647866e+01  -1.1436189e+01  -2.0870357e+01  -9.0939091e+00
   3.2050000e+02  -1.3473021e+01  -1.1585303e+01  -2.2766424e+01  -9.2207592e+00
   3.2060000e+02  -1.3278319e+01  -1.1732614e+01  -2.4892147e+01  -9.3050993e+00
   3.2070000e+02  -1.3066360e+01  -1.1877539e+01  -2.6882400e+01  -9.3438681e+00
   3.2080000e+02  -1.2839761e+01  -1.2019469e+01  -2.7648995e+01  -9.3354631e+00
   3.2090000e+02  -1.2601070e+01  -1.2157766e+01  -2.6479878e+01  -9.2799117e+00
   3.2100000e+02  -1.2352693e+01  -1.2291774e+01  -2.4385810e+01  -9.1788670e+00
   3.2110000e+02  -1.2096859e+01  -1.2420823e+01  -2.2293792e+01  -9.0354287e+00
   3.2120000e+02  -1.1835582e+01  -1.2544237e+01  -2.0454027e+01  -8.8538287e+00
   3.2130000e+02  -1.1570659e+01  -1.2661340e+01  -1.8871417e+01  -8.6390434e+00
   3.2140000e+02  -1.1303662e+01  -1.2771474e+01  -1.7503450e+01  -8.3964007e+00
   3.2150000e+02  -1.1035953e+01  -1.2873999e+01  -1.6307897e+01  -8.1312339e+00
   3.2160000e+02  -1.0768696e+01  -1.2968313e+01  -1.5250918e+01  -7.8486144e+00
   3.2170000e+02  -1.0502874e+01  -1.3053863e+01  -1.4306625e+01  -7.5531726e+00
   3.2180000e+02  -1.0239310e+01  -1.3130150e+01  -1.3455293e+01  -7.2489985e+00
   3.2190000e+02  -9.9786814e+00  -1.3196749e+01  -1.2681756e+01  -6.9396078e+00
   3.2200000e+02  -9.7215434e+00  -1.3253312e+01  -1.1974195e+01  -6.6279534e+00
   3.2210000e+02  -9.4683428e+00  -1.3299579e+01  -1.1323263e+01  -6.3164660e+00
   3.2220000e+02  -9.2194346e+00  -1.3335384e+01  -1.0721467e+01  -6.0071103e+00
   3.2230000e+02  -8.9750950e+00  -1.3360657e+01  -1.0162723e+01  -5.7014470e+00
   3.2240000e+02  -8.7355342e+00  -1.3375426e+01  -9.6420290e+00  -5.4006940e+00
   3.2250000e+02  -8.5009067e+00  -1.3379815e+01  -9.1552286e+00  -5.1057833e+00
   3.2260000e+02  -8.2713204e+00  -1.3374037e+01  -8.6988348e+00  -4.8174117e+00
   3.2270000e+02  -8.0468444e+00  -1.3358393e+01  -8.2698952e+00  -4.5360847e+00
   3.2280000e+02  -7.8275159e+00  -1.3333255e+01  -7.8658897e+00  -4.2621538e+00
   3.2290000e+02  -7.6133459e+00  -1.3299065e+01  -7.4846511e+00  -3.9958476e+00
   3.2300000e+02  -7.4043236e+00  -1.3256315e+01  -7.1243034e+00  -3.7372971e+00
   3.2310000e+02  -7.2004210e+00  -1.3205541e+01  -6.7832123e+00  -3.4865570e+00
   3.2320000e+02  -7.0015960e+00  -1.3147307e+01  -6.4599462e+00  -3.2436226e+00
   3.2330000e+02  -6.8077952e+00  -1.3082197e+01  -6.1532445e+00  -3.0084433e+00
   3.2340000e+02  -6.6189568e+00  -1.3010801e+01  -5.8619919e+00  -2.7809338e+00
   3.2350000e+02  -6.4350118e+00  -1.2933709e+01  -5.5851972e+00  -2.5609830e+00
   3.2360000e+02  -6.2558865e+00  -1.2851500e+01  -5.3219762e+00  -2.3484607e+00
   3.2370000e+02  -6.0815033e+00  -1.2764734e+01  -5.0715370e+00  -2.1432233e+00
   3.2380000e+02  -5.9117820e+00  -1.2673947e+01  -4.8331681e+00  -1.9451183e+00
   3.2390000e+02  -5.7466410e+00  -1.2579649e+01  -4.6062283e+00  -1.7539876e+00
   3.2400000e+02  -5.5859975e+00  -1.2482315e+01  -4.3901377e+00  -1.5696702e+00
   3.2410000e+02  -5.4297688e+00  -1.2382389e+01  -4.1843710e+00  -1.3920044e+00
   3.2420000e+02  -5.2778726e+00  -1.2280276e+01  -3.9884510e+00  -1.2208293e+00
   3.2430000e+02  -5.1302270e+00  -1.2176349e+01  -3.8019429e+00  -1.0559859e+00
   3.2440000e+02  -4.9867515e+00  -1.2070941e+01  -3.6244504e+00  -8.9731841e-01
   3.2450000e+02  -4.8473668e+00  -1.1964352e+01  -3.4556112e+00  -7.4467454e-01
   3.2460000e+02  -4.7119951e+00  -1.1856846e+01  -3.2950936e+00  -5.9790617e-01
   3.2470000e+02  -4.5805605e+00  -1.1748657e+01  -3.1425937e+00  -4.5686960e-01
   3.2480000e+02  -4.4529889e+00  -1.1639986e+01  -2.9978327e+00  -3.2142581e-01
   3.2490000e+02  -4.3292081e+00  -1.1531005e+01  -2.8605542e+00  -1.9144051e-01
   3.2500000e+02  -4.2091479e+00  -1.1421858e+01  -2.7305230e+00  -6.6784256e-02
   3.2510000e+02  -4.0927402e+00  -1.1312666e+01  -2.6075224e+00   5.2667643e-02
   3.2520000e+02  -3.9799190e+00  -1.1203526e+01  -2.4913532e+00   1.6703515e-01
   3.2530000e+02  -3.8706202e+00  -1.1094512e+01  -2.3818322e+00   2.7643360e-01
   3.2540000e+02  -3.7647820e+00  -1.0985683e+01  -2.2787908e+00   3.8097384e-01
   3.2550000e+02  -3.6623446e+00  -1.0877077e+01  -2.1820741e+00   4.8076234e-01
   3.2560000e+02  -3.5632501e+00  -1.0768718e+01  -2.0915398e+00   5.7590140e-01
   3.2570000e+02  -3.4674429e+00  -1.0660617e+01  -2.0070573e+00   6.6648924e-01
   3.2580000e+02  -3.3748692e+00  -1.0552774e+01  -1.9285070e+00   7.5262023e-01
   3.2590000e+02  -3.2854771e+00  -1.0445177e+01  -1.8557798e+00   8.3438506e-01
   3.2600000e+02  -3.1992166e+00  -1.0337806e+01  -1.7887759e+00   9.1187086e-01
   3.2610000e+02  -3.1160398e+00  -1.0230635e+01  -1.7274052e+00   9.8516144e-01
   3.2620000e+02  -3.0359004e+00  -1.0123629e+01  -1.6715858e+00   1.0543374e+00
   3.2630000e+02  -2.9587540e+00  -1.0016753e+01  -1.6212443e+00   1.1194764e+00
   3.2640000e+02  -2.8845578e+00  -9.9099642e+00  -1.5763150e+00   1.1806533e+00
   3.2650000e+02  -2.8132707e+00  -9.8032208e+00  -1.5367401e+00   1.2379401e+00
   3.2660000e+02  -2.7448535e+00  -9.6964780e+00  -1.5024687e+00   1.2914064e+00
   3.2670000e+02  -2.6792684e+00  -9.5896913e+00  -1.4734570e+00   1.3411197e+00
   3.2680000e+02  -2.6164791e+00  -9.4828167e+00  -1.4496683e+00   1.3871449e+00
   3.2690000e+02  -2.5564509e+00  -9.3758117e+00  -1.4310723e+00   1.4295453e+00
   3.2700000e+02  -2.4991508e+00  -9.2686359e+00  -1.4176453e+00   1.4683820e+00
   3.2710000e+02  -2.4445470e+00  -9.1612516e+00  -1.4093700e+00   1.5037145e+00
   3.2720000e+02  -2.3926090e+00  -9.0536246e+00  -1.4062355e+00   1.5356009e+00
   3.2730000e+02  -2.3433081e+00  -8.9457246e+00  -1.4082372e+00   1.5640977e+00
   3.2740000e+02  -2.2966164e+00  -8.8375255e+00  -1.4153766e+00   1.5892601e+00
   3.2750000e+02  -2.2525078e+00  -8.7290060e+00  -1.4276619e+00   1.6111425e+00
   3.2760000e+02  -2.2109572e+00  -8.6201499e+00  -1.4451073e+00   1.6297980e+00
   3.2770000e+02  -2.1719407e+00  -8.5109460e+00  -1.4677335e+00   1.6452791e+00
   3.2780000e+02  -2.1354358e+00  -8.4013886e+00  -1.4955680e+00   1.6576375e+00
   3.2790000e+02  -2.1014210e+00  -8.2914775e+00  -1.5286446e+00   1.6669246e+00
   3.2800000e+02  -2.0698760e+00  -8.1812180e+00  -1.5670042e+00   1.6731913e+00
   3.2810000e+02  -2.0407817e+00  -8.0706209e+00  -1.6106947e+00   1.6764884e+00
   3.2820000e+02  -2.0141201e+00  -7.9597026e+00  -1.6597713e+00   1.6768667e+00
   3.2830000e+02  -1.9898741e+00  -7.8484847e+00  -1.7142967e+00   1.6743769e+00
   3.2840000e+02  -1.9680277e+00  -7.7369939e+00  -1.7743417e+00   1.6690703e+00
   3.2850000e+02  -1.9485661e+00  -7.6252620e+00  -1.8399851e+00   1.6609986e+00
   3.2860000e+02  -1.9314752e+00  -7.5133255e+00  -1.9113146e+00   1.6502141e+00
   3.2870000e+02  -1.9167422e+00  -7.4012254e+00  -1.9884271e+00   1.6367700e+00
   3.2880000e+02  -1.9043549e+00  -7.2890067e+00  -2.0714290e+00   1.6207206e+00
   3.2890000e+02  -1.8943022e+00  -7.1767184e+00  -2.1604372e+00   1.6021212e+00
   3.2900000e+02  -1.8865740e+00  -7.0644131e+00  -2.2555794e+00   1.5810289e+00
   3.2910000e+02  -1.8811608e+00  -6.9521465e+00  -2.3569952e+00   1.5575020e+00
   3.2920000e+02  -1.8780542e+00  -6.8399770e+00  -2.4648366e+00   1.5316011e+00
   3.2930000e+02  -1.8772465e+00  -6.7279657e+00  -2.5792692e+00   1.5033885e+00
   3.2940000e+02  -1.8787309e+00  -6.6161758e+00  -2.7004731e+00   1.4729290e+00
   3.2950000e+02  -1.8825012e+00  -6.5046723e+00  -2.8286440e+00   1.4402900e+00
   3.2960000e+02  -1.8885522e+00  -6.3935217e+00  -2.9639950e+00   1.4055415e+00
   3.2970000e+02  -1.8968791e+00  -6.2827916e+00  -3.1067572e+00   1.3687566e+00
   3.2980000e+02  -1.9074782e+00  -6.1725505e+00  -3.2571824e+00   1.3300116e+00
   3.2990000e+02  -1.9203462e+00  -6.0628675e+00  -3.4155441e+00   1.2893867e+00
   3.3000000e+02  -1.9354805e+00  -5.9538118e+00  -3.5821401e+00   1.2469653e+00
   3.3010000e+02  -1.9528790e+00  -5.8454528e+00  -3.7572947e+00   1.2028353e+00
   3.3020000e+02  -1.9725405e+00  -5.7378597e+00  -3.9413614e+00   1.1570887e+00
   3.3030000e+02  -1.9944640e+00  -5.6311013e+00  -4.1347261e+00   1.1098222e+00
   3.3040000e+02  -2.0186491e+00  -5.5252455e+00  -4.3378102e+00   1.0611373e+00
   3.3050000e+02  -2.0450959e+00  -5.4203598e+00  -4.5510749e+00   1.0111404e+00
   3.3060000e+02  -2.0738050e+00  -5.3165105e+00  -4.7750254e+00   9.5994327e-01
   3.3070000e+02  -2.1047771e+00  -5.2137628e+00  -5.0102161e+00   9.0766336e-01
   3.3080000e+02  -2.1380135e+00  -5.1121808e+00  -5.2572564e+00   8.5442364e-01
   3.3090000e+02  -2.1735155e+00  -5.0118274e+00  -5.5168171e+00   8.0035303e-01
   3.3100000e+02  -2.2112848e+00  -4.9127637e+00  -5.7896385e+00   7.4558647e-01
   3.3110000e+02  -2.2513231e+00  -4.8150499e+00  -6.0765383e+00   6.9026504e-01
   3.3120000e+02  -2.2936320e+00  -4.7187441e+00  -6.3784222e+00   6.3453599e-01
   3.3130000e+02  -2.3382133e+00  -4.6239033e+00  -6.6962946e+00   5.7855281e-01
   3.3140000e+02  -2.3850685e+00  -4.5305828e+00  -7.0312713e+00   5.2247513e-01
   3.3150000e+02  -2.4341990e+00  -4.4388363e+00  -7.3845942e+00   4.6646866e-01
   3.3160000e+02  -2.4856057e+00  -4.3487158e+00  -7.7576464e+00   4.1070497e-01
   3.3170000e+02  -2.5392890e+00  -4.2602720e+00  -8.1519695e+00   3.5536124e-01
   3.3180000e+02  -2.5952488e+00  -4.1735538e+00  -8.5692814e+00   3.0061993e-01
   3.3190000e+02  -2.6534841e+00  -4.0886088e+00  -9.0114928e+00   2.4666832e-01
   3.3200000e+02  -2.7139931e+00  -4.0054828e+00  -9.4807215e+00   1.9369794e-01
   3.3210000e+02  -2.7767727e+00  -3.9242205e+00  -9.9792977e+00   1.4190397e-01
   3.3220000e+02  -2.8418186e+00  -3.8448651e+00  -1.0509754e+01   9.1484437e-02
   3.3230000e+02  -2.9091248e+00  -3.7674582e+00  -1.1074783e+01   4.2639352e-02
   3.3240000e+02  -2.9786837e+00  -3.6920404e+00  -1.1677139e+01  -4.4302696e-03
   3.3250000e+02  -3.0504855e+00  -3.6186510e+00  -1.2319427e+01  -4.9523510e-02
   3.3260000e+02  -3.1245181e+00  -3.5473281e+00  -1.3003712e+01  -9.2440745e-02
   3.3270000e+02  -3.2007665e+00  -3.4781087e+00  -1.3730782e+01  -1.3298494e-01
   3.3280000e+02  -3.2792128e+00  -3.4110287e+00  -1.4498833e+01  -1.7096301e-01
   3.3290000e+02  -3.3598357e+00  -3.3461232e+00  -1.5301190e+01  -2.0618730e-01
   3.3300000e+02  -3.4426097e+00  -3.2834263e+00  -1.6122545e+01  -2.3847705e-01
   3.3310000e+02  -3.5275053e+00  -3.2229713e+00  -1.6933367e+01  -2.6765990e-01
   3.3320000e+02  -3.6144877e+00  -3.1647906e+00  -1.7683264e+01  -2.9357346e-01
   3.3330000e+02  -3.7035170e+00  -3.1089163e+00  -1.8297507e+01  -3.1606676e-01
   3.3340000e+02  -3.7945469e+00  -3.0553794e+00  -1.8686063e+01  -3.3500174e-01
   3.3350000e+02  -3.8875245e+00  -3.0042107e+00  -1.8773383e+01  -3.5025458e-01
   3.3360000e+02  -3.9823893e+00  -2.9554404e+00  -1.8537176e+01  -3.6171697e-01
   3.3370000e+02  -4.0790725e+00  -2.9090985e+00  -1.8022019e+01  -3.6929723e-01
   3.3380000e+02  -4.1774962e+00  -2.8652145e+00  -1.7313090e+01  -3.7292126e-01
   3.3390000e+02  -4.2775723e+00  -2.8238176e+00  -1.6497321e+01  -3.7253329e-01
   3.3400000e+02  -4.3792017e+00  -2.7849369e+00  -1.5641025e+01  -3.6809644e-01
   3.3410000e+02  -4.4822733e+00  -2.7486016e+00  -1.4786552e+01  -3.5959308e-01
   3.3420000e+02  -4.5866626e+00  -2.7148405e+00  -1.3957685e+01  -3.4702492e-01
   3.3430000e+02  -4.6922310e+00  -2.6836828e+00  -1.3166148e+01  -3.3041288e-01
   3.3440000e+02  -4.7988240e+00  -2.6551574e+00  -1.2416554e+01  -3.0979675e-01
   3.3450000e+02  -4.9062706e+00  -2.6292937e+00  -1.1709586e+01  -2.8523463e-01
   3.3460000e+02  -5.0143816e+00  -2.6061213e+00  -1.1043883e+01  -2.5680211e-01
   3.3470000e+02  -5.1229486e+00  -2.5856699e+00  -1.0417119e+01  -2.2459134e-01
   3.3480000e+02  -5.2317427e+00  -2.5679699e+00  -9.8265906e+00  -1.8870990e-01
   3.3490000e+02  -5.3405132e+00  -2.5530517e+00  -9.2695392e+00  -1.4927949e-01
   3.3500000e+02  -5.4489867e+00  -2.5409467e+00  -8.7433094e+00  -1.0643460e-01
   3.3510000e+02  -5.5568661e+00  -2.5316866e+00  -8.2454258e+00  -6.0321035e-02
   3.3520000e+02  -5.6638300e+00  -2.5253036e+00  -7.7736214e+00  -1.1094368e-02
   3.3530000e+02  -5.7695319e+00  -2.5218310e+00  -7.3258410e+00   4.1081559e-02
   3.3540000e+02  -5.8736003e+00  -2.5213025e+00  -6.9002320e+00   9.6036186e-02
   3.3550000e+02  -5.9756388e+00  -2.5237528e+00  -6.4951286e+00   1.5359374e-01
   3.3560000e+02  -6.0752270e+00  -2.5292176e+00  -6.1090350e+00   2.1357471e-01
   3.3570000e+02  -6.1719214e+00  -2.5377332e+00  -5.7406076e+00   2.7579722e-01
   3.3580000e+02  -6.2652577e+00  -2.5493373e+00  -5.3886382e+00   3.4007832e-01
   3.3590000e+02  -6.3547529e+00  -2.5640685e+00  -5.0520391e+00   4.0623526e-01
   3.3600000e+02  -6.4399093e+00  -2.5819665e+00  -4.7298292e+00   4.7408656e-01
   3.3610000e+02  -6.5202179e+00  -2.6030723e+00  -4.4211222e+00   5.4345301e-01
   3.3620000e+02  -6.5951642e+00  -2.6274281e+00  -4.1251151e+00   6.1415858e-01
   3.3630000e+02  -6.6642333e+00  -2.6550773e+00  -3.8410796e+00   6.8603120e-01
   3.3640000e+02  -6.7269168e+00  -2.6860649e+00  -3.5683534e+00   7.5890341e-01
   3.3650000e+02  -6.7827199e+00  -2.7204370e+00  -3.3063331e+00   8.3261295e-01
   3.3660000e+02  -6.8311691e+00  -2.7582414e+00  -3.0544677e+00   9.0700322e-01
   3.3670000e+02  -6.8718204e+00  -2.7995271e+00  -2.8122532e+00   9.8192364e-01
   3.3680000e+02  -6.9042669e+00  -2.8443450e+00  -2.5792278e+00   1.0572299e+00
   3.3690000e+02  -6.9281474e+00  -2.8927470e+00  -2.3549674e+00   1.1327844e+00
   3.3700000e+02  -6.9431530e+00  -2.9447870e+00  -2.1390820e+00   1.2084558e+00
   3.3710000e+02  -6.9490344e+00  -3.0005202e+00  -1.9312121e+00   1.2841199e+00
   3.3720000e+02  -6.9456069e+00  -3.0600032e+00  -1.7310264e+00   1.3596589e+00
   3.3730000e+02  -6.9327550e+00  -3.1232945e+00  -1.5382185e+00   1.4349619e+00
   3.3740000e+02  -6.9104348e+00  -3.1904535e+00  -1.3525048e+00   1.5099245e+00
   3.3750000e+02  -6.8786752e+00  -3.2615413e+00  -1.1736228e+00   1.5844488e+00
   3.3760000e+02  -6.8375768e+00  -3.3366201e+00  -1.0013288e+00   1.6584434e+00
   3.3770000e+02  -6.7873103e+00  -3.4157532e+00  -8.3539666e-01   1.7318228e+00
   3.3780000e+02  -6.7281119e+00  -3.4990048e+00  -6.7561598e-01   1.8045077e+00
   3.3790000e+02  -6.6602783e+00  -3.5864398e+00  -5.2179109e-01   1.8764246e+00
   3.3800000e+02  -6.5841603e+00  -3.6781235e+00  -3.7373976e-01   1.9475055e+00
   3.3810000e+02  -6.5001556e+00  -3.7741209e+00  -2.3129215e-01   2.0176879e+00
   3.3820000e+02  -6.4087005e+00  -3.8744968e+00  -9.4289888e-02   2.0869144e+00
   3.3830000e+02  -6.3102627e+00  -3.9793150e+00   3.7414785e-02   2.1551323e+00
   3.3840000e+02  -6.2053323e+00  -4.0886373e+00   1.6395980e-01   2.2222941e+00
   3.3850000e+02  -6.0944149e+00  -4.2025232e+00   2.8547396e-01   2.2883564e+00
   3.3860000e+02  -5.9780236e+00  -4.3210288e+00   4.0207752e-01   2.3532801e+00
   3.3870000e+02  -5.8566725e+00  -4.4442050e+00   5.1388285e-01   2.4170305e+00
   3.3880000e+02  -5.7308711e+00  -4.5720971e+00   6.2099484e-01   2.4795764e+00
   3.3890000e+02  -5.6011186e+00  -4.7047423e+00   7.2351148e-01   2.5408905e+00
   3.3900000e+02  -5.4679000e+00  -4.8421678e+00   8.2152422e-01   2.6009490e+00
   3.3910000e+02  -5.3316825e+00  -4.9843889e+00   9.1511836e-01   2.6597313e+00
   3.3920000e+02  -5.1929123e+00  -5.1314055e+00   1.0043734e+00   2.7172202e+00
   3.3930000e+02  -5.0520135e+00  -5.2831991e+00   1.0893635e+00   2.7734011e+00
   3.3940000e+02  -4.9093857e+00  -5.4397285e+00   1.1701576e+00   2.8282628e+00
   3.3950000e+02  -4.7654040e+00  -5.6009256e+00   1.2468195e+00   2.8817963e+00
   3.3960000e+02  -4.6204182e+00  -5.7666895e+00   1.3194088e+00   2.9339956e+00
   3.3970000e+02  -4.4747530e+00  -5.9368802e+00   1.3879803e+00   2.9848568e+00
   3.3980000e+02  -4.3287086e+00  -6.1113112e+00   1.4525847e+00   3.0343785e+00
   3.3990000e+02  -4.1825611e+00  -6.2897408e+00   1.5132688e+00   3.0825618e+00
   3.4000000e+02  -4.0365638e+00  -6.4718624e+00   1.5700751e+00   3.1294095e+00
   3.4010000e+02  -3.8909476e+00  -6.6572933e+00   1.6230428e+00   3.1749267e+00
   3.4020000e+02  -3.7459230e+00  -6.8455621e+00   1.6722073e+00   3.2191204e+00
   3.4030000e+02  -3.6016804e+00  -7.0360949e+00   1.7176006e+00   3.2619995e+00
   3.4040000e+02  -3.4583922e+00  -7.2282005e+00   1.7592511e+00   3.3035749e+00
   3.4050000e+02  -3.3162134e+00  -7.4210541e+00   1.7971841e+00   3.3438588e+00
   3.4060000e+02  -3.1752831e+00  -7.6136817e+00   1.8314218e+00   3.3828656e+00
   3.4070000e+02  -3.0357258e+00  -7.8049438e+00   1.8619831e+00   3.4206109e+00
   3.4080000e+02  -2.8976523e+00  -7.9935222e+00   1.8888839e+00   3.4571122e+00
   3.4090000e+02  -2.7611611e+00  -8.1779083e+00   1.9121370e+00   3.4923885e+00
   3.4100000e+02  -2.6263392e+00  -8.3563987e+00   1.9317525e+00   3.5264600e+00
   3.4110000e+02  -2.4932632e+00  -8.5270969e+00   1.9477371e+00   3.5593486e+00
   3.4120000e+02  -2.3620001e+00  -8.6879265e+00   1.9600951e+00   3.5910777e+00
   3.4130000e+02  -2.2326086e+00  -8.8366576e+00   1.9688275e+00   3.6216718e+00
   3.4140000e+02  -2.1051392e+00  -8.9709489e+00   1.9739326e+00   3.6511569e+00
   3.4150000e+02  -1.9796355e+00  -9.0884074e+00   1.9754058e+00   3.6795604e+00
   3.4160000e+02  -1.8561347e+00  -9.1866655e+00   1.9732395e+00   3.7069109e+00
   3.4170000e+02  -1.7346682e+00  -9.2634724e+00   1.9674232e+00   3.7332382e+00
   3.4180000e+02  -1.6152622e+00  -9.3167963e+00   1.9579435e+00   3.7585733e+00
   3.4190000e+02  -1.4979384e+00  -9.3449281e+00   1.9447840e+00   3.7829485e+00
   3.4200000e+02  -1.3827139e+00  -9.3465770e+00   1.9279250e+00   3.8063974e+00
   3.4210000e+02  -1.2696025e+00  -9.3209490e+00   1.9073440e+00   3.8289544e+00
   3.4220000e+02  -1.1586144e+00  -9.2677963e+00   1.8830152e+00   3.8506554e+00
   3.4230000e+02  -1.0497570e+00  -9.1874336e+00   1.8549096e+00   3.8715369e+00
   3.4240000e+02  -9.4303479e-01  -9.0807177e+00   1.8229947e+00   3.8916370e+00
   3.4250000e+02  -8.3845016e-01  -8.9489932e+00   1.7872346e+00   3.9109944e+00
   3.4260000e+02  -7.3600330e-01  -8.7940125e+00   1.7475899e+00   3.9296489e+00
   3.4270000e+02  -6.3569260e-01  -8.6178374e+00   1.7040174e+00   3.9476412e+00
   3.4280000e+02  -5.3751484e-01  -8.4227359e+00   1.6564703e+00   3.9650130e+00
   3.4290000e+02  -4.4146538e-01  -8.2110807e+00   1.6048975e+00   3.9818067e+00
   3.4300000e+02  -3.4753839e-01  -7.9852595e+00   1.5492438e+00   3.9980656e+00
   3.4310000e+02  -2.5572694e-01  -7.7475996e+00   1.4894499e+00   4.0138336e+00
   3.4320000e+02  -1.6602321e-01  -7.5003110e+00   1.4254515e+00   4.0291553e+00
   3.4330000e+02  -7.8418609e-02  -7.2454460e+00   1.3571799e+00   4.0440759e+00
   3.4340000e+02   7.0961254e-03  -6.9848745e+00   1.2845611e+00   4.0586412e+00
   3.4350000e+02   9.0530798e-02  -6.7202732e+00   1.2075159e+00   4.0728974e+00
   3.4360000e+02   1.7189566e-01  -6.4531234e+00   1.1259596e+00   4.0868909e+00
   3.4370000e+02   2.5120134e-01  -6.1847180e+00   1.0398012e+00   4.1006688e+00
   3.4380000e+02   3.2845874e-01  -5.9161721e+00   9.4894388e-01   4.1142778e+00
   3.4390000e+02   4.0367897e-01  -5.6484379e+00   8.5328374e-01   4.1277652e+00
   3.4400000e+02   4.7687329e-01  -5.3823199e+00   7.5270997e-01   4.1411781e+00
   3.4410000e+02   5.4805307e-01  -5.1184915e+00   6.4710416e-01   4.1545633e+00
   3.4420000e+02   6.1722971e-01  -4.8575106e+00   5.3633983e-01   4.1679676e+00
   3.4430000e+02   6.8441459e-01  -4.5998342e+00   4.2028186e-01   4.1814374e+00
   3.4440000e+02   7.4961908e-01  -4.3458328e+00   2.9878591e-01   4.1950184e+00
   3.4450000e+02   8.1285444e-01  -4.0958019e+00   1.7169777e-01   4.2087561e+00
   3.4460000e+02   8.7413183e-01  -3.8499737e+00   3.8852609e-02   4.2226949e+00
   3.4470000e+02   9.3346227e-01  -3.6085263e+00  -9.9925799e-02   4.2368784e+00
   3.4480000e+02   9.9085659e-01  -3.3715925e+00  -2.4482592e-01   4.2513493e+00
   3.4490000e+02   1.0463255e+00  -3.1392668e+00  -3.9604943e-01   4.2661491e+00
   3.4500000e+02   1.0998793e+00  -2.9116118e+00  -5.5381222e-01   4.2813181e+00
   3.4510000e+02   1.1515284e+00  -2.6886638e+00  -7.1834551e-01   4.2968949e+00
   3.4520000e+02   1.2012826e+00  -2.4704372e+00  -8.8989711e-01   4.3129170e+00
   3.4530000e+02   1.2491518e+00  -2.2569284e+00  -1.0687327e+00   4.3294198e+00
   3.4540000e+02   1.2951453e+00  -2.0481191e+00  -1.2551373e+00   4.3464370e+00
   3.4550000e+02   1.3392723e+00  -1.8439792e+00  -1.4494170e+00   4.3640005e+00
   3.4560000e+02   1.3815417e+00  -1.6444693e+00  -1.6519002e+00   4.3821401e+00
   3.4570000e+02   1.4219621e+00  -1.4495423e+00  -1.8629399e+00   4.4008831e+00
   3.4580000e+02   1.4605417e+00  -1.2591453e+00  -2.0829155e+00   4.4202549e+00
   3.4590000e+02   1.4972886e+00  -1.0732211e+00  -2.3122346e+00   4.4402783e+00
   3.4600000e+02   1.5322104e+00  -8.9170930e-01  -2.5513356e+00   4.4609736e+00
   3.4610000e+02   1.5653145e+00  -7.1454703e-01  -2.8006893e+00   4.4823585e+00
   3.4620000e+02   1.5966079e+00  -5.4167012e-01  -3.0608013e+00   4.5044482e+00
   3.4630000e+02   1.6260974e+00  -3.7301358e-01  -3.3322140e+00   4.5272550e+00
   3.4640000e+02   1.6537893e+00  -2.0851217e-01  -3.6155082e+00   4.5507886e+00
   3.4650000e+02   1.6796897e+00  -4.8100911e-02  -3.9113040e+00   4.5750556e+00
   3.4660000e+02   1.7038044e+00   1.0828460e-01  -4.2202614e+00   4.6000600e+00
   3.4670000e+02   1.7261389e+00   2.6070786e-01  -4.5430784e+00   4.6258029e+00
   3.4680000e+02   1.7466984e+00   4.0923121e-01  -4.8804882e+00   4.6522824e+00
   3.4690000e+02   1.7654875e+00   5.5391563e-01  -5.2332516e+00   4.6794939e+00
   3.4700000e+02   1.7825110e+00   6.9482064e-01  -5.6021454e+00   4.7074299e+00
   3.4710000e+02   1.7977730e+00   8.3200410e-01  -5.9879427e+00   4.7360800e+00
   3.4720000e+02   1.8112774e+00   9.6552219e-01  -6.3913827e+00   4.7654312e+00
   3.4730000e+02   1.8230278e+00   1.0954293e+00  -6.8131241e+00   4.7954676e+00
   3.4740000e+02   1.8330277e+00   1.2217780e+00  -7.2536746e+00   4.8261708e+00
   3.4750000e+02   1.8412800e+00   1.3446190e+00  -7.7132876e+00   4.8575199e+00
   3.4760000e+02   1.8477876e+00   1.4640011e+00  -8.1918094e+00   4.8894913e+00
   3.4770000e+02   1.8525529e+00   1.5799712e+00  -8.6884586e+00   4.9220593e+00
   3.4780000e+02   1.8555783e+00   1.6925745e+00  -9.2015115e+00   4.9551957e+00
   3.4790000e+02   1.8568656e+00   1.8018542e+00  -9.7278643e+00   4.9888703e+00
   3.4800000e+02   1.8564168e+00   1.9078515e+00  -1.0262445e+01   5.0230508e+00
   3.4810000e+02   1.8542333e+00   2.0106061e+00  -1.0797471e+01   5.0577029e+00
   3.4820000e+02   1.8503164e+00   2.1101555e+00  -1.1321592e+01   5.0927907e+00
   3.4830000e+02   1.8446673e+00   2.2065357e+00  -1.1819111e+01   5.1282765e+00
   3.4840000e+02   1.8372869e+00   2.2997809e+00  -1.2269621e+01   5.1641210e+00
   3.4850000e+02   1.8281758e+00   2.3899234e+00  -1.2648682e+01   5.2002839e+00
   3.4860000e+02   1.8173347e+00   2.4769939e+00  -1.2930181e+01   5.2367231e+00
   3.4870000e+02   1.8047640e+00   2.5610216e+00  -1.3090630e+01   5.2733959e+00
   3.4880000e+02   1.7904640e+00   2.6420337e+00  -1.3114496e+01   5.3102583e+00
   3.4890000e+02   1.7744349e+00   2.7200561e+00  -1.2998472e+01   5.3472655e+00
   3.4900000e+02   1.7566769e+00   2.7951128e+00  -1.2752460e+01   5.3843722e+00
   3.4910000e+02   1.7371899e+00   2.8672265e+00  -1.2396704e+01   5.4215321e+00
   3.4920000e+02   1.7159739e+00   2.9364183e+00  -1.1956668e+01   5.4586988e+00
   3.4930000e+02   1.6930291e+00   3.0027078e+00  -1.1458031e+01   5.4958254e+00
   3.4940000e+02   1.6683554e+00   3.0661129e+00  -1.0923357e+01   5.5328648e+00
   3.4950000e+02   1.6419529e+00   3.1266502e+00  -1.0370658e+01   5.5697697e+00
   3.4960000e+02   1.6138219e+00   3.1843349e+00  -9.8133345e+00   5.6064929e+00
   3.4970000e+02   1.5839625e+00   3.2391806e+00  -9.2608122e+00   5.6429871e+00
   3.4980000e+02   1.5523754e+00   3.2911997e+00  -8.7193925e+00   5.6792054e+00
   3.4990000e+02   1.5190611e+00   3.3404031e+00  -8.1930619e+00   5.7151010e+00
   3.5000000e+02   1.4840207e+00   3.3868000e+00  -7.6841583e+00   5.7506274e+00
   3.5010000e+02   1.4472555e+00   3.4303988e+00  -7.1938798e+00   5.7857386e+00
   3.5020000e+02   1.4087671e+00   3.4712060e+00  -6.7226556e+00   5.8203890e+00
   3.5030000e+02   1.3685575e+00   3.5092270e+00  -6.2704098e+00   5.8545336e+00
   3.5040000e+02   1.3266295e+00   3.5444658e+00  -5.8367442e+00   5.8881279e+00
   3.5050000e+02   1.2829862e+00   3.5769250e+00  -5.4210638e+00   5.9211282e+00
   3.5060000e+02   1.2376313e+00   3.6066060e+00  -5.0226623e+00   5.9534913e+00
   3.5070000e+02   1.1905695e+00   3.6335084e+00  -4.6407788e+00   5.9851749e+00
   3.5080000e+02   1.1418061e+00   3.6576310e+00  -4.2746355e+00   6.0161374e+00
   3.5090000e+02   1.0913474e+00   3.6789709e+00  -3.9234621e+00   6.0463380e+00
   3.5100000e+02   1.0392008e+00   3.6975237e+00  -3.5865111e+00   6.0757367e+00
   3.5110000e+02   9.8537480e-01   3.7132839e+00  -3.2630667e+00   6.1042944e+00
   3.5120000e+02   9.2987910e-01   3.7262445e+00  -2.9524503e+00   6.1319727e+00
   3.5130000e+02   8.7272486e-01   3.7363969e+00  -2.6540222e+00   6.1587345e+00
   3.5140000e+02   8.1392477e-01   3.7437314e+00  -2.3671828e+00   6.1845431e+00
   3.5150000e+02   7.5349322e-01   3.7482364e+00  -2.0913710e+00   6.2093630e+00
   3.5160000e+02   6.9144645e-01   3.7498992e+00  -1.8260636e+00   6.2331596e+00
   3.5170000e+02   6.2780275e-01   3.7487054e+00  -1.5707732e+00   6.2558991e+00
   3.5180000e+02   5.6258259e-01   3.7446390e+00  -1.3250457e+00   6.2775487e+00
   3.5190000e+02   4.9580892e-01   3.7376826e+00  -1.0884589e+00   6.2980767e+00
   3.5200000e+02   4.2750728e-01   3.7278170e+00  -8.6061992e-01   6.3174519e+00
   3.5210000e+02   3.5770610e-01   3.7150214e+00  -6.4116307e-01   6.3356444e+00
   3.5220000e+02   2.8643693e-01   3.6992733e+00  -4.2974812e-01   6.3526251e+00
   3.5230000e+02   2.1373468e-01   3.6805486e+00  -2.2605825e-01   6.3683658e+00
   3.5240000e+02   1.3963790e-01   3.6588212e+00  -2.9798357e-02   6.3828393e+00
   3.5250000e+02   6.4189085e-02   3.6340631e+00   1.5930658e-01   6.3960191e+00
   3.5260000e+02  -1.2565026e-02   3.6062446e+00   3.4151303e-01   6.4078799e+00
   3.5270000e+02  -9.0573138e-02   3.5753338e+00   5.1706027e-01   6.4183971e+00
   3.5280000e+02  -1.6977905e-01   3.5412970e+00   6.8617168e-01   6.4275471e+00
   3.5290000e+02  -2.5012133e-01   3.5040980e+00   8.4905590e-01   6.4353072e+00
   3.5300000e+02  -3.3153291e-01   3.4636987e+00   1.0059079e+00   6.4416555e+00
   3.5310000e+02  -4.1394075e-01   3.4200586e+00   1.1569101e+00   6.4465710e+00
   3.5320000e+02  -4.9726546e-01   3.3731348e+00   1.3022329e+00   6.4500339e+00
   3.5330000e+02  -5.8142086e-01   3.3228818e+00   1.4420359e+00   6.4520249e+00
   3.5340000e+02  -6.6631366e-01   3.2692518e+00   1.5764686e+00   6.4525259e+00
   3.5350000e+02  -7.5184301e-01   3.2121939e+00   1.7056709e+00   6.4515196e+00
   3.5360000e+02  -8.3790015e-01   3.1516546e+00   1.8297736e+00   6.4489895e+00
   3.5370000e+02  -9.2436803e-01   3.0875774e+00   1.9488996e+00   6.4449204e+00
   3.5380000e+02  -1.0111210e+00   3.0199025e+00   2.0631638e+00   6.4392976e+00
   3.5390000e+02  -1.0980243e+00   2.9485672e+00   2.1726739e+00   6.4321078e+00
   3.5400000e+02  -1.1849340e+00   2.8735050e+00   2.2775306e+00   6.4233383e+00
   3.5410000e+02  -1.2716969e+00   2.7946460e+00   2.3778284e+00   6.4129777e+00
   3.5420000e+02  -1.3581498e+00   2.7119165e+00   2.4736556e+00   6.4010155e+00
   3.5430000e+02  -1.4441198e+00   2.6252387e+00   2.5650947e+00   6.3874422e+00
   3.5440000e+02  -1.5294243e+00   2.5345308e+00   2.6522230e+00   6.3722496e+00
   3.5450000e+02  -1.6138709e+00   2.4397065e+00   2.7351126e+00   6.3554305e+00
   3.5460000e+02  -1.6972578e+00   2.3406748e+00   2.8138307e+00   6.3369789e+00
   3.5470000e+02  -1.7793737e+00   2.2373398e+00   2.8884398e+00   6.3168899e+00
   3.5480000e+02  -1.8599989e+00   2.1296006e+00   2.9589982e+00   6.2951602e+00
   3.5490000e+02  -1.9389055e+00   2.0173507e+00   3.0255598e+00   6.2717874e+00
   3.5500000e+02  -2.0158581e+00   1.9004779e+00   3.0881748e+00   6.2467710e+00
   3.5510000e+02  -2.0906154e+00   1.7788640e+00   3.1468892e+00   6.2201115e+00
   3.5520000e+02  -2.1629307e+00   1.6523843e+00   3.2017455e+00   6.1918111e+00
   3.5530000e+02  -2.2325537e+00   1.5209075e+00   3.2527826e+00   6.1618738e+00
   3.5540000e+02  -2.2992322e+00   1.3842951e+00   3.3000360e+00   6.1303050e+00
   3.5550000e+02  -2.3627136e+00   1.2424014e+00   3.3435379e+00   6.0971122e+00
   3.5560000e+02  -2.4227468e+00   1.0950725e+00   3.3833171e+00   6.0623045e+00
   3.5570000e+02  -2.4790850e+00   9.4214668e-01   3.4193995e+00   6.0258931e+00
   3.5580000e+02  -2.5314874e+00   7.8345337e-01   3.4518079e+00   5.9878916e+00
   3.5590000e+02  -2.5797217e+00   6.1881320e-01   3.4805621e+00   5.9483154e+00
   3.5600000e+02  -2.6235670e+00   4.4803747e-01   3.5056789e+00   5.9071826e+00
   3.5610000e+02  -2.6628159e+00   2.7092791e-01   3.5271724e+00   5.8645137e+00
   3.5620000e+02  -2.6972771e+00   8.7276399e-02   3.5450536e+00   5.8203318e+00
   3.5630000e+02  -2.7267782e+00  -1.0313517e-01   3.5593311e+00   5.7746629e+00
   3.5640000e+02  -2.7511674e+00  -3.0053497e-01   3.5700104e+00   5.7275360e+00
   3.5650000e+02  -2.7703160e+00  -5.0516110e-01   3.5770944e+00   5.6789833e+00
   3.5660000e+02  -2.7841203e+00  -7.1726125e-01   3.5805831e+00   5.6290402e+00
   3.5670000e+02  -2.7925025e+00  -9.3709208e-01   3.5804741e+00   5.5777457e+00
   3.5680000e+02  -2.7954130e+00  -1.1649182e+00   3.5767618e+00   5.5251425e+00
   3.5690000e+02  -2.7928300e+00  -1.4010104e+00   3.5694381e+00   5.4712772e+00
   3.5700000e+02  -2.7847608e+00  -1.6456437e+00   3.5584921e+00   5.4162006e+00
   3.5710000e+02  -2.7712412e+00  -1.8990940e+00   3.5439099e+00   5.3599678e+00
   3.5720000e+02  -2.7523355e+00  -2.1616334e+00   3.5256749e+00   5.3026384e+00
   3.5730000e+02  -2.7281352e+00  -2.4335244e+00   3.5037675e+00   5.2442768e+00
   3.5740000e+02  -2.6987581e+00  -2.7150119e+00   3.4781650e+00   5.1849524e+00
   3.5750000e+02  -2.6643464e+00  -3.0063117e+00   3.4488419e+00   5.1247397e+00
   3.5760000e+02  -2.6250654e+00  -3.3075969e+00   3.4157694e+00   5.0637187e+00
   3.5770000e+02  -2.5811005e+00  -3.6189780e+00   3.3789154e+00   5.0019749e+00
   3.5780000e+02  -2.5326556e+00  -3.9404783e+00   3.3382445e+00   4.9395997e+00
   3.5790000e+02  -2.4799505e+00  -4.2720013e+00   3.2937179e+00   4.8766902e+00
   3.5800000e+02  -2.4232182e+00  -4.6132880e+00   3.2452932e+00   4.8133498e+00
   3.5810000e+02  -2.3627023e+00  -4.9638631e+00   3.1929243e+00   4.7496879e+00
   3.5820000e+02  -2.2986551e+00  -5.3229657e+00   3.1365611e+00   4.6858204e+00
   3.5830000e+02  -2.2313343e+00  -5.6894627e+00   3.0761495e+00   4.6218694e+00
   3.5840000e+02  -2.1610015e+00  -6.0617432e+00   3.0116312e+00   4.5579633e+00
   3.5850000e+02  -2.0879196e+00  -6.4375919e+00   2.9429434e+00   4.4942368e+00
   3.5860000e+02  -2.0123511e+00  -6.8140442e+00   2.8700187e+00   4.4308311e+00
   3.5870000e+02  -1.9345558e+00  -7.1872320e+00   2.7927845e+00   4.3678928e+00
   3.5880000e+02  -1.8547902e+00  -7.5522352e+00   2.7111632e+00   4.3055750e+00
   3.5890000e+02  -1.7733051e+00  -7.9029703e+00   2.6250716e+00   4.2440357e+00
   3.5900000e+02  -1.6903450e+00  -8.2321617e+00   2.5344208e+00   4.1834382e+00
   3.5910000e+02  -1.6061471e+00  -8.5314554e+00   2.4391155e+00   4.1239504e+00
   3.5920000e+02  -1.5209403e+00  -8.7917405e+00   2.3390538e+00   4.0657442e+00
   3.5930000e+02  -1.4349449e+00  -9.0037253e+00   2.2341268e+00   4.0089946e+00
   3.5940000e+02  -1.3483716e+00  -9.1587591e+00   2.1242181e+00   3.9538794e+00
   3.5950000e+02  -1.2614220e+00  -9.2498062e+00   2.0092033e+00   3.9005777e+00
   3.5960000e+02  -1.1742877e+00  -9.2723836e+00   1.8889492e+00   3.8492693e+00
   3.5970000e+02  -1.0871506e+00  -9.2252257e+00   1.7633136e+00   3.8001338e+00
   3.5980000e+02  -1.0001829e+00  -9.1104819e+00   1.6321441e+00   3.7533487e+00
   3.5990000e+02  -9.1354706e-01  -8.9333851e+00   1.4952778e+00   3.7090888e+00
   3.6000000e+02  -8.2739626e-01  -8.7014941e+00   1.3525401e+00   3.6675247e+00


==> Data/dataNoAmbiguities.dat <==
   8.0000000e+01   8.0000000e+01   1.0000000e+00
   8.0000000e+01   8.0300000e+01   9.6995424e-01
   8.0000000e+01   8.0600000e+01   8.6703274e-01
   8.0000000e+01   8.0900000e+01   6.6807315e-01
   8.0000000e+01   8.1200000e+01   3.7239451e-01
   8.0000000e+01   8.1500000e+01   8.2736023e-02
   8.0000000e+01   8.1800000e+01   1.0579064e-02
   8.0000000e+01   8.2100000e+01   2.0300841e-01
   8.0000000e+01   8.2400000e+01   4.8238152e-01
   8.0000000e+01   8.2700000e+01   7.1609182e-01
   8.0000000e+01   8.3000000e+01   8.7447106e-01
   8.0000000e+01   8.3300000e+01   9.6547025e-01
   8.0000000e+01   8.3600000e+01   9.9947277e-01
   8.0000000e+01   8.3900000e+01   9.8020356e-01
   8.0000000e+01   8.4200000e+01   9.0304263e-01
   8.0000000e+01   8.4500000e+01   7.5522407e-01
   8.0000000e+01   8.4800000e+01   5.2281560e-01
   8.0000000e+01   8.5100000e+01   2.2730572e-01
   8.0000000e+01   8.5400000e+01   1.2159454e-02
   8.0000000e+01   8.5700000e+01   9.4611436e-02
   8.0000000e+01   8.6000000e+01   4.1279322e-01
   8.0000000e+01   8.6300000e+01   7.1364948e-01
   8.0000000e+01   8.6600000e+01   8.9840567e-01
   8.0000000e+01   8.6900000e+01   9.8287325e-01
   8.0000000e+01   8.7200000e+01   9.9898002e-01
   8.0000000e+01   8.7500000e+01   9.6921751e-01
   8.0000000e+01   8.7800000e+01   9.0719019e-01
   8.0000000e+01   8.8100000e+01   8.2130083e-01
   8.0000000e+01   8.8400000e+01   7.1743261e-01
   8.0000000e+01   8.8700000e+01   6.0062767e-01
   8.0000000e+01   8.9000000e+01   4.7616517e-01
   8.0000000e+01   8.9300000e+01   3.5028247e-01
   8.0000000e+01   8.9600000e+01   2.3061331e-01
   8.0000000e+01   8.9900000e+01   1.2629202e-01
   8.0000000e+01   9.0200000e+01   4.7591062e-02
   8.0000000e+01   9.0500000e+01   4.9422813e-03
   8.0000000e+01   9.0800000e+01   7.2816566e-03
   8.0000000e+01   9.1100000e+01   5.9882494e-02
   8.0000000e+01   9.1400000e+01   1.6216190e-01
   8.0000000e+01   9.1700000e+01   3.0620542e-01
   8.0000000e+01   9.2000000e+01   4.7673899e-01
   8.0000000e+01   9.2300000e+01   6.5287579e-01
   8.0000000e+01   9.2600000e+01   8.1133069e-01
   8.0000000e+01   9.2900000e+01   9.3028054e-01
   8.0000000e+01   9.3200000e+01   9.9293196e-01
   8.0000000e+01   9.3500000e+01   9.9011900e-01
   8.0000000e+01   9.3800000e+01   9.2163796e-01
   8.0000000e+01   9.4100000e+01   7.9629875e-01
   8.0000000e+01   9.4400000e+01   6.3077885e-01
   8.0000000e+01   9.4700000e+01   4.4740825e-01
   8.0000000e+01   9.5000000e+01   2.7110728e-01
   8.0000000e+01   9.5300000e+01   1.2586875e-01
   8.0000000e+01   9.5600000e+01   3.1333873e-02
   8.0000000e+01   9.5900000e+01   4.1079709e-05
   8.0000000e+01   9.6200000e+01   3.5781823e-02
   8.0000000e+01   9.6500000e+01   1.3324435e-01
   8.0000000e+01   9.6800000e+01   2.7889486e-01
   8.0000000e+01   9.7100000e+01   4.5292005e-01
   8.0000000e+01   9.7400000e+01   6.3201465e-01
   8.0000000e+01   9.7700000e+01   7.9274037e-01
   8.0000000e+01   9.8000000e+01   9.1502831e-01
   8.0000000e+01   9.8300000e+01   9.8518834e-01
   8.0000000e+01   9.8600000e+01   9.9770757e-01
   8.0000000e+01   9.8900000e+01   9.5534747e-01
   8.0000000e+01   9.9200000e+01   8.6757394e-01
   8.0000000e+01   9.9500000e+01   7.4791460e-01
   8.0000000e+01   9.9800000e+01   6.1111544e-01
   8.0000000e+01   1.0010000e+02   4.7084547e-01
   8.0000000e+01   1.0040000e+02   3.3832052e-01
   8.0000000e+01   1.0070000e+02   2.2183436e-01
   8.0000000e+01   1.0100000e+02   1.2695882e-01
   8.0000000e+01   1.0130000e+02   5.7124005e-02
   8.0000000e+01   1.0160000e+02   1.4350334e-02
   8.0000000e+01   1.0190000e+02   1.5175801e-06
   8.0000000e+01   1.0220000e+02   1.5514220e-02
   8.0000000e+01   1.0250000e+02   6.3110292e-02
   8.0000000e+01   1.0280000e+02   1.4647198e-01
   8.0000000e+01   1.0310000e+02   2.7110515e-01
   8.0000000e+01   1.0340000e+02   4.4304932e-01
   8.0000000e+01   1.0370000e+02   6.6093005e-01
   8.0000000e+01   1.0400000e+02   8.8796870e-01
   8.0000000e+01   1.0430000e+02   9.9984662e-01
   8.0000000e+01   1.0460000e+02   8.3462373e-01
   8.0000000e+01   1.0490000e+02   4.7152870e-01
   8.0000000e+01   1.0520000e+02   1.7102527e-01
   8.0000000e+01   1.0550000e+02   2.6948420e-02
   8.0000000e+01   1.0580000e+02   2.1152384e-03
   8.0000000e+01   1.0610000e+02   4.9984706e-02
   8.0000000e+01   1.0640000e+02   1.4317544e-01
   8.0000000e+01   1.0670000e+02   2.6869710e-01
   8.0000000e+01   1.0700000e+02   4.2097642e-01
   8.0000000e+01   1.0730000e+02   5.9593130e-01
   8.0000000e+01   1.0760000e+02   7.8236448e-01
   8.0000000e+01   1.0790000e+02   9.4423543e-01
   8.0000000e+01   1.0820000e+02   9.9557575e-01
   8.0000000e+01   1.0850000e+02   8.2873816e-01
   8.0000000e+01   1.0880000e+02   4.8137209e-01
   8.0000000e+01   1.0910000e+02   1.7014258e-01
   8.0000000e+01   1.0940000e+02   2.0530214e-02
   8.0000000e+01   1.0970000e+02   7.0016956e-03
   8.0000000e+01   1.1000000e+02   7.2977876e-02
   8.0300000e+01   8.0000000e+01   9.6995424e-01
   8.0300000e+01   8.0300000e+01   1.0000000e+00
   8.0300000e+01   8.0600000e+01   9.6090491e-01
   8.0300000e+01   8.0900000e+01   8.1875277e-01
   8.0300000e+01   8.1200000e+01   5.4512261e-01
   8.0300000e+01   8.1500000e+01   2.0186709e-01
   8.0300000e+01   8.1800000e+01   5.0580975e-03
   8.0300000e+01   8.2100000e+01   8.3520287e-02
   8.0300000e+01   8.2400000e+01   3.1283344e-01
   8.0300000e+01   8.2700000e+01   5.4916062e-01
   8.0300000e+01   8.3000000e+01   7.3884939e-01
   8.0300000e+01   8.3300000e+01   8.7516316e-01
   8.0300000e+01   8.3600000e+01   9.6164922e-01
   8.0300000e+01   8.3900000e+01   9.9890339e-01
   8.0300000e+01   8.4200000e+01   9.7984899e-01
   8.0300000e+01   8.4500000e+01   8.8668370e-01
   8.0300000e+01   8.4800000e+01   6.9197912e-01
   8.0300000e+01   8.5100000e+01   3.8678081e-01
   8.0300000e+01   8.5400000e+01   7.8893763e-02
   8.0300000e+01   8.5700000e+01   1.9044116e-02
   8.0300000e+01   8.6000000e+01   2.4993739e-01
   8.0300000e+01   8.6300000e+01   5.4646819e-01
   8.0300000e+01   8.6600000e+01   7.7131679e-01
   8.0300000e+01   8.6900000e+01   9.0956317e-01
   8.0300000e+01   8.7200000e+01   9.7987516e-01
   8.0300000e+01   8.7500000e+01   9.9999190e-01
   8.0300000e+01   8.7800000e+01   9.8178979e-01
   8.0300000e+01   8.8100000e+01   9.3279255e-01
   8.0300000e+01   8.8400000e+01   8.5809223e-01
   8.0300000e+01   8.8700000e+01   7.6180024e-01
   8.0300000e+01   8.9000000e+01   6.4811598e-01
   8.0300000e+01   8.9300000e+01   5.2215909e-01
   8.0300000e+01   8.9600000e+01   3.9061829e-01
   8.0300000e+01   8.9900000e+01   2.6216286e-01
   8.0300000e+01   9.0200000e+01   1.4746631e-01
   8.0300000e+01   9.0500000e+01   5.8634283e-02
   8.0300000e+01   9.0800000e+01   7.8612916e-03
   8.0300000e+01   9.1100000e+01   5.3199413e-03
   8.0300000e+01   9.1400000e+01   5.6613659e-02
   8.0300000e+01   9.1700000e+01   1.6048206e-01
   8.0300000e+01   9.2000000e+01   3.0760871e-01
   8.0300000e+01   9.2300000e+01   4.8115179e-01
   8.0300000e+01   9.2600000e+01   6.5904167e-01
   8.0300000e+01   9.2900000e+01   8.1747395e-01
   8.0300000e+01   9.3200000e+01   9.3471542e-01
   8.0300000e+01   9.3500000e+01   9.9443107e-01
   8.0300000e+01   9.3800000e+01   9.8805368e-01
   8.0300000e+01   9.4100000e+01   9.1600145e-01
   8.0300000e+01   9.4400000e+01   7.8768941e-01
   8.0300000e+01   9.4700000e+01   6.2033406e-01
   8.0300000e+01   9.5000000e+01   4.3663602e-01
   8.0300000e+01   9.5300000e+01   2.6160214e-01
   8.0300000e+01   9.5600000e+01   1.1897929e-01
   8.0300000e+01   9.5900000e+01   2.7896002e-02
   8.0300000e+01   9.6200000e+01   2.5888806e-04
   8.0300000e+01   9.6500000e+01   3.9253460e-02
   8.0300000e+01   9.6800000e+01   1.3906698e-01
   8.0300000e+01   9.7100000e+01   2.8579477e-01
   8.0300000e+01   9.7400000e+01   4.5942689e-01
   8.0300000e+01   9.7700000e+01   6.3675529e-01
   8.0300000e+01   9.8000000e+01   7.9488730e-01
   8.0300000e+01   9.8300000e+01   9.1479395e-01
   8.0300000e+01   9.8600000e+01   9.8411405e-01
   8.0300000e+01   9.8900000e+01   9.9849980e-01
   8.0300000e+01   9.9200000e+01   9.6121162e-01
   8.0300000e+01   9.9500000e+01   8.8126651e-01
   8.0300000e+01   9.9800000e+01   7.7088175e-01
   8.0300000e+01   1.0010000e+02   6.4301945e-01
   8.0300000e+01   1.0040000e+02   5.0957742e-01
   8.0300000e+01   1.0070000e+02   3.8040529e-01
   8.0300000e+01   1.0100000e+02   2.6304513e-01
   8.0300000e+01   1.0130000e+02   1.6297491e-01
   8.0300000e+01   1.0160000e+02   8.4139532e-02
   8.0300000e+01   1.0190000e+02   2.9626539e-02
   8.0300000e+01   1.0220000e+02   2.4321064e-03
   8.0300000e+01   1.0250000e+02   6.3420146e-03
   8.0300000e+01   1.0280000e+02   4.6994981e-02
   8.0300000e+01   1.0310000e+02   1.3308561e-01
   8.0300000e+01   1.0340000e+02   2.7686971e-01
   8.0300000e+01   1.0370000e+02   4.8963118e-01
   8.0300000e+01   1.0400000e+02   7.5696956e-01
   8.0300000e+01   1.0430000e+02   9.7395673e-01
   8.0300000e+01   1.0460000e+02   9.4135963e-01
   8.0300000e+01   1.0490000e+02   6.4367460e-01
   8.0300000e+01   1.0520000e+02   3.1935091e-01
   8.0300000e+01   1.0550000e+02   1.1066263e-01
   8.0300000e+01   1.0580000e+02   1.6347629e-02
   8.0300000e+01   1.0610000e+02   2.6254513e-03
   8.0300000e+01   1.0640000e+02   4.5032524e-02
   8.0300000e+01   1.0670000e+02   1.3124849e-01
   8.0300000e+01   1.0700000e+02   2.5715787e-01
   8.0300000e+01   1.0730000e+02   4.2262570e-01
   8.0300000e+01   1.0760000e+02   6.2451260e-01
   8.0300000e+01   1.0790000e+02   8.3919877e-01
   8.0300000e+01   1.0820000e+02   9.8843594e-01
   8.0300000e+01   1.0850000e+02   9.3760834e-01
   8.0300000e+01   1.0880000e+02   6.5308437e-01
   8.0300000e+01   1.0910000e+02   3.1825701e-01
   8.0300000e+01   1.0940000e+02   9.7757911e-02
   8.0300000e+01   1.0970000e+02   8.1575575e-03
   8.0300000e+01   1.1000000e+02   9.8333100e-03
   8.0600000e+01   8.0000000e+01   8.6703274e-01
   8.0600000e+01   8.0300000e+01   9.6090491e-01
   8.0600000e+01   8.0600000e+01   1.0000000e+00
   8.0600000e+01   8.0900000e+01   9.4315816e-01
   8.0600000e+01   8.1200000e+01   7.3462478e-01
   8.0600000e+01   8.1500000e+01   3.8077526e-01
   8.0600000e+01   8.1800000e+01   7.1257016e-02
   8.0600000e+01   8.2100000e+01   8.8370751e-03
   8.0600000e+01   8.2400000e+01   1.4773893e-01
   8.0600000e+01   8.2700000e+01   3.5243510e-01
   8.0600000e+01   8.3000000e+01   5.4989803e-01
   8.0600000e+01   8.3300000e+01   7.1770168e-01
   8.0600000e+01   8.3600000e+01   8.5111258e-01
   8.0600000e+01   8.3900000e+01   9.4708657e-01
   8.0600000e+01   8.4200000e+01   9.9679394e-01
   8.0600000e+01   8.4500000e+01   9.7932072e-01
   8.0600000e+01   8.4800000e+01   8.5593154e-01
   8.0600000e+01   8.5100000e+01   5.8441926e-01
   8.0600000e+01   8.5400000e+01   2.1631755e-01
   8.0600000e+01   8.5700000e+01   3.6671473e-03
   8.0600000e+01   8.6000000e+01   1.0165000e-01
   8.0600000e+01   8.6300000e+01   3.4985299e-01
   8.0600000e+01   8.6600000e+01   5.8729954e-01
   8.0600000e+01   8.6900000e+01   7.6636280e-01
   8.0600000e+01   8.7200000e+01   8.8792246e-01
   8.0600000e+01   8.7500000e+01   9.6172475e-01
   8.0600000e+01   8.7800000e+01   9.9594515e-01
   8.0600000e+01   8.8100000e+01   9.9600777e-01
   8.0600000e+01   8.8400000e+01   9.6536087e-01
   8.0600000e+01   8.8700000e+01   9.0645718e-01
   8.0600000e+01   8.9000000e+01   8.2165532e-01
   8.0600000e+01   8.9300000e+01   7.1405630e-01
   8.0600000e+01   8.9600000e+01   5.8829660e-01
   8.0600000e+01   8.9900000e+01   4.5124814e-01
   8.0600000e+01   9.0200000e+01   3.1247702e-01
   8.0600000e+01   9.0500000e+01   1.8421677e-01
   8.0600000e+01   9.0800000e+01   8.0576057e-02
   8.0600000e+01   9.1100000e+01   1.5800519e-02
   8.0600000e+01   9.1400000e+01   1.6968609e-03
   8.0600000e+01   9.1700000e+01   4.4743997e-02
   8.0600000e+01   9.2000000e+01   1.4375363e-01
   8.0600000e+01   9.2300000e+01   2.8894242e-01
   8.0600000e+01   9.2600000e+01   4.6285207e-01
   8.0600000e+01   9.2900000e+01   6.4291413e-01
   8.0600000e+01   9.3200000e+01   8.0496896e-01
   8.0600000e+01   9.3500000e+01   9.2693380e-01
   8.0600000e+01   9.3800000e+01   9.9200021e-01
   8.0600000e+01   9.4100000e+01   9.9099752e-01
   8.0600000e+01   9.4400000e+01   9.2371677e-01
   8.0600000e+01   9.4700000e+01   7.9904800e-01
   8.0600000e+01   9.5000000e+01   6.3384795e-01
   8.0600000e+01   9.5300000e+01   4.5061336e-01
   8.0600000e+01   9.5600000e+01   2.7427560e-01
   8.0600000e+01   9.5900000e+01   1.2864458e-01
   8.0600000e+01   9.6200000e+01   3.3097245e-02
   8.0600000e+01   9.6500000e+01   1.6773725e-07
   8.0600000e+01   9.6800000e+01   3.3157875e-02
   8.0600000e+01   9.7100000e+01   1.2740996e-01
   8.0600000e+01   9.7400000e+01   2.6941767e-01
   8.0600000e+01   9.7700000e+01   4.3963239e-01
   8.0600000e+01   9.8000000e+01   6.1530729e-01
   8.0600000e+01   9.8300000e+01   7.7413804e-01
   8.0600000e+01   9.8600000e+01   8.9779805e-01
   8.0600000e+01   9.8900000e+01   9.7450451e-01
   8.0600000e+01   9.9200000e+01   9.9999500e-01
   8.0600000e+01   9.9500000e+01   9.7684513e-01
   8.0600000e+01   9.9800000e+01   9.1261235e-01
   8.0600000e+01   1.0010000e+02   8.1755831e-01
   8.0600000e+01   1.0040000e+02   7.0261312e-01
   8.0600000e+01   1.0070000e+02   5.7795071e-01
   8.0600000e+01   1.0100000e+02   4.5224582e-01
   8.0600000e+01   1.0130000e+02   3.3249939e-01
   8.0600000e+01   1.0160000e+02   2.2426372e-01
   8.0600000e+01   1.0190000e+02   1.3213147e-01
   8.0600000e+01   1.0220000e+02   6.0430728e-02
   8.0600000e+01   1.0250000e+02   1.4168604e-02
   8.0600000e+01   1.0280000e+02   3.7950514e-04
   8.0600000e+01   1.0310000e+02   3.0105383e-02
   8.0600000e+01   1.0340000e+02   1.2086535e-01
   8.0600000e+01   1.0370000e+02   2.9666289e-01
   8.0600000e+01   1.0400000e+02   5.7061334e-01
   8.0600000e+01   1.0430000e+02   8.7516697e-01
   8.0600000e+01   1.0460000e+02   9.9792069e-01
   8.0600000e+01   1.0490000e+02   8.1808547e-01
   8.0600000e+01   1.0520000e+02   5.1420343e-01
   8.0600000e+01   1.0550000e+02   2.6271320e-01
   8.0600000e+01   1.0580000e+02   1.0332052e-01
   8.0600000e+01   1.0610000e+02   2.1678762e-02
   8.0600000e+01   1.0640000e+02   2.1898595e-04
   8.0600000e+01   1.0670000e+02   2.9185406e-02
   8.0600000e+01   1.0700000e+02   1.0672024e-01
   8.0600000e+01   1.0730000e+02   2.3718967e-01
   8.0600000e+01   1.0760000e+02   4.2706262e-01
   8.0600000e+01   1.0790000e+02   6.7027957e-01
   8.0600000e+01   1.0820000e+02   9.0881419e-01
   8.0600000e+01   1.0850000e+02   9.9714169e-01
   8.0600000e+01   1.0880000e+02   8.2562500e-01
   8.0600000e+01   1.0910000e+02   5.1302968e-01
   8.0600000e+01   1.0940000e+02   2.4433321e-01
   8.0600000e+01   1.0970000e+02   8.1482842e-02
   8.0600000e+01   1.1000000e+02   9.9090720e-03
   8.0900000e+01   8.0000000e+01   6.6807315e-01
   8.0900000e+01   8.0300000e+01   8.1875277e-01
   8.0900000e+01   8.0600000e+01   9.4315816e-01
   8.0900000e+01   8.0900000e+01   1.0000000e+00
   8.0900000e+01   8.1200000e+01   9.1241691e-01
   8.0900000e+01   8.1500000e+01   6.1919050e-01
   8.0900000e+01   8.1800000e+01   2.3912715e-01
   8.0900000e+01   8.2100000e+01   2.1334887e-02
   8.0900000e+01   8.2400000e+01   2.3465443e-02
   8.0900000e+01   8.2700000e+01   1.4798432e-01
   8.0900000e+01   8.3000000e+01   3.1384158e-01
   8.0900000e+01   8.3300000e+01   4.8451269e-01
   8.0900000e+01   8.3600000e+01   6.4635216e-01
   8.0900000e+01   8.3900000e+01   7.9259791e-01
   8.0900000e+01   8.4200000e+01   9.1415460e-01
   8.0900000e+01   8.4500000e+01   9.9072213e-01
   8.0900000e+01   8.4800000e+01   9.7807948e-01
   8.0900000e+01   8.5100000e+01   8.0303637e-01
   8.0900000e+01   8.5400000e+01   4.3923221e-01
   8.0900000e+01   8.5700000e+01   8.8082961e-02
   8.0900000e+01   8.6000000e+01   6.9988998e-03
   8.0900000e+01   8.6300000e+01   1.4606874e-01
   8.0900000e+01   8.6600000e+01   3.4939195e-01
   8.0900000e+01   8.6900000e+01   5.4013301e-01
   8.0900000e+01   8.7200000e+01   6.9773963e-01
   8.0900000e+01   8.7500000e+01   8.2039126e-01
   8.0900000e+01   8.7800000e+01   9.1014920e-01
   8.0900000e+01   8.8100000e+01   9.6880607e-01
   8.0900000e+01   8.8400000e+01   9.9713235e-01
   8.0900000e+01   8.8700000e+01   9.9509135e-01
   8.0900000e+01   8.9000000e+01   9.6235424e-01
   8.0900000e+01   8.9300000e+01   8.9896840e-01
   8.0900000e+01   8.9600000e+01   8.0615847e-01
   8.0900000e+01   8.9900000e+01   6.8722618e-01
   8.0900000e+01   9.0200000e+01   5.4843361e-01
   8.0900000e+01   9.0500000e+01   3.9963366e-01
   8.0900000e+01   9.0800000e+01   2.5429985e-01
   8.0900000e+01   9.1100000e+01   1.2859337e-01
   8.0900000e+01   9.1400000e+01   3.9286333e-02
   8.0900000e+01   9.1700000e+01   7.6135354e-04
   8.0900000e+01   9.2000000e+01   2.1786138e-02
   8.0900000e+01   9.2300000e+01   1.0303547e-01
   8.0900000e+01   9.2600000e+01   2.3617527e-01
   8.0900000e+01   9.2900000e+01   4.0478722e-01
   8.0900000e+01   9.3200000e+01   5.8681635e-01
   8.0900000e+01   9.3500000e+01   7.5788668e-01
   8.0900000e+01   9.3800000e+01   8.9482562e-01
   8.0900000e+01   9.4100000e+01   9.7890680e-01
   8.0900000e+01   9.4400000e+01   9.9846759e-01
   8.0900000e+01   9.4700000e+01   9.5061020e-01
   8.0900000e+01   9.5000000e+01   8.4171933e-01
   8.0900000e+01   9.5300000e+01   6.8663426e-01
   8.0900000e+01   9.5600000e+01   5.0653834e-01
   8.0900000e+01   9.5900000e+01   3.2590308e-01
   8.0900000e+01   9.6200000e+01   1.6901674e-01
   8.0900000e+01   9.6500000e+01   5.6652629e-02
   8.0900000e+01   9.6800000e+01   3.3162474e-03
   8.0900000e+01   9.7100000e+01   1.5361823e-02
   8.0900000e+01   9.7400000e+01   9.0182370e-02
   8.0900000e+01   9.7700000e+01   2.1664918e-01
   8.0900000e+01   9.8000000e+01   3.7690033e-01
   8.0900000e+01   9.8300000e+01   5.4933769e-01
   8.0900000e+01   9.8600000e+01   7.1230368e-01
   8.0900000e+01   9.8900000e+01   8.4757366e-01
   8.0900000e+01   9.9200000e+01   9.4278110e-01
   8.0900000e+01   9.9500000e+01   9.9227329e-01
   8.0900000e+01   9.9800000e+01   9.9647595e-01
   8.0900000e+01   1.0010000e+02   9.6029964e-01
   8.0900000e+01   1.0040000e+02   8.9125495e-01
   8.0900000e+01   1.0070000e+02   7.9779630e-01
   8.0900000e+01   1.0100000e+02   6.8815503e-01
   8.0900000e+01   1.0130000e+02   5.6970163e-01
   8.0900000e+01   1.0160000e+02   4.4875878e-01
   8.0900000e+01   1.0190000e+02   3.3076606e-01
   8.0900000e+01   1.0220000e+02   2.2074636e-01
   8.0900000e+01   1.0250000e+02   1.2412886e-01
   8.0900000e+01   1.0280000e+02   4.8158529e-02
   8.0900000e+01   1.0310000e+02   4.3947755e-03
   8.0900000e+01   1.0340000e+02   1.3016225e-02
   8.0900000e+01   1.0370000e+02   1.0825038e-01
   8.0900000e+01   1.0400000e+02   3.3336705e-01
   8.0900000e+01   1.0430000e+02   6.7945786e-01
   8.0900000e+01   1.0460000e+02   9.6237343e-01
   8.0900000e+01   1.0490000e+02   9.6056450e-01
   8.0900000e+01   1.0520000e+02   7.4403331e-01
   8.0900000e+01   1.0550000e+02   4.9349291e-01
   8.0900000e+01   1.0580000e+02   2.8936678e-01
   8.0900000e+01   1.0610000e+02   1.4349515e-01
   8.0900000e+01   1.0640000e+02   5.0183770e-02
   8.0900000e+01   1.0670000e+02   4.7608621e-03
   8.0900000e+01   1.0700000e+02   8.4504147e-03
   8.0900000e+01   1.0730000e+02   7.0091549e-02
   8.0900000e+01   1.0760000e+02   2.0629160e-01
   8.0900000e+01   1.0790000e+02   4.3322358e-01
   8.0900000e+01   1.0820000e+02   7.2903511e-01
   8.0900000e+01   1.0850000e+02   9.6530624e-01
   8.0900000e+01   1.0880000e+02   9.6430820e-01
   8.0900000e+01   1.0910000e+02   7.4300698e-01
   8.0900000e+01   1.0940000e+02   4.7237820e-01
   8.0900000e+01   1.0970000e+02   2.5574774e-01
   8.0900000e+01   1.1000000e+02   1.1149193e-01
   8.1200000e+01   8.0000000e+01   3.7239451e-01
   8.1200000e+01   8.0300000e+01   5.4512261e-01
   8.1200000e+01   8.0600000e+01   7.3462478e-01
   8.1200000e+01   8.0900000e+01   9.1241691e-01
   8.1200000e+01   8.1200000e+01   1.0000000e+00
   8.1200000e+01   8.1500000e+01   8.7285057e-01
   8.1200000e+01   8.1800000e+01   5.2598433e-01
   8.1200000e+01   8.2100000e+01   1.8687641e-01
   8.1200000e+01   8.2400000e+01   2.1353722e-02
   8.1200000e+01   8.2700000e+01   8.8896541e-03
   8.1200000e+01   8.3000000e+01   8.4086403e-02
   8.1200000e+01   8.3300000e+01   2.0467392e-01
   8.1200000e+01   8.3600000e+01   3.5041016e-01
   8.1200000e+01   8.3900000e+01   5.1211692e-01
   8.1200000e+01   8.4200000e+01   6.8323010e-01
   8.1200000e+01   8.4500000e+01   8.5057258e-01
   8.1200000e+01   8.4800000e+01   9.7710969e-01
   8.1200000e+01   8.5100000e+01   9.7480284e-01
   8.1200000e+01   8.5400000e+01   7.3046666e-01
   8.1200000e+01   8.5700000e+01   3.2047214e-01
   8.1200000e+01   8.6000000e+01   4.6222740e-02
   8.1200000e+01   8.6300000e+01   8.3891427e-03
   8.1200000e+01   8.6600000e+01   1.0621519e-01
   8.1200000e+01   8.6900000e+01   2.5132803e-01
   8.1200000e+01   8.7200000e+01   4.0346171e-01
   8.1200000e+01   8.7500000e+01   5.4724541e-01
   8.1200000e+01   8.7800000e+01   6.7662846e-01
   8.1200000e+01   8.8100000e+01   7.8840696e-01
   8.1200000e+01   8.8400000e+01   8.7984018e-01
   8.1200000e+01   8.8700000e+01   9.4786365e-01
   8.1200000e+01   8.9000000e+01   9.8897064e-01
   8.1200000e+01   8.9300000e+01   9.9946550e-01
   8.1200000e+01   8.9600000e+01   9.7602287e-01
   8.1200000e+01   8.9900000e+01   9.1654897e-01
   8.1200000e+01   9.0200000e+01   8.2130598e-01
   8.1200000e+01   9.0500000e+01   6.9414682e-01
   8.1200000e+01   9.0800000e+01   5.4353939e-01
   8.1200000e+01   9.1100000e+01   3.8290953e-01
   8.1200000e+01   9.1400000e+01   2.2982581e-01
   8.1200000e+01   9.1700000e+01   1.0380486e-01
   8.1200000e+01   9.2000000e+01   2.3016919e-02
   8.1200000e+01   9.2300000e+01   6.9325424e-04
   8.1200000e+01   9.2600000e+01   4.2256122e-02
   8.1200000e+01   9.2900000e+01   1.4395067e-01
   8.1200000e+01   9.3200000e+01   2.9321592e-01
   8.1200000e+01   9.3500000e+01   4.7052933e-01
   8.1200000e+01   9.3800000e+01   6.5222365e-01
   8.1200000e+01   9.4100000e+01   8.1378530e-01
   8.1200000e+01   9.4400000e+01   9.3322954e-01
   8.1200000e+01   9.4700000e+01   9.9417660e-01
   8.1200000e+01   9.5000000e+01   9.8822133e-01
   8.1200000e+01   9.5300000e+01   9.1619503e-01
   8.1200000e+01   9.5600000e+01   7.8805427e-01
   8.1200000e+01   9.5900000e+01   6.2139516e-01
   8.1200000e+01   9.6200000e+01   4.3887658e-01
   8.1200000e+01   9.6500000e+01   2.6501357e-01
   8.1200000e+01   9.6800000e+01   1.2282223e-01
   8.1200000e+01   9.7100000e+01   3.0720023e-02
   8.1200000e+01   9.7400000e+01   2.0872382e-05
   8.1200000e+01   9.7700000e+01   3.3369947e-02
   8.1200000e+01   9.8000000e+01   1.2447726e-01
   8.1200000e+01   9.8300000e+01   2.5938795e-01
   8.1200000e+01   9.8600000e+01   4.1917728e-01
   8.1200000e+01   9.8900000e+01   5.8347765e-01
   8.1200000e+01   9.9200000e+01   7.3391087e-01
   8.1200000e+01   9.9500000e+01   8.5655302e-01
   8.1200000e+01   9.9800000e+01   9.4298902e-01
   8.1200000e+01   1.0010000e+02   9.9005458e-01
   8.1200000e+01   1.0040000e+02   9.9872731e-01
   8.1200000e+01   1.0070000e+02   9.7270790e-01
   8.1200000e+01   1.0100000e+02   9.1710203e-01
   8.1200000e+01   1.0130000e+02   8.3741732e-01
   8.1200000e+01   1.0160000e+02   7.3893189e-01
   8.1200000e+01   1.0190000e+02   6.2641149e-01
   8.1200000e+01   1.0220000e+02   5.0415032e-01
   8.1200000e+01   1.0250000e+02   3.7638829e-01
   8.1200000e+01   1.0280000e+02   2.4835277e-01
   8.1200000e+01   1.0310000e+02   1.2860572e-01
   8.1200000e+01   1.0340000e+02   3.4237412e-02
   8.1200000e+01   1.0370000e+02   1.2116647e-03
   8.1200000e+01   1.0400000e+02   9.6028709e-02
   8.1200000e+01   1.0430000e+02   3.8417235e-01
   8.1200000e+01   1.0460000e+02   7.7380435e-01
   8.1200000e+01   1.0490000e+02   9.8991565e-01
   8.1200000e+01   1.0520000e+02   9.4801402e-01
   8.1200000e+01   1.0550000e+02   7.7729382e-01
   8.1200000e+01   1.0580000e+02   5.8264079e-01
   8.1200000e+01   1.0610000e+02   4.0414926e-01
   8.1200000e+01   1.0640000e+02   2.5241063e-01
   8.1200000e+01   1.0670000e+02   1.3042692e-01
   8.1200000e+01   1.0700000e+02   4.2800374e-02
   8.1200000e+01   1.0730000e+02   1.0559425e-03
   8.1200000e+01   1.0760000e+02   2.8964870e-02
   8.1200000e+01   1.0790000e+02   1.6476610e-01
   8.1200000e+01   1.0820000e+02   4.3763287e-01
   8.1200000e+01   1.0850000e+02   7.8034775e-01
   8.1200000e+01   1.0880000e+02   9.8784921e-01
   8.1200000e+01   1.0910000e+02   9.4748948e-01
   8.1200000e+01   1.0940000e+02   7.5946915e-01
   8.1200000e+01   1.0970000e+02   5.4519268e-01
   8.1200000e+01   1.1000000e+02   3.5749046e-01
   8.1500000e+01   8.0000000e+01   8.2736023e-02
   8.1500000e+01   8.0300000e+01   2.0186709e-01
   8.1500000e+01   8.0600000e+01   3.8077526e-01
   8.1500000e+01   8.0900000e+01   6.1919050e-01
   8.1500000e+01   8.1200000e+01   8.7285057e-01
   8.1500000e+01   8.1500000e+01   1.0000000e+00
   8.1500000e+01   8.1800000e+01   8.5206666e-01
   8.1500000e+01   8.2100000e+01   5.2622771e-01
   8.1500000e+01   8.2400000e+01   2.3939070e-01
   8.1500000e+01   8.2700000e+01   7.1238095e-02
   8.1500000e+01   8.3000000e+01   4.9483398e-03
   8.1500000e+01   8.3300000e+01   1.0955415e-02
   8.1500000e+01   8.3600000e+01   7.0569502e-02
   8.1500000e+01   8.3900000e+01   1.7599366e-01
   8.1500000e+01   8.4200000e+01   3.2667107e-01
   8.1500000e+01   8.4500000e+01   5.2388994e-01
   8.1500000e+01   8.4800000e+01   7.5614744e-01
   8.1500000e+01   8.5100000e+01   9.5846857e-01
   8.1500000e+01   8.5400000e+01   9.6749497e-01
   8.1500000e+01   8.5700000e+01   6.7704911e-01
   8.1500000e+01   8.6000000e+01   3.0151404e-01
   8.1500000e+01   8.6300000e+01   7.2635440e-02
   8.1500000e+01   8.6600000e+01   1.0646099e-03
   8.1500000e+01   8.6900000e+01   2.5548146e-02
   8.1500000e+01   8.7200000e+01   1.0113977e-01
   8.1500000e+01   8.7500000e+01   2.0358179e-01
   8.1500000e+01   8.7800000e+01   3.2005152e-01
   8.1500000e+01   8.8100000e+01   4.4293291e-01
   8.1500000e+01   8.8400000e+01   5.6661012e-01
   8.1500000e+01   8.8700000e+01   6.8586238e-01
   8.1500000e+01   8.9000000e+01   7.9505358e-01
   8.1500000e+01   8.9300000e+01   8.8777963e-01
   8.1500000e+01   8.9600000e+01   9.5688525e-01
   8.1500000e+01   8.9900000e+01   9.9488286e-01
   8.1500000e+01   9.0200000e+01   9.9484312e-01
   8.1500000e+01   9.0500000e+01   9.5177296e-01
   8.1500000e+01   9.0800000e+01   8.6433987e-01
   8.1500000e+01   9.1100000e+01   7.3656052e-01
   8.1500000e+01   9.1400000e+01   5.7884771e-01
   8.1500000e+01   9.1700000e+01   4.0777649e-01
   8.1500000e+01   9.2000000e+01   2.4422622e-01
   8.1500000e+01   9.2300000e+01   1.1012961e-01
   8.1500000e+01   9.2600000e+01   2.4622210e-02
   8.1500000e+01   9.2900000e+01   6.0270557e-04
   8.1500000e+01   9.3200000e+01   4.2485767e-02
   8.1500000e+01   9.3500000e+01   1.4546306e-01
   8.1500000e+01   9.3800000e+01   2.9618858e-01
   8.1500000e+01   9.4100000e+01   4.7462282e-01
   8.1500000e+01   9.4400000e+01   6.5674569e-01
   8.1500000e+01   9.4700000e+01   8.1783589e-01
   8.1500000e+01   9.5000000e+01   9.3593129e-01
   8.1500000e+01   9.5300000e+01   9.9497217e-01
   8.1500000e+01   9.5600000e+01   9.8709736e-01
   8.1500000e+01   9.5900000e+01   9.1369344e-01
   8.1500000e+01   9.6200000e+01   7.8505950e-01
   8.1500000e+01   9.6500000e+01   6.1882534e-01
   8.1500000e+01   9.6800000e+01   4.3743240e-01
   8.1500000e+01   9.7100000e+01   2.6502890e-01
   8.1500000e+01   9.7400000e+01   1.2412152e-01
   8.1500000e+01   9.7700000e+01   3.2368898e-02
   8.1500000e+01   9.8000000e+01   1.6244600e-05
   8.1500000e+01   9.8300000e+01   2.8545501e-02
   8.1500000e+01   9.8600000e+01   1.1097167e-01
   8.1500000e+01   9.8900000e+01   2.3378570e-01
   8.1500000e+01   9.9200000e+01   3.7999215e-01
   8.1500000e+01   9.9500000e+01   5.3233484e-01
   8.1500000e+01   9.9800000e+01   6.7585714e-01
   8.1500000e+01   1.0010000e+02   7.9933662e-01
   8.1500000e+01   1.0040000e+02   8.9560152e-01
   8.1500000e+01   1.0070000e+02   9.6104540e-01
   8.1500000e+01   1.0100000e+02   9.9473808e-01
   8.1500000e+01   1.0130000e+02   9.9745429e-01
   8.1500000e+01   1.0160000e+02   9.7080942e-01
   8.1500000e+01   1.0190000e+02   9.1657941e-01
   8.1500000e+01   1.0220000e+02   8.3622122e-01
   8.1500000e+01   1.0250000e+02   7.3061981e-01
   8.1500000e+01   1.0280000e+02   6.0021647e-01
   8.1500000e+01   1.0310000e+02   4.4609598e-01
   8.1500000e+01   1.0340000e+02   2.7383507e-01
   8.1500000e+01   1.0370000e+02   1.0487419e-01
   8.1500000e+01   1.0400000e+02   2.4514513e-03
   8.1500000e+01   1.0430000e+02   8.9549614e-02
   8.1500000e+01   1.0460000e+02   4.2542935e-01
   8.1500000e+01   1.0490000e+02   7.9878528e-01
   8.1500000e+01   1.0520000e+02   9.8198544e-01
   8.1500000e+01   1.0550000e+02   9.8398709e-01
   8.1500000e+01   1.0580000e+02   8.9018020e-01
   8.1500000e+01   1.0610000e+02   7.5548322e-01
   8.1500000e+01   1.0640000e+02   6.0479998e-01
   8.1500000e+01   1.0670000e+02   4.4879277e-01
   8.1500000e+01   1.0700000e+02   2.9392462e-01
   8.1500000e+01   1.0730000e+02   1.4957579e-01
   8.1500000e+01   1.0760000e+02   3.7007883e-02
   8.1500000e+01   1.0790000e+02   2.8461555e-03
   8.1500000e+01   1.0820000e+02   1.2295528e-01
   8.1500000e+01   1.0850000e+02   4.3321247e-01
   8.1500000e+01   1.0880000e+02   7.9082318e-01
   8.1500000e+01   1.0910000e+02   9.8229328e-01
   8.1500000e+01   1.0940000e+02   9.7825143e-01
   8.1500000e+01   1.0970000e+02   8.6547258e-01
   8.1500000e+01   1.1000000e+02   7.1304982e-01
   8.1800000e+01   8.0000000e+01   1.0579064e-02
   8.1800000e+01   8.0300000e+01   5.0580975e-03
   8.1800000e+01   8.0600000e+01   7.1257016e-02
   8.1800000e+01   8.0900000e+01   2.3912715e-01
   8.1800000e+01   8.1200000e+01   5.2598433e-01
   8.1800000e+01   8.1500000e+01   8.5206666e-01
   8.1800000e+01   8.1800000e+01   1.0000000e+00
   8.1800000e+01   8.2100000e+01   8.7301291e-01
   8.1800000e+01   8.2400000e+01   6.1949045e-01
   8.1800000e+01   8.2700000e+01   3.8073955e-01
   8.1800000e+01   8.3000000e+01   2.0124305e-01
   8.1800000e+01   8.3300000e+01   8.1734183e-02
   8.1800000e+01   8.3600000e+01   1.5772189e-02
   8.1800000e+01   8.3900000e+01   1.4520789e-03
   8.1800000e+01   8.4200000e+01   4.4934750e-02
   8.1800000e+01   8.4500000e+01   1.6219408e-01
   8.1800000e+01   8.4800000e+01   3.7545772e-01
   8.1800000e+01   8.5100000e+01   6.8116295e-01
   8.1800000e+01   8.5400000e+01   9.5508565e-01
   8.1800000e+01   8.5700000e+01   9.5669281e-01
   8.1800000e+01   8.6000000e+01   6.8609887e-01
   8.1800000e+01   8.6300000e+01   3.8336667e-01
   8.1800000e+01   8.6600000e+01   1.7183852e-01
   8.1800000e+01   8.6900000e+01   5.3885986e-02
   8.1800000e+01   8.7200000e+01   5.0540147e-03
   8.1800000e+01   8.7500000e+01   5.3652010e-03
   8.1800000e+01   8.7800000e+01   4.2048692e-02
   8.1800000e+01   8.8100000e+01   1.0710374e-01
   8.1800000e+01   8.8400000e+01   1.9503393e-01
   8.1800000e+01   8.8700000e+01   3.0128004e-01
   8.1800000e+01   8.9000000e+01   4.2113161e-01
   8.1800000e+01   8.9300000e+01   5.4892852e-01
   8.1800000e+01   8.9600000e+01   6.7749000e-01
   8.1800000e+01   8.9900000e+01   7.9782477e-01
   8.1800000e+01   9.0200000e+01   8.9926744e-01
   8.1800000e+01   9.0500000e+01   9.7022807e-01
   8.1800000e+01   9.0800000e+01   9.9968508e-01
   8.1800000e+01   9.1100000e+01   9.7935059e-01
   8.1800000e+01   9.1400000e+01   9.0610859e-01
   8.1800000e+01   9.1700000e+01   7.8400319e-01
   8.1800000e+01   9.2000000e+01   6.2496480e-01
   8.1800000e+01   9.2300000e+01   4.4776625e-01
   8.1800000e+01   9.2600000e+01   2.7531004e-01
   8.1800000e+01   9.2900000e+01   1.3093085e-01
   8.1800000e+01   9.3200000e+01   3.4632022e-02
   8.1800000e+01   9.3500000e+01   1.2193294e-05
   8.1800000e+01   9.3800000e+01   3.2290479e-02
   8.1800000e+01   9.4100000e+01   1.2755544e-01
   8.1800000e+01   9.4400000e+01   2.7323437e-01
   8.1800000e+01   9.4700000e+01   4.4973025e-01
   8.1800000e+01   9.5000000e+01   6.3308292e-01
   8.1800000e+01   9.5300000e+01   7.9833548e-01
   8.1800000e+01   9.5600000e+01   9.2309439e-01
   8.1800000e+01   9.5900000e+01   9.9068544e-01
   8.1800000e+01   9.6200000e+01   9.9239731e-01
   8.1800000e+01   9.6500000e+01   9.2852808e-01
   8.1800000e+01   9.6800000e+01   8.0818519e-01
   8.1800000e+01   9.7100000e+01   6.4793509e-01
   8.1800000e+01   9.7400000e+01   4.6945425e-01
   8.1800000e+01   9.7700000e+01   2.9639109e-01
   8.1800000e+01   9.8000000e+01   1.5080491e-01
   8.1800000e+01   9.8300000e+01   4.9788839e-02
   8.1800000e+01   9.8600000e+01   3.0419593e-03
   8.1800000e+01   9.8900000e+01   1.2022481e-02
   8.1800000e+01   9.9200000e+01   7.0842969e-02
   8.1800000e+01   9.9500000e+01   1.6847817e-01
   8.1800000e+01   9.9800000e+01   2.9147858e-01
   8.1800000e+01   1.0010000e+02   4.2639583e-01
   8.1800000e+01   1.0040000e+02   5.6143877e-01
   8.1800000e+01   1.0070000e+02   6.8725800e-01
   8.1800000e+01   1.0100000e+02   7.9701813e-01
   8.1800000e+01   1.0130000e+02   8.8601078e-01
   8.1800000e+01   1.0160000e+02   9.5103217e-01
   8.1800000e+01   1.0190000e+02   9.8966518e-01
   8.1800000e+01   1.0220000e+02   9.9951718e-01
   8.1800000e+01   1.0250000e+02   9.7739601e-01
   8.1800000e+01   1.0280000e+02   9.1839217e-01
   8.1800000e+01   1.0310000e+02   8.1500695e-01
   8.1800000e+01   1.0340000e+02   6.5738554e-01
   8.1800000e+01   1.0370000e+02   4.3933639e-01
   8.1800000e+01   1.0400000e+02   1.8477269e-01
   8.1800000e+01   1.0430000e+02   8.2385785e-03
   8.1800000e+01   1.0460000e+02   9.6430086e-02
   8.1800000e+01   1.0490000e+02   4.2571683e-01
   8.1800000e+01   1.0520000e+02   7.4495992e-01
   8.1800000e+01   1.0550000e+02   9.2989992e-01
   8.1800000e+01   1.0580000e+02   9.9674394e-01
   8.1800000e+01   1.0610000e+02   9.8507663e-01
   8.1800000e+01   1.0640000e+02   9.2093739e-01
   8.1800000e+01   1.0670000e+02   8.1710797e-01
   8.1800000e+01   1.0700000e+02   6.7837072e-01
   8.1800000e+01   1.0730000e+02   5.0650276e-01
   8.1800000e+01   1.0760000e+02   3.0803834e-01
   8.1800000e+01   1.0790000e+02   1.1210925e-01
   8.1800000e+01   1.0820000e+02   1.3339581e-03
   8.1800000e+01   1.0850000e+02   1.0112167e-01
   8.1800000e+01   1.0880000e+02   4.1598437e-01
   8.1800000e+01   1.0910000e+02   7.4597955e-01
   8.1800000e+01   1.0940000e+02   9.4029847e-01
   8.1800000e+01   1.0970000e+02   9.9961974e-01
   8.1800000e+01   1.1000000e+02   9.7120043e-01
   8.2100000e+01   8.0000000e+01   2.0300841e-01
   8.2100000e+01   8.0300000e+01   8.3520287e-02
   8.2100000e+01   8.0600000e+01   8.8370751e-03
   8.2100000e+01   8.0900000e+01   2.1334887e-02
   8.2100000e+01   8.1200000e+01   1.8687641e-01
   8.2100000e+01   8.1500000e+01   5.2622771e-01
   8.2100000e+01   8.1800000e+01   8.7301291e-01
   8.2100000e+01   8.2100000e+01   1.0000000e+00
   8.2100000e+01   8.2400000e+01   9.1245375e-01
   8.2100000e+01   8.2700000e+01   7.3437705e-01
   8.2100000e+01   8.3000000e+01   5.4410519e-01
   8.2100000e+01   8.3300000e+01   3.7039698e-01
   8.2100000e+01   8.3600000e+01   2.2172203e-01
   8.2100000e+01   8.3900000e+01   1.0271332e-01
   8.2100000e+01   8.4200000e+01   2.2557578e-02
   8.2100000e+01   8.4500000e+01   2.5119669e-03
   8.2100000e+01   8.4800000e+01   8.4624535e-02
   8.2100000e+01   8.5100000e+01   3.2481978e-01
   8.2100000e+01   8.5400000e+01   7.0159300e-01
   8.2100000e+01   8.5700000e+01   9.7623995e-01
   8.2100000e+01   8.6000000e+01   9.4786832e-01
   8.2100000e+01   8.6300000e+01   7.3676048e-01
   8.2100000e+01   8.6600000e+01   5.0639305e-01
   8.2100000e+01   8.6900000e+01   3.1754621e-01
   8.2100000e+01   8.7200000e+01   1.7797858e-01
   8.2100000e+01   8.7500000e+01   8.2343805e-02
   8.2100000e+01   8.7800000e+01   2.4706688e-02
   8.2100000e+01   8.8100000e+01   9.5765646e-04
   8.2100000e+01   8.8400000e+01   8.6333469e-03
   8.2100000e+01   8.8700000e+01   4.6217932e-02
   8.2100000e+01   8.9000000e+01   1.1237242e-01
   8.2100000e+01   8.9300000e+01   2.0514241e-01
   8.2100000e+01   8.9600000e+01   3.2113946e-01
   8.2100000e+01   8.9900000e+01   4.5474044e-01
   8.2100000e+01   9.0200000e+01   5.9744430e-01
   8.2100000e+01   9.0500000e+01   7.3763384e-01
   8.2100000e+01   9.0800000e+01   8.6105819e-01
   8.2100000e+01   9.1100000e+01   9.5229460e-01
   8.2100000e+01   9.1400000e+01   9.9719539e-01
   8.2100000e+01   9.1700000e+01   9.8590365e-01
   8.2100000e+01   9.2000000e+01   9.1561691e-01
   8.2100000e+01   9.2300000e+01   7.9216782e-01
   8.2100000e+01   9.2600000e+01   6.2982019e-01
   8.2100000e+01   9.2900000e+01   4.4929469e-01
   8.2100000e+01   9.3200000e+01   2.7458338e-01
   8.2100000e+01   9.3500000e+01   1.2932041e-01
   8.2100000e+01   9.3800000e+01   3.3362007e-02
   8.2100000e+01   9.4100000e+01   7.2903185e-07
   8.2100000e+01   9.4400000e+01   3.4081207e-02
   8.2100000e+01   9.4700000e+01   1.3122683e-01
   8.2100000e+01   9.5000000e+01   2.7833717e-01
   8.2100000e+01   9.5300000e+01   4.5537461e-01
   8.2100000e+01   9.5600000e+01   6.3821779e-01
   8.2100000e+01   9.5900000e+01   8.0211611e-01
   8.2100000e+01   9.6200000e+01   9.2515944e-01
   8.2100000e+01   9.6500000e+01   9.9123341e-01
   8.2100000e+01   9.6800000e+01   9.9210040e-01
   8.2100000e+01   9.7100000e+01   9.2841233e-01
   8.2100000e+01   9.7400000e+01   8.0954719e-01
   8.2100000e+01   9.7700000e+01   6.5220292e-01
   8.2100000e+01   9.8000000e+01   4.7779499e-01
   8.2100000e+01   9.8300000e+01   3.0897299e-01
   8.2100000e+01   9.8600000e+01   1.6592817e-01
   8.2100000e+01   9.8900000e+01   6.3380406e-02
   8.2100000e+01   9.9200000e+01   8.9884570e-03
   8.2100000e+01   9.9500000e+01   3.4299044e-03
   8.2100000e+01   9.9800000e+01   4.1816344e-02
   8.2100000e+01   1.0010000e+02   1.1575896e-01
   8.2100000e+01   1.0040000e+02   2.1540078e-01
   8.2100000e+01   1.0070000e+02   3.3097525e-01
   8.2100000e+01   1.0100000e+02   4.5374156e-01
   8.2100000e+01   1.0130000e+02   5.7635142e-01
   8.2100000e+01   1.0160000e+02   6.9278413e-01
   8.2100000e+01   1.0190000e+02   7.9797482e-01
   8.2100000e+01   1.0220000e+02   8.8719216e-01
   8.2100000e+01   1.0250000e+02   9.5511683e-01
   8.2100000e+01   1.0280000e+02   9.9443041e-01
   8.2100000e+01   1.0310000e+02   9.9356950e-01
   8.2100000e+01   1.0340000e+02   9.3344456e-01
   8.2100000e+01   1.0370000e+02   7.8524057e-01
   8.2100000e+01   1.0400000e+02   5.2328237e-01
   8.2100000e+01   1.0430000e+02   1.9332612e-01
   8.2100000e+01   1.0460000e+02   2.3608674e-03
   8.2100000e+01   1.0490000e+02   1.1532043e-01
   8.2100000e+01   1.0520000e+02   3.9248730e-01
   8.2100000e+01   1.0550000e+02   6.5070551e-01
   8.2100000e+01   1.0580000e+02   8.3268769e-01
   8.2100000e+01   1.0610000e+02   9.4260100e-01
   8.2100000e+01   1.0640000e+02   9.9371125e-01
   8.2100000e+01   1.0670000e+02   9.9399508e-01
   8.2100000e+01   1.0700000e+02   9.4411709e-01
   8.2100000e+01   1.0730000e+02   8.3777954e-01
   8.2100000e+01   1.0760000e+02   6.6423242e-01
   8.2100000e+01   1.0790000e+02   4.2071976e-01
   8.2100000e+01   1.0820000e+02   1.5228663e-01
   8.2100000e+01   1.0850000e+02   1.6592115e-03
   8.2100000e+01   1.0880000e+02   1.0909923e-01
   8.2100000e+01   1.0910000e+02   3.9363184e-01
   8.2100000e+01   1.0940000e+02   6.7070817e-01
   8.2100000e+01   1.0970000e+02   8.5990296e-01
   8.2100000e+01   1.1000000e+02   9.6288035e-01
   8.2400000e+01   8.0000000e+01   4.8238152e-01
   8.2400000e+01   8.0300000e+01   3.1283344e-01
   8.2400000e+01   8.0600000e+01   1.4773893e-01
   8.2400000e+01   8.0900000e+01   2.3465443e-02
   8.2400000e+01   8.1200000e+01   2.1353722e-02
   8.2400000e+01   8.1500000e+01   2.3939070e-01
   8.2400000e+01   8.1800000e+01   6.1949045e-01
   8.2400000e+01   8.2100000e+01   9.1245375e-01
   8.2400000e+01   8.2400000e+01   1.0000000e+00
   8.2400000e+01   8.2700000e+01   9.4299799e-01
   8.2400000e+01   8.3000000e+01   8.1791481e-01
   8.2400000e+01   8.3300000e+01   6.6606348e-01
   8.2400000e+01   8.3600000e+01   5.0526143e-01
   8.2400000e+01   8.3900000e+01   3.4388141e-01
   8.2400000e+01   8.4200000e+01   1.9008956e-01
   8.2400000e+01   8.4500000e+01   6.1323023e-02
   8.2400000e+01   8.4800000e+01   2.7143505e-05
   8.2400000e+01   8.5100000e+01   9.0773928e-02
   8.2400000e+01   8.5400000e+01   4.0765430e-01
   8.2400000e+01   8.5700000e+01   8.0677370e-01
   8.2400000e+01   8.6000000e+01   9.9509856e-01
   8.2400000e+01   8.6300000e+01   9.4424262e-01
   8.2400000e+01   8.6600000e+01   7.8788359e-01
   8.2400000e+01   8.6900000e+01   6.1263654e-01
   8.2400000e+01   8.7200000e+01   4.5057373e-01
   8.2400000e+01   8.7500000e+01   3.1085725e-01
   8.2400000e+01   8.7800000e+01   1.9567314e-01
   8.2400000e+01   8.8100000e+01   1.0582043e-01
   8.2400000e+01   8.8400000e+01   4.2372772e-02
   8.2400000e+01   8.8700000e+01   6.9899446e-03
   8.2400000e+01   8.9000000e+01   1.7179678e-03
   8.2400000e+01   8.9300000e+01   2.8511633e-02
   8.2400000e+01   8.9600000e+01   8.8525424e-02
   8.2400000e+01   8.9900000e+01   1.8119215e-01
   8.2400000e+01   9.0200000e+01   3.0316917e-01
   8.2400000e+01   9.0500000e+01   4.4735477e-01
   8.2400000e+01   9.0800000e+01   6.0232443e-01
   8.2400000e+01   9.1100000e+01   7.5262425e-01
   8.2400000e+01   9.1400000e+01   8.8026950e-01
   8.2400000e+01   9.1700000e+01   9.6745420e-01
   8.2400000e+01   9.2000000e+01   9.9996462e-01
   8.2400000e+01   9.2300000e+01   9.7037036e-01
   8.2400000e+01   9.2600000e+01   8.8002961e-01
   8.2400000e+01   9.2900000e+01   7.3934893e-01
   8.2400000e+01   9.3200000e+01   5.6633299e-01
   8.2400000e+01   9.3500000e+01   3.8390127e-01
   8.2400000e+01   9.3800000e+01   2.1657733e-01
   8.2400000e+01   9.4100000e+01   8.7064346e-02
   8.2400000e+01   9.4400000e+01   1.3099049e-02
   8.2400000e+01   9.4700000e+01   4.9346609e-03
   8.2400000e+01   9.5000000e+01   6.3807195e-02
   8.2400000e+01   9.5300000e+01   1.8168313e-01
   8.2400000e+01   9.5600000e+01   3.4239819e-01
   8.2400000e+01   9.5900000e+01   5.2401565e-01
   8.2400000e+01   9.6200000e+01   7.0198138e-01
   8.2400000e+01   9.6500000e+01   8.5254473e-01
   8.2400000e+01   9.6800000e+01   9.5596289e-01
   8.2400000e+01   9.7100000e+01   9.9912393e-01
   8.2400000e+01   9.7400000e+01   9.7730238e-01
   8.2400000e+01   9.7700000e+01   8.9477264e-01
   8.2400000e+01   9.8000000e+01   7.6403706e-01
   8.2400000e+01   9.8300000e+01   6.0361308e-01
   8.2400000e+01   9.8600000e+01   4.3470996e-01
   8.2400000e+01   9.8900000e+01   2.7755408e-01
   8.2400000e+01   9.9200000e+01   1.4831084e-01
   8.2400000e+01   9.9500000e+01   5.7327149e-02
   8.2400000e+01   9.9800000e+01   8.8915542e-03
   8.2400000e+01   1.0010000e+02   2.1874301e-03
   8.2400000e+01   1.0040000e+02   3.2850586e-02
   8.2400000e+01   1.0070000e+02   9.4575957e-02
   8.2400000e+01   1.0100000e+02   1.8042019e-01
   8.2400000e+01   1.0130000e+02   2.8366490e-01
   8.2400000e+01   1.0160000e+02   3.9825043e-01
   8.2400000e+01   1.0190000e+02   5.1884306e-01
   8.2400000e+01   1.0220000e+02   6.4057472e-01
   8.2400000e+01   1.0250000e+02   7.5839857e-01
   8.2400000e+01   1.0280000e+02   8.6581050e-01
   8.2400000e+01   1.0310000e+02   9.5231442e-01
   8.2400000e+01   1.0340000e+02   9.9843969e-01
   8.2400000e+01   1.0370000e+02   9.6742470e-01
   8.2400000e+01   1.0400000e+02   8.0153162e-01
   8.2400000e+01   1.0430000e+02   4.7024940e-01
   8.2400000e+01   1.0460000e+02   1.1692633e-01
   8.2400000e+01   1.0490000e+02   2.1238605e-03
   8.2400000e+01   1.0520000e+02   1.3529027e-01
   8.2400000e+01   1.0550000e+02   3.5483035e-01
   8.2400000e+01   1.0580000e+02   5.6345147e-01
   8.2400000e+01   1.0610000e+02   7.3362836e-01
   8.2400000e+01   1.0640000e+02   8.6260120e-01
   8.2400000e+01   1.0670000e+02   9.5115144e-01
   8.2400000e+01   1.0700000e+02   9.9618864e-01
   8.2400000e+01   1.0730000e+02   9.8702108e-01
   8.2400000e+01   1.0760000e+02   9.0242668e-01
   8.2400000e+01   1.0790000e+02   7.1365798e-01
   8.2400000e+01   1.0820000e+02   4.1626737e-01
   8.2400000e+01   1.0850000e+02   1.1192030e-01
   8.2400000e+01   1.0880000e+02   1.3131866e-03
   8.2400000e+01   1.0910000e+02   1.3609315e-01
   8.2400000e+01   1.0940000e+02   3.7517038e-01
   8.2400000e+01   1.0970000e+02   6.0069456e-01
   8.2400000e+01   1.1000000e+02   7.7497778e-01
   8.2700000e+01   8.0000000e+01   7.1609182e-01
   8.2700000e+01   8.0300000e+01   5.4916062e-01
   8.2700000e+01   8.0600000e+01   3.5243510e-01
   8.2700000e+01   8.0900000e+01   1.4798432e-01
   8.2700000e+01   8.1200000e+01   8.8896541e-03
   8.2700000e+01   8.1500000e+01   7.1238095e-02
   8.2700000e+01   8.1800000e+01   3.8073955e-01
   8.2700000e+01   8.2100000e+01   7.3437705e-01
   8.2700000e+01   8.2400000e+01   9.4299799e-01
   8.2700000e+01   8.2700000e+01   1.0000000e+00
   8.2700000e+01   8.3000000e+01   9.6061716e-01
   8.2700000e+01   8.3300000e+01   8.6581718e-01
   8.2700000e+01   8.3600000e+01   7.3649519e-01
   8.2700000e+01   8.3900000e+01   5.8193459e-01
   8.2700000e+01   8.4200000e+01   4.0736044e-01
   8.2700000e+01   8.4500000e+01   2.2258388e-01
   8.2700000e+01   8.4800000e+01   5.9440793e-02
   8.2700000e+01   8.5100000e+01   4.2143119e-03
   8.2700000e+01   8.5400000e+01   1.9032488e-01
   8.2700000e+01   8.5700000e+01   5.8872319e-01
   8.2700000e+01   8.6000000e+01   9.0628698e-01
   8.2700000e+01   8.6300000e+01   9.9998919e-01
   8.2700000e+01   8.6600000e+01   9.4462327e-01
   8.2700000e+01   8.6900000e+01   8.2568186e-01
   8.2700000e+01   8.7200000e+01   6.8691902e-01
   8.2700000e+01   8.7500000e+01   5.4703771e-01
   8.2700000e+01   8.7800000e+01   4.1432273e-01
   8.2700000e+01   8.8100000e+01   2.9339379e-01
   8.2700000e+01   8.8400000e+01   1.8794938e-01
   8.2700000e+01   8.8700000e+01   1.0182665e-01
   8.2700000e+01   8.9000000e+01   3.9321248e-02
   8.2700000e+01   8.9300000e+01   5.0910677e-03
   8.2700000e+01   8.9600000e+01   3.7197665e-03
   8.2700000e+01   8.9900000e+01   3.8933708e-02
   8.2700000e+01   9.0200000e+01   1.1248291e-01
   8.2700000e+01   9.0500000e+01   2.2279938e-01
   8.2700000e+01   9.0800000e+01   3.6372042e-01
   8.2700000e+01   9.1100000e+01   5.2374806e-01
   8.2700000e+01   9.1400000e+01   6.8638345e-01
   8.2700000e+01   9.1700000e+01   8.3188737e-01
   8.2700000e+01   9.2000000e+01   9.4034728e-01
   8.2700000e+01   9.2300000e+01   9.9536734e-01
   8.2700000e+01   9.2600000e+01   9.8736923e-01
   8.2700000e+01   9.2900000e+01   9.1561768e-01
   8.2700000e+01   9.3200000e+01   7.8856726e-01
   8.2700000e+01   9.3500000e+01   6.2264634e-01
   8.2700000e+01   9.3800000e+01   4.3988905e-01
   8.2700000e+01   9.4100000e+01   2.6486902e-01
   8.2700000e+01   9.4400000e+01   1.2132892e-01
   8.2700000e+01   9.4700000e+01   2.8881338e-02
   8.2700000e+01   9.5000000e+01   2.0414637e-04
   8.2700000e+01   9.5300000e+01   3.9180579e-02
   8.2700000e+01   9.5600000e+01   1.4033809e-01
   8.2700000e+01   9.5900000e+01   2.8969985e-01
   8.2700000e+01   9.6200000e+01   4.6686881e-01
   8.2700000e+01   9.6500000e+01   6.4794919e-01
   8.2700000e+01   9.6800000e+01   8.0884682e-01
   8.2700000e+01   9.7100000e+01   9.2853726e-01
   8.2700000e+01   9.7400000e+01   9.9194330e-01
   8.2700000e+01   9.7700000e+01   9.9204697e-01
   8.2700000e+01   9.8000000e+01   9.3081809e-01
   8.2700000e+01   9.8300000e+01   8.1861376e-01
   8.2700000e+01   9.8600000e+01   6.7201408e-01
   8.2700000e+01   9.8900000e+01   5.1055147e-01
   8.2700000e+01   9.9200000e+01   3.5320461e-01
   8.2700000e+01   9.9500000e+01   2.1558652e-01
   8.2700000e+01   9.9800000e+01   1.0840881e-01
   8.2700000e+01   1.0010000e+02   3.7276765e-02
   8.2700000e+01   1.0040000e+02   3.4563184e-03
   8.2700000e+01   1.0070000e+02   5.1063028e-03
   8.2700000e+01   1.0100000e+02   3.8546666e-02
   8.2700000e+01   1.0130000e+02   9.9306647e-02
   8.2700000e+01   1.0160000e+02   1.8285578e-01
   8.2700000e+01   1.0190000e+02   2.8501398e-01
   8.2700000e+01   1.0220000e+02   4.0205515e-01
   8.2700000e+01   1.0250000e+02   5.3045623e-01
   8.2700000e+01   1.0280000e+02   6.6605678e-01
   8.2700000e+01   1.0310000e+02   8.0194036e-01
   8.2700000e+01   1.0340000e+02   9.2334003e-01
   8.2700000e+01   1.0370000e+02   9.9644654e-01
   8.2700000e+01   1.0400000e+02   9.5209604e-01
   8.2700000e+01   1.0430000e+02   7.0507562e-01
   8.2700000e+01   1.0460000e+02   3.0959719e-01
   8.2700000e+01   1.0490000e+02   3.7536818e-02
   8.2700000e+01   1.0520000e+02   1.8270414e-02
   8.2700000e+01   1.0550000e+02   1.4952158e-01
   8.2700000e+01   1.0580000e+02   3.2624697e-01
   8.2700000e+01   1.0610000e+02   5.0201521e-01
   8.2700000e+01   1.0640000e+02   6.6163155e-01
   8.2700000e+01   1.0670000e+02   7.9977384e-01
   8.2700000e+01   1.0700000e+02   9.1106758e-01
   8.2700000e+01   1.0730000e+02   9.8397115e-01
   8.2700000e+01   1.0760000e+02   9.9413969e-01
   8.2700000e+01   1.0790000e+02   8.9891103e-01
   8.2700000e+01   1.0820000e+02   6.5438417e-01
   8.2700000e+01   1.0850000e+02   3.0234971e-01
   8.2700000e+01   1.0880000e+02   4.1372970e-02
   8.2700000e+01   1.0910000e+02   1.8585815e-02
   8.2700000e+01   1.0940000e+02   1.6489775e-01
   8.2700000e+01   1.0970000e+02   3.6212059e-01
   8.2700000e+01   1.1000000e+02   5.4999531e-01
   8.3000000e+01   8.0000000e+01   8.7447106e-01
   8.3000000e+01   8.0300000e+01   7.3884939e-01
   8.3000000e+01   8.0600000e+01   5.4989803e-01
   8.3000000e+01   8.0900000e+01   3.1384158e-01
   8.3000000e+01   8.1200000e+01   8.4086403e-02
   8.3000000e+01   8.1500000e+01   4.9483398e-03
   8.3000000e+01   8.1800000e+01   2.0124305e-01
   8.3000000e+01   8.2100000e+01   5.4410519e-01
   8.3000000e+01   8.2400000e+01   8.1791481e-01
   8.3000000e+01   8.2700000e+01   9.6061716e-01
   8.3000000e+01   8.3000000e+01   1.0000000e+00
   8.3000000e+01   8.3300000e+01   9.6959623e-01
   8.3000000e+01   8.3600000e+01   8.8923870e-01
   8.3000000e+01   8.3900000e+01   7.6735571e-01
   8.3000000e+01   8.4200000e+01   6.0579361e-01
   8.3000000e+01   8.4500000e+01   4.0625469e-01
   8.3000000e+01   8.4800000e+01   1.8612174e-01
   8.3000000e+01   8.5100000e+01   1.8064955e-02
   8.3000000e+01   8.5400000e+01   6.2008853e-02
   8.3000000e+01   8.5700000e+01   3.9031838e-01
   8.3000000e+01   8.6000000e+01   7.6091971e-01
   8.3000000e+01   8.6300000e+01   9.5955452e-01
   8.3000000e+01   8.6600000e+01   9.9857161e-01
   8.3000000e+01   8.6900000e+01   9.4761134e-01
   8.3000000e+01   8.7200000e+01   8.5259702e-01
   8.3000000e+01   8.7500000e+01   7.3697385e-01
   8.3000000e+01   8.7800000e+01   6.1269814e-01
   8.3000000e+01   8.8100000e+01   4.8678921e-01
   8.3000000e+01   8.8400000e+01   3.6450258e-01
   8.3000000e+01   8.8700000e+01   2.5083283e-01
   8.3000000e+01   8.9000000e+01   1.5121370e-01
   8.3000000e+01   8.9300000e+01   7.1758454e-02
   8.3000000e+01   8.9600000e+01   1.9128181e-02
   8.3000000e+01   8.9900000e+01   1.3451877e-06
   8.3000000e+01   9.0200000e+01   2.0095162e-02
   8.3000000e+01   9.0500000e+01   8.2757552e-02
   8.3000000e+01   9.0800000e+01   1.8731497e-01
   8.3000000e+01   9.1100000e+01   3.2759353e-01
   8.3000000e+01   9.1400000e+01   4.9121850e-01
   8.3000000e+01   9.1700000e+01   6.6027145e-01
   8.3000000e+01   9.2000000e+01   8.1353183e-01
   8.3000000e+01   9.2300000e+01   9.2994191e-01
   8.3000000e+01   9.2600000e+01   9.9241888e-01
   8.3000000e+01   9.2900000e+01   9.9100848e-01
   8.3000000e+01   9.3200000e+01   9.2467875e-01
   8.3000000e+01   9.3500000e+01   8.0154723e-01
   8.3000000e+01   9.3800000e+01   6.3771666e-01
   8.3000000e+01   9.4100000e+01   4.5504403e-01
   8.3000000e+01   9.4400000e+01   2.7816966e-01
   8.3000000e+01   9.4700000e+01   1.3113749e-01
   8.3000000e+01   9.5000000e+01   3.4013240e-02
   8.3000000e+01   9.5300000e+01   2.7241972e-07
   8.3000000e+01   9.5600000e+01   3.3550160e-02
   8.3000000e+01   9.5900000e+01   1.2980160e-01
   8.3000000e+01   9.6200000e+01   2.7540245e-01
   8.3000000e+01   9.6500000e+01   4.5050281e-01
   8.3000000e+01   9.6800000e+01   6.3156020e-01
   8.3000000e+01   9.7100000e+01   7.9457892e-01
   8.3000000e+01   9.7400000e+01   9.1842690e-01
   8.3000000e+01   9.7700000e+01   9.8783661e-01
   8.3000000e+01   9.8000000e+01   9.9559818e-01
   8.3000000e+01   9.8300000e+01   9.4341635e-01
   8.3000000e+01   9.8600000e+01   8.4109598e-01
   8.3000000e+01   9.8900000e+01   7.0418064e-01
   8.3000000e+01   9.9200000e+01   5.5069920e-01
   8.3000000e+01   9.9500000e+01   3.9795954e-01
   8.3000000e+01   9.9800000e+01   2.6019361e-01
   8.3000000e+01   1.0010000e+02   1.4741668e-01
   8.3000000e+01   1.0040000e+02   6.5397199e-02
   8.3000000e+01   1.0070000e+02   1.6360034e-02
   8.3000000e+01   1.0100000e+02   4.6670116e-06
   8.3000000e+01   1.0130000e+02   1.4525671e-02
   8.3000000e+01   1.0160000e+02   5.7465637e-02
   8.3000000e+01   1.0190000e+02   1.2634133e-01
   8.3000000e+01   1.0220000e+02   2.1903458e-01
   8.3000000e+01   1.0250000e+02   3.3391511e-01
   8.3000000e+01   1.0280000e+02   4.6951429e-01
   8.3000000e+01   1.0310000e+02   6.2312504e-01
   8.3000000e+01   1.0340000e+02   7.8650200e-01
   8.3000000e+01   1.0370000e+02   9.3420936e-01
   8.3000000e+01   1.0400000e+02   9.9956028e-01
   8.3000000e+01   1.0430000e+02   8.6631232e-01
   8.3000000e+01   1.0460000e+02   5.0444277e-01
   8.3000000e+01   1.0490000e+02   1.4790265e-01
   8.3000000e+01   1.0520000e+02   4.1151851e-03
   8.3000000e+01   1.0550000e+02   3.8406457e-02
   8.3000000e+01   1.0580000e+02   1.5755111e-01
   8.3000000e+01   1.0610000e+02   3.0735478e-01
   8.3000000e+01   1.0640000e+02   4.6484071e-01
   8.3000000e+01   1.0670000e+02   6.2049445e-01
   8.3000000e+01   1.0700000e+02   7.6796264e-01
   8.3000000e+01   1.0730000e+02   8.9700363e-01
   8.3000000e+01   1.0760000e+02   9.8489866e-01
   8.3000000e+01   1.0790000e+02   9.8475263e-01
   8.3000000e+01   1.0820000e+02   8.2722237e-01
   8.3000000e+01   1.0850000e+02   4.9657875e-01
   8.3000000e+01   1.0880000e+02   1.5496792e-01
   8.3000000e+01   1.0910000e+02   3.9663902e-03
   8.3000000e+01   1.0940000e+02   4.6936322e-02
   8.3000000e+01   1.0970000e+02   1.8601901e-01
   8.3000000e+01   1.1000000e+02   3.5252933e-01
   8.3300000e+01   8.0000000e+01   9.6547025e-01
   8.3300000e+01   8.0300000e+01   8.7516316e-01
   8.3300000e+01   8.0600000e+01   7.1770168e-01
   8.3300000e+01   8.0900000e+01   4.8451269e-01
   8.3300000e+01   8.1200000e+01   2.0467392e-01
   8.3300000e+01   8.1500000e+01   1.0955415e-02
   8.3300000e+01   8.1800000e+01   8.1734183e-02
   8.3300000e+01   8.2100000e+01   3.7039698e-01
   8.3300000e+01   8.2400000e+01   6.6606348e-01
   8.3300000e+01   8.2700000e+01   8.6581718e-01
   8.3300000e+01   8.3000000e+01   9.6959623e-01
   8.3300000e+01   8.3300000e+01   1.0000000e+00
   8.3300000e+01   8.3600000e+01   9.7333868e-01
   8.3300000e+01   8.3900000e+01   8.9618720e-01
   8.3300000e+01   8.4200000e+01   7.6716880e-01
   8.3300000e+01   8.4500000e+01   5.8060588e-01
   8.3300000e+01   8.4800000e+01   3.3885735e-01
   8.3300000e+01   8.5100000e+01   9.3105157e-02
   8.3300000e+01   8.5400000e+01   5.8258562e-03
   8.3300000e+01   8.5700000e+01   2.2947460e-01
   8.3300000e+01   8.6000000e+01   5.9859101e-01
   8.3300000e+01   8.6300000e+01   8.6396416e-01
   8.3300000e+01   8.6600000e+01   9.8121117e-01
   8.3300000e+01   8.6900000e+01   9.9690233e-01
   8.3300000e+01   8.7200000e+01   9.5289028e-01
   8.3300000e+01   8.7500000e+01   8.7375062e-01
   8.3300000e+01   8.7800000e+01   7.7312228e-01
   8.3300000e+01   8.8100000e+01   6.5922793e-01
   8.3300000e+01   8.8400000e+01   5.3801253e-01
   8.3300000e+01   8.8700000e+01   4.1484141e-01
   8.3300000e+01   8.9000000e+01   2.9544472e-01
   8.3300000e+01   8.9300000e+01   1.8642365e-01
   8.3300000e+01   8.9600000e+01   9.5404913e-02
   8.3300000e+01   8.9900000e+01   3.0802458e-02
   8.3300000e+01   9.0200000e+01   1.0903250e-03
   8.3300000e+01   9.0500000e+01   1.3519521e-02
   8.3300000e+01   9.0800000e+01   7.2349762e-02
   8.3300000e+01   9.1100000e+01   1.7691162e-01
   8.3300000e+01   9.1400000e+01   3.2008374e-01
   8.3300000e+01   9.1700000e+01   4.8789041e-01
   8.3300000e+01   9.2000000e+01   6.6072227e-01
   8.3300000e+01   9.2300000e+01   8.1615098e-01
   8.3300000e+01   9.2600000e+01   9.3269579e-01
   8.3300000e+01   9.2900000e+01   9.9356184e-01
   8.3300000e+01   9.3200000e+01   9.8947766e-01
   8.3300000e+01   9.3500000e+01   9.2016647e-01
   8.3300000e+01   9.3800000e+01   7.9439636e-01
   8.3300000e+01   9.4100000e+01   6.2877749e-01
   8.3300000e+01   9.4400000e+01   4.4553104e-01
   8.3300000e+01   9.4700000e+01   2.6947881e-01
   8.3300000e+01   9.5000000e+01   1.2459276e-01
   8.3300000e+01   9.5300000e+01   3.0582581e-02
   8.3300000e+01   9.5600000e+01   8.0006181e-05
   8.3300000e+01   9.5900000e+01   3.6903932e-02
   8.3300000e+01   9.6200000e+01   1.3566131e-01
   8.3300000e+01   9.6500000e+01   2.8266085e-01
   8.3300000e+01   9.6800000e+01   4.5791551e-01
   8.3300000e+01   9.7100000e+01   6.3793429e-01
   8.3300000e+01   9.7400000e+01   7.9899457e-01
   8.3300000e+01   9.7700000e+01   9.2053655e-01
   8.3300000e+01   9.8000000e+01   9.8818685e-01
   8.3300000e+01   9.8300000e+01   9.9579026e-01
   8.3300000e+01   9.8600000e+01   9.4589294e-01
   8.3300000e+01   9.8900000e+01   8.4849150e-01
   8.3300000e+01   9.9200000e+01   7.1842651e-01
   8.3300000e+01   9.9500000e+01   5.7224612e-01
   8.3300000e+01   9.9800000e+01   4.2543488e-01
   8.3300000e+01   1.0010000e+02   2.9059552e-01
   8.3300000e+01   1.0040000e+02   1.7671919e-01
   8.3300000e+01   1.0070000e+02   8.9330019e-02
   8.3300000e+01   1.0100000e+02   3.1149884e-02
   8.3300000e+01   1.0130000e+02   2.9614634e-03
   8.3300000e+01   1.0160000e+02   4.4575992e-03
   8.3300000e+01   1.0190000e+02   3.4976588e-02
   8.3300000e+01   1.0220000e+02   9.4095696e-02
   8.3300000e+01   1.0250000e+02   1.8206797e-01
   8.3300000e+01   1.0280000e+02   2.9999234e-01
   8.3300000e+01   1.0310000e+02   4.4923033e-01
   8.3300000e+01   1.0340000e+02   6.2836808e-01
   8.3300000e+01   1.0370000e+02   8.2267652e-01
   8.3300000e+01   1.0400000e+02   9.7634715e-01
   8.3300000e+01   1.0430000e+02   9.6089729e-01
   8.3300000e+01   1.0460000e+02   6.7586046e-01
   8.3300000e+01   1.0490000e+02   2.9121739e-01
   8.3300000e+01   1.0520000e+02   5.6251580e-02
   8.3300000e+01   1.0550000e+02   4.8348760e-04
   8.3300000e+01   1.0580000e+02   5.3270637e-02
   8.3300000e+01   1.0610000e+02   1.6062952e-01
   8.3300000e+01   1.0640000e+02   2.9570863e-01
   8.3300000e+01   1.0670000e+02   4.4653291e-01
   8.3300000e+01   1.0700000e+02   6.0671304e-01
   8.3300000e+01   1.0730000e+02   7.6848972e-01
   8.3300000e+01   1.0760000e+02   9.1354071e-01
   8.3300000e+01   1.0790000e+02   9.9734652e-01
   8.3300000e+01   1.0820000e+02   9.3714321e-01
   8.3300000e+01   1.0850000e+02   6.6847706e-01
   8.3300000e+01   1.0880000e+02   3.0021212e-01
   8.3300000e+01   1.0910000e+02   5.5712257e-02
   8.3300000e+01   1.0940000e+02   1.8579703e-03
   8.3300000e+01   1.0970000e+02   7.1490678e-02
   8.3300000e+01   1.1000000e+02   1.9743947e-01
   8.3600000e+01   8.0000000e+01   9.9947277e-01
   8.3600000e+01   8.0300000e+01   9.6164922e-01
   8.3600000e+01   8.0600000e+01   8.5111258e-01
   8.3600000e+01   8.0900000e+01   6.4635216e-01
   8.3600000e+01   8.1200000e+01   3.5041016e-01
   8.3600000e+01   8.1500000e+01   7.0569502e-02
   8.3600000e+01   8.1800000e+01   1.5772189e-02
   8.3600000e+01   8.2100000e+01   2.2172203e-01
   8.3600000e+01   8.2400000e+01   5.0526143e-01
   8.3600000e+01   8.2700000e+01   7.3649519e-01
   8.3600000e+01   8.3000000e+01   8.8923870e-01
   8.3600000e+01   8.3300000e+01   9.7333868e-01
   8.3600000e+01   8.3600000e+01   1.0000000e+00
   8.3600000e+01   8.3900000e+01   9.7333296e-01
   8.3600000e+01   8.4200000e+01   8.8908870e-01
   8.3600000e+01   8.4500000e+01   7.3529219e-01
   8.3600000e+01   8.4800000e+01   4.9994597e-01
   8.3600000e+01   8.5100000e+01   2.0842166e-01
   8.3600000e+01   8.5400000e+01   7.6569208e-03
   8.3600000e+01   8.5700000e+01   1.0842353e-01
   8.3600000e+01   8.6000000e+01   4.3540557e-01
   8.3600000e+01   8.6300000e+01   7.3410480e-01
   8.3600000e+01   8.6600000e+01   9.1180912e-01
   8.3600000e+01   8.6900000e+01   9.8830340e-01
   8.3600000e+01   8.7200000e+01   9.9700154e-01
   8.3600000e+01   8.7500000e+01   9.6082718e-01
   8.3600000e+01   8.7800000e+01   8.9349258e-01
   8.3600000e+01   8.8100000e+01   8.0344186e-01
   8.3600000e+01   8.8400000e+01   6.9661066e-01
   8.3600000e+01   8.8700000e+01   5.7811996e-01
   8.3600000e+01   8.9000000e+01   4.5334557e-01
   8.3600000e+01   8.9300000e+01   3.2861785e-01
   8.3600000e+01   8.9600000e+01   2.1162771e-01
   8.3600000e+01   8.9900000e+01   1.1148871e-01
   8.3600000e+01   9.0200000e+01   3.8326129e-02
   8.3600000e+01   9.0500000e+01   2.2526801e-03
   8.3600000e+01   9.0800000e+01   1.1686496e-02
   8.3600000e+01   9.1100000e+01   7.1196532e-02
   8.3600000e+01   9.1400000e+01   1.7937638e-01
   8.3600000e+01   9.1700000e+01   3.2749211e-01
   8.3600000e+01   9.2000000e+01   4.9961043e-01
   8.3600000e+01   9.2300000e+01   6.7449255e-01
   8.3600000e+01   9.2600000e+01   8.2890232e-01
   8.3600000e+01   9.2900000e+01   9.4148053e-01
   8.3600000e+01   9.3200000e+01   9.9624837e-01
   8.3600000e+01   9.3500000e+01   9.8508375e-01
   8.3600000e+01   9.3800000e+01   9.0890532e-01
   8.3600000e+01   9.4100000e+01   7.7756710e-01
   8.3600000e+01   9.4400000e+01   6.0856790e-01
   8.3600000e+01   9.4700000e+01   4.2471963e-01
   8.3600000e+01   9.5000000e+01   2.5101334e-01
   8.3600000e+01   9.5300000e+01   1.1108775e-01
   8.3600000e+01   9.5600000e+01   2.3855325e-02
   8.3600000e+01   9.5900000e+01   8.5757134e-04
   8.3600000e+01   9.6200000e+01   4.4764216e-02
   8.3600000e+01   9.6500000e+01   1.4917340e-01
   8.3600000e+01   9.6800000e+01   2.9964002e-01
   8.3600000e+01   9.7100000e+01   4.7573940e-01
   8.3600000e+01   9.7400000e+01   6.5393674e-01
   8.3600000e+01   9.7700000e+01   8.1097612e-01
   8.3600000e+01   9.8000000e+01   9.2734951e-01
   8.3600000e+01   9.8300000e+01   9.9020658e-01
   8.3600000e+01   9.8600000e+01   9.9500206e-01
   8.3600000e+01   9.8900000e+01   9.4542479e-01
   8.3600000e+01   9.9200000e+01   8.5168592e-01
   8.3600000e+01   9.9500000e+01   7.2779434e-01
   8.3600000e+01   9.9800000e+01   5.8870069e-01
   8.3600000e+01   1.0010000e+02   4.4804435e-01
   8.3600000e+01   1.0040000e+02   3.1684774e-01
   8.3600000e+01   1.0070000e+02   2.0312076e-01
   8.3600000e+01   1.0100000e+02   1.1212060e-01
   8.3600000e+01   1.0130000e+02   4.6971791e-02
   8.3600000e+01   1.0160000e+02   9.4185470e-03
   8.3600000e+01   1.0190000e+02   5.8122383e-04
   8.3600000e+01   1.0220000e+02   2.1674483e-02
   8.3600000e+01   1.0250000e+02   7.4690435e-02
   8.3600000e+01   1.0280000e+02   1.6301572e-01
   8.3600000e+01   1.0310000e+02   2.9167890e-01
   8.3600000e+01   1.0340000e+02   4.6583173e-01
   8.3600000e+01   1.0370000e+02   6.8241638e-01
   8.3600000e+01   1.0400000e+02   9.0199065e-01
   8.3600000e+01   1.0430000e+02   9.9876888e-01
   8.3600000e+01   1.0460000e+02   8.1728039e-01
   8.3600000e+01   1.0490000e+02   4.4872493e-01
   8.3600000e+01   1.0520000e+02   1.5414632e-01
   8.3600000e+01   1.0550000e+02   2.0036387e-02
   8.3600000e+01   1.0580000e+02   4.7379524e-03
   8.3600000e+01   1.0610000e+02   6.0423758e-02
   8.3600000e+01   1.0640000e+02   1.5957058e-01
   8.3600000e+01   1.0670000e+02   2.8921649e-01
   8.3600000e+01   1.0700000e+02   4.4364360e-01
   8.3600000e+01   1.0730000e+02   6.1827813e-01
   8.3600000e+01   1.0760000e+02   8.0094511e-01
   8.3600000e+01   1.0790000e+02   9.5426777e-01
   8.3600000e+01   1.0820000e+02   9.9202535e-01
   8.3600000e+01   1.0850000e+02   8.1116282e-01
   8.3600000e+01   1.0880000e+02   4.5853706e-01
   8.3600000e+01   1.0910000e+02   1.5330000e-01
   8.3600000e+01   1.0940000e+02   1.4545578e-02
   8.3600000e+01   1.0970000e+02   1.1331903e-02
   8.3600000e+01   1.1000000e+02   8.5322708e-02
   8.3900000e+01   8.0000000e+01   9.8020356e-01
   8.3900000e+01   8.0300000e+01   9.9890339e-01
   8.3900000e+01   8.0600000e+01   9.4708657e-01
   8.3900000e+01   8.0900000e+01   7.9259791e-01
   8.3900000e+01   8.1200000e+01   5.1211692e-01
   8.3900000e+01   8.1500000e+01   1.7599366e-01
   8.3900000e+01   8.1800000e+01   1.4520789e-03
   8.3900000e+01   8.2100000e+01   1.0271332e-01
   8.3900000e+01   8.2400000e+01   3.4388141e-01
   8.3900000e+01   8.2700000e+01   5.8193459e-01
   8.3900000e+01   8.3000000e+01   7.6735571e-01
   8.3900000e+01   8.3300000e+01   8.9618720e-01
   8.3900000e+01   8.3600000e+01   9.7333296e-01
   8.3900000e+01   8.3900000e+01   1.0000000e+00
   8.3900000e+01   8.4200000e+01   9.6952024e-01
   8.3900000e+01   8.4500000e+01   8.6489787e-01
   8.3900000e+01   8.4800000e+01   6.6105720e-01
   8.3900000e+01   8.5100000e+01   3.5485062e-01
   8.3900000e+01   8.5400000e+01   6.2002545e-02
   8.3900000e+01   8.5700000e+01   2.9126086e-02
   8.3900000e+01   8.6000000e+01   2.7909264e-01
   8.3900000e+01   8.6300000e+01   5.7926144e-01
   8.3900000e+01   8.6600000e+01   7.9847505e-01
   8.3900000e+01   8.6900000e+01   9.2761976e-01
   8.3900000e+01   8.7200000e+01   9.8810586e-01
   8.3900000e+01   8.7500000e+01   9.9875976e-01
   8.3900000e+01   8.7800000e+01   9.7190446e-01
   8.3900000e+01   8.8100000e+01   9.1530488e-01
   8.3900000e+01   8.8400000e+01   8.3425427e-01
   8.3900000e+01   8.8700000e+01   7.3308299e-01
   8.3900000e+01   8.9000000e+01   6.1623907e-01
   8.3900000e+01   8.9300000e+01   4.8910681e-01
   8.3900000e+01   8.9600000e+01   3.5862101e-01
   8.3900000e+01   8.9900000e+01   2.3362281e-01
   8.3900000e+01   9.0200000e+01   1.2480893e-01
   8.3900000e+01   9.0500000e+01   4.4075447e-02
   8.3900000e+01   9.0800000e+01   3.1014351e-03
   8.3900000e+01   9.1100000e+01   1.1207451e-02
   8.3900000e+01   9.1400000e+01   7.2852642e-02
   8.3900000e+01   9.1700000e+01   1.8547699e-01
   8.3900000e+01   9.2000000e+01   3.3852312e-01
   8.3900000e+01   9.2300000e+01   5.1420734e-01
   8.3900000e+01   9.2600000e+01   6.9001631e-01
   8.3900000e+01   9.2900000e+01   8.4230422e-01
   8.3900000e+01   9.3200000e+01   9.5008857e-01
   8.3900000e+01   9.3500000e+01   9.9826744e-01
   8.3900000e+01   9.3800000e+01   9.7981124e-01
   8.3900000e+01   9.4100000e+01   8.9676612e-01
   8.3900000e+01   9.4400000e+01   7.6004150e-01
   8.3900000e+01   9.4700000e+01   5.8800608e-01
   8.3900000e+01   9.5000000e+01   4.0400446e-01
   8.3900000e+01   9.5300000e+01   2.3308345e-01
   8.3900000e+01   9.5600000e+01   9.8419665e-02
   8.3900000e+01   9.5900000e+01   1.8046970e-02
   8.3900000e+01   9.6200000e+01   2.4139591e-03
   8.3900000e+01   9.6500000e+01   5.3091804e-02
   8.3900000e+01   9.6800000e+01   1.6271865e-01
   8.3900000e+01   9.7100000e+01   3.1611503e-01
   8.3900000e+01   9.7400000e+01   4.9244427e-01
   8.3900000e+01   9.7700000e+01   6.6823456e-01
   8.3900000e+01   9.8000000e+01   8.2092347e-01
   8.3900000e+01   9.8300000e+01   9.3233549e-01
   8.3900000e+01   9.8600000e+01   9.9131799e-01
   8.3900000e+01   9.8900000e+01   9.9485793e-01
   8.3900000e+01   9.9200000e+01   9.4744741e-01
   8.3900000e+01   9.9500000e+01   8.5906154e-01
   8.3900000e+01   9.9800000e+01   7.4252235e-01
   8.3900000e+01   1.0010000e+02   6.1105117e-01
   8.3900000e+01   1.0040000e+02   4.7652623e-01
   8.3900000e+01   1.0070000e+02   3.4858907e-01
   8.3900000e+01   1.0100000e+02   2.3447174e-01
   8.3900000e+01   1.0130000e+02   1.3930762e-01
   8.3900000e+01   1.0160000e+02   6.6706429e-02
   8.3900000e+01   1.0190000e+02   1.9451289e-02
   8.3900000e+01   1.0220000e+02   2.6486178e-04
   8.3900000e+01   1.0250000e+02   1.2666029e-02
   8.3900000e+01   1.0280000e+02   6.1968143e-02
   8.3900000e+01   1.0310000e+02   1.5633082e-01
   8.3900000e+01   1.0340000e+02   3.0692265e-01
   8.3900000e+01   1.0370000e+02   5.2268437e-01
   8.3900000e+01   1.0400000e+02   7.8474881e-01
   8.3900000e+01   1.0430000e+02   9.8344422e-01
   8.3900000e+01   1.0460000e+02   9.2487287e-01
   8.3900000e+01   1.0490000e+02   6.1171772e-01
   8.3900000e+01   1.0520000e+02   2.8894057e-01
   8.3900000e+01   1.0550000e+02   9.0785120e-02
   8.3900000e+01   1.0580000e+02   9.0257723e-03
   8.3900000e+01   1.0610000e+02   7.0935258e-03
   8.3900000e+01   1.0640000e+02   5.9729079e-02
   8.3900000e+01   1.0670000e+02   1.5436605e-01
   8.3900000e+01   1.0700000e+02   2.8656798e-01
   8.3900000e+01   1.0730000e+02   4.5543475e-01
   8.3900000e+01   1.0760000e+02   6.5623795e-01
   8.3900000e+01   1.0790000e+02   8.6273093e-01
   8.3900000e+01   1.0820000e+02   9.9443227e-01
   8.3900000e+01   1.0850000e+02   9.2067373e-01
   8.3900000e+01   1.0880000e+02   6.2130068e-01
   8.3900000e+01   1.0910000e+02   2.8787738e-01
   8.3900000e+01   1.0940000e+02   7.9013860e-02
   8.3900000e+01   1.0970000e+02   3.2889907e-03
   8.3900000e+01   1.1000000e+02   1.7424362e-02
   8.4200000e+01   8.0000000e+01   9.0304263e-01
   8.4200000e+01   8.0300000e+01   9.7984899e-01
   8.4200000e+01   8.0600000e+01   9.9679394e-01
   8.4200000e+01   8.0900000e+01   9.1415460e-01
   8.4200000e+01   8.1200000e+01   6.8323010e-01
   8.4200000e+01   8.1500000e+01   3.2667107e-01
   8.4200000e+01   8.1800000e+01   4.4934750e-02
   8.4200000e+01   8.2100000e+01   2.2557578e-02
   8.4200000e+01   8.2400000e+01   1.9008956e-01
   8.4200000e+01   8.2700000e+01   4.0736044e-01
   8.4200000e+01   8.3000000e+01   6.0579361e-01
   8.4200000e+01   8.3300000e+01   7.6716880e-01
   8.4200000e+01   8.3600000e+01   8.8908870e-01
   8.4200000e+01   8.3900000e+01   9.6952024e-01
   8.4200000e+01   8.4200000e+01   1.0000000e+00
   8.4200000e+01   8.4500000e+01   9.6017818e-01
   8.4200000e+01   8.4800000e+01   8.1398019e-01
   8.4200000e+01   8.5100000e+01   5.2819928e-01
   8.4200000e+01   8.5400000e+01   1.7161505e-01
   8.4200000e+01   8.5700000e+01   1.5870665e-05
   8.4200000e+01   8.6000000e+01   1.3834365e-01
   8.4200000e+01   8.6300000e+01   4.0470040e-01
   8.4200000e+01   8.6600000e+01   6.4236648e-01
   8.4200000e+01   8.6900000e+01   8.1246748e-01
   8.4200000e+01   8.7200000e+01   9.2108221e-01
   8.4200000e+01   8.7500000e+01   9.8044631e-01
   8.4200000e+01   8.7800000e+01   9.9994796e-01
   8.4200000e+01   8.8100000e+01   9.8571213e-01
   8.4200000e+01   8.8400000e+01   9.4172274e-01
   8.4200000e+01   8.8700000e+01   8.7095614e-01
   8.4200000e+01   8.9000000e+01   7.7634615e-01
   8.4200000e+01   8.9300000e+01   6.6163298e-01
   8.4200000e+01   8.9600000e+01   5.3212726e-01
   8.4200000e+01   8.9900000e+01   3.9533741e-01
   8.4200000e+01   9.0200000e+01   2.6130905e-01
   8.4200000e+01   9.0500000e+01   1.4243897e-01
   8.4200000e+01   9.0800000e+01   5.2509095e-02
   8.4200000e+01   9.1100000e+01   4.8113784e-03
   8.4200000e+01   9.1400000e+01   9.5379449e-03
   8.4200000e+01   9.1700000e+01   7.1018114e-02
   8.4200000e+01   9.2000000e+01   1.8567501e-01
   8.4200000e+01   9.2300000e+01   3.4150762e-01
   8.4200000e+01   9.2600000e+01   5.1942749e-01
   8.4200000e+01   9.2900000e+01   6.9613604e-01
   8.4200000e+01   9.3200000e+01   8.4778495e-01
   8.4200000e+01   9.3500000e+01   9.5360483e-01
   8.4200000e+01   9.3800000e+01   9.9891387e-01
   8.4200000e+01   9.4100000e+01   9.7718597e-01
   8.4200000e+01   9.4400000e+01   8.9101383e-01
   8.4200000e+01   9.4700000e+01   7.5186011e-01
   8.4200000e+01   9.5000000e+01   5.7856111e-01
   8.4200000e+01   9.5300000e+01   3.9471387e-01
   8.4200000e+01   9.5600000e+01   2.2531309e-01
   8.4200000e+01   9.5900000e+01   9.3194422e-02
   8.4200000e+01   9.6200000e+01   1.5874982e-02
   8.4200000e+01   9.6500000e+01   3.2480075e-03
   8.4200000e+01   9.6800000e+01   5.6377239e-02
   8.4200000e+01   9.7100000e+01   1.6746901e-01
   8.4200000e+01   9.7400000e+01   3.2102152e-01
   8.4200000e+01   9.7700000e+01   4.9609917e-01
   8.4200000e+01   9.8000000e+01   6.6953986e-01
   8.4200000e+01   9.8300000e+01   8.1962838e-01
   8.4200000e+01   9.8600000e+01   9.2947654e-01
   8.4200000e+01   9.8900000e+01   9.8927550e-01
   8.4200000e+01   9.9200000e+01   9.9688567e-01
   8.4200000e+01   9.9500000e+01   9.5680234e-01
   8.4200000e+01   9.9800000e+01   8.7806501e-01
   8.4200000e+01   1.0010000e+02   7.7189059e-01
   8.4200000e+01   1.0040000e+02   6.4967039e-01
   8.4200000e+01   1.0070000e+02   5.2165054e-01
   8.4200000e+01   1.0100000e+02   3.9631781e-01
   8.4200000e+01   1.0130000e+02   2.8034396e-01
   8.4200000e+01   1.0160000e+02   1.7890379e-01
   8.4200000e+01   1.0190000e+02   9.6226517e-02
   8.4200000e+01   1.0220000e+02   3.6322957e-02
   8.4200000e+01   1.0250000e+02   3.9262927e-03
   8.4200000e+01   1.0280000e+02   5.7794116e-03
   8.4200000e+01   1.0310000e+02   5.2421040e-02
   8.4200000e+01   1.0340000e+02   1.6012330e-01
   8.4200000e+01   1.0370000e+02   3.4957568e-01
   8.4200000e+01   1.0400000e+02   6.2608843e-01
   8.4200000e+01   1.0430000e+02   9.1011012e-01
   8.4200000e+01   1.0460000e+02   9.8959547e-01
   8.4200000e+01   1.0490000e+02   7.7246343e-01
   8.4200000e+01   1.0520000e+02   4.5764323e-01
   8.4200000e+01   1.0550000e+02   2.1450705e-01
   8.4200000e+01   1.0580000e+02   7.1470421e-02
   8.4200000e+01   1.0610000e+02   8.2872506e-03
   8.4200000e+01   1.0640000e+02   5.0910924e-03
   8.4200000e+01   1.0670000e+02   5.1218792e-02
   8.4200000e+01   1.0700000e+02   1.4412408e-01
   8.4200000e+01   1.0730000e+02   2.8693274e-01
   8.4200000e+01   1.0760000e+02   4.8341920e-01
   8.4200000e+01   1.0790000e+02   7.2230631e-01
   8.4200000e+01   1.0820000e+02   9.3872268e-01
   8.4200000e+01   1.0850000e+02   9.8793818e-01
   8.4200000e+01   1.0880000e+02   7.8067225e-01
   8.4200000e+01   1.0910000e+02   4.5647386e-01
   8.4200000e+01   1.0940000e+02   1.9742186e-01
   8.4200000e+01   1.0970000e+02   5.3252779e-02
   8.4200000e+01   1.1000000e+02   1.8560874e-03
   8.4500000e+01   8.0000000e+01   7.5522407e-01
   8.4500000e+01   8.0300000e+01   8.8668370e-01
   8.4500000e+01   8.0600000e+01   9.7932072e-01
   8.4500000e+01   8.0900000e+01   9.9072213e-01
   8.4500000e+01   8.1200000e+01   8.5057258e-01
   8.4500000e+01   8.1500000e+01   5.2388994e-01
   8.4500000e+01   8.1800000e+01   1.6219408e-01
   8.4500000e+01   8.2100000e+01   2.5119669e-03
   8.4500000e+01   8.2400000e+01   6.1323023e-02
   8.4500000e+01   8.2700000e+01   2.2258388e-01
   8.4500000e+01   8.3000000e+01   4.0625469e-01
   8.4500000e+01   8.3300000e+01   5.8060588e-01
   8.4500000e+01   8.3600000e+01   7.3529219e-01
   8.4500000e+01   8.3900000e+01   8.6489787e-01
   8.4500000e+01   8.4200000e+01   9.6017818e-01
   8.4500000e+01   8.4500000e+01   1.0000000e+00
   8.4500000e+01   8.4800000e+01   9.4115205e-01
   8.4500000e+01   8.5100000e+01   7.2118253e-01
   8.4500000e+01   8.5400000e+01   3.4522404e-01
   8.4500000e+01   8.5700000e+01   4.1393123e-02
   8.4500000e+01   8.6000000e+01   3.2122655e-02
   8.4500000e+01   8.6300000e+01   2.2033484e-01
   8.4500000e+01   8.6600000e+01   4.4358186e-01
   8.4500000e+01   8.6900000e+01   6.3492819e-01
   8.4500000e+01   8.7200000e+01   7.8210734e-01
   8.4500000e+01   8.7500000e+01   8.8803503e-01
   8.4500000e+01   8.7800000e+01   9.5736235e-01
   8.4500000e+01   8.8100000e+01   9.9343633e-01
   8.4500000e+01   8.8400000e+01   9.9815792e-01
   8.4500000e+01   8.8700000e+01   9.7251991e-01
   8.4500000e+01   8.9000000e+01   9.1729657e-01
   8.4500000e+01   8.9300000e+01   8.3380074e-01
   8.4500000e+01   8.9600000e+01   7.2470432e-01
   8.4500000e+01   8.9900000e+01   5.9488112e-01
   8.4500000e+01   9.0200000e+01   4.5213952e-01
   8.4500000e+01   9.0500000e+01   3.0759887e-01
   8.4500000e+01   9.0800000e+01   1.7537984e-01
   8.4500000e+01   9.1100000e+01   7.1311518e-02
   8.4500000e+01   9.1400000e+01   1.0588834e-02
   8.4500000e+01   9.1700000e+01   4.7327357e-03
   8.4500000e+01   9.2000000e+01   5.8639583e-02
   8.4500000e+01   9.2300000e+01   1.6867417e-01
   8.4500000e+01   9.2600000e+01   3.2248771e-01
   8.4500000e+01   9.2900000e+01   5.0064779e-01
   8.4500000e+01   9.3200000e+01   6.7959925e-01
   8.4500000e+01   9.3500000e+01   8.3522029e-01
   8.4500000e+01   9.3800000e+01   9.4631203e-01
   8.4500000e+01   9.4100000e+01   9.9756973e-01
   8.4500000e+01   9.4400000e+01   9.8173953e-01
   8.4500000e+01   9.4700000e+01   9.0072068e-01
   8.4500000e+01   9.5000000e+01   7.6541494e-01
   8.4500000e+01   9.5300000e+01   5.9425463e-01
   8.4500000e+01   9.5600000e+01   4.1057870e-01
   8.4500000e+01   9.5900000e+01   2.3928262e-01
   8.4500000e+01   9.6200000e+01   1.0331421e-01
   8.4500000e+01   9.6500000e+01   2.0559105e-02
   8.4500000e+01   9.6800000e+01   1.5066983e-03
   8.4500000e+01   9.7100000e+01   4.7925840e-02
   8.4500000e+01   9.7400000e+01   1.5269270e-01
   8.4500000e+01   9.7700000e+01   3.0087572e-01
   8.4500000e+01   9.8000000e+01   4.7208147e-01
   8.4500000e+01   9.8300000e+01   6.4380358e-01
   8.4500000e+01   9.8600000e+01   7.9514576e-01
   8.4500000e+01   9.8900000e+01   9.1003031e-01
   8.4500000e+01   9.9200000e+01   9.7909283e-01
   8.4500000e+01   9.9500000e+01   9.9992557e-01
   8.4500000e+01   9.9800000e+01   9.7591865e-01
   8.4500000e+01   1.0010000e+02   9.1433779e-01
   8.4500000e+01   1.0040000e+02   8.2432329e-01
   8.4500000e+01   1.0070000e+02   7.1528247e-01
   8.4500000e+01   1.0100000e+02   5.9586493e-01
   8.4500000e+01   1.0130000e+02   4.7349839e-01
   8.4500000e+01   1.0160000e+02   3.5436691e-01
   8.4500000e+01   1.0190000e+02   2.4371461e-01
   8.4500000e+01   1.0220000e+02   1.4641998e-01
   8.4500000e+01   1.0250000e+02   6.7892314e-02
   8.4500000e+01   1.0280000e+02   1.5496010e-02
   8.4500000e+01   1.0310000e+02   9.0591061e-04
   8.4500000e+01   1.0340000e+02   4.3775131e-02
   8.4500000e+01   1.0370000e+02   1.7507490e-01
   8.4500000e+01   1.0400000e+02   4.2682622e-01
   8.4500000e+01   1.0430000e+02   7.6559159e-01
   8.4500000e+01   1.0460000e+02   9.9027450e-01
   8.4500000e+01   1.0490000e+02   9.1471846e-01
   8.4500000e+01   1.0520000e+02   6.5585296e-01
   8.4500000e+01   1.0550000e+02   3.9777487e-01
   8.4500000e+01   1.0580000e+02   2.0634562e-01
   8.4500000e+01   1.0610000e+02   8.2902783e-02
   8.4500000e+01   1.0640000e+02   1.6674131e-02
   8.4500000e+01   1.0670000e+02   7.5008611e-04
   8.4500000e+01   1.0700000e+02   3.5113824e-02
   8.4500000e+01   1.0730000e+02   1.2700493e-01
   8.4500000e+01   1.0760000e+02   2.8930744e-01
   8.4500000e+01   1.0790000e+02   5.2945222e-01
   8.4500000e+01   1.0820000e+02   8.0998916e-01
   8.4500000e+01   1.0850000e+02   9.9175543e-01
   8.4500000e+01   1.0880000e+02   9.2014111e-01
   8.4500000e+01   1.0910000e+02   6.5473691e-01
   8.4500000e+01   1.0940000e+02   3.7719042e-01
   8.4500000e+01   1.0970000e+02   1.7664502e-01
   8.4500000e+01   1.1000000e+02   5.8362852e-02
   8.4800000e+01   8.0000000e+01   5.2281560e-01
   8.4800000e+01   8.0300000e+01   6.9197912e-01
   8.4800000e+01   8.0600000e+01   8.5593154e-01
   8.4800000e+01   8.0900000e+01   9.7807948e-01
   8.4800000e+01   8.1200000e+01   9.7710969e-01
   8.4800000e+01   8.1500000e+01   7.5614744e-01
   8.4800000e+01   8.1800000e+01   3.7545772e-01
   8.4800000e+01   8.2100000e+01   8.4624535e-02
   8.4800000e+01   8.2400000e+01   2.7143505e-05
   8.4800000e+01   8.2700000e+01   5.9440793e-02
   8.4800000e+01   8.3000000e+01   1.8612174e-01
   8.4800000e+01   8.3300000e+01   3.3885735e-01
   8.4800000e+01   8.3600000e+01   4.9994597e-01
   8.4800000e+01   8.3900000e+01   6.6105720e-01
   8.4800000e+01   8.4200000e+01   8.1398019e-01
   8.4800000e+01   8.4500000e+01   9.4115205e-01
   8.4800000e+01   8.4800000e+01   1.0000000e+00
   8.4800000e+01   8.5100000e+01   9.0621132e-01
   8.4800000e+01   8.5400000e+01   5.8722111e-01
   8.4800000e+01   8.5700000e+01   1.8912756e-01
   8.4800000e+01   8.6000000e+01   4.1969277e-03
   8.4800000e+01   8.6300000e+01   5.8166546e-02
   8.4800000e+01   8.6600000e+01   2.1638529e-01
   8.4800000e+01   8.6900000e+01   3.9243909e-01
   8.4800000e+01   8.7200000e+01   5.5460179e-01
   8.4800000e+01   8.7500000e+01   6.9394955e-01
   8.4800000e+01   8.7800000e+01   8.0843899e-01
   8.4800000e+01   8.8100000e+01   8.9735902e-01
   8.4800000e+01   8.8400000e+01   9.5969773e-01
   8.4800000e+01   8.8700000e+01   9.9384858e-01
   8.4800000e+01   8.9000000e+01   9.9782144e-01
   8.4800000e+01   8.9300000e+01   9.6972732e-01
   8.4800000e+01   8.9600000e+01   9.0849178e-01
   8.4800000e+01   8.9900000e+01   8.1477696e-01
   8.4800000e+01   9.0200000e+01   6.9203113e-01
   8.4800000e+01   9.0500000e+01   5.4746172e-01
   8.4800000e+01   9.0800000e+01   3.9258156e-01
   8.4800000e+01   9.1100000e+01   2.4289301e-01
   8.4800000e+01   9.1400000e+01   1.1636716e-01
   8.4800000e+01   9.1700000e+01   3.0720035e-02
   8.4800000e+01   9.2000000e+01   2.2220883e-07
   8.4800000e+01   9.2300000e+01   3.1417349e-02
   8.4800000e+01   9.2600000e+01   1.2337117e-01
   8.4800000e+01   9.2900000e+01   2.6523209e-01
   8.4800000e+01   9.3200000e+01   4.3882803e-01
   8.4800000e+01   9.3500000e+01   6.2115363e-01
   8.4800000e+01   9.3800000e+01   7.8769352e-01
   8.4800000e+01   9.4100000e+01   9.1584588e-01
   8.4800000e+01   9.4400000e+01   9.8805523e-01
   8.4800000e+01   9.4700000e+01   9.9430534e-01
   8.4800000e+01   9.5000000e+01   9.3362039e-01
   8.4800000e+01   9.5300000e+01   8.1428056e-01
   8.4800000e+01   9.5600000e+01   6.5264798e-01
   8.4800000e+01   9.5900000e+01   4.7078080e-01
   8.4800000e+01   9.6200000e+01   2.9326233e-01
   8.4800000e+01   9.6500000e+01   1.4377790e-01
   8.4800000e+01   9.6800000e+01   4.1920974e-02
   8.4800000e+01   9.7100000e+01   5.9150382e-04
   8.4800000e+01   9.7400000e+01   2.4270125e-02
   8.4800000e+01   9.7700000e+01   1.0844000e-01
   8.4800000e+01   9.8000000e+01   2.4039492e-01
   8.4800000e+01   9.8300000e+01   4.0148256e-01
   8.4800000e+01   9.8600000e+01   5.7044513e-01
   8.4800000e+01   9.8900000e+01   7.2709355e-01
   8.4800000e+01   9.9200000e+01   8.5536783e-01
   8.4800000e+01   9.9500000e+01   9.4506640e-01
   8.4800000e+01   9.9800000e+01   9.9205616e-01
   8.4800000e+01   1.0010000e+02   9.9729582e-01
   8.4800000e+01   1.0040000e+02   9.6526463e-01
   8.4800000e+01   1.0070000e+02   9.0235141e-01
   8.4800000e+01   1.0100000e+02   8.1555466e-01
   8.4800000e+01   1.0130000e+02   7.1162568e-01
   8.4800000e+01   1.0160000e+02   5.9664263e-01
   8.4800000e+01   1.0190000e+02   4.7595119e-01
   8.4800000e+01   1.0220000e+02   3.5443236e-01
   8.4800000e+01   1.0250000e+02   2.3715399e-01
   8.4800000e+01   1.0280000e+02   1.3065581e-01
   8.4800000e+01   1.0310000e+02   4.5486857e-02
   8.4800000e+01   1.0340000e+02   1.1724594e-03
   8.4800000e+01   1.0370000e+02   3.4444385e-02
   8.4800000e+01   1.0400000e+02   2.0263285e-01
   8.4800000e+01   1.0430000e+02   5.3494070e-01
   8.4800000e+01   1.0460000e+02   8.8639290e-01
   8.4800000e+01   1.0490000e+02   9.9736359e-01
   8.4800000e+01   1.0520000e+02   8.6112234e-01
   8.4800000e+01   1.0550000e+02   6.4017381e-01
   8.4800000e+01   1.0580000e+02   4.3138208e-01
   8.4800000e+01   1.0610000e+02   2.6177587e-01
   8.4800000e+01   1.0640000e+02   1.3382853e-01
   8.4800000e+01   1.0670000e+02   4.6623603e-02
   8.4800000e+01   1.0700000e+02   3.1921303e-03
   8.4800000e+01   1.0730000e+02   1.4178773e-02
   8.4800000e+01   1.0760000e+02   1.0067994e-01
   8.4800000e+01   1.0790000e+02   2.9105535e-01
   8.4800000e+01   1.0820000e+02   5.8885490e-01
   8.4800000e+01   1.0850000e+02   8.9133443e-01
   8.4800000e+01   1.0880000e+02   9.9827483e-01
   8.4800000e+01   1.0910000e+02   8.6030865e-01
   8.4800000e+01   1.0940000e+02   6.1977352e-01
   8.4800000e+01   1.0970000e+02   3.9420377e-01
   8.4800000e+01   1.1000000e+02   2.2068176e-01
   8.5100000e+01   8.0000000e+01   2.2730572e-01
   8.5100000e+01   8.0300000e+01   3.8678081e-01
   8.5100000e+01   8.0600000e+01   5.8441926e-01
   8.5100000e+01   8.0900000e+01   8.0303637e-01
   8.5100000e+01   8.1200000e+01   9.7480284e-01
   8.5100000e+01   8.1500000e+01   9.5846857e-01
   8.5100000e+01   8.1800000e+01   6.8116295e-01
   8.5100000e+01   8.2100000e+01   3.2481978e-01
   8.5100000e+01   8.2400000e+01   9.0773928e-02
   8.5100000e+01   8.2700000e+01   4.2143119e-03
   8.5100000e+01   8.3000000e+01   1.8064955e-02
   8.5100000e+01   8.3300000e+01   9.3105157e-02
   8.5100000e+01   8.3600000e+01   2.0842166e-01
   8.5100000e+01   8.3900000e+01   3.5485062e-01
   8.5100000e+01   8.4200000e+01   5.2819928e-01
   8.5100000e+01   8.4500000e+01   7.2118253e-01
   8.5100000e+01   8.4800000e+01   9.0621132e-01
   8.5100000e+01   8.5100000e+01   1.0000000e+00
   8.5100000e+01   8.5400000e+01   8.5792492e-01
   8.5100000e+01   8.5700000e+01   4.7577576e-01
   8.5100000e+01   8.6000000e+01   1.3489225e-01
   8.5100000e+01   8.6300000e+01   4.5724912e-03
   8.5100000e+01   8.6600000e+01   2.9488937e-02
   8.5100000e+01   8.6900000e+01   1.2790634e-01
   8.5100000e+01   8.7200000e+01   2.5456903e-01
   8.5100000e+01   8.7500000e+01   3.8886156e-01
   8.5100000e+01   8.7800000e+01   5.2112880e-01
   8.5100000e+01   8.8100000e+01   6.4586956e-01
   8.5100000e+01   8.8400000e+01   7.5880091e-01
   8.5100000e+01   8.8700000e+01   8.5563191e-01
   8.5100000e+01   8.9000000e+01   9.3161137e-01
   8.5100000e+01   8.9300000e+01   9.8151373e-01
   8.5100000e+01   8.9600000e+01   9.9998183e-01
   8.5100000e+01   8.9900000e+01   9.8223971e-01
   8.5100000e+01   9.0200000e+01   9.2518490e-01
   8.5100000e+01   9.0500000e+01   8.2877599e-01
   8.5100000e+01   9.0800000e+01   6.9745719e-01
   8.5100000e+01   9.1100000e+01   5.4115794e-01
   8.5100000e+01   9.1400000e+01   3.7529725e-01
   8.5100000e+01   9.1700000e+01   2.1935938e-01
   8.5100000e+01   9.2000000e+01   9.4047021e-02
   8.5100000e+01   9.2300000e+01   1.7600646e-02
   8.5100000e+01   9.2600000e+01   2.2685641e-03
   8.5100000e+01   9.2900000e+01   5.1869616e-02
   8.5100000e+01   9.3200000e+01   1.6095831e-01
   8.5100000e+01   9.3500000e+01   3.1558178e-01
   8.5100000e+01   9.3800000e+01   4.9528912e-01
   8.5100000e+01   9.4100000e+01   6.7597397e-01
   8.5100000e+01   9.4400000e+01   8.3317199e-01
   8.5100000e+01   9.4700000e+01   9.4544548e-01
   8.5100000e+01   9.5000000e+01   9.9743024e-01
   8.5100000e+01   9.5300000e+01   9.8206973e-01
   8.5100000e+01   9.5600000e+01   9.0162861e-01
   8.5100000e+01   9.5900000e+01   7.6729651e-01
   8.5100000e+01   9.6200000e+01   5.9748727e-01
   8.5100000e+01   9.6500000e+01   4.1517458e-01
   8.5100000e+01   9.6800000e+01   2.4469785e-01
   8.5100000e+01   9.7100000e+01   1.0844547e-01
   8.5100000e+01   9.7400000e+01   2.3779705e-02
   8.5100000e+01   9.7700000e+01   5.9108195e-04
   8.5100000e+01   9.8000000e+01   3.9932113e-02
   8.5100000e+01   9.8300000e+01   1.3414305e-01
   8.5100000e+01   9.8600000e+01   2.6860517e-01
   8.5100000e+01   9.8900000e+01   4.2476681e-01
   8.5100000e+01   9.9200000e+01   5.8362774e-01
   8.5100000e+01   9.9500000e+01   7.2873246e-01
   8.5100000e+01   9.9800000e+01   8.4800617e-01
   8.5100000e+01   1.0010000e+02   9.3427498e-01
   8.5100000e+01   1.0040000e+02   9.8475082e-01
   8.5100000e+01   1.0070000e+02   9.9995338e-01
   8.5100000e+01   1.0100000e+02   9.8250266e-01
   8.5100000e+01   1.0130000e+02   9.3606130e-01
   8.5100000e+01   1.0160000e+02   8.6454996e-01
   8.5100000e+01   1.0190000e+02   7.7165800e-01
   8.5100000e+01   1.0220000e+02   6.6064231e-01
   8.5100000e+01   1.0250000e+02   5.3445827e-01
   8.5100000e+01   1.0280000e+02   3.9644382e-01
   8.5100000e+01   1.0310000e+02   2.5223657e-01
   8.5100000e+01   1.0340000e+02   1.1469423e-01
   8.5100000e+01   1.0370000e+02   1.5439064e-02
   8.5100000e+01   1.0400000e+02   2.4041260e-02
   8.5100000e+01   1.0430000e+02   2.3756568e-01
   8.5100000e+01   1.0460000e+02   6.2889088e-01
   8.5100000e+01   1.0490000e+02   9.3393202e-01
   8.5100000e+01   1.0520000e+02   9.9501503e-01
   8.5100000e+01   1.0550000e+02   8.9372110e-01
   8.5100000e+01   1.0580000e+02   7.3302755e-01
   8.5100000e+01   1.0610000e+02   5.6277795e-01
   8.5100000e+01   1.0640000e+02   4.0102948e-01
   8.5100000e+01   1.0670000e+02   2.5459536e-01
   8.5100000e+01   1.0700000e+02   1.2927180e-01
   8.5100000e+01   1.0730000e+02   3.6372892e-02
   8.5100000e+01   1.0760000e+02   1.3531206e-04
   8.5100000e+01   1.0790000e+02   6.5390525e-02
   8.5100000e+01   1.0820000e+02   2.8529495e-01
   8.5100000e+01   1.0850000e+02   6.3647174e-01
   8.5100000e+01   1.0880000e+02   9.2895062e-01
   8.5100000e+01   1.0910000e+02   9.9484691e-01
   8.5100000e+01   1.0940000e+02   8.8034971e-01
   8.5100000e+01   1.0970000e+02   6.9898017e-01
   8.5100000e+01   1.1000000e+02   5.1487649e-01
   8.5400000e+01   8.0000000e+01   1.2159454e-02
   8.5400000e+01   8.0300000e+01   7.8893763e-02
   8.5400000e+01   8.0600000e+01   2.1631755e-01
   8.5400000e+01   8.0900000e+01   4.3923221e-01
   8.5400000e+01   8.1200000e+01   7.3046666e-01
   8.5400000e+01   8.1500000e+01   9.6749497e-01
   8.5400000e+01   8.1800000e+01   9.5508565e-01
   8.5400000e+01   8.2100000e+01   7.0159300e-01
   8.5400000e+01   8.2400000e+01   4.0765430e-01
   8.5400000e+01   8.2700000e+01   1.9032488e-01
   8.5400000e+01   8.3000000e+01   6.2008853e-02
   8.5400000e+01   8.3300000e+01   5.8258562e-03
   8.5400000e+01   8.3600000e+01   7.6569208e-03
   8.5400000e+01   8.3900000e+01   6.2002545e-02
   8.5400000e+01   8.4200000e+01   1.7161505e-01
   8.5400000e+01   8.4500000e+01   3.4522404e-01
   8.5400000e+01   8.4800000e+01   5.8722111e-01
   8.5400000e+01   8.5100000e+01   8.5792492e-01
   8.5400000e+01   8.5400000e+01   1.0000000e+00
   8.5400000e+01   8.5700000e+01   8.3137622e-01
   8.5400000e+01   8.6000000e+01   4.7716720e-01
   8.5400000e+01   8.6300000e+01   1.9245619e-01
   8.5400000e+01   8.6600000e+01   4.5059323e-02
   8.5400000e+01   8.6900000e+01   4.3003756e-04
   8.5400000e+01   8.7200000e+01   2.0135730e-02
   8.5400000e+01   8.7500000e+01   8.0048477e-02
   8.5400000e+01   8.7800000e+01   1.6631003e-01
   8.5400000e+01   8.8100000e+01   2.7048178e-01
   8.5400000e+01   8.8400000e+01   3.8654267e-01
   8.5400000e+01   8.8700000e+01   5.0917018e-01
   8.5400000e+01   8.9000000e+01   6.3272398e-01
   8.5400000e+01   8.9300000e+01   7.5064146e-01
   8.5400000e+01   8.9600000e+01   8.5516233e-01
   8.5400000e+01   8.9900000e+01   9.3742820e-01
   8.5400000e+01   9.0200000e+01   9.8807021e-01
   8.5400000e+01   9.0500000e+01   9.9838720e-01
   8.5400000e+01   9.0800000e+01   9.6209719e-01
   8.5400000e+01   9.1100000e+01   8.7740386e-01
   8.5400000e+01   9.1400000e+01   7.4882504e-01
   8.5400000e+01   9.1700000e+01   5.8804921e-01
   8.5400000e+01   9.2000000e+01   4.1321452e-01
   8.5400000e+01   9.2300000e+01   2.4649095e-01
   8.5400000e+01   9.2600000e+01   1.1047939e-01
   8.5400000e+01   9.2900000e+01   2.4358440e-02
   8.5400000e+01   9.3200000e+01   6.9389332e-04
   8.5400000e+01   9.3500000e+01   4.3472704e-02
   8.5400000e+01   9.3800000e+01   1.4751645e-01
   8.5400000e+01   9.4100000e+01   2.9918194e-01
   8.5400000e+01   9.4400000e+01   4.7817821e-01
   8.5400000e+01   9.4700000e+01   6.6029695e-01
   8.5400000e+01   9.5000000e+01   8.2076021e-01
   8.5400000e+01   9.5300000e+01   9.3773526e-01
   8.5400000e+01   9.5600000e+01   9.9545207e-01
   8.5400000e+01   9.5900000e+01   9.8639162e-01
   8.5400000e+01   9.6200000e+01   9.1221080e-01
   8.5400000e+01   9.6500000e+01   7.8334245e-01
   8.5400000e+01   9.6800000e+01   6.1742598e-01
   8.5400000e+01   9.7100000e+01   4.3682178e-01
   8.5400000e+01   9.7400000e+01   2.6548487e-01
   8.5400000e+01   9.7700000e+01   1.2552716e-01
   8.5400000e+01   9.8000000e+01   3.3942402e-02
   8.5400000e+01   9.8300000e+01   1.3217452e-04
   8.5400000e+01   9.8600000e+01   2.4866099e-02
   8.5400000e+01   9.8900000e+01   1.0099226e-01
   8.5400000e+01   9.9200000e+01   2.1565629e-01
   8.5400000e+01   9.9500000e+01   3.5328565e-01
   8.5400000e+01   9.9800000e+01   4.9843838e-01
   8.5400000e+01   1.0010000e+02   6.3785140e-01
   8.5400000e+01   1.0040000e+02   7.6145218e-01
   8.5400000e+01   1.0070000e+02   8.6246743e-01
   8.5400000e+01   1.0100000e+02   9.3694065e-01
   8.5400000e+01   1.0130000e+02   9.8297219e-01
   8.5400000e+01   1.0160000e+02   9.9990420e-01
   8.5400000e+01   1.0190000e+02   9.8756545e-01
   8.5400000e+01   1.0220000e+02   9.4561081e-01
   8.5400000e+01   1.0250000e+02   8.7296222e-01
   8.5400000e+01   1.0280000e+02   7.6742503e-01
   8.5400000e+01   1.0310000e+02   6.2588683e-01
   8.5400000e+01   1.0340000e+02   4.4667874e-01
   8.5400000e+01   1.0370000e+02   2.3921520e-01
   8.5400000e+01   1.0400000e+02   5.2328141e-02
   8.5400000e+01   1.0430000e+02   1.4965481e-02
   8.5400000e+01   1.0460000e+02   2.5494033e-01
   8.5400000e+01   1.0490000e+02   6.3719031e-01
   8.5400000e+01   1.0520000e+02   9.0350087e-01
   8.5400000e+01   1.0550000e+02   9.9703610e-01
   8.5400000e+01   1.0580000e+02   9.7570090e-01
   8.5400000e+01   1.0610000e+02   8.9130116e-01
   8.5400000e+01   1.0640000e+02   7.7136927e-01
   8.5400000e+01   1.0670000e+02   6.2850864e-01
   8.5400000e+01   1.0700000e+02   4.6887788e-01
   8.5400000e+01   1.0730000e+02   2.9883635e-01
   8.5400000e+01   1.0760000e+02   1.3405008e-01
   8.5400000e+01   1.0790000e+02   1.6266706e-02
   8.5400000e+01   1.0820000e+02   3.1003769e-02
   8.5400000e+01   1.0850000e+02   2.6182456e-01
   8.5400000e+01   1.0880000e+02   6.2768625e-01
   8.5400000e+01   1.0910000e+02   9.0419103e-01
   8.5400000e+01   1.0940000e+02   9.9888497e-01
   8.5400000e+01   1.0970000e+02   9.6272543e-01
   8.5400000e+01   1.1000000e+02   8.5961878e-01
   8.5700000e+01   8.0000000e+01   9.4611436e-02
   8.5700000e+01   8.0300000e+01   1.9044116e-02
   8.5700000e+01   8.0600000e+01   3.6671473e-03
   8.5700000e+01   8.0900000e+01   8.8082961e-02
   8.5700000e+01   8.1200000e+01   3.2047214e-01
   8.5700000e+01   8.1500000e+01   6.7704911e-01
   8.5700000e+01   8.1800000e+01   9.5669281e-01
   8.5700000e+01   8.2100000e+01   9.7623995e-01
   8.5700000e+01   8.2400000e+01   8.0677370e-01
   8.5700000e+01   8.2700000e+01   5.8872319e-01
   8.5700000e+01   8.3000000e+01   3.9031838e-01
   8.5700000e+01   8.3300000e+01   2.2947460e-01
   8.5700000e+01   8.3600000e+01   1.0842353e-01
   8.5700000e+01   8.3900000e+01   2.9126086e-02
   8.5700000e+01   8.4200000e+01   1.5870665e-05
   8.5700000e+01   8.4500000e+01   4.1393123e-02
   8.5700000e+01   8.4800000e+01   1.8912756e-01
   8.5700000e+01   8.5100000e+01   4.7577576e-01
   8.5700000e+01   8.5400000e+01   8.3137622e-01
   8.5700000e+01   8.5700000e+01   1.0000000e+00
   8.5700000e+01   8.6000000e+01   8.5889618e-01
   8.5700000e+01   8.6300000e+01   5.9138873e-01
   8.5700000e+01   8.6600000e+01   3.5382169e-01
   8.5700000e+01   8.6900000e+01   1.8443402e-01
   8.5700000e+01   8.7200000e+01   7.6783535e-02
   8.5700000e+01   8.7500000e+01   1.8465092e-02
   8.5700000e+01   8.7800000e+01   9.6102251e-06
   8.5700000e+01   8.8100000e+01   1.5245685e-02
   8.5700000e+01   8.8400000e+01   6.0153619e-02
   8.5700000e+01   8.8700000e+01   1.3172158e-01
   8.5700000e+01   8.9000000e+01   2.2697667e-01
   8.5700000e+01   8.9300000e+01   3.4213546e-01
   8.5700000e+01   8.9600000e+01   4.7184242e-01
   8.5700000e+01   8.9900000e+01   6.0854791e-01
   8.5700000e+01   9.0200000e+01   7.4217738e-01
   8.5700000e+01   9.0500000e+01   8.6032858e-01
   8.5700000e+01   9.0800000e+01   9.4924922e-01
   8.5700000e+01   9.1100000e+01   9.9572097e-01
   8.5700000e+01   9.1400000e+01   9.8967035e-01
   8.5700000e+01   9.1700000e+01   9.2692154e-01
   8.5700000e+01   9.2000000e+01   8.1121793e-01
   8.5700000e+01   9.2300000e+01   6.5471092e-01
   8.5700000e+01   9.2600000e+01   4.7659456e-01
   8.5700000e+01   9.2900000e+01   3.0020758e-01
   8.5700000e+01   9.3200000e+01   1.4936484e-01
   8.5700000e+01   9.3500000e+01   4.4733173e-02
   8.5700000e+01   9.3800000e+01   8.3752035e-04
   8.5700000e+01   9.4100000e+01   2.4014556e-02
   8.5700000e+01   9.4400000e+01   1.1147550e-01
   8.5700000e+01   9.4700000e+01   2.5158204e-01
   8.5700000e+01   9.5000000e+01   4.2536759e-01
   8.5700000e+01   9.5300000e+01   6.0916900e-01
   8.5700000e+01   9.5600000e+01   7.7799920e-01
   8.5700000e+01   9.5900000e+01   9.0910223e-01
   8.5700000e+01   9.6200000e+01   9.8510042e-01
   8.5700000e+01   9.6500000e+01   9.9627953e-01
   8.5700000e+01   9.6800000e+01   9.4176937e-01
   8.5700000e+01   9.7100000e+01   8.2954531e-01
   8.5700000e+01   9.7400000e+01   6.7525399e-01
   8.5700000e+01   9.7700000e+01   4.9991856e-01
   8.5700000e+01   9.8000000e+01   3.2671918e-01
   8.5700000e+01   9.8300000e+01   1.7731905e-01
   8.5700000e+01   9.8600000e+01   6.8496869e-02
   8.5700000e+01   9.8900000e+01   9.9177053e-03
   8.5700000e+01   9.9200000e+01   3.5705964e-03
   8.5700000e+01   9.9500000e+01   4.4827224e-02
   8.5700000e+01   9.9800000e+01   1.2454807e-01
   8.5700000e+01   1.0010000e+02   2.3145438e-01
   8.5700000e+01   1.0040000e+02   3.5412786e-01
   8.5700000e+01   1.0070000e+02   4.8232226e-01
   8.5700000e+01   1.0100000e+02   6.0756816e-01
   8.5700000e+01   1.0130000e+02   7.2322020e-01
   8.5700000e+01   1.0160000e+02   8.2413268e-01
   8.5700000e+01   1.0190000e+02   9.0610402e-01
   8.5700000e+01   1.0220000e+02   9.6514768e-01
   8.5700000e+01   1.0250000e+02   9.9655207e-01
   8.5700000e+01   1.0280000e+02   9.9359808e-01
   8.5700000e+01   1.0310000e+02   9.4578750e-01
   8.5700000e+01   1.0340000e+02   8.3694385e-01
   8.5700000e+01   1.0370000e+02   6.4662103e-01
   8.5700000e+01   1.0400000e+02   3.7006096e-01
   8.5700000e+01   1.0430000e+02   8.7621916e-02
   8.5700000e+01   1.0460000e+02   1.1221791e-02
   8.5700000e+01   1.0490000e+02   2.3087556e-01
   8.5700000e+01   1.0520000e+02   5.4631422e-01
   8.5700000e+01   1.0550000e+02   7.8874483e-01
   8.5700000e+01   1.0580000e+02   9.3056062e-01
   8.5700000e+01   1.0610000e+02   9.9241340e-01
   8.5700000e+01   1.0640000e+02   9.9432182e-01
   8.5700000e+01   1.0670000e+02   9.4700779e-01
   8.5700000e+01   1.0700000e+02   8.5306483e-01
   8.5700000e+01   1.0730000e+02   7.0945600e-01
   8.5700000e+01   1.0760000e+02   5.1259845e-01
   8.5700000e+01   1.0790000e+02   2.7413128e-01
   8.5700000e+01   1.0820000e+02   5.9376613e-02
   8.5700000e+01   1.0850000e+02   1.2938873e-02
   8.5700000e+01   1.0880000e+02   2.2262215e-01
   8.5700000e+01   1.0910000e+02   5.4748126e-01
   8.5700000e+01   1.0940000e+02   8.0572919e-01
   8.5700000e+01   1.0970000e+02   9.4851324e-01
   8.5700000e+01   1.1000000e+02   9.9846428e-01
   8.6000000e+01   8.0000000e+01   4.1279322e-01
   8.6000000e+01   8.0300000e+01   2.4993739e-01
   8.6000000e+01   8.0600000e+01   1.0165000e-01
   8.6000000e+01   8.0900000e+01   6.9988998e-03
   8.6000000e+01   8.1200000e+01   4.6222740e-02
   8.6000000e+01   8.1500000e+01   3.0151404e-01
   8.6000000e+01   8.1800000e+01   6.8609887e-01
   8.6000000e+01   8.2100000e+01   9.4786832e-01
   8.6000000e+01   8.2400000e+01   9.9509856e-01
   8.6000000e+01   8.2700000e+01   9.0628698e-01
   8.6000000e+01   8.3000000e+01   7.6091971e-01
   8.6000000e+01   8.3300000e+01   5.9859101e-01
   8.6000000e+01   8.3600000e+01   4.3540557e-01
   8.6000000e+01   8.3900000e+01   2.7909264e-01
   8.6000000e+01   8.4200000e+01   1.3834365e-01
   8.6000000e+01   8.4500000e+01   3.2122655e-02
   8.6000000e+01   8.4800000e+01   4.1969277e-03
   8.6000000e+01   8.5100000e+01   1.3489225e-01
   8.6000000e+01   8.5400000e+01   4.7716720e-01
   8.6000000e+01   8.5700000e+01   8.5889618e-01
   8.6000000e+01   8.6000000e+01   1.0000000e+00
   8.6000000e+01   8.6300000e+01   9.0786227e-01
   8.6000000e+01   8.6600000e+01   7.2799296e-01
   8.6000000e+01   8.6900000e+01   5.4352394e-01
   8.6000000e+01   8.7200000e+01   3.8159526e-01
   8.6000000e+01   8.7500000e+01   2.4809209e-01
   8.6000000e+01   8.7800000e+01   1.4326775e-01
   8.6000000e+01   8.8100000e+01   6.6735609e-02
   8.6000000e+01   8.8400000e+01   1.8731652e-02
   8.6000000e+01   8.8700000e+01   1.8684641e-04
   8.6000000e+01   8.9000000e+01   1.2379606e-02
   8.6000000e+01   8.9300000e+01   5.6364610e-02
   8.6000000e+01   8.9600000e+01   1.3221293e-01
   8.6000000e+01   8.9900000e+01   2.3808967e-01
   8.6000000e+01   9.0200000e+01   3.6926633e-01
   8.6000000e+01   9.0500000e+01   5.1728838e-01
   8.6000000e+01   9.0800000e+01   6.6965105e-01
   8.6000000e+01   9.1100000e+01   8.1039117e-01
   8.6000000e+01   9.1400000e+01   9.2187005e-01
   8.6000000e+01   9.1700000e+01   9.8764934e-01
   8.6000000e+01   9.2000000e+01   9.9585820e-01
   8.6000000e+01   9.2300000e+01   9.4209342e-01
   8.6000000e+01   9.2600000e+01   8.3094608e-01
   8.6000000e+01   9.2900000e+01   6.7571828e-01
   8.6000000e+01   9.3200000e+01   4.9649577e-01
   8.6000000e+01   9.3500000e+01   3.1714124e-01
   8.6000000e+01   9.3800000e+01   1.6184592e-01
   8.6000000e+01   9.4100000e+01   5.1748159e-02
   8.6000000e+01   9.4400000e+01   1.9939337e-03
   8.6000000e+01   9.4700000e+01   1.9566142e-02
   8.6000000e+01   9.5000000e+01   1.0220129e-01
   8.6000000e+01   9.5300000e+01   2.3863232e-01
   8.6000000e+01   9.5600000e+01   4.1018897e-01
   8.6000000e+01   9.5900000e+01   5.9350568e-01
   8.6000000e+01   9.6200000e+01   7.6385995e-01
   8.6000000e+01   9.6500000e+01   8.9859264e-01
   8.6000000e+01   9.6800000e+01   9.8014206e-01
   8.6000000e+01   9.7100000e+01   9.9835711e-01
   8.6000000e+01   9.7400000e+01   9.5183752e-01
   8.6000000e+01   9.7700000e+01   8.4806908e-01
   8.6000000e+01   9.8000000e+01   7.0217376e-01
   8.6000000e+01   9.8300000e+01   5.3430903e-01
   8.6000000e+01   9.8600000e+01   3.6614222e-01
   8.6000000e+01   9.8900000e+01   2.1721632e-01
   8.6000000e+01   9.9200000e+01   1.0213652e-01
   8.6000000e+01   9.9500000e+01   2.9207686e-02
   8.6000000e+01   9.9800000e+01   5.9530470e-04
   8.6000000e+01   1.0010000e+02   1.3585227e-02
   8.6000000e+01   1.0040000e+02   6.2310653e-02
   8.6000000e+01   1.0070000e+02   1.3940067e-01
   8.6000000e+01   1.0100000e+02   2.3723570e-01
   8.6000000e+01   1.0130000e+02   3.4871707e-01
   8.6000000e+01   1.0160000e+02   4.6759199e-01
   8.6000000e+01   1.0190000e+02   5.8841475e-01
   8.6000000e+01   1.0220000e+02   7.0618819e-01
   8.6000000e+01   1.0250000e+02   8.1562935e-01
   8.6000000e+01   1.0280000e+02   9.0981542e-01
   8.6000000e+01   1.0310000e+02   9.7763558e-01
   8.6000000e+01   1.0340000e+02   9.9906199e-01
   8.6000000e+01   1.0370000e+02   9.3806594e-01
   8.6000000e+01   1.0400000e+02   7.4289700e-01
   8.6000000e+01   1.0430000e+02   4.0086006e-01
   8.6000000e+01   1.0460000e+02   7.5816830e-02
   8.6000000e+01   1.0490000e+02   1.3426901e-02
   8.6000000e+01   1.0520000e+02   1.8661343e-01
   8.6000000e+01   1.0550000e+02   4.2305036e-01
   8.6000000e+01   1.0580000e+02   6.3207094e-01
   8.6000000e+01   1.0610000e+02   7.9305658e-01
   8.6000000e+01   1.0640000e+02   9.0711315e-01
   8.6000000e+01   1.0670000e+02   9.7682533e-01
   8.6000000e+01   1.0700000e+02   9.9992672e-01
   8.6000000e+01   1.0730000e+02   9.6645318e-01
   8.6000000e+01   1.0760000e+02   8.5705913e-01
   8.6000000e+01   1.0790000e+02   6.4845491e-01
   8.6000000e+01   1.0820000e+02   3.4826799e-01
   8.6000000e+01   1.0850000e+02   7.1706091e-02
   8.6000000e+01   1.0880000e+02   1.1252994e-02
   8.6000000e+01   1.0910000e+02   1.8752810e-01
   8.6000000e+01   1.0940000e+02   4.4398817e-01
   8.6000000e+01   1.0970000e+02   6.6808389e-01
   8.6000000e+01   1.1000000e+02   8.3058593e-01
   8.6300000e+01   8.0000000e+01   7.1364948e-01
   8.6300000e+01   8.0300000e+01   5.4646819e-01
   8.6300000e+01   8.0600000e+01   3.4985299e-01
   8.6300000e+01   8.0900000e+01   1.4606874e-01
   8.6300000e+01   8.1200000e+01   8.3891427e-03
   8.6300000e+01   8.1500000e+01   7.2635440e-02
   8.6300000e+01   8.1800000e+01   3.8336667e-01
   8.6300000e+01   8.2100000e+01   7.3676048e-01
   8.6300000e+01   8.2400000e+01   9.4424262e-01
   8.6300000e+01   8.2700000e+01   9.9998919e-01
   8.6300000e+01   8.3000000e+01   9.5955452e-01
   8.6300000e+01   8.3300000e+01   8.6396416e-01
   8.6300000e+01   8.3600000e+01   7.3410480e-01
   8.6300000e+01   8.3900000e+01   5.7926144e-01
   8.6300000e+01   8.4200000e+01   4.0470040e-01
   8.6300000e+01   8.4500000e+01   2.2033484e-01
   8.6300000e+01   8.4800000e+01   5.8166546e-02
   8.6300000e+01   8.5100000e+01   4.5724912e-03
   8.6300000e+01   8.5400000e+01   1.9245619e-01
   8.6300000e+01   8.5700000e+01   5.9138873e-01
   8.6300000e+01   8.6000000e+01   9.0786227e-01
   8.6300000e+01   8.6300000e+01   1.0000000e+00
   8.6300000e+01   8.6600000e+01   9.4338173e-01
   8.6300000e+01   8.6900000e+01   8.2362597e-01
   8.6300000e+01   8.7200000e+01   6.8440805e-01
   8.6300000e+01   8.7500000e+01   5.4434418e-01
   8.6300000e+01   8.7800000e+01   4.1165885e-01
   8.6300000e+01   8.8100000e+01   2.9093322e-01
   8.6300000e+01   8.8400000e+01   1.8584001e-01
   8.6300000e+01   8.8700000e+01   1.0019600e-01
   8.6300000e+01   8.9000000e+01   3.8276225e-02
   8.6300000e+01   8.9300000e+01   4.7131660e-03
   8.6300000e+01   8.9600000e+01   4.0564877e-03
   8.6300000e+01   8.9900000e+01   3.9987347e-02
   8.6300000e+01   9.0200000e+01   1.1419862e-01
   8.6300000e+01   9.0500000e+01   2.2505568e-01
   8.6300000e+01   9.0800000e+01   3.6632629e-01
   8.6300000e+01   9.1100000e+01   5.2645117e-01
   8.6300000e+01   9.1400000e+01   6.8889239e-01
   8.6300000e+01   9.1700000e+01   8.3390730e-01
   8.6300000e+01   9.2000000e+01   9.4162366e-01
   8.6300000e+01   9.2300000e+01   9.9572865e-01
   8.6300000e+01   9.2600000e+01   9.8675899e-01
   8.6300000e+01   9.2900000e+01   9.1410848e-01
   8.6300000e+01   9.3200000e+01   7.8635427e-01
   8.6300000e+01   9.3500000e+01   6.2002213e-01
   8.6300000e+01   9.3800000e+01   4.3720426e-01
   8.6300000e+01   9.4100000e+01   2.6248484e-01
   8.6300000e+01   9.4400000e+01   1.1956768e-01
   8.6300000e+01   9.4700000e+01   2.7981980e-02
   8.6300000e+01   9.5000000e+01   2.8877692e-04
   8.6300000e+01   9.5300000e+01   4.0237339e-02
   8.6300000e+01   9.5600000e+01   1.4222313e-01
   8.6300000e+01   9.5900000e+01   2.9215802e-01
   8.6300000e+01   9.6200000e+01   4.6956959e-01
   8.6300000e+01   9.6500000e+01   6.5053228e-01
   8.6300000e+01   9.6800000e+01   8.1097097e-01
   8.6300000e+01   9.7100000e+01   9.2992588e-01
   8.6300000e+01   9.7400000e+01   9.9242076e-01
   8.6300000e+01   9.7700000e+01   9.9156019e-01
   8.6300000e+01   9.8000000e+01   9.2943949e-01
   8.6300000e+01   9.8300000e+01   8.1652465e-01
   8.6300000e+01   9.8600000e+01   6.6947164e-01
   8.6300000e+01   9.8900000e+01   5.0784666e-01
   8.6300000e+01   9.9200000e+01   3.5062059e-01
   8.6300000e+01   9.9500000e+01   2.1336552e-01
   8.6300000e+01   9.9800000e+01   1.0673223e-01
   8.6300000e+01   1.0010000e+02   3.6258419e-02
   8.6300000e+01   1.0040000e+02   3.1459954e-03
   8.6300000e+01   1.0070000e+02   5.4992664e-03
   8.6300000e+01   1.0100000e+02   3.9595250e-02
   8.6300000e+01   1.0130000e+02   1.0093107e-01
   8.6300000e+01   1.0160000e+02   1.8495243e-01
   8.6300000e+01   1.0190000e+02   2.8746031e-01
   8.6300000e+01   1.0220000e+02   4.0471036e-01
   8.6300000e+01   1.0250000e+02   5.3315710e-01
   8.6300000e+01   1.0280000e+02   6.6860727e-01
   8.6300000e+01   1.0310000e+02   8.0409353e-01
   8.6300000e+01   1.0340000e+02   9.2477463e-01
   8.6300000e+01   1.0370000e+02   9.9676232e-01
   8.6300000e+01   1.0400000e+02   9.5093504e-01
   8.6300000e+01   1.0430000e+02   7.0260598e-01
   8.6300000e+01   1.0460000e+02   3.0709866e-01
   8.6300000e+01   1.0490000e+02   3.6515142e-02
   8.6300000e+01   1.0520000e+02   1.9002166e-02
   8.6300000e+01   1.0550000e+02   1.5145643e-01
   8.6300000e+01   1.0580000e+02   3.2878669e-01
   8.6300000e+01   1.0610000e+02   5.0472107e-01
   8.6300000e+01   1.0640000e+02   6.6418992e-01
   8.6300000e+01   1.0670000e+02   8.0193531e-01
   8.6300000e+01   1.0700000e+02   9.1260230e-01
   8.6300000e+01   1.0730000e+02   9.8464401e-01
   8.6300000e+01   1.0760000e+02   9.9371995e-01
   8.6300000e+01   1.0790000e+02   8.9727422e-01
   8.6300000e+01   1.0820000e+02   6.5180847e-01
   8.6300000e+01   1.0850000e+02   2.9986716e-01
   8.6300000e+01   1.0880000e+02   4.0301896e-02
   8.6300000e+01   1.0910000e+02   1.9323811e-02
   8.6300000e+01   1.0940000e+02   1.6691111e-01
   8.6300000e+01   1.0970000e+02   3.6472395e-01
   8.6300000e+01   1.1000000e+02   5.5268740e-01
   8.6600000e+01   8.0000000e+01   8.9840567e-01
   8.6600000e+01   8.0300000e+01   7.7131679e-01
   8.6600000e+01   8.0600000e+01   5.8729954e-01
   8.6600000e+01   8.0900000e+01   3.4939195e-01
   8.6600000e+01   8.1200000e+01   1.0621519e-01
   8.6600000e+01   8.1500000e+01   1.0646099e-03
   8.6600000e+01   8.1800000e+01   1.7183852e-01
   8.6600000e+01   8.2100000e+01   5.0639305e-01
   8.6600000e+01   8.2400000e+01   7.8788359e-01
   8.6600000e+01   8.2700000e+01   9.4462327e-01
   8.6600000e+01   8.3000000e+01   9.9857161e-01
   8.6600000e+01   8.3300000e+01   9.8121117e-01
   8.6600000e+01   8.3600000e+01   9.1180912e-01
   8.6600000e+01   8.3900000e+01   7.9847505e-01
   8.6600000e+01   8.4200000e+01   6.4236648e-01
   8.6600000e+01   8.4500000e+01   4.4358186e-01
   8.6600000e+01   8.4800000e+01   2.1638529e-01
   8.6600000e+01   8.5100000e+01   2.9488937e-02
   8.6600000e+01   8.5400000e+01   4.5059323e-02
   8.6600000e+01   8.5700000e+01   3.5382169e-01
   8.6600000e+01   8.6000000e+01   7.2799296e-01
   8.6600000e+01   8.6300000e+01   9.4338173e-01
   8.6600000e+01   8.6600000e+01   1.0000000e+00
   8.6600000e+01   8.6900000e+01   9.6315066e-01
   8.6600000e+01   8.7200000e+01   8.7834524e-01
   8.6600000e+01   8.7500000e+01   7.6952382e-01
   8.6600000e+01   8.7800000e+01   6.4913815e-01
   8.6600000e+01   8.8100000e+01   5.2454575e-01
   8.6600000e+01   8.8400000e+01   4.0120889e-01
   8.6600000e+01   8.8700000e+01   2.8425612e-01
   8.6600000e+01   8.9000000e+01   1.7924344e-01
   8.6600000e+01   8.9300000e+01   9.2455589e-02
   8.6600000e+01   8.9600000e+01   3.0835881e-02
   8.6600000e+01   8.9900000e+01   1.5143722e-03
   8.6600000e+01   9.0200000e+01   1.0874208e-02
   8.6600000e+01   9.0500000e+01   6.3156235e-02
   8.6600000e+01   9.0800000e+01   1.5876394e-01
   8.6600000e+01   9.1100000e+01   2.9266819e-01
   8.6600000e+01   9.1400000e+01   4.5351863e-01
   8.6600000e+01   9.1700000e+01   6.2407488e-01
   8.6600000e+01   9.2000000e+01   7.8324741e-01
   8.6600000e+01   9.2300000e+01   9.0945590e-01
   8.6600000e+01   9.2600000e+01   9.8447148e-01
   8.6600000e+01   9.2900000e+01   9.9673197e-01
   8.6600000e+01   9.3200000e+01   9.4338388e-01
   8.6600000e+01   9.3500000e+01   8.3078535e-01
   8.6600000e+01   9.3800000e+01   6.7359657e-01
   8.6600000e+01   9.4100000e+01   4.9275127e-01
   8.6600000e+01   9.4400000e+01   3.1261718e-01
   8.6600000e+01   9.4700000e+01   1.5766193e-01
   8.6600000e+01   9.5000000e+01   4.9020623e-02
   8.6600000e+01   9.5300000e+01   1.4652240e-03
   8.6600000e+01   9.5600000e+01   2.1291763e-02
   8.6600000e+01   9.5900000e+01   1.0549537e-01
   8.6600000e+01   9.6200000e+01   2.4233262e-01
   8.6600000e+01   9.6500000e+01   4.1309835e-01
   8.6600000e+01   9.6800000e+01   5.9478391e-01
   8.6600000e+01   9.7100000e+01   7.6325225e-01
   8.6600000e+01   9.7400000e+01   8.9657988e-01
   8.6600000e+01   9.7700000e+01   9.7817574e-01
   8.6600000e+01   9.8000000e+01   9.9917992e-01
   8.6600000e+01   9.8300000e+01   9.5958782e-01
   8.6600000e+01   9.8600000e+01   8.6771219e-01
   8.6600000e+01   9.8900000e+01   7.3804103e-01
   8.6600000e+01   9.9200000e+01   5.8809206e-01
   8.6600000e+01   9.9500000e+01   4.3518818e-01
   8.6600000e+01   9.9800000e+01   2.9398622e-01
   8.6600000e+01   1.0010000e+02   1.7517532e-01
   8.6600000e+01   1.0040000e+02   8.5292819e-02
   8.6600000e+01   1.0070000e+02   2.7311993e-02
   8.6600000e+01   1.0100000e+02   1.5933648e-03
   8.6600000e+01   1.0130000e+02   6.8812859e-03
   8.6600000e+01   1.0160000e+02   4.1165049e-02
   8.6600000e+01   1.0190000e+02   1.0233561e-01
   8.6600000e+01   1.0220000e+02   1.8862512e-01
   8.6600000e+01   1.0250000e+02   2.9880004e-01
   8.6600000e+01   1.0280000e+02   4.3194055e-01
   8.6600000e+01   1.0310000e+02   5.8620521e-01
   8.6600000e+01   1.0340000e+02   7.5476328e-01
   8.6600000e+01   1.0370000e+02   9.1426445e-01
   8.6600000e+01   1.0400000e+02   9.9971143e-01
   8.6600000e+01   1.0430000e+02   8.9094984e-01
   8.6600000e+01   1.0460000e+02   5.4216072e-01
   8.6600000e+01   1.0490000e+02   1.7569649e-01
   8.6600000e+01   1.0520000e+02   1.0360132e-02
   8.6600000e+01   1.0550000e+02   2.5220501e-02
   8.6600000e+01   1.0580000e+02   1.3103498e-01
   8.6600000e+01   1.0610000e+02   2.7308582e-01
   8.6600000e+01   1.0640000e+02   4.2730318e-01
   8.6600000e+01   1.0670000e+02   5.8353186e-01
   8.6600000e+01   1.0700000e+02   7.3534381e-01
   8.6600000e+01   1.0730000e+02   8.7293522e-01
   8.6600000e+01   1.0760000e+02   9.7431467e-01
   8.6600000e+01   1.0790000e+02   9.9261616e-01
   8.6600000e+01   1.0820000e+02   8.5481827e-01
   8.6600000e+01   1.0850000e+02   5.3431893e-01
   8.6600000e+01   1.0880000e+02   1.8325966e-01
   8.6600000e+01   1.0910000e+02   1.0123879e-02
   8.6600000e+01   1.0940000e+02   3.2267715e-02
   8.6600000e+01   1.0970000e+02   1.5755034e-01
   8.6600000e+01   1.1000000e+02   3.1689736e-01
   8.6900000e+01   8.0000000e+01   9.8287325e-01
   8.6900000e+01   8.0300000e+01   9.0956317e-01
   8.6900000e+01   8.0600000e+01   7.6636280e-01
   8.6900000e+01   8.0900000e+01   5.4013301e-01
   8.6900000e+01   8.1200000e+01   2.5132803e-01
   8.6900000e+01   8.1500000e+01   2.5548146e-02
   8.6900000e+01   8.1800000e+01   5.3885986e-02
   8.6900000e+01   8.2100000e+01   3.1754621e-01
   8.6900000e+01   8.2400000e+01   6.1263654e-01
   8.6900000e+01   8.2700000e+01   8.2568186e-01
   8.6900000e+01   8.3000000e+01   9.4761134e-01
   8.6900000e+01   8.3300000e+01   9.9690233e-01
   8.6900000e+01   8.3600000e+01   9.8830340e-01
   8.6900000e+01   8.3900000e+01   9.2761976e-01
   8.6900000e+01   8.4200000e+01   8.1246748e-01
   8.6900000e+01   8.4500000e+01   6.3492819e-01
   8.6900000e+01   8.4800000e+01   3.9243909e-01
   8.6900000e+01   8.5100000e+01   1.2790634e-01
   8.6900000e+01   8.5400000e+01   4.3003756e-04
   8.6900000e+01   8.5700000e+01   1.8443402e-01
   8.6900000e+01   8.6000000e+01   5.4352394e-01
   8.6900000e+01   8.6300000e+01   8.2362597e-01
   8.6900000e+01   8.6600000e+01   9.6315066e-01
   8.6900000e+01   8.6900000e+01   1.0000000e+00
   8.6900000e+01   8.7200000e+01   9.7362722e-01
   8.6900000e+01   8.7500000e+01   9.0833802e-01
   8.6900000e+01   8.7800000e+01   8.1796297e-01
   8.6900000e+01   8.8100000e+01   7.1090139e-01
   8.6900000e+01   8.8400000e+01   5.9316755e-01
   8.6900000e+01   8.8700000e+01   4.7010791e-01
   8.6900000e+01   8.9000000e+01   3.4740036e-01
   8.6900000e+01   8.9300000e+01   2.3163318e-01
   8.6900000e+01   8.9600000e+01   1.3054828e-01
   8.6900000e+01   8.9900000e+01   5.2903458e-02
   8.6900000e+01   9.0200000e+01   7.8455438e-03
   8.6900000e+01   9.0500000e+01   3.7008075e-03
   8.6900000e+01   9.0800000e+01   4.6214902e-02
   8.6900000e+01   9.1100000e+01   1.3651663e-01
   8.6900000e+01   9.1400000e+01   2.6936849e-01
   8.6900000e+01   9.1700000e+01   4.3243186e-01
   8.6900000e+01   9.2000000e+01   6.0712585e-01
   8.6900000e+01   9.2300000e+01   7.7115874e-01
   8.6900000e+01   9.2600000e+01   9.0218242e-01
   8.6900000e+01   9.2900000e+01   9.8162324e-01
   8.6900000e+01   9.3200000e+01   9.9778366e-01
   8.6900000e+01   9.3500000e+01   9.4767817e-01
   8.6900000e+01   9.3800000e+01   8.3747504e-01
   8.6900000e+01   9.4100000e+01   6.8165725e-01
   8.6900000e+01   9.4400000e+01   5.0108857e-01
   8.6900000e+01   9.4700000e+01   3.2020051e-01
   8.6900000e+01   9.5000000e+01   1.6360883e-01
   8.6900000e+01   9.5300000e+01   5.2618524e-02
   8.6900000e+01   9.5600000e+01   2.1812448e-03
   8.6900000e+01   9.5900000e+01   1.8825518e-02
   8.6900000e+01   9.6200000e+01   9.9872867e-02
   8.6900000e+01   9.6500000e+01   2.3397868e-01
   8.6900000e+01   9.6800000e+01   4.0282319e-01
   8.6900000e+01   9.7100000e+01   5.8368623e-01
   8.6900000e+01   9.7400000e+01   7.5262060e-01
   8.6900000e+01   9.7700000e+01   8.8788599e-01
   8.6900000e+01   9.8000000e+01   9.7316307e-01
   8.6900000e+01   9.8300000e+01   9.9991281e-01
   8.6900000e+01   9.8600000e+01   9.6826704e-01
   8.6900000e+01   9.8900000e+01   8.8616914e-01
   8.6900000e+01   9.9200000e+01   7.6704429e-01
   8.6900000e+01   9.9500000e+01   6.2676687e-01
   8.6900000e+01   9.9800000e+01   4.8082618e-01
   8.6900000e+01   1.0010000e+02   3.4233616e-01
   8.6900000e+01   1.0040000e+02   2.2109810e-01
   8.6900000e+01   1.0070000e+02   1.2356068e-01
   8.6900000e+01   1.0100000e+02   5.3353272e-02
   8.6900000e+01   1.0130000e+02   1.2075653e-02
   8.6900000e+01   1.0160000e+02   1.2431129e-04
   8.6900000e+01   1.0190000e+02   1.7443996e-02
   8.6900000e+01   1.0220000e+02   6.4171457e-02
   8.6900000e+01   1.0250000e+02   1.4116252e-01
   8.6900000e+01   1.0280000e+02   2.5031842e-01
   8.6900000e+01   1.0310000e+02   3.9428183e-01
   8.6900000e+01   1.0340000e+02   5.7388572e-01
   8.6900000e+01   1.0370000e+02   7.7824606e-01
   8.6900000e+01   1.0400000e+02   9.5651733e-01
   8.6900000e+01   1.0430000e+02   9.7957968e-01
   8.6900000e+01   1.0460000e+02   7.2677349e-01
   8.6900000e+01   1.0490000e+02   3.4298615e-01
   8.6900000e+01   1.0520000e+02   8.4597354e-02
   8.6900000e+01   1.0550000e+02   1.1336121e-03
   8.6900000e+01   1.0580000e+02   3.1086028e-02
   8.6900000e+01   1.0610000e+02   1.2193552e-01
   8.6900000e+01   1.0640000e+02   2.4627140e-01
   8.6900000e+01   1.0670000e+02   3.9163224e-01
   8.6900000e+01   1.0700000e+02   5.5178230e-01
   8.6900000e+01   1.0730000e+02   7.1996612e-01
   8.6900000e+01   1.0760000e+02   8.7975781e-01
   8.6900000e+01   1.0790000e+02   9.8855791e-01
   8.6900000e+01   1.0820000e+02   9.6140095e-01
   8.6900000e+01   1.0850000e+02   7.1973582e-01
   8.6900000e+01   1.0880000e+02   3.5237200e-01
   8.6900000e+01   1.0910000e+02   8.3945388e-02
   8.6900000e+01   1.0940000e+02   1.5743862e-04
   8.6900000e+01   1.0970000e+02   4.5519301e-02
   8.6900000e+01   1.1000000e+02   1.5508727e-01
   8.7200000e+01   8.0000000e+01   9.9898002e-01
   8.7200000e+01   8.0300000e+01   9.7987516e-01
   8.7200000e+01   8.0600000e+01   8.8792246e-01
   8.7200000e+01   8.0900000e+01   6.9773963e-01
   8.7200000e+01   8.1200000e+01   4.0346171e-01
   8.7200000e+01   8.1500000e+01   1.0113977e-01
   8.7200000e+01   8.1800000e+01   5.0540147e-03
   8.7200000e+01   8.2100000e+01   1.7797858e-01
   8.7200000e+01   8.2400000e+01   4.5057373e-01
   8.7200000e+01   8.2700000e+01   6.8691902e-01
   8.7200000e+01   8.3000000e+01   8.5259702e-01
   8.7200000e+01   8.3300000e+01   9.5289028e-01
   8.7200000e+01   8.3600000e+01   9.9700154e-01
   8.7200000e+01   8.3900000e+01   9.8810586e-01
   8.7200000e+01   8.4200000e+01   9.2108221e-01
   8.7200000e+01   8.4500000e+01   7.8210734e-01
   8.7200000e+01   8.4800000e+01   5.5460179e-01
   8.7200000e+01   8.5100000e+01   2.5456903e-01
   8.7200000e+01   8.5400000e+01   2.0135730e-02
   8.7200000e+01   8.5700000e+01   7.6783535e-02
   8.7200000e+01   8.6000000e+01   3.8159526e-01
   8.7200000e+01   8.6300000e+01   6.8440805e-01
   8.7200000e+01   8.6600000e+01   8.7834524e-01
   8.7200000e+01   8.6900000e+01   9.7362722e-01
   8.7200000e+01   8.7200000e+01   1.0000000e+00
   8.7200000e+01   8.7500000e+01   9.7927465e-01
   8.7200000e+01   8.7800000e+01   9.2485804e-01
   8.7200000e+01   8.8100000e+01   8.4506604e-01
   8.7200000e+01   8.8400000e+01   7.4568819e-01
   8.7200000e+01   8.8700000e+01   6.3163921e-01
   8.7200000e+01   8.9000000e+01   5.0804519e-01
   8.7200000e+01   8.9300000e+01   3.8099216e-01
   8.7200000e+01   8.9600000e+01   2.5800756e-01
   8.7200000e+01   8.9900000e+01   1.4822283e-01
   8.7200000e+01   9.0200000e+01   6.2079666e-02
   8.7200000e+01   9.0500000e+01   1.0418179e-02
   8.7200000e+01   9.0800000e+01   2.8647004e-03
   8.7200000e+01   9.1100000e+01   4.5655517e-02
   8.7200000e+01   9.1400000e+01   1.3935716e-01
   8.7200000e+01   9.1700000e+01   2.7722458e-01
   8.7200000e+01   9.2000000e+01   4.4495547e-01
   8.7200000e+01   9.2300000e+01   6.2222622e-01
   8.7200000e+01   9.2600000e+01   7.8576468e-01
   8.7200000e+01   9.2900000e+01   9.1317738e-01
   8.7200000e+01   9.3200000e+01   9.8659456e-01
   8.7200000e+01   9.3500000e+01   9.9542784e-01
   8.7200000e+01   9.3800000e+01   9.3791046e-01
   8.7200000e+01   9.4100000e+01   8.2136677e-01
   8.7200000e+01   9.4400000e+01   6.6127182e-01
   8.7200000e+01   9.4700000e+01   4.7920619e-01
   8.7200000e+01   9.5000000e+01   2.9990481e-01
   8.7200000e+01   9.5300000e+01   1.4777017e-01
   8.7200000e+01   9.5600000e+01   4.3390319e-02
   8.7200000e+01   9.5900000e+01   6.4904048e-04
   8.7200000e+01   9.6200000e+01   2.4887457e-02
   8.7200000e+01   9.6500000e+01   1.1233119e-01
   8.7200000e+01   9.6800000e+01   2.5076338e-01
   8.7200000e+01   9.7100000e+01   4.2129169e-01
   8.7200000e+01   9.7400000e+01   6.0101186e-01
   8.7200000e+01   9.7700000e+01   7.6631327e-01
   8.7200000e+01   9.8000000e+01   8.9641556e-01
   8.7200000e+01   9.8300000e+01   9.7650624e-01
   8.7200000e+01   9.8600000e+01   9.9974341e-01
   8.7200000e+01   9.8900000e+01   9.6758683e-01
   8.7200000e+01   9.9200000e+01   8.8843100e-01
   8.7200000e+01   9.9500000e+01   7.7508581e-01
   8.7200000e+01   9.9800000e+01   6.4196069e-01
   8.7200000e+01   1.0010000e+02   5.0271826e-01
   8.7200000e+01   1.0040000e+02   3.6880469e-01
   8.7200000e+01   1.0070000e+02   2.4888036e-01
   8.7200000e+01   1.0100000e+02   1.4893608e-01
   8.7200000e+01   1.0130000e+02   7.2815737e-02
   8.7200000e+01   1.0160000e+02   2.2917545e-02
   8.7200000e+01   1.0190000e+02   9.3953204e-04
   8.7200000e+01   1.0220000e+02   8.6226715e-03
   8.7200000e+01   1.0250000e+02   4.8501162e-02
   8.7200000e+01   1.0280000e+02   1.2465630e-01
   8.7200000e+01   1.0310000e+02   2.4323974e-01
   8.7200000e+01   1.0340000e+02   4.1150691e-01
   8.7200000e+01   1.0370000e+02   6.3043363e-01
   8.7200000e+01   1.0400000e+02   8.6708070e-01
   8.7200000e+01   1.0430000e+02   9.9960700e-01
   8.7200000e+01   1.0460000e+02   8.5762333e-01
   8.7200000e+01   1.0490000e+02   5.0340267e-01
   8.7200000e+01   1.0520000e+02   1.9569211e-01
   8.7200000e+01   1.0550000e+02   3.8230744e-02
   8.7200000e+01   1.0580000e+02   1.9935193e-04
   8.7200000e+01   1.0610000e+02   3.7011353e-02
   8.7200000e+01   1.0640000e+02   1.2157849e-01
   8.7200000e+01   1.0670000e+02   2.4091613e-01
   8.7200000e+01   1.0700000e+02   3.8967195e-01
   8.7200000e+01   1.0730000e+02   5.6446314e-01
   8.7200000e+01   1.0760000e+02   7.5549373e-01
   8.7200000e+01   1.0790000e+02   9.2871063e-01
   8.7200000e+01   1.0820000e+02   9.9879679e-01
   8.7200000e+01   1.0850000e+02   8.5208187e-01
   8.7200000e+01   1.0880000e+02   5.1325528e-01
   8.7200000e+01   1.0910000e+02   1.9476169e-01
   8.7200000e+01   1.0940000e+02   3.0542663e-02
   8.7200000e+01   1.0970000e+02   2.6897652e-03
   8.7200000e+01   1.1000000e+02   5.7269312e-02
   8.7500000e+01   8.0000000e+01   9.6921751e-01
   8.7500000e+01   8.0300000e+01   9.9999190e-01
   8.7500000e+01   8.0600000e+01   9.6172475e-01
   8.7500000e+01   8.0900000e+01   8.2039126e-01
   8.7500000e+01   8.1200000e+01   5.4724541e-01
   8.7500000e+01   8.1500000e+01   2.0358179e-01
   8.7500000e+01   8.1800000e+01   5.3652010e-03
   8.7500000e+01   8.2100000e+01   8.2343805e-02
   8.7500000e+01   8.2400000e+01   3.1085725e-01
   8.7500000e+01   8.2700000e+01   5.4703771e-01
   8.7500000e+01   8.3000000e+01   7.3697385e-01
   8.7500000e+01   8.3300000e+01   8.7375062e-01
   8.7500000e+01   8.3600000e+01   9.6082718e-01
   8.7500000e+01   8.3900000e+01   9.9875976e-01
   8.7500000e+01   8.4200000e+01   9.8044631e-01
   8.7500000e+01   8.4500000e+01   8.8803503e-01
   8.7500000e+01   8.4800000e+01   6.9394955e-01
   8.7500000e+01   8.5100000e+01   3.8886156e-01
   8.7500000e+01   8.5400000e+01   8.0048477e-02
   8.7500000e+01   8.5700000e+01   1.8465092e-02
   8.7500000e+01   8.6000000e+01   2.4809209e-01
   8.7500000e+01   8.6300000e+01   5.4434418e-01
   8.7500000e+01   8.6600000e+01   7.6952382e-01
   8.7500000e+01   8.6900000e+01   9.0833802e-01
   8.7500000e+01   8.7200000e+01   9.7927465e-01
   8.7500000e+01   8.7500000e+01   1.0000000e+00
   8.7500000e+01   8.7800000e+01   9.8235984e-01
   8.7500000e+01   8.8100000e+01   9.3386119e-01
   8.7500000e+01   8.8400000e+01   8.5958233e-01
   8.7500000e+01   8.8700000e+01   7.6361991e-01
   8.7500000e+01   8.9000000e+01   6.5015663e-01
   8.7500000e+01   8.9300000e+01   5.2429426e-01
   8.7500000e+01   8.9600000e+01   3.9270462e-01
   8.7500000e+01   8.9900000e+01   2.6404460e-01
   8.7500000e+01   9.0200000e+01   1.4898462e-01
   8.7500000e+01   9.0500000e+01   5.9642101e-02
   8.7500000e+01   9.0800000e+01   8.2430658e-03
   8.7500000e+01   9.1100000e+01   5.0137054e-03
   8.7500000e+01   9.1400000e+01   5.5630600e-02
   8.7500000e+01   9.1700000e+01   1.5891757e-01
   8.7500000e+01   9.2000000e+01   3.0563980e-01
   8.7500000e+01   9.2300000e+01   4.7901885e-01
   8.7500000e+01   9.2600000e+01   6.5701702e-01
   8.7500000e+01   9.2900000e+01   8.1582319e-01
   8.7500000e+01   9.3200000e+01   9.3365882e-01
   8.7500000e+01   9.3500000e+01   9.9411157e-01
   8.7500000e+01   9.3800000e+01   9.8851610e-01
   8.7500000e+01   9.4100000e+01   9.1718526e-01
   8.7500000e+01   9.4400000e+01   7.8943609e-01
   8.7500000e+01   9.4700000e+01   6.2240804e-01
   8.7500000e+01   9.5000000e+01   4.3875673e-01
   8.7500000e+01   9.5300000e+01   2.6348275e-01
   8.7500000e+01   9.5600000e+01   1.2036633e-01
   8.7500000e+01   9.5900000e+01   2.8603940e-02
   8.7500000e+01   9.6200000e+01   1.9471877e-04
   8.7500000e+01   9.6500000e+01   3.8428085e-02
   8.7500000e+01   9.6800000e+01   1.3759233e-01
   8.7500000e+01   9.7100000e+01   2.8386724e-01
   8.7500000e+01   9.7400000e+01   4.5729930e-01
   8.7500000e+01   9.7700000e+01   6.3470094e-01
   8.7500000e+01   9.8000000e+01   7.9316153e-01
   8.7500000e+01   9.8300000e+01   9.1359971e-01
   8.7500000e+01   9.8600000e+01   9.8357799e-01
   8.7500000e+01   9.8900000e+01   9.9866290e-01
   8.7500000e+01   9.9200000e+01   9.6203473e-01
   8.7500000e+01   9.9500000e+01   8.8264722e-01
   8.7500000e+01   9.9800000e+01   7.7267672e-01
   8.7500000e+01   1.0010000e+02   6.4506666e-01
   8.7500000e+01   1.0040000e+02   5.1171438e-01
   8.7500000e+01   1.0070000e+02   3.8248148e-01
   8.7500000e+01   1.0100000e+02   2.6492900e-01
   8.7500000e+01   1.0130000e+02   1.6455634e-01
   8.7500000e+01   1.0160000e+02   8.5329515e-02
   8.7500000e+01   1.0190000e+02   3.0355294e-02
   8.7500000e+01   1.0220000e+02   2.6470934e-03
   8.7500000e+01   1.0250000e+02   6.0073930e-03
   8.7500000e+01   1.0280000e+02   4.6095116e-02
   8.7500000e+01   1.0310000e+02   1.3163817e-01
   8.7500000e+01   1.0340000e+02   2.7496087e-01
   8.7500000e+01   1.0370000e+02   4.8749694e-01
   8.7500000e+01   1.0400000e+02   7.5513687e-01
   8.7500000e+01   1.0430000e+02   9.7327473e-01
   8.7500000e+01   1.0460000e+02   9.4236190e-01
   8.7500000e+01   1.0490000e+02   6.4572109e-01
   8.7500000e+01   1.0520000e+02   3.2134528e-01
   8.7500000e+01   1.0550000e+02   1.1200676e-01
   8.7500000e+01   1.0580000e+02   1.6893845e-02
   8.7500000e+01   1.0610000e+02   2.4113756e-03
   8.7500000e+01   1.0640000e+02   4.4150837e-02
   8.7500000e+01   1.0670000e+02   1.2980960e-01
   8.7500000e+01   1.0700000e+02   2.5529355e-01
   8.7500000e+01   1.0730000e+02   4.2051719e-01
   8.7500000e+01   1.0760000e+02   6.2244439e-01
   8.7500000e+01   1.0790000e+02   8.3762864e-01
   8.7500000e+01   1.0820000e+02   9.8797759e-01
   8.7500000e+01   1.0850000e+02   9.3864011e-01
   8.7500000e+01   1.0880000e+02   6.5511816e-01
   8.7500000e+01   1.0910000e+02   3.2024940e-01
   8.7500000e+01   1.0940000e+02   9.9030537e-02
   8.7500000e+01   1.0970000e+02   8.5463108e-03
   8.7500000e+01   1.1000000e+02   9.4162980e-03
   8.7800000e+01   8.0000000e+01   9.0719019e-01
   8.7800000e+01   8.0300000e+01   9.8178979e-01
   8.7800000e+01   8.0600000e+01   9.9594515e-01
   8.7800000e+01   8.0900000e+01   9.1014920e-01
   8.7800000e+01   8.1200000e+01   6.7662846e-01
   8.7800000e+01   8.1500000e+01   3.2005152e-01
   8.7800000e+01   8.1800000e+01   4.2048692e-02
   8.7800000e+01   8.2100000e+01   2.4706688e-02
   8.7800000e+01   8.2400000e+01   1.9567314e-01
   8.7800000e+01   8.2700000e+01   4.1432273e-01
   8.7800000e+01   8.3000000e+01   6.1269814e-01
   8.7800000e+01   8.3300000e+01   7.7312228e-01
   8.7800000e+01   8.3600000e+01   8.9349258e-01
   8.7800000e+01   8.3900000e+01   9.7190446e-01
   8.7800000e+01   8.4200000e+01   9.9994796e-01
   8.7800000e+01   8.4500000e+01   9.5736235e-01
   8.7800000e+01   8.4800000e+01   8.0843899e-01
   8.7800000e+01   8.5100000e+01   5.2112880e-01
   8.7800000e+01   8.5400000e+01   1.6631003e-01
   8.7800000e+01   8.5700000e+01   9.6102251e-06
   8.7800000e+01   8.6000000e+01   1.4326775e-01
   8.7800000e+01   8.6300000e+01   4.1165885e-01
   8.7800000e+01   8.6600000e+01   6.4913815e-01
   8.7800000e+01   8.6900000e+01   8.1796297e-01
   8.7800000e+01   8.7200000e+01   9.2485804e-01
   8.7800000e+01   8.7500000e+01   9.8235984e-01
   8.7800000e+01   8.7800000e+01   1.0000000e+00
   8.7800000e+01   8.8100000e+01   9.8398578e-01
   8.7800000e+01   8.8400000e+01   9.3836458e-01
   8.7800000e+01   8.8700000e+01   8.6617567e-01
   8.7800000e+01   8.9000000e+01   7.7042226e-01
   8.7800000e+01   8.9300000e+01   6.5492127e-01
   8.7800000e+01   8.9600000e+01   5.2506297e-01
   8.7800000e+01   8.9900000e+01   3.8842875e-01
   8.7800000e+01   9.0200000e+01   2.5511525e-01
   8.7800000e+01   9.0500000e+01   1.3752851e-01
   8.7800000e+01   9.0800000e+01   4.9397141e-02
   8.7800000e+01   9.1100000e+01   3.8816302e-03
   8.7800000e+01   9.1400000e+01   1.0962676e-02
   8.7800000e+01   9.1700000e+01   7.4696430e-02
   8.7800000e+01   9.2000000e+01   1.9121004e-01
   8.7800000e+01   9.2300000e+01   3.4823551e-01
   8.7800000e+01   9.2600000e+01   5.2649739e-01
   8.7800000e+01   9.2900000e+01   7.0262665e-01
   8.7800000e+01   9.3200000e+01   8.5283545e-01
   8.7800000e+01   9.3500000e+01   9.5653763e-01
   8.7800000e+01   9.3800000e+01   9.9933100e-01
   8.7800000e+01   9.4100000e+01   9.7502659e-01
   8.7800000e+01   9.4400000e+01   8.8656573e-01
   8.7800000e+01   9.4700000e+01   7.4572298e-01
   8.7800000e+01   9.5000000e+01   5.7156564e-01
   8.7800000e+01   9.5300000e+01   3.8780731e-01
   8.7800000e+01   9.5600000e+01   2.1942811e-01
   8.7800000e+01   9.5900000e+01   8.9121055e-02
   8.7800000e+01   9.6200000e+01   1.4154527e-02
   8.7800000e+01   9.6500000e+01   4.1030312e-03
   8.7800000e+01   9.6800000e+01   5.9686035e-02
   8.7800000e+01   9.7100000e+01   1.7278705e-01
   8.7800000e+01   9.7400000e+01   3.2764730e-01
   8.7800000e+01   9.7700000e+01   5.0317631e-01
   8.7800000e+01   9.8000000e+01   6.7618085e-01
   8.7800000e+01   9.8300000e+01   8.2503905e-01
   8.7800000e+01   9.8600000e+01   9.3305813e-01
   8.7800000e+01   9.8900000e+01   9.9068535e-01
   8.7800000e+01   9.9200000e+01   9.9604896e-01
   8.7800000e+01   9.9500000e+01   9.5388065e-01
   8.7800000e+01   9.9800000e+01   8.7339742e-01
   8.7800000e+01   1.0010000e+02   7.6592573e-01
   8.7800000e+01   1.0040000e+02   6.4290439e-01
   8.7800000e+01   1.0070000e+02   5.1457935e-01
   8.7800000e+01   1.0100000e+02   3.8940618e-01
   8.7800000e+01   1.0130000e+02   2.7400939e-01
   8.7800000e+01   1.0160000e+02   1.7351184e-01
   8.7800000e+01   1.0190000e+02   9.2093422e-02
   8.7800000e+01   1.0220000e+02   3.3721576e-02
   8.7800000e+01   1.0250000e+02   3.0909145e-03
   8.7800000e+01   1.0280000e+02   6.9017379e-03
   8.7800000e+01   1.0310000e+02   5.5620244e-02
   8.7800000e+01   1.0340000e+02   1.6534771e-01
   8.7800000e+01   1.0370000e+02   3.5633985e-01
   8.7800000e+01   1.0400000e+02   6.3292449e-01
   8.7800000e+01   1.0430000e+02   9.1411852e-01
   8.7800000e+01   1.0460000e+02   9.8811247e-01
   8.7800000e+01   1.0490000e+02   7.6650422e-01
   8.7800000e+01   1.0520000e+02   4.5059748e-01
   8.7800000e+01   1.0550000e+02   2.0872671e-01
   8.7800000e+01   1.0580000e+02   6.7867670e-02
   8.7800000e+01   1.0610000e+02   7.0535051e-03
   8.7800000e+01   1.0640000e+02   6.1478860e-03
   8.7800000e+01   1.0670000e+02   5.4383603e-02
   8.7800000e+01   1.0700000e+02   1.4913043e-01
   8.7800000e+01   1.0730000e+02   2.9335598e-01
   8.7800000e+01   1.0760000e+02   4.9049373e-01
   8.7800000e+01   1.0790000e+02   7.2862315e-01
   8.7800000e+01   1.0820000e+02   9.4207391e-01
   8.7800000e+01   1.0850000e+02   9.8634588e-01
   8.7800000e+01   1.0880000e+02   7.7478883e-01
   8.7800000e+01   1.0910000e+02   4.4942928e-01
   8.7800000e+01   1.0940000e+02   1.9181887e-01
   8.7800000e+01   1.0970000e+02   5.0119777e-02
   8.7800000e+01   1.1000000e+02   1.2968126e-03
   8.8100000e+01   8.0000000e+01   8.2130083e-01
   8.8100000e+01   8.0300000e+01   9.3279255e-01
   8.8100000e+01   8.0600000e+01   9.9600777e-01
   8.8100000e+01   8.0900000e+01   9.6880607e-01
   8.8100000e+01   8.1200000e+01   7.8840696e-01
   8.8100000e+01   8.1500000e+01   4.4293291e-01
   8.8100000e+01   8.1800000e+01   1.0710374e-01
   8.8100000e+01   8.2100000e+01   9.5765646e-04
   8.8100000e+01   8.2400000e+01   1.0582043e-01
   8.8100000e+01   8.2700000e+01   2.9339379e-01
   8.8100000e+01   8.3000000e+01   4.8678921e-01
   8.8100000e+01   8.3300000e+01   6.5922793e-01
   8.8100000e+01   8.3600000e+01   8.0344186e-01
   8.8100000e+01   8.3900000e+01   9.1530488e-01
   8.8100000e+01   8.4200000e+01   9.8571213e-01
   8.8100000e+01   8.4500000e+01   9.9343633e-01
   8.8100000e+01   8.4800000e+01   8.9735902e-01
   8.8100000e+01   8.5100000e+01   6.4586956e-01
   8.8100000e+01   8.5400000e+01   2.7048178e-01
   8.8100000e+01   8.5700000e+01   1.5245685e-02
   8.8100000e+01   8.6000000e+01   6.6735609e-02
   8.8100000e+01   8.6300000e+01   2.9093322e-01
   8.8100000e+01   8.6600000e+01   5.2454575e-01
   8.8100000e+01   8.6900000e+01   7.1090139e-01
   8.8100000e+01   8.7200000e+01   8.4506604e-01
   8.8100000e+01   8.7500000e+01   9.3386119e-01
   8.8100000e+01   8.7800000e+01   9.8398578e-01
   8.8100000e+01   8.8100000e+01   1.0000000e+00
   8.8100000e+01   8.8400000e+01   9.8470238e-01
   8.8100000e+01   8.8700000e+01   9.3992434e-01
   8.8100000e+01   8.9000000e+01   8.6734711e-01
   8.8100000e+01   8.9300000e+01   7.6931171e-01
   8.8100000e+01   8.9600000e+01   6.4963236e-01
   8.8100000e+01   8.9900000e+01   5.1436698e-01
   8.8100000e+01   9.0200000e+01   3.7240202e-01
   8.8100000e+01   9.0500000e+01   2.3560402e-01
   8.8100000e+01   9.0800000e+01   1.1823284e-01
   8.8100000e+01   9.1100000e+01   3.5382832e-02
   8.8100000e+01   9.1400000e+01   4.8359598e-04
   8.8100000e+01   9.1700000e+01   2.2314397e-02
   8.8100000e+01   9.2000000e+01   1.0236982e-01
   8.8100000e+01   9.2300000e+01   2.3348866e-01
   8.8100000e+01   9.2600000e+01   4.0029530e-01
   8.8100000e+01   9.2900000e+01   5.8137700e-01
   8.8100000e+01   9.3200000e+01   7.5259204e-01
   8.8100000e+01   9.3500000e+01   8.9072610e-01
   8.8100000e+01   9.3800000e+01   9.7685217e-01
   8.8100000e+01   9.4100000e+01   9.9898770e-01
   8.8100000e+01   9.4400000e+01   9.5380103e-01
   8.8100000e+01   9.4700000e+01   8.4717760e-01
   8.8100000e+01   9.5000000e+01   6.9351073e-01
   8.8100000e+01   9.5300000e+01   5.1372949e-01
   8.8100000e+01   9.5600000e+01   3.3231770e-01
   8.8100000e+01   9.5900000e+01   1.7381235e-01
   8.8100000e+01   9.6200000e+01   5.9372496e-02
   8.8100000e+01   9.6500000e+01   3.9372351e-03
   8.8100000e+01   9.6800000e+01   1.4311487e-02
   8.8100000e+01   9.7100000e+01   8.8350777e-02
   8.8100000e+01   9.7400000e+01   2.1533129e-01
   8.8100000e+01   9.7700000e+01   3.7754737e-01
   8.8100000e+01   9.8000000e+01   5.5305939e-01
   8.8100000e+01   9.8300000e+01   7.1924286e-01
   8.8100000e+01   9.8600000e+01   8.5644344e-01
   8.8100000e+01   9.8900000e+01   9.5085404e-01
   8.8100000e+01   9.9200000e+01   9.9590826e-01
   8.8100000e+01   9.9500000e+01   9.9200098e-01
   8.8100000e+01   9.9800000e+01   9.4492189e-01
   8.8100000e+01   1.0010000e+02   8.6371172e-01
   8.8100000e+01   1.0040000e+02   7.5862083e-01
   8.8100000e+01   1.0070000e+02   6.3958878e-01
   8.8100000e+01   1.0100000e+02   5.1536890e-01
   8.8100000e+01   1.0130000e+02   3.9322355e-01
   8.8100000e+01   1.0160000e+02   2.7904231e-01
   8.8100000e+01   1.0190000e+02   1.7775387e-01
   8.8100000e+01   1.0220000e+02   9.3974903e-02
   8.8100000e+01   1.0250000e+02   3.2942429e-02
   8.8100000e+01   1.0280000e+02   1.9097775e-03
   8.8100000e+01   1.0310000e+02   1.2313428e-02
   8.8100000e+01   1.0340000e+02   8.2798922e-02
   8.8100000e+01   1.0370000e+02   2.4070432e-01
   8.8100000e+01   1.0400000e+02   5.0765483e-01
   8.8100000e+01   1.0430000e+02   8.3051205e-01
   8.8100000e+01   1.0460000e+02   9.9968454e-01
   8.8100000e+01   1.0490000e+02   8.6417974e-01
   8.8100000e+01   1.0520000e+02   5.7709502e-01
   8.8100000e+01   1.0550000e+02   3.2008589e-01
   8.8100000e+01   1.0580000e+02   1.4485430e-01
   8.8100000e+01   1.0610000e+02   4.3852545e-02
   8.8100000e+01   1.0640000e+02   2.3405699e-03
   8.8100000e+01   1.0670000e+02   1.1722422e-02
   8.8100000e+01   1.0700000e+02   7.0936552e-02
   8.8100000e+01   1.0730000e+02   1.8566707e-01
   8.8100000e+01   1.0760000e+02   3.6529134e-01
   8.8100000e+01   1.0790000e+02   6.0966271e-01
   8.8100000e+01   1.0820000e+02   8.6926896e-01
   8.8100000e+01   1.0850000e+02   9.9989834e-01
   8.8100000e+01   1.0880000e+02   8.7085937e-01
   8.8100000e+01   1.0910000e+02   5.7593450e-01
   8.8100000e+01   1.0940000e+02   3.0053921e-01
   8.8100000e+01   1.0970000e+02   1.1930782e-01
   8.8100000e+01   1.1000000e+02   2.6304536e-02
   8.8400000e+01   8.0000000e+01   7.1743261e-01
   8.8400000e+01   8.0300000e+01   8.5809223e-01
   8.8400000e+01   8.0600000e+01   9.6536087e-01
   8.8400000e+01   8.0900000e+01   9.9713235e-01
   8.8400000e+01   8.1200000e+01   8.7984018e-01
   8.8400000e+01   8.1500000e+01   5.6661012e-01
   8.8400000e+01   8.1800000e+01   1.9503393e-01
   8.8400000e+01   8.2100000e+01   8.6333469e-03
   8.8400000e+01   8.2400000e+01   4.2372772e-02
   8.8400000e+01   8.2700000e+01   1.8794938e-01
   8.8400000e+01   8.3000000e+01   3.6450258e-01
   8.8400000e+01   8.3300000e+01   5.3801253e-01
   8.8400000e+01   8.3600000e+01   6.9661066e-01
   8.8400000e+01   8.3900000e+01   8.3425427e-01
   8.8400000e+01   8.4200000e+01   9.4172274e-01
   8.8400000e+01   8.4500000e+01   9.9815792e-01
   8.8400000e+01   8.4800000e+01   9.5969773e-01
   8.8400000e+01   8.5100000e+01   7.5880091e-01
   8.8400000e+01   8.5400000e+01   3.8654267e-01
   8.8400000e+01   8.5700000e+01   6.0153619e-02
   8.8400000e+01   8.6000000e+01   1.8731652e-02
   8.8400000e+01   8.6300000e+01   1.8584001e-01
   8.8400000e+01   8.6600000e+01   4.0120889e-01
   8.8400000e+01   8.6900000e+01   5.9316755e-01
   8.8400000e+01   8.7200000e+01   7.4568819e-01
   8.8400000e+01   8.7500000e+01   8.5958233e-01
   8.8400000e+01   8.7800000e+01   9.3836458e-01
   8.8400000e+01   8.8100000e+01   9.8470238e-01
   8.8400000e+01   8.8400000e+01   1.0000000e+00
   8.8400000e+01   8.8700000e+01   9.8479450e-01
   8.8400000e+01   8.9000000e+01   9.3937050e-01
   8.8400000e+01   8.9300000e+01   8.6448106e-01
   8.8400000e+01   8.9600000e+01   7.6216331e-01
   8.8400000e+01   8.9900000e+01   6.3661061e-01
   8.8400000e+01   9.0200000e+01   4.9497598e-01
   8.8400000e+01   9.0500000e+01   3.4786382e-01
   8.8400000e+01   9.0800000e+01   2.0917060e-01
   8.8400000e+01   9.1100000e+01   9.4946946e-02
   8.8400000e+01   9.1400000e+01   2.1163112e-02
   8.8400000e+01   9.1700000e+01   6.7274830e-04
   8.8400000e+01   9.2000000e+01   4.0125806e-02
   8.8400000e+01   9.2300000e+01   1.3779743e-01
   8.8400000e+01   9.2600000e+01   2.8307694e-01
   8.8400000e+01   9.2900000e+01   4.5778995e-01
   8.8400000e+01   9.3200000e+01   6.3894337e-01
   8.8400000e+01   9.3500000e+01   8.0219043e-01
   8.8400000e+01   9.3800000e+01   9.2535193e-01
   8.8400000e+01   9.4100000e+01   9.9152258e-01
   8.8400000e+01   9.4400000e+01   9.9144374e-01
   8.8400000e+01   9.4700000e+01   9.2487852e-01
   8.8400000e+01   9.5000000e+01   8.0075928e-01
   8.8400000e+01   9.5300000e+01   6.3599684e-01
   8.8400000e+01   9.5600000e+01   4.5307400e-01
   8.8400000e+01   9.5900000e+01   2.7681157e-01
   8.8400000e+01   9.6200000e+01   1.3086261e-01
   8.8400000e+01   9.6500000e+01   3.4486469e-02
   8.8400000e+01   9.6800000e+01   1.6672397e-05
   8.8400000e+01   9.7100000e+01   3.1280501e-02
   8.8400000e+01   9.7400000e+01   1.2314087e-01
   8.8400000e+01   9.7700000e+01   2.6229770e-01
   8.8400000e+01   9.8000000e+01   4.2939536e-01
   8.8400000e+01   9.8300000e+01   6.0222973e-01
   8.8400000e+01   9.8600000e+01   7.5946768e-01
   8.8400000e+01   9.8900000e+01   8.8399737e-01
   8.8400000e+01   9.9200000e+01   9.6506881e-01
   8.8400000e+01   9.9500000e+01   9.9881224e-01
   8.8400000e+01   9.9800000e+01   9.8730794e-01
   8.8400000e+01   1.0010000e+02   9.3680209e-01
   8.8400000e+01   1.0040000e+02   8.5574846e-01
   8.8400000e+01   1.0070000e+02   7.5317173e-01
   8.8400000e+01   1.0100000e+02   6.3757440e-01
   8.8400000e+01   1.0130000e+02   5.1639286e-01
   8.8400000e+01   1.0160000e+02   3.9590170e-01
   8.8400000e+01   1.0190000e+02   2.8145664e-01
   8.8400000e+01   1.0220000e+02   1.7802324e-01
   8.8400000e+01   1.0250000e+02   9.1044657e-02
   8.8400000e+01   1.0280000e+02   2.7865869e-02
   8.8400000e+01   1.0310000e+02   1.6399006e-04
   8.8400000e+01   1.0340000e+02   2.7917804e-02
   8.8400000e+01   1.0370000e+02   1.4369746e-01
   8.8400000e+01   1.0400000e+02   3.8470142e-01
   8.8400000e+01   1.0430000e+02   7.2830563e-01
   8.8400000e+01   1.0460000e+02   9.8006312e-01
   8.8400000e+01   1.0490000e+02   9.3713305e-01
   8.8400000e+01   1.0520000e+02   6.9600188e-01
   8.8400000e+01   1.0550000e+02   4.4010310e-01
   8.8400000e+01   1.0580000e+02   2.4211322e-01
   8.8400000e+01   1.0610000e+02   1.0807206e-01
   8.8400000e+01   1.0640000e+02   2.9428214e-02
   8.8400000e+01   1.0670000e+02   2.4079352e-04
   8.8400000e+01   1.0700000e+02   2.1047709e-02
   8.8400000e+01   1.0730000e+02   9.9837156e-02
   8.8400000e+01   1.0760000e+02   2.5121744e-01
   8.8400000e+01   1.0790000e+02   4.8656260e-01
   8.8400000e+01   1.0820000e+02   7.7522395e-01
   8.8400000e+01   1.0850000e+02   9.8219990e-01
   8.8400000e+01   1.0880000e+02   9.4182985e-01
   8.8400000e+01   1.0910000e+02   6.9492066e-01
   8.8400000e+01   1.0940000e+02   4.1918643e-01
   8.8400000e+01   1.0970000e+02   2.1052339e-01
   8.8400000e+01   1.1000000e+02   8.0081735e-02
   8.8700000e+01   8.0000000e+01   6.0062767e-01
   8.8700000e+01   8.0300000e+01   7.6180024e-01
   8.8700000e+01   8.0600000e+01   9.0645718e-01
   8.8700000e+01   8.0900000e+01   9.9509135e-01
   8.8700000e+01   8.1200000e+01   9.4786365e-01
   8.8700000e+01   8.1500000e+01   6.8586238e-01
   8.8700000e+01   8.1800000e+01   3.0128004e-01
   8.8700000e+01   8.2100000e+01   4.6217932e-02
   8.8700000e+01   8.2400000e+01   6.9899446e-03
   8.8700000e+01   8.2700000e+01   1.0182665e-01
   8.8700000e+01   8.3000000e+01   2.5083283e-01
   8.8700000e+01   8.3300000e+01   4.1484141e-01
   8.8700000e+01   8.3600000e+01   5.7811996e-01
   8.8700000e+01   8.3900000e+01   7.3308299e-01
   8.8700000e+01   8.4200000e+01   8.7095614e-01
   8.8700000e+01   8.4500000e+01   9.7251991e-01
   8.8700000e+01   8.4800000e+01   9.9384858e-01
   8.8700000e+01   8.5100000e+01   8.5563191e-01
   8.8700000e+01   8.5400000e+01   5.0917018e-01
   8.8700000e+01   8.5700000e+01   1.3172158e-01
   8.8700000e+01   8.6000000e+01   1.8684641e-04
   8.8700000e+01   8.6300000e+01   1.0019600e-01
   8.8700000e+01   8.6600000e+01   2.8425612e-01
   8.8700000e+01   8.6900000e+01   4.7010791e-01
   8.8700000e+01   8.7200000e+01   6.3163921e-01
   8.8700000e+01   8.7500000e+01   7.6361991e-01
   8.8700000e+01   8.7800000e+01   8.6617567e-01
   8.8700000e+01   8.8100000e+01   9.3992434e-01
   8.8700000e+01   8.8400000e+01   9.8479450e-01
   8.8700000e+01   8.8700000e+01   1.0000000e+00
   8.8700000e+01   8.9000000e+01   9.8441563e-01
   8.8700000e+01   8.9300000e+01   9.3716535e-01
   8.8700000e+01   8.9600000e+01   8.5839038e-01
   8.8700000e+01   8.9900000e+01   7.5016961e-01
   8.8700000e+01   9.0200000e+01   6.1749206e-01
   8.8700000e+01   9.0500000e+01   4.6905776e-01
   8.8700000e+01   9.0800000e+01   3.1755436e-01
   8.8700000e+01   9.1100000e+01   1.7900818e-01
   8.8700000e+01   9.1400000e+01   7.0949763e-02
   8.8700000e+01   9.1700000e+01   9.5120584e-03
   8.8700000e+01   9.2000000e+01   6.0799882e-03
   8.8700000e+01   9.2300000e+01   6.4453993e-02
   8.8700000e+01   9.2600000e+01   1.7942053e-01
   8.8700000e+01   9.2900000e+01   3.3714103e-01
   8.8700000e+01   9.3200000e+01   5.1716828e-01
   8.8700000e+01   9.3500000e+01   6.9550954e-01
   8.8700000e+01   9.3800000e+01   8.4809407e-01
   8.8700000e+01   9.4100000e+01   9.5413828e-01
   8.8700000e+01   9.4400000e+01   9.9903815e-01
   8.8700000e+01   9.4700000e+01   9.7646706e-01
   8.8700000e+01   9.5000000e+01   8.8936850e-01
   8.8700000e+01   9.5300000e+01   7.4961684e-01
   8.8700000e+01   9.5600000e+01   5.7633026e-01
   8.8700000e+01   9.5900000e+01   3.9310055e-01
   8.8700000e+01   9.6200000e+01   2.2462658e-01
   8.8700000e+01   9.6500000e+01   9.3301904e-02
   8.8700000e+01   9.6800000e+01   1.6220939e-02
   8.8700000e+01   9.7100000e+01   2.9318539e-03
   8.8700000e+01   9.7400000e+01   5.4180636e-02
   8.8700000e+01   9.7700000e+01   1.6186988e-01
   8.8700000e+01   9.8000000e+01   3.1039934e-01
   8.8700000e+01   9.8300000e+01   4.7933658e-01
   8.8700000e+01   9.8600000e+01   6.4697421e-01
   8.8700000e+01   9.8900000e+01   7.9394778e-01
   8.8700000e+01   9.9200000e+01   9.0599102e-01
   8.8700000e+01   9.9500000e+01   9.7521788e-01
   8.8700000e+01   9.9800000e+01   9.9988354e-01
   8.8700000e+01   1.0010000e+02   9.8306743e-01
   8.8700000e+01   1.0040000e+02   9.3091713e-01
   8.8700000e+01   1.0070000e+02   8.5099536e-01
   8.8700000e+01   1.0100000e+02   7.5103663e-01
   8.8700000e+01   1.0130000e+02   6.3819786e-01
   8.8700000e+01   1.0160000e+02   5.1875530e-01
   8.8700000e+01   1.0190000e+02   3.9816413e-01
   8.8700000e+01   1.0220000e+02   2.8143534e-01
   8.8700000e+01   1.0250000e+02   1.7388602e-01
   8.8700000e+01   1.0280000e+02   8.2505098e-02
   8.8700000e+01   1.0310000e+02   1.8498290e-02
   8.8700000e+01   1.0340000e+02   1.9566500e-03
   8.8700000e+01   1.0370000e+02   6.8682848e-02
   8.8700000e+01   1.0400000e+02   2.6913643e-01
   8.8700000e+01   1.0430000e+02   6.1249522e-01
   8.8700000e+01   1.0460000e+02   9.3125659e-01
   8.8700000e+01   1.0490000e+02   9.8324151e-01
   8.8700000e+01   1.0520000e+02   8.0261608e-01
   8.8700000e+01   1.0550000e+02   5.6341254e-01
   8.8700000e+01   1.0580000e+02   3.5479258e-01
   8.8700000e+01   1.0610000e+02   1.9597529e-01
   8.8700000e+01   1.0640000e+02   8.5100431e-02
   8.8700000e+01   1.0670000e+02   1.9236211e-02
   8.8700000e+01   1.0700000e+02   4.8247253e-04
   8.8700000e+01   1.0730000e+02   3.8638059e-02
   8.8700000e+01   1.0760000e+02   1.5263680e-01
   8.8700000e+01   1.0790000e+02   3.6464638e-01
   8.8700000e+01   1.0820000e+02   6.6469262e-01
   8.8700000e+01   1.0850000e+02   9.3518042e-01
   8.8700000e+01   1.0880000e+02   9.8567518e-01
   8.8700000e+01   1.0910000e+02   8.0167971e-01
   8.8700000e+01   1.0940000e+02   5.4240405e-01
   8.8700000e+01   1.0970000e+02   3.1910161e-01
   8.8700000e+01   1.1000000e+02   1.5927864e-01
   8.9000000e+01   8.0000000e+01   4.7616517e-01
   8.9000000e+01   8.0300000e+01   6.4811598e-01
   8.9000000e+01   8.0600000e+01   8.2165532e-01
   8.9000000e+01   8.0900000e+01   9.6235424e-01
   8.9000000e+01   8.1200000e+01   9.8897064e-01
   8.9000000e+01   8.1500000e+01   7.9505358e-01
   8.9000000e+01   8.1800000e+01   4.2113161e-01
   8.9000000e+01   8.2100000e+01   1.1237242e-01
   8.9000000e+01   8.2400000e+01   1.7179678e-03
   8.9000000e+01   8.2700000e+01   3.9321248e-02
   8.9000000e+01   8.3000000e+01   1.5121370e-01
   8.9000000e+01   8.3300000e+01   2.9544472e-01
   8.9000000e+01   8.3600000e+01   4.5334557e-01
   8.9000000e+01   8.3900000e+01   6.1623907e-01
   8.9000000e+01   8.4200000e+01   7.7634615e-01
   8.9000000e+01   8.4500000e+01   9.1729657e-01
   8.9000000e+01   8.4800000e+01   9.9782144e-01
   8.9000000e+01   8.5100000e+01   9.3161137e-01
   8.9000000e+01   8.5400000e+01   6.3272398e-01
   8.9000000e+01   8.5700000e+01   2.2697667e-01
   8.9000000e+01   8.6000000e+01   1.2379606e-02
   8.9000000e+01   8.6300000e+01   3.8276225e-02
   8.9000000e+01   8.6600000e+01   1.7924344e-01
   8.9000000e+01   8.6900000e+01   3.4740036e-01
   8.9000000e+01   8.7200000e+01   5.0804519e-01
   8.9000000e+01   8.7500000e+01   6.5015663e-01
   8.9000000e+01   8.7800000e+01   7.7042226e-01
   8.9000000e+01   8.8100000e+01   8.6734711e-01
   8.9000000e+01   8.8400000e+01   9.3937050e-01
   8.9000000e+01   8.8700000e+01   9.8441563e-01
   8.9000000e+01   8.9000000e+01   1.0000000e+00
   8.9000000e+01   8.9300000e+01   9.8365290e-01
   8.9000000e+01   8.9600000e+01   9.3358777e-01
   8.9000000e+01   8.9900000e+01   8.4961448e-01
   8.9000000e+01   9.0200000e+01   7.3422259e-01
   8.9000000e+01   9.0500000e+01   5.9364560e-01
   8.9000000e+01   9.0800000e+01   4.3856158e-01
   8.9000000e+01   9.1100000e+01   2.8397944e-01
   8.9000000e+01   9.1400000e+01   1.4792299e-01
   8.9000000e+01   9.1700000e+01   4.8844995e-02
   8.9000000e+01   9.2000000e+01   2.2177608e-03
   8.9000000e+01   9.2300000e+01   1.7198923e-02
   8.9000000e+01   9.2600000e+01   9.4360817e-02
   8.9000000e+01   9.2900000e+01   2.2511087e-01
   8.9000000e+01   9.3200000e+01   3.9284548e-01
   8.9000000e+01   9.3500000e+01   5.7541657e-01
   8.9000000e+01   9.3800000e+01   7.4833006e-01
   8.9000000e+01   9.4100000e+01   8.8816430e-01
   8.9000000e+01   9.4400000e+01   9.7580947e-01
   8.9000000e+01   9.4700000e+01   9.9916695e-01
   8.9000000e+01   9.5000000e+01   9.5493604e-01
   8.9000000e+01   9.5300000e+01   8.4915765e-01
   8.9000000e+01   9.5600000e+01   6.9635993e-01
   8.9000000e+01   9.5900000e+01   5.1742919e-01
   8.9000000e+01   9.6200000e+01   3.3659271e-01
   8.9000000e+01   9.6500000e+01   1.7802919e-01
   8.9000000e+01   9.6800000e+01   6.2592939e-02
   8.9000000e+01   9.7100000e+01   5.0312290e-03
   8.9000000e+01   9.7400000e+01   1.1998600e-02
   8.9000000e+01   9.7700000e+01   8.1165368e-02
   8.9000000e+01   9.8000000e+01   2.0169887e-01
   8.9000000e+01   9.8300000e+01   3.5622577e-01
   8.9000000e+01   9.8600000e+01   5.2400461e-01
   8.9000000e+01   9.8900000e+01   6.8459052e-01
   8.9000000e+01   9.9200000e+01   8.2104189e-01
   8.9000000e+01   9.9500000e+01   9.2189600e-01
   8.9000000e+01   9.9800000e+01   9.8164437e-01
   8.9000000e+01   1.0010000e+02   9.9997036e-01
   8.9000000e+01   1.0040000e+02   9.8030636e-01
   8.9000000e+01   1.0070000e+02   9.2826684e-01
   8.9000000e+01   1.0100000e+02   8.5032980e-01
   8.9000000e+01   1.0130000e+02   7.5292588e-01
   8.9000000e+01   1.0160000e+02   6.4194420e-01
   8.9000000e+01   1.0190000e+02   5.2260269e-01
   8.9000000e+01   1.0220000e+02   3.9964788e-01
   8.9000000e+01   1.0250000e+02   2.7793983e-01
   8.9000000e+01   1.0280000e+02   1.6367415e-01
   8.9000000e+01   1.0310000e+02   6.6885199e-02
   8.9000000e+01   1.0340000e+02   6.5330230e-03
   8.9000000e+01   1.0370000e+02   1.9474217e-02
   8.9000000e+01   1.0400000e+02   1.6646503e-01
   8.9000000e+01   1.0430000e+02   4.8830418e-01
   8.9000000e+01   1.0460000e+02   8.5513863e-01
   8.9000000e+01   1.0490000e+02   9.9997479e-01
   8.9000000e+01   1.0520000e+02   8.9178232e-01
   8.9000000e+01   1.0550000e+02   6.8429625e-01
   8.9000000e+01   1.0580000e+02   4.7784076e-01
   8.9000000e+01   1.0610000e+02   3.0378417e-01
   8.9000000e+01   1.0640000e+02   1.6715425e-01
   8.9000000e+01   1.0670000e+02   6.8246550e-02
   8.9000000e+01   1.0700000e+02   1.0611821e-02
   8.9000000e+01   1.0730000e+02   5.2745715e-03
   8.9000000e+01   1.0760000e+02   7.4373919e-02
   8.9000000e+01   1.0790000e+02   2.4962942e-01
   8.9000000e+01   1.0820000e+02   5.4261129e-01
   8.9000000e+01   1.0850000e+02   8.6062813e-01
   8.9000000e+01   1.0880000e+02   9.9996693e-01
   8.9000000e+01   1.0910000e+02   8.9105051e-01
   8.9000000e+01   1.0940000e+02   6.6449624e-01
   8.9000000e+01   1.0970000e+02   4.4020968e-01
   8.9000000e+01   1.1000000e+02   2.6054844e-01
   8.9300000e+01   8.0000000e+01   3.5028247e-01
   8.9300000e+01   8.0300000e+01   5.2215909e-01
   8.9300000e+01   8.0600000e+01   7.1405630e-01
   8.9300000e+01   8.0900000e+01   8.9896840e-01
   8.9300000e+01   8.1200000e+01   9.9946550e-01
   8.9300000e+01   8.1500000e+01   8.8777963e-01
   8.9300000e+01   8.1800000e+01   5.4892852e-01
   8.9300000e+01   8.2100000e+01   2.0514241e-01
   8.9300000e+01   8.2400000e+01   2.8511633e-02
   8.9300000e+01   8.2700000e+01   5.0910677e-03
   8.9300000e+01   8.3000000e+01   7.1758454e-02
   8.9300000e+01   8.3300000e+01   1.8642365e-01
   8.9300000e+01   8.3600000e+01   3.2861785e-01
   8.9300000e+01   8.3900000e+01   4.8910681e-01
   8.9300000e+01   8.4200000e+01   6.6163298e-01
   8.9300000e+01   8.4500000e+01   8.3380074e-01
   8.9300000e+01   8.4800000e+01   9.6972732e-01
   8.9300000e+01   8.5100000e+01   9.8151373e-01
   8.9300000e+01   8.5400000e+01   7.5064146e-01
   8.9300000e+01   8.5700000e+01   3.4213546e-01
   8.9300000e+01   8.6000000e+01   5.6364610e-02
   8.9300000e+01   8.6300000e+01   4.7131660e-03
   8.9300000e+01   8.6600000e+01   9.2455589e-02
   8.9300000e+01   8.6900000e+01   2.3163318e-01
   8.9300000e+01   8.7200000e+01   3.8099216e-01
   8.9300000e+01   8.7500000e+01   5.2429426e-01
   8.9300000e+01   8.7800000e+01   6.5492127e-01
   8.9300000e+01   8.8100000e+01   7.6931171e-01
   8.9300000e+01   8.8400000e+01   8.6448106e-01
   8.9300000e+01   8.8700000e+01   9.3716535e-01
   8.9300000e+01   8.9000000e+01   9.8365290e-01
   8.9300000e+01   8.9300000e+01   1.0000000e+00
   8.9300000e+01   8.9600000e+01   9.8256190e-01
   8.9300000e+01   8.9900000e+01   9.2883775e-01
   8.9300000e+01   9.0200000e+01   8.3859741e-01
   8.9300000e+01   9.0500000e+01   7.1514646e-01
   8.9300000e+01   9.0800000e+01   5.6641575e-01
   8.9300000e+01   9.1100000e+01   4.0540293e-01
   8.9300000e+01   9.1400000e+01   2.4947242e-01
   8.9300000e+01   9.1700000e+01   1.1825984e-01
   8.9300000e+01   9.2000000e+01   3.0422495e-02
   8.9300000e+01   9.2300000e+01   1.1008602e-05
   8.9300000e+01   9.2600000e+01   3.3484219e-02
   8.9300000e+01   9.2900000e+01   1.2817542e-01
   8.9300000e+01   9.3200000e+01   2.7248867e-01
   8.9300000e+01   9.3500000e+01   4.4759532e-01
   8.9300000e+01   9.3800000e+01   6.3015027e-01
   8.9300000e+01   9.4100000e+01   7.9554425e-01
   8.9300000e+01   9.4400000e+01   9.2128903e-01
   8.9300000e+01   9.4700000e+01   9.9015836e-01
   8.9300000e+01   9.5000000e+01   9.9267205e-01
   8.9300000e+01   9.5300000e+01   9.2850860e-01
   8.9300000e+01   9.5600000e+01   8.0655838e-01
   8.9300000e+01   9.5900000e+01   6.4358852e-01
   8.9300000e+01   9.6200000e+01   4.6177834e-01
   8.9300000e+01   9.6500000e+01   2.8557206e-01
   8.9300000e+01   9.6800000e+01   1.3832603e-01
   8.9300000e+01   9.7100000e+01   3.9157549e-02
   8.9300000e+01   9.7400000e+01   3.4030077e-04
   8.9300000e+01   9.7700000e+01   2.5599996e-02
   8.9300000e+01   9.8000000e+01   1.0968478e-01
   8.9300000e+01   9.8300000e+01   2.3947555e-01
   8.9300000e+01   9.8600000e+01   3.9655972e-01
   8.9300000e+01   9.8900000e+01   5.6070718e-01
   8.9300000e+01   9.9200000e+01   7.1333182e-01
   8.9300000e+01   9.9500000e+01   8.4004973e-01
   8.9300000e+01   9.9800000e+01   9.3185515e-01
   8.9300000e+01   1.0010000e+02   9.8497503e-01
   8.9300000e+01   1.0040000e+02   9.9984030e-01
   8.9300000e+01   1.0070000e+02   9.7970808e-01
   8.9300000e+01   1.0100000e+02   9.2935150e-01
   8.9300000e+01   1.0130000e+02   8.5404220e-01
   8.9300000e+01   1.0160000e+02   7.5889250e-01
   8.9300000e+01   1.0190000e+02   6.4854034e-01
   8.9300000e+01   1.0220000e+02   5.2715483e-01
   8.9300000e+01   1.0250000e+02   3.9881420e-01
   8.9300000e+01   1.0280000e+02   2.6850156e-01
   8.9300000e+01   1.0310000e+02   1.4440382e-01
   8.9300000e+01   1.0340000e+02   4.3098217e-02
   8.9300000e+01   1.0370000e+02   1.3924332e-04
   8.9300000e+01   1.0400000e+02   8.2899613e-02
   8.9300000e+01   1.0430000e+02   3.6191516e-01
   8.9300000e+01   1.0460000e+02   7.5426688e-01
   8.9300000e+01   1.0490000e+02   9.8480543e-01
   8.9300000e+01   1.0520000e+02   9.5775820e-01
   8.9300000e+01   1.0550000e+02   7.9614838e-01
   8.9300000e+01   1.0580000e+02   6.0524672e-01
   8.9300000e+01   1.0610000e+02   4.2683322e-01
   8.9300000e+01   1.0640000e+02   2.7266259e-01
   8.9300000e+01   1.0670000e+02   1.4631545e-01
   8.9300000e+01   1.0700000e+02   5.2598513e-02
   8.9300000e+01   1.0730000e+02   3.0788943e-03
   8.9300000e+01   1.0760000e+02   2.1746939e-02
   8.9300000e+01   1.0790000e+02   1.4805203e-01
   8.9300000e+01   1.0820000e+02   4.1487363e-01
   8.9300000e+01   1.0850000e+02   7.6100458e-01
   8.9300000e+01   1.0880000e+02   9.8229839e-01
   8.9300000e+01   1.0910000e+02   9.5728302e-01
   8.9300000e+01   1.0940000e+02   7.7886469e-01
   8.9300000e+01   1.0970000e+02   5.6806048e-01
   8.9300000e+01   1.1000000e+02   3.7969605e-01
   8.9600000e+01   8.0000000e+01   2.3061331e-01
   8.9600000e+01   8.0300000e+01   3.9061829e-01
   8.9600000e+01   8.0600000e+01   5.8829660e-01
   8.9600000e+01   8.0900000e+01   8.0615847e-01
   8.9600000e+01   8.1200000e+01   9.7602287e-01
   8.9600000e+01   8.1500000e+01   9.5688525e-01
   8.9600000e+01   8.1800000e+01   6.7749000e-01
   8.9600000e+01   8.2100000e+01   3.2113946e-01
   8.9600000e+01   8.2400000e+01   8.8525424e-02
   8.9600000e+01   8.2700000e+01   3.7197665e-03
   8.9600000e+01   8.3000000e+01   1.9128181e-02
   8.9600000e+01   8.3300000e+01   9.5404913e-02
   8.9600000e+01   8.3600000e+01   2.1162771e-01
   8.9600000e+01   8.3900000e+01   3.5862101e-01
   8.9600000e+01   8.4200000e+01   5.3212726e-01
   8.9600000e+01   8.4500000e+01   7.2470432e-01
   8.9600000e+01   8.4800000e+01   9.0849178e-01
   8.9600000e+01   8.5100000e+01   9.9998183e-01
   8.9600000e+01   8.5400000e+01   8.5516233e-01
   8.9600000e+01   8.5700000e+01   4.7184242e-01
   8.9600000e+01   8.6000000e+01   1.3221293e-01
   8.9600000e+01   8.6300000e+01   4.0564877e-03
   8.9600000e+01   8.6600000e+01   3.0835881e-02
   8.9600000e+01   8.6900000e+01   1.3054828e-01
   8.9600000e+01   8.7200000e+01   2.5800756e-01
   8.9600000e+01   8.7500000e+01   3.9270462e-01
   8.9600000e+01   8.7800000e+01   5.2506297e-01
   8.9600000e+01   8.8100000e+01   6.4963236e-01
   8.9600000e+01   8.8400000e+01   7.6216331e-01
   8.9600000e+01   8.8700000e+01   8.5839038e-01
   8.9600000e+01   8.9000000e+01   9.3358777e-01
   8.9600000e+01   8.9300000e+01   9.8256190e-01
   8.9600000e+01   8.9600000e+01   1.0000000e+00
   8.9600000e+01   8.9900000e+01   9.8118760e-01
   8.9600000e+01   9.0200000e+01   9.2310289e-01
   8.9600000e+01   9.0500000e+01   8.2580225e-01
   8.9600000e+01   9.0800000e+01   6.9383645e-01
   8.9600000e+01   9.1100000e+01   5.3723504e-01
   8.9600000e+01   9.1400000e+01   3.7149010e-01
   8.9600000e+01   9.1700000e+01   2.1611080e-01
   8.9600000e+01   9.2000000e+01   9.1761832e-02
   8.9600000e+01   9.2300000e+01   1.6580406e-02
   8.9600000e+01   9.2600000e+01   2.6585155e-03
   8.9600000e+01   9.2900000e+01   5.3629480e-02
   8.9600000e+01   9.3200000e+01   1.6386233e-01
   8.9600000e+01   9.3500000e+01   3.1924705e-01
   8.9600000e+01   9.3800000e+01   4.9922663e-01
   8.9600000e+01   9.4100000e+01   6.7965467e-01
   8.9600000e+01   9.4400000e+01   8.3609883e-01
   8.9600000e+01   9.4700000e+01   9.4722196e-01
   8.9600000e+01   9.5000000e+01   9.9781566e-01
   8.9600000e+01   9.5300000e+01   9.8101278e-01
   8.9600000e+01   9.5600000e+01   8.9927398e-01
   8.9600000e+01   9.5900000e+01   7.6396368e-01
   8.9600000e+01   9.6200000e+01   5.9362512e-01
   8.9600000e+01   9.6500000e+01   4.1129912e-01
   8.9600000e+01   9.6800000e+01   2.4132198e-01
   8.9600000e+01   9.7100000e+01   1.0601001e-01
   8.9600000e+01   9.7400000e+01   2.2595059e-02
   8.9600000e+01   9.7700000e+01   7.9787909e-04
   8.9600000e+01   9.8000000e+01   4.1487858e-02
   8.9600000e+01   9.8300000e+01   1.3683765e-01
   8.9600000e+01   9.8600000e+01   2.7210227e-01
   8.9600000e+01   9.8900000e+01   4.2866153e-01
   8.9600000e+01   9.9200000e+01   5.8750728e-01
   8.9600000e+01   9.9500000e+01   7.3222727e-01
   8.9600000e+01   9.9800000e+01   8.5082369e-01
   8.9600000e+01   1.0010000e+02   9.3621449e-01
   8.9600000e+01   1.0040000e+02   9.8570274e-01
   8.9600000e+01   1.0070000e+02   9.9988867e-01
   8.9600000e+01   1.0100000e+02   9.8145796e-01
   8.9600000e+01   1.0130000e+02   9.3412412e-01
   8.9600000e+01   1.0160000e+02   8.6184676e-01
   8.9600000e+01   1.0190000e+02   7.6834684e-01
   8.9600000e+01   1.0220000e+02   6.5691135e-01
   8.9600000e+01   1.0250000e+02   5.3053156e-01
   8.9600000e+01   1.0280000e+02   3.9259703e-01
   8.9600000e+01   1.0310000e+02   2.4882580e-01
   8.9600000e+01   1.0340000e+02   1.1219779e-01
   8.9600000e+01   1.0370000e+02   1.4483469e-02
   8.9600000e+01   1.0400000e+02   2.5261995e-02
   8.9600000e+01   1.0430000e+02   2.4092505e-01
   8.9600000e+01   1.0460000e+02   6.3269200e-01
   8.9600000e+01   1.0490000e+02   9.3587679e-01
   8.9600000e+01   1.0520000e+02   9.9444851e-01
   8.9600000e+01   1.0550000e+02   8.9128532e-01
   8.9600000e+01   1.0580000e+02   7.2953989e-01
   8.9600000e+01   1.0610000e+02   5.5887258e-01
   8.9600000e+01   1.0640000e+02   3.9717539e-01
   8.9600000e+01   1.0670000e+02   2.5117423e-01
   8.9600000e+01   1.0700000e+02   1.2664248e-01
   8.9600000e+01   1.0730000e+02   3.4913534e-02
   8.9600000e+01   1.0760000e+02   2.4235028e-04
   8.9600000e+01   1.0790000e+02   6.7350265e-02
   8.9600000e+01   1.0820000e+02   2.8885704e-01
   8.9600000e+01   1.0850000e+02   6.4025572e-01
   8.9600000e+01   1.0880000e+02   9.3096194e-01
   8.9600000e+01   1.0910000e+02   9.9427079e-01
   8.9600000e+01   1.0940000e+02   8.7778517e-01
   8.9600000e+01   1.0970000e+02   6.9536469e-01
   8.9600000e+01   1.1000000e+02   5.1094286e-01
   8.9900000e+01   8.0000000e+01   1.2629202e-01
   8.9900000e+01   8.0300000e+01   2.6216286e-01
   8.9900000e+01   8.0600000e+01   4.5124814e-01
   8.9900000e+01   8.0900000e+01   6.8722618e-01
   8.9900000e+01   8.1200000e+01   9.1654897e-01
   8.9900000e+01   8.1500000e+01   9.9488286e-01
   8.9900000e+01   8.1800000e+01   7.9782477e-01
   8.9900000e+01   8.2100000e+01   4.5474044e-01
   8.9900000e+01   8.2400000e+01   1.8119215e-01
   8.9900000e+01   8.2700000e+01   3.8933708e-02
   8.9900000e+01   8.3000000e+01   1.3451877e-06
   8.9900000e+01   8.3300000e+01   3.0802458e-02
   8.9900000e+01   8.3600000e+01   1.1148871e-01
   8.9900000e+01   8.3900000e+01   2.3362281e-01
   8.9900000e+01   8.4200000e+01   3.9533741e-01
   8.9900000e+01   8.4500000e+01   5.9488112e-01
   8.9900000e+01   8.4800000e+01   8.1477696e-01
   8.9900000e+01   8.5100000e+01   9.8223971e-01
   8.9900000e+01   8.5400000e+01   9.3742820e-01
   8.9900000e+01   8.5700000e+01   6.0854791e-01
   8.9900000e+01   8.6000000e+01   2.3808967e-01
   8.9900000e+01   8.6300000e+01   3.9987347e-02
   8.9900000e+01   8.6600000e+01   1.5143722e-03
   8.9900000e+01   8.6900000e+01   5.2903458e-02
   8.9900000e+01   8.7200000e+01   1.4822283e-01
   8.9900000e+01   8.7500000e+01   2.6404460e-01
   8.9900000e+01   8.7800000e+01   3.8842875e-01
   8.9900000e+01   8.8100000e+01   5.1436698e-01
   8.9900000e+01   8.8400000e+01   6.3661061e-01
   8.9900000e+01   8.8700000e+01   7.5016961e-01
   8.9900000e+01   8.9000000e+01   8.4961448e-01
   8.9900000e+01   8.9300000e+01   9.2883775e-01
   8.9900000e+01   8.9600000e+01   9.8118760e-01
   8.9900000e+01   8.9900000e+01   1.0000000e+00
   8.9900000e+01   9.0200000e+01   9.7957866e-01
   8.9900000e+01   9.0500000e+01   9.1660336e-01
   8.9900000e+01   9.0800000e+01   8.1178060e-01
   8.9900000e+01   9.1100000e+01   6.7131885e-01
   8.9900000e+01   9.1400000e+01   5.0762315e-01
   8.9900000e+01   9.1700000e+01   3.3863117e-01
   8.9900000e+01   9.2000000e+01   1.8556557e-01
   8.9900000e+01   9.2300000e+01   6.9466211e-02
   8.9900000e+01   9.2600000e+01   7.3792305e-03
   8.9900000e+01   9.2900000e+01   9.2087159e-03
   8.9900000e+01   9.3200000e+01   7.5930640e-02
   8.9900000e+01   9.3500000e+01   1.9937424e-01
   8.9900000e+01   9.3800000e+01   3.6339395e-01
   8.9900000e+01   9.4100000e+01   5.4610641e-01
   8.9900000e+01   9.4400000e+01   7.2286509e-01
   8.9900000e+01   9.4700000e+01   8.6964121e-01
   8.9900000e+01   9.5000000e+01   9.6640361e-01
   8.9900000e+01   9.5300000e+01   9.9999819e-01
   8.9900000e+01   9.5600000e+01   9.6603036e-01
   8.9900000e+01   9.5900000e+01   8.6941792e-01
   8.9900000e+01   9.6200000e+01   7.2356117e-01
   8.9900000e+01   9.6500000e+01   5.4834335e-01
   8.9900000e+01   9.6800000e+01   3.6732125e-01
   8.9900000e+01   9.7100000e+01   2.0448409e-01
   8.9900000e+01   9.7400000e+01   8.0937814e-02
   8.9900000e+01   9.7700000e+01   1.1907991e-02
   8.9900000e+01   9.8000000e+01   4.5532563e-03
   8.9900000e+01   9.8300000e+01   5.7116594e-02
   8.9900000e+01   9.8600000e+01   1.5974825e-01
   8.9900000e+01   9.8900000e+01   2.9687366e-01
   8.9900000e+01   9.9200000e+01   4.5044988e-01
   8.9900000e+01   9.9500000e+01   6.0317101e-01
   8.9900000e+01   9.9800000e+01   7.4081938e-01
   8.9900000e+01   1.0010000e+02   8.5340130e-01
   8.9900000e+01   1.0040000e+02   9.3517239e-01
   8.9900000e+01   1.0070000e+02   9.8393094e-01
   8.9900000e+01   1.0100000e+02   9.9999772e-01
   8.9900000e+01   1.0130000e+02   9.8519484e-01
   8.9900000e+01   1.0160000e+02   9.4199320e-01
   8.9900000e+01   1.0190000e+02   8.7288729e-01
   8.9900000e+01   1.0220000e+02   7.8000583e-01
   8.9900000e+01   1.0250000e+02   6.6499111e-01
   8.9900000e+01   1.0280000e+02   5.2932845e-01
   8.9900000e+01   1.0310000e+02   3.7575122e-01
   8.9900000e+01   1.0340000e+02   2.1254740e-01
   8.9900000e+01   1.0370000e+02   6.5214442e-02
   8.9900000e+01   1.0400000e+02   4.8503667e-04
   8.9900000e+01   1.0430000e+02   1.3447145e-01
   8.9900000e+01   1.0460000e+02   4.9670966e-01
   8.9900000e+01   1.0490000e+02   8.5291397e-01
   8.9900000e+01   1.0520000e+02   9.9602829e-01
   8.9900000e+01   1.0550000e+02   9.6114459e-01
   8.9900000e+01   1.0580000e+02   8.4160201e-01
   8.9900000e+01   1.0610000e+02   6.9157404e-01
   8.9900000e+01   1.0640000e+02   5.3400193e-01
   8.9900000e+01   1.0670000e+02   3.7837963e-01
   8.9900000e+01   1.0700000e+02   2.3105764e-01
   8.9900000e+01   1.0730000e+02   1.0229009e-01
   8.9900000e+01   1.0760000e+02   1.4816010e-02
   8.9900000e+01   1.0790000e+02   1.5527135e-02
   8.9900000e+01   1.0820000e+02   1.7364771e-01
   8.9900000e+01   1.0850000e+02   5.0457227e-01
   8.9900000e+01   1.0880000e+02   8.4586272e-01
   8.9900000e+01   1.0910000e+02   9.9617235e-01
   8.9900000e+01   1.0940000e+02   9.5256806e-01
   8.9900000e+01   1.0970000e+02   8.1307495e-01
   8.9900000e+01   1.1000000e+02   6.4636002e-01
   9.0200000e+01   8.0000000e+01   4.7591062e-02
   9.0200000e+01   8.0300000e+01   1.4746631e-01
   9.0200000e+01   8.0600000e+01   3.1247702e-01
   9.0200000e+01   8.0900000e+01   5.4843361e-01
   9.0200000e+01   8.1200000e+01   8.2130598e-01
   9.0200000e+01   8.1500000e+01   9.9484312e-01
   9.0200000e+01   8.1800000e+01   8.9926744e-01
   9.0200000e+01   8.2100000e+01   5.9744430e-01
   9.0200000e+01   8.2400000e+01   3.0316917e-01
   9.0200000e+01   8.2700000e+01   1.1248291e-01
   9.0200000e+01   8.3000000e+01   2.0095162e-02
   9.0200000e+01   8.3300000e+01   1.0903250e-03
   9.0200000e+01   8.3600000e+01   3.8326129e-02
   9.0200000e+01   8.3900000e+01   1.2480893e-01
   9.0200000e+01   8.4200000e+01   2.6130905e-01
   9.0200000e+01   8.4500000e+01   4.5213952e-01
   9.0200000e+01   8.4800000e+01   6.9203113e-01
   9.0200000e+01   8.5100000e+01   9.2518490e-01
   9.0200000e+01   8.5400000e+01   9.8807021e-01
   9.0200000e+01   8.5700000e+01   7.4217738e-01
   9.0200000e+01   8.6000000e+01   3.6926633e-01
   9.0200000e+01   8.6300000e+01   1.1419862e-01
   9.0200000e+01   8.6600000e+01   1.0874208e-02
   9.0200000e+01   8.6900000e+01   7.8455438e-03
   9.0200000e+01   8.7200000e+01   6.2079666e-02
   9.0200000e+01   8.7500000e+01   1.4898462e-01
   9.0200000e+01   8.7800000e+01   2.5511525e-01
   9.0200000e+01   8.8100000e+01   3.7240202e-01
   9.0200000e+01   8.8400000e+01   4.9497598e-01
   9.0200000e+01   8.8700000e+01   6.1749206e-01
   9.0200000e+01   8.9000000e+01   7.3422259e-01
   9.0200000e+01   8.9300000e+01   8.3859741e-01
   9.0200000e+01   8.9600000e+01   9.2310289e-01
   9.0200000e+01   8.9900000e+01   9.7957866e-01
   9.0200000e+01   9.0200000e+01   1.0000000e+00
   9.0200000e+01   9.0500000e+01   9.7779716e-01
   9.0200000e+01   9.0800000e+01   9.0961816e-01
   9.0200000e+01   9.1100000e+01   7.9719681e-01
   9.0200000e+01   9.1400000e+01   6.4873194e-01
   9.0200000e+01   9.1700000e+01   4.7908998e-01
   9.0200000e+01   9.2000000e+01   3.0837646e-01
   9.0200000e+01   9.2300000e+01   1.5896951e-01
   9.0200000e+01   9.2600000e+01   5.1708836e-02
   9.0200000e+01   9.2900000e+01   2.2341368e-03
   9.0200000e+01   9.3200000e+01   1.8321326e-02
   9.0200000e+01   9.3500000e+01   9.8636339e-02
   9.0200000e+01   9.3800000e+01   2.3291792e-01
   9.0200000e+01   9.4100000e+01   4.0338945e-01
   9.0200000e+01   9.4400000e+01   5.8715349e-01
   9.0200000e+01   9.4700000e+01   7.5930173e-01
   9.0200000e+01   9.5000000e+01   8.9638508e-01
   9.0200000e+01   9.5300000e+01   9.7975704e-01
   9.0200000e+01   9.5600000e+01   9.9823807e-01
   9.0200000e+01   9.5900000e+01   9.4964139e-01
   9.0200000e+01   9.6200000e+01   8.4094114e-01
   9.0200000e+01   9.6500000e+01   6.8714255e-01
   9.0200000e+01   9.6800000e+01   5.0910611e-01
   9.0200000e+01   9.7100000e+01   3.3064320e-01
   9.0200000e+01   9.7400000e+01   1.7520406e-01
   9.0200000e+01   9.7700000e+01   6.2526766e-02
   9.0200000e+01   9.8000000e+01   5.7444631e-03
   9.0200000e+01   9.8300000e+01   9.5601203e-03
   9.0200000e+01   9.8600000e+01   7.0008169e-02
   9.0200000e+01   9.8900000e+01   1.7593077e-01
   9.0200000e+01   9.9200000e+01   3.1173341e-01
   9.0200000e+01   9.9500000e+01   4.6056455e-01
   9.0200000e+01   9.9800000e+01   6.0703317e-01
   9.0200000e+01   1.0010000e+02   7.3891406e-01
   9.0200000e+01   1.0040000e+02   8.4774999e-01
   9.0200000e+01   1.0070000e+02   9.2859847e-01
   9.0200000e+01   1.0100000e+02   9.7929267e-01
   9.0200000e+01   1.0130000e+02   9.9953993e-01
   9.0200000e+01   1.0160000e+02   9.9006363e-01
   9.0200000e+01   1.0190000e+02   9.5188187e-01
   9.0200000e+01   1.0220000e+02   8.8574730e-01
   9.0200000e+01   1.0250000e+02   7.9176644e-01
   9.0200000e+01   1.0280000e+02   6.6932341e-01
   9.0200000e+01   1.0310000e+02   5.1782575e-01
   9.0200000e+01   1.0340000e+02   3.4001382e-01
   9.0200000e+01   1.0370000e+02   1.5281461e-01
   9.0200000e+01   1.0400000e+02   1.4658181e-02
   9.0200000e+01   1.0430000e+02   5.2896246e-02
   9.0200000e+01   1.0460000e+02   3.5541096e-01
   9.0200000e+01   1.0490000e+02   7.3830987e-01
   9.0200000e+01   1.0520000e+02   9.5798489e-01
   9.0200000e+01   1.0550000e+02   9.9697337e-01
   9.0200000e+01   1.0580000e+02   9.3093002e-01
   9.0200000e+01   1.0610000e+02   8.1439218e-01
   9.0200000e+01   1.0640000e+02   6.7372194e-01
   9.0200000e+01   1.0670000e+02   5.2053528e-01
   9.0200000e+01   1.0700000e+02   3.6127535e-01
   9.0200000e+01   1.0730000e+02   2.0425233e-01
   9.0200000e+01   1.0760000e+02   6.8807693e-02
   9.0200000e+01   1.0790000e+02   3.4078287e-04
   9.0200000e+01   1.0820000e+02   7.9822899e-02
   9.0200000e+01   1.0850000e+02   3.6295554e-01
   9.0200000e+01   1.0880000e+02   7.2959865e-01
   9.0200000e+01   1.0910000e+02   9.5845232e-01
   9.0200000e+01   1.0940000e+02   9.9420861e-01
   9.0200000e+01   1.0970000e+02   9.1056527e-01
   9.0200000e+01   1.1000000e+02   7.7562286e-01
   9.0500000e+01   8.0000000e+01   4.9422813e-03
   9.0500000e+01   8.0300000e+01   5.8634283e-02
   9.0500000e+01   8.0600000e+01   1.8421677e-01
   9.0500000e+01   8.0900000e+01   3.9963366e-01
   9.0500000e+01   8.1200000e+01   6.9414682e-01
   9.0500000e+01   8.1500000e+01   9.5177296e-01
   9.0500000e+01   8.1800000e+01   9.7022807e-01
   9.0500000e+01   8.2100000e+01   7.3763384e-01
   9.0500000e+01   8.2400000e+01   4.4735477e-01
   9.0500000e+01   8.2700000e+01   2.2279938e-01
   9.0500000e+01   8.3000000e+01   8.2757552e-02
   9.0500000e+01   8.3300000e+01   1.3519521e-02
   9.0500000e+01   8.3600000e+01   2.2526801e-03
   9.0500000e+01   8.3900000e+01   4.4075447e-02
   9.0500000e+01   8.4200000e+01   1.4243897e-01
   9.0500000e+01   8.4500000e+01   3.0759887e-01
   9.0500000e+01   8.4800000e+01   5.4746172e-01
   9.0500000e+01   8.5100000e+01   8.2877599e-01
   9.0500000e+01   8.5400000e+01   9.9838720e-01
   9.0500000e+01   8.5700000e+01   8.6032858e-01
   9.0500000e+01   8.6000000e+01   5.1728838e-01
   9.0500000e+01   8.6300000e+01   2.2505568e-01
   9.0500000e+01   8.6600000e+01   6.3156235e-02
   9.0500000e+01   8.6900000e+01   3.7008075e-03
   9.0500000e+01   8.7200000e+01   1.0418179e-02
   9.0500000e+01   8.7500000e+01   5.9642101e-02
   9.0500000e+01   8.7800000e+01   1.3752851e-01
   9.0500000e+01   8.8100000e+01   2.3560402e-01
   9.0500000e+01   8.8400000e+01   3.4786382e-01
   9.0500000e+01   8.8700000e+01   4.6905776e-01
   9.0500000e+01   8.9000000e+01   5.9364560e-01
   9.0500000e+01   8.9300000e+01   7.1514646e-01
   9.0500000e+01   8.9600000e+01   8.2580225e-01
   9.0500000e+01   8.9900000e+01   9.1660336e-01
   9.0500000e+01   9.0200000e+01   9.7779716e-01
   9.0500000e+01   9.0500000e+01   1.0000000e+00
   9.0500000e+01   9.0800000e+01   9.7592335e-01
   9.0500000e+01   9.1100000e+01   9.0248879e-01
   9.0500000e+01   9.1400000e+01   7.8280034e-01
   9.0500000e+01   9.1700000e+01   6.2723230e-01
   9.0500000e+01   9.2000000e+01   4.5297809e-01
   9.0500000e+01   9.2300000e+01   2.8186421e-01
   9.0500000e+01   9.2600000e+01   1.3687020e-01
   9.0500000e+01   9.2900000e+01   3.8250964e-02
   9.0500000e+01   9.3200000e+01   1.9015931e-04
   9.0500000e+01   9.3500000e+01   2.8591912e-02
   9.0500000e+01   9.3800000e+01   1.2021723e-01
   9.0500000e+01   9.4100000e+01   2.6311353e-01
   9.0500000e+01   9.4400000e+01   4.3819645e-01
   9.0500000e+01   9.4700000e+01   6.2180733e-01
   9.0500000e+01   9.5000000e+01   7.8897543e-01
   9.0500000e+01   9.5300000e+01   9.1695386e-01
   9.0500000e+01   9.5600000e+01   9.8846691e-01
   9.0500000e+01   9.5900000e+01   9.9411669e-01
   9.0500000e+01   9.6200000e+01   9.3357644e-01
   9.0500000e+01   9.6500000e+01   8.1546490e-01
   9.0500000e+01   9.6800000e+01   6.5601976e-01
   9.0500000e+01   9.7100000e+01   4.7679663e-01
   9.0500000e+01   9.7400000e+01   3.0164890e-01
   9.0500000e+01   9.7700000e+01   1.5329922e-01
   9.0500000e+01   9.8000000e+01   4.9962790e-02
   9.0500000e+01   9.8300000e+01   2.6633725e-03
   9.0500000e+01   9.8600000e+01   1.3910112e-02
   9.0500000e+01   9.8900000e+01   7.8116548e-02
   9.0500000e+01   9.9200000e+01   1.8359486e-01
   9.0500000e+01   9.9500000e+01   3.1543213e-01
   9.0500000e+01   9.9800000e+01   4.5835331e-01
   9.0500000e+01   1.0010000e+02   5.9887149e-01
   9.0500000e+01   1.0040000e+02   7.2643872e-01
   9.0500000e+01   1.0070000e+02   8.3368705e-01
   9.0500000e+01   1.0100000e+02   9.1604659e-01
   9.0500000e+01   1.0130000e+02   9.7104704e-01
   9.0500000e+01   1.0160000e+02   9.9752838e-01
   9.0500000e+01   1.0190000e+02   9.9488218e-01
   9.0500000e+01   1.0220000e+02   9.6236204e-01
   9.0500000e+01   1.0250000e+02   8.9846538e-01
   9.0500000e+01   1.0280000e+02   8.0044089e-01
   9.0500000e+01   1.0310000e+02   6.6428294e-01
   9.0500000e+01   1.0340000e+02   4.8671433e-01
   9.0500000e+01   1.0370000e+02   2.7426182e-01
   9.0500000e+01   1.0400000e+02   7.1625409e-02
   9.0500000e+01   1.0430000e+02   6.7918797e-03
   9.0500000e+01   1.0460000e+02   2.2078431e-01
   9.0500000e+01   1.0490000e+02   5.9819799e-01
   9.0500000e+01   1.0520000e+02   8.7852917e-01
   9.0500000e+01   1.0550000e+02   9.9108439e-01
   9.0500000e+01   1.0580000e+02   9.8651703e-01
   9.0500000e+01   1.0610000e+02   9.1500122e-01
   9.0500000e+01   1.0640000e+02   8.0417048e-01
   9.0500000e+01   1.0670000e+02   6.6684134e-01
   9.0500000e+01   1.0700000e+02   5.0899324e-01
   9.0500000e+01   1.0730000e+02   3.3618860e-01
   9.0500000e+01   1.0760000e+02   1.6254766e-01
   9.0500000e+01   1.0790000e+02   2.7967410e-02
   9.0500000e+01   1.0820000e+02   1.8615962e-02
   9.0500000e+01   1.0850000e+02   2.2734148e-01
   9.0500000e+01   1.0880000e+02   5.8851487e-01
   9.0500000e+01   1.0910000e+02   8.7929273e-01
   9.0500000e+01   1.0940000e+02   9.9461443e-01
   9.0500000e+01   1.0970000e+02   9.7642616e-01
   9.0500000e+01   1.1000000e+02   8.8631681e-01
   9.0800000e+01   8.0000000e+01   7.2816566e-03
   9.0800000e+01   8.0300000e+01   7.8612916e-03
   9.0800000e+01   8.0600000e+01   8.0576057e-02
   9.0800000e+01   8.0900000e+01   2.5429985e-01
   9.0800000e+01   8.1200000e+01   5.4353939e-01
   9.0800000e+01   8.1500000e+01   8.6433987e-01
   9.0800000e+01   8.1800000e+01   9.9968508e-01
   9.0800000e+01   8.2100000e+01   8.6105819e-01
   9.0800000e+01   8.2400000e+01   6.0232443e-01
   9.0800000e+01   8.2700000e+01   3.6372042e-01
   9.0800000e+01   8.3000000e+01   1.8731497e-01
   9.0800000e+01   8.3300000e+01   7.2349762e-02
   9.0800000e+01   8.3600000e+01   1.1686496e-02
   9.0800000e+01   8.3900000e+01   3.1014351e-03
   9.0800000e+01   8.4200000e+01   5.2509095e-02
   9.0800000e+01   8.4500000e+01   1.7537984e-01
   9.0800000e+01   8.4800000e+01   3.9258156e-01
   9.0800000e+01   8.5100000e+01   6.9745719e-01
   9.0800000e+01   8.5400000e+01   9.6209719e-01
   9.0800000e+01   8.5700000e+01   9.4924922e-01
   9.0800000e+01   8.6000000e+01   6.6965105e-01
   9.0800000e+01   8.6300000e+01   3.6632629e-01
   9.0800000e+01   8.6600000e+01   1.5876394e-01
   9.0800000e+01   8.6900000e+01   4.6214902e-02
   9.0800000e+01   8.7200000e+01   2.8647004e-03
   9.0800000e+01   8.7500000e+01   8.2430658e-03
   9.0800000e+01   8.7800000e+01   4.9397141e-02
   9.0800000e+01   8.8100000e+01   1.1823284e-01
   9.0800000e+01   8.8400000e+01   2.0917060e-01
   9.0800000e+01   8.8700000e+01   3.1755436e-01
   9.0800000e+01   8.9000000e+01   4.3856158e-01
   9.0800000e+01   8.9300000e+01   5.6641575e-01
   9.0800000e+01   8.9600000e+01   6.9383645e-01
   9.0800000e+01   8.9900000e+01   8.1178060e-01
   9.0800000e+01   9.0200000e+01   9.0961816e-01
   9.0800000e+01   9.0500000e+01   9.7592335e-01
   9.0800000e+01   9.0800000e+01   1.0000000e+00
   9.0800000e+01   9.1100000e+01   9.7405372e-01
   9.0800000e+01   9.1400000e+01   8.9559533e-01
   9.0800000e+01   9.1700000e+01   7.6934693e-01
   9.0800000e+01   9.2000000e+01   6.0785017e-01
   9.0800000e+01   9.2300000e+01   4.3029828e-01
   9.0800000e+01   9.2600000e+01   2.5972885e-01
   9.0800000e+01   9.2900000e+01   1.1928712e-01
   9.0800000e+01   9.3200000e+01   2.8484790e-02
   9.0800000e+01   9.3500000e+01   1.9913253e-04
   9.0800000e+01   9.3800000e+01   3.8802335e-02
   9.0800000e+01   9.4100000e+01   1.3952853e-01
   9.0800000e+01   9.4400000e+01   2.8906093e-01
   9.0800000e+01   9.4700000e+01   4.6727312e-01
   9.0800000e+01   9.5000000e+01   6.4996733e-01
   9.0800000e+01   9.5300000e+01   8.1227701e-01
   9.0800000e+01   9.5600000e+01   9.3221434e-01
   9.0800000e+01   9.5900000e+01   9.9376608e-01
   9.0800000e+01   9.6200000e+01   9.8904084e-01
   9.0800000e+01   9.6500000e+01   9.1920001e-01
   9.0800000e+01   9.6800000e+01   7.9413996e-01
   9.0800000e+01   9.7100000e+01   6.3103574e-01
   9.0800000e+01   9.7400000e+01   4.5190955e-01
   9.0800000e+01   9.7700000e+01   2.8044518e-01
   9.0800000e+01   9.8000000e+01   1.3842627e-01
   9.0800000e+01   9.8300000e+01   4.2412285e-02
   9.0800000e+01   9.8600000e+01   1.4115726e-03
   9.0800000e+01   9.8900000e+01   1.6160914e-02
   9.0800000e+01   9.9200000e+01   8.0139535e-02
   9.0800000e+01   9.9500000e+01   1.8185841e-01
   9.0800000e+01   9.9800000e+01   3.0760433e-01
   9.0800000e+01   1.0010000e+02   4.4385032e-01
   9.0800000e+01   1.0040000e+02   5.7886853e-01
   9.0800000e+01   1.0070000e+02   7.0346286e-01
   9.0800000e+01   1.0100000e+02   8.1099460e-01
   9.0800000e+01   1.0130000e+02   8.9696102e-01
   9.0800000e+01   1.0160000e+02   9.5835217e-01
   9.0800000e+01   1.0190000e+02   9.9292485e-01
   9.0800000e+01   1.0220000e+02   9.9844361e-01
   9.0800000e+01   1.0250000e+02   9.7187355e-01
   9.0800000e+01   1.0280000e+02   9.0850143e-01
   9.0800000e+01   1.0310000e+02   8.0114863e-01
   9.0800000e+01   1.0340000e+02   6.4058683e-01
   9.0800000e+01   1.0370000e+02   4.2190718e-01
   9.0800000e+01   1.0400000e+02   1.7130820e-01
   9.0800000e+01   1.0430000e+02   5.3617402e-03
   9.0800000e+01   1.0460000e+02   1.0707018e-01
   9.0800000e+01   1.0490000e+02   4.4316814e-01
   9.0800000e+01   1.0520000e+02   7.6015325e-01
   9.0800000e+01   1.0550000e+02   9.3862360e-01
   9.0800000e+01   1.0580000e+02   9.9844341e-01
   9.0800000e+01   1.0610000e+02   9.8051360e-01
   9.0800000e+01   1.0640000e+02   9.1118315e-01
   9.0800000e+01   1.0670000e+02   8.0330837e-01
   9.0800000e+01   1.0700000e+02   6.6182210e-01
   9.0800000e+01   1.0730000e+02   4.8890333e-01
   9.0800000e+01   1.0760000e+02   2.9190817e-01
   9.0800000e+01   1.0790000e+02   1.0124495e-01
   9.0800000e+01   1.0820000e+02   3.5825528e-04
   9.0800000e+01   1.0850000e+02   1.1198131e-01
   9.0800000e+01   1.0880000e+02   4.3338741e-01
   9.0800000e+01   1.0910000e+02   7.6115276e-01
   9.0800000e+01   1.0940000e+02   9.4836925e-01
   9.0800000e+01   1.0970000e+02   9.9999292e-01
   9.0800000e+01   1.1000000e+02   9.6502728e-01
   9.1100000e+01   8.0000000e+01   5.9882494e-02
   9.1100000e+01   8.0300000e+01   5.3199413e-03
   9.1100000e+01   8.0600000e+01   1.5800519e-02
   9.1100000e+01   8.0900000e+01   1.2859337e-01
   9.1100000e+01   8.1200000e+01   3.8290953e-01
   9.1100000e+01   8.1500000e+01   7.3656052e-01
   9.1100000e+01   8.1800000e+01   9.7935059e-01
   9.1100000e+01   8.2100000e+01   9.5229460e-01
   9.1100000e+01   8.2400000e+01   7.5262425e-01
   9.1100000e+01   8.2700000e+01   5.2374806e-01
   9.1100000e+01   8.3000000e+01   3.2759353e-01
   9.1100000e+01   8.3300000e+01   1.7691162e-01
   9.1100000e+01   8.3600000e+01   7.1196532e-02
   9.1100000e+01   8.3900000e+01   1.1207451e-02
   9.1100000e+01   8.4200000e+01   4.8113784e-03
   9.1100000e+01   8.4500000e+01   7.1311518e-02
   9.1100000e+01   8.4800000e+01   2.4289301e-01
   9.1100000e+01   8.5100000e+01   5.4115794e-01
   9.1100000e+01   8.5400000e+01   8.7740386e-01
   9.1100000e+01   8.5700000e+01   9.9572097e-01
   9.1100000e+01   8.6000000e+01   8.1039117e-01
   9.1100000e+01   8.6300000e+01   5.2645117e-01
   9.1100000e+01   8.6600000e+01   2.9266819e-01
   9.1100000e+01   8.6900000e+01   1.3651663e-01
   9.1100000e+01   8.7200000e+01   4.5655517e-02
   9.1100000e+01   8.7500000e+01   5.0137054e-03
   9.1100000e+01   8.7800000e+01   3.8816302e-03
   9.1100000e+01   8.8100000e+01   3.5382832e-02
   9.1100000e+01   8.8400000e+01   9.4946946e-02
   9.1100000e+01   8.8700000e+01   1.7900818e-01
   9.1100000e+01   8.9000000e+01   2.8397944e-01
   9.1100000e+01   8.9300000e+01   4.0540293e-01
   9.1100000e+01   8.9600000e+01   5.3723504e-01
   9.1100000e+01   8.9900000e+01   6.7131885e-01
   9.1100000e+01   9.0200000e+01   7.9719681e-01
   9.1100000e+01   9.0500000e+01   9.0248879e-01
   9.1100000e+01   9.0800000e+01   9.7405372e-01
   9.1100000e+01   9.1100000e+01   1.0000000e+00
   9.1100000e+01   9.1400000e+01   9.7229119e-01
   9.1100000e+01   9.1700000e+01   8.8930658e-01
   9.1100000e+01   9.2000000e+01   7.5748628e-01
   9.1100000e+01   9.2300000e+01   5.9133806e-01
   9.1100000e+01   9.2600000e+01   4.1161374e-01
   9.1100000e+01   9.2900000e+01   2.4209920e-01
   9.1100000e+01   9.3200000e+01   1.0584495e-01
   9.1100000e+01   9.3500000e+01   2.1648832e-02
   9.1100000e+01   9.3800000e+01   1.3314027e-03
   9.1100000e+01   9.4100000e+01   4.8065505e-02
   9.1100000e+01   9.4400000e+01   1.5587200e-01
   9.1100000e+01   9.4700000e+01   3.1033735e-01
   9.1100000e+01   9.5000000e+01   4.9052953e-01
   9.1100000e+01   9.5300000e+01   6.7191593e-01
   9.1100000e+01   9.5600000e+01   8.2986084e-01
   9.1100000e+01   9.5900000e+01   9.4312086e-01
   9.1100000e+01   9.6200000e+01   9.9676288e-01
   9.1100000e+01   9.6500000e+01   9.8409597e-01
   9.1100000e+01   9.6800000e+01   9.0743212e-01
   9.1100000e+01   9.7100000e+01   7.7765426e-01
   9.1100000e+01   9.7400000e+01   6.1264289e-01
   9.1100000e+01   9.7700000e+01   4.3466680e-01
   9.1100000e+01   9.8000000e+01   2.6699222e-01
   9.1100000e+01   9.8300000e+01   1.3023343e-01
   9.1100000e+01   9.8600000e+01   3.9221784e-02
   9.1100000e+01   9.8900000e+01   1.1769102e-03
   9.1100000e+01   9.9200000e+01   1.5600839e-02
   9.1100000e+01   9.9500000e+01   7.5725433e-02
   9.1100000e+01   9.9800000e+01   1.7085375e-01
   9.1100000e+01   1.0010000e+02   2.8879472e-01
   9.1100000e+01   1.0040000e+02   4.1779112e-01
   9.1100000e+01   1.0070000e+02   5.4768733e-01
   9.1100000e+01   1.0100000e+02   6.7037507e-01
   9.1100000e+01   1.0130000e+02   7.7970228e-01
   9.1100000e+01   1.0160000e+02   8.7104698e-01
   9.1100000e+01   1.0190000e+02   9.4069896e-01
   9.1100000e+01   1.0220000e+02   9.8510609e-01
   9.1100000e+01   1.0250000e+02   9.9995339e-01
   9.1100000e+01   1.0280000e+02   9.7897279e-01
   9.1100000e+01   1.0310000e+02   9.1242601e-01
   9.1100000e+01   1.0340000e+02   7.8585251e-01
   9.1100000e+01   1.0370000e+02   5.8298336e-01
   9.1100000e+01   1.0400000e+02   3.0816125e-01
   9.1100000e+01   1.0430000e+02   5.4248699e-02
   9.1100000e+01   1.0460000e+02   2.9149463e-02
   9.1100000e+01   1.0490000e+02   2.8817290e-01
   9.1100000e+01   1.0520000e+02   6.1089259e-01
   9.1100000e+01   1.0550000e+02   8.3954984e-01
   9.1100000e+01   1.0580000e+02   9.6005436e-01
   9.1100000e+01   1.0610000e+02   9.9952475e-01
   9.1100000e+01   1.0640000e+02   9.8029462e-01
   9.1100000e+01   1.0670000e+02   9.1395231e-01
   9.1100000e+01   1.0700000e+02   8.0384291e-01
   9.1100000e+01   1.0730000e+02   6.4841455e-01
   9.1100000e+01   1.0760000e+02   4.4725911e-01
   9.1100000e+01   1.0790000e+02   2.1784761e-01
   9.1100000e+01   1.0820000e+02   3.2302675e-02
   9.1100000e+01   1.0850000e+02   3.1853276e-02
   9.1100000e+01   1.0880000e+02   2.7928682e-01
   9.1100000e+01   1.0910000e+02   6.1203491e-01
   9.1100000e+01   1.0940000e+02   8.5474922e-01
   9.1100000e+01   1.0970000e+02   9.7351831e-01
   9.1100000e+01   1.1000000e+02   9.9930321e-01
   9.1400000e+01   8.0000000e+01   1.6216190e-01
   9.1400000e+01   8.0300000e+01   5.6613659e-02
   9.1400000e+01   8.0600000e+01   1.6968609e-03
   9.1400000e+01   8.0900000e+01   3.9286333e-02
   9.1400000e+01   8.1200000e+01   2.2982581e-01
   9.1400000e+01   8.1500000e+01   5.7884771e-01
   9.1400000e+01   8.1800000e+01   9.0610859e-01
   9.1400000e+01   8.2100000e+01   9.9719539e-01
   9.1400000e+01   8.2400000e+01   8.8026950e-01
   9.1400000e+01   8.2700000e+01   6.8638345e-01
   9.1400000e+01   8.3000000e+01   4.9121850e-01
   9.1400000e+01   8.3300000e+01   3.2008374e-01
   9.1400000e+01   8.3600000e+01   1.7937638e-01
   9.1400000e+01   8.3900000e+01   7.2852642e-02
   9.1400000e+01   8.4200000e+01   9.5379449e-03
   9.1400000e+01   8.4500000e+01   1.0588834e-02
   9.1400000e+01   8.4800000e+01   1.1636716e-01
   9.1400000e+01   8.5100000e+01   3.7529725e-01
   9.1400000e+01   8.5400000e+01   7.4882504e-01
   9.1400000e+01   8.5700000e+01   9.8967035e-01
   9.1400000e+01   8.6000000e+01   9.2187005e-01
   9.1400000e+01   8.6300000e+01   6.8889239e-01
   9.1400000e+01   8.6600000e+01   4.5351863e-01
   9.1400000e+01   8.6900000e+01   2.6936849e-01
   9.1400000e+01   8.7200000e+01   1.3935716e-01
   9.1400000e+01   8.7500000e+01   5.5630600e-02
   9.1400000e+01   8.7800000e+01   1.0962676e-02
   9.1400000e+01   8.8100000e+01   4.8359598e-04
   9.1400000e+01   8.8400000e+01   2.1163112e-02
   9.1400000e+01   8.8700000e+01   7.0949763e-02
   9.1400000e+01   8.9000000e+01   1.4792299e-01
   9.1400000e+01   8.9300000e+01   2.4947242e-01
   9.1400000e+01   8.9600000e+01   3.7149010e-01
   9.1400000e+01   8.9900000e+01   5.0762315e-01
   9.1400000e+01   9.0200000e+01   6.4873194e-01
   9.1400000e+01   9.0500000e+01   7.8280034e-01
   9.1400000e+01   9.0800000e+01   8.9559533e-01
   9.1400000e+01   9.1100000e+01   9.7229119e-01
   9.1400000e+01   9.1400000e+01   1.0000000e+00
   9.1400000e+01   9.1700000e+01   9.7072894e-01
   9.1400000e+01   9.2000000e+01   8.8391654e-01
   9.1400000e+01   9.2300000e+01   7.4765164e-01
   9.1400000e+01   9.2600000e+01   5.7806425e-01
   9.1400000e+01   9.2900000e+01   3.9700914e-01
   9.1400000e+01   9.3200000e+01   2.2867813e-01
   9.1400000e+01   9.3500000e+01   9.5933016e-02
   9.1400000e+01   9.3800000e+01   1.6996203e-02
   9.1400000e+01   9.4100000e+01   2.8911983e-03
   9.1400000e+01   9.4400000e+01   5.5866485e-02
   9.1400000e+01   9.4700000e+01   1.6897789e-01
   9.1400000e+01   9.5000000e+01   3.2694670e-01
   9.1400000e+01   9.5300000e+01   5.0825901e-01
   9.1400000e+01   9.5600000e+01   6.8823041e-01
   9.1400000e+01   9.5900000e+01   8.4253295e-01
   9.1400000e+01   9.6200000e+01   9.5059077e-01
   9.1400000e+01   9.6500000e+01   9.9833495e-01
   9.1400000e+01   9.6800000e+01   9.7999478e-01
   9.1400000e+01   9.7100000e+01   8.9877061e-01
   9.1400000e+01   9.7400000e+01   7.6631785e-01
   9.1400000e+01   9.7700000e+01   6.0101716e-01
   9.1400000e+01   9.8000000e+01   4.2512957e-01
   9.1400000e+01   9.8300000e+01   2.6120899e-01
   9.1400000e+01   9.8600000e+01   1.2848231e-01
   9.1400000e+01   9.8900000e+01   4.0075630e-02
   9.1400000e+01   9.9200000e+01   1.7636128e-03
   9.1400000e+01   9.9500000e+01   1.2390006e-02
   9.1400000e+01   9.9800000e+01   6.5537986e-02
   9.1400000e+01   1.0010000e+02   1.5172454e-01
   9.1400000e+01   1.0040000e+02   2.6044359e-01
   9.1400000e+01   1.0070000e+02   3.8165576e-01
   9.1400000e+01   1.0100000e+02   5.0661925e-01
   9.1400000e+01   1.0130000e+02   6.2814968e-01
   9.1400000e+01   1.0160000e+02   7.4046442e-01
   9.1400000e+01   1.0190000e+02   8.3874304e-01
   9.1400000e+01   1.0220000e+02   9.1846114e-01
   9.1400000e+01   1.0250000e+02   9.7445238e-01
   9.1400000e+01   1.0280000e+02   9.9952660e-01
   9.1400000e+01   1.0310000e+02   9.8236415e-01
   9.1400000e+01   1.0340000e+02   9.0467850e-01
   9.1400000e+01   1.0370000e+02   7.4024501e-01
   9.1400000e+01   1.0400000e+02   4.7036748e-01
   9.1400000e+01   1.0430000e+02   1.5330768e-01
   9.1400000e+01   1.0460000e+02   1.8813809e-05
   9.1400000e+01   1.0490000e+02   1.5123267e-01
   9.1400000e+01   1.0520000e+02   4.4469826e-01
   9.1400000e+01   1.0550000e+02   7.0024950e-01
   9.1400000e+01   1.0580000e+02   8.7027486e-01
   9.1400000e+01   1.0610000e+02   9.6470725e-01
   9.1400000e+01   1.0640000e+02   9.9930027e-01
   9.1400000e+01   1.0670000e+02   9.8307004e-01
   9.1400000e+01   1.0700000e+02   9.1735776e-01
   9.1400000e+01   1.0730000e+02   7.9692868e-01
   9.1400000e+01   1.0760000e+02   6.1340285e-01
   9.1400000e+01   1.0790000e+02   3.6898958e-01
   9.1400000e+01   1.0820000e+02   1.1626089e-01
   9.1400000e+01   1.0850000e+02   1.4881621e-04
   9.1400000e+01   1.0880000e+02   1.4423871e-01
   9.1400000e+01   1.0910000e+02   4.4586340e-01
   9.1400000e+01   1.0940000e+02   7.1942295e-01
   9.1400000e+01   1.0970000e+02   8.9457254e-01
   9.1400000e+01   1.1000000e+02   9.8027023e-01
   9.1700000e+01   8.0000000e+01   3.0620542e-01
   9.1700000e+01   8.0300000e+01   1.6048206e-01
   9.1700000e+01   8.0600000e+01   4.4743997e-02
   9.1700000e+01   8.0900000e+01   7.6135354e-04
   9.1700000e+01   8.1200000e+01   1.0380486e-01
   9.1700000e+01   8.1500000e+01   4.0777649e-01
   9.1700000e+01   8.1800000e+01   7.8400319e-01
   9.1700000e+01   8.2100000e+01   9.8590365e-01
   9.1700000e+01   8.2400000e+01   9.6745420e-01
   9.1700000e+01   8.2700000e+01   8.3188737e-01
   9.1700000e+01   8.3000000e+01   6.6027145e-01
   9.1700000e+01   8.3300000e+01   4.8789041e-01
   9.1700000e+01   8.3600000e+01   3.2749211e-01
   9.1700000e+01   8.3900000e+01   1.8547699e-01
   9.1700000e+01   8.4200000e+01   7.1018114e-02
   9.1700000e+01   8.4500000e+01   4.7327357e-03
   9.1700000e+01   8.4800000e+01   3.0720035e-02
   9.1700000e+01   8.5100000e+01   2.1935938e-01
   9.1700000e+01   8.5400000e+01   5.8804921e-01
   9.1700000e+01   8.5700000e+01   9.2692154e-01
   9.1700000e+01   8.6000000e+01   9.8764934e-01
   9.1700000e+01   8.6300000e+01   8.3390730e-01
   9.1700000e+01   8.6600000e+01   6.2407488e-01
   9.1700000e+01   8.6900000e+01   4.3243186e-01
   9.1700000e+01   8.7200000e+01   2.7722458e-01
   9.1700000e+01   8.7500000e+01   1.5891757e-01
   9.1700000e+01   8.7800000e+01   7.4696430e-02
   9.1700000e+01   8.8100000e+01   2.2314397e-02
   9.1700000e+01   8.8400000e+01   6.7274830e-04
   9.1700000e+01   8.8700000e+01   9.5120584e-03
   9.1700000e+01   8.9000000e+01   4.8844995e-02
   9.1700000e+01   8.9300000e+01   1.1825984e-01
   9.1700000e+01   8.9600000e+01   2.1611080e-01
   9.1700000e+01   8.9900000e+01   3.3863117e-01
   9.1700000e+01   9.0200000e+01   4.7908998e-01
   9.1700000e+01   9.0500000e+01   6.2723230e-01
   9.1700000e+01   9.0800000e+01   7.6934693e-01
   9.1700000e+01   9.1100000e+01   8.8930658e-01
   9.1700000e+01   9.1400000e+01   9.7072894e-01
   9.1700000e+01   9.1700000e+01   1.0000000e+00
   9.1700000e+01   9.2000000e+01   9.6943261e-01
   9.1700000e+01   9.2300000e+01   8.7958966e-01
   9.1700000e+01   9.2600000e+01   7.3999235e-01
   9.1700000e+01   9.2900000e+01   5.6798900e-01
   9.1700000e+01   9.3200000e+01   3.8615049e-01
   9.1700000e+01   9.3500000e+01   2.1887269e-01
   9.1700000e+01   9.3800000e+01   8.8848694e-02
   9.1700000e+01   9.4100000e+01   1.3891753e-02
   9.1700000e+01   9.4400000e+01   4.4403374e-03
   9.1700000e+01   9.4700000e+01   6.2022896e-02
   9.1700000e+01   9.5000000e+01   1.7893052e-01
   9.1700000e+01   9.5300000e+01   3.3923335e-01
   9.1700000e+01   9.5600000e+01   5.2104689e-01
   9.1700000e+01   9.5900000e+01   6.9968420e-01
   9.1700000e+01   9.6200000e+01   8.5115005e-01
   9.1700000e+01   9.6500000e+01   9.5542278e-01
   9.1700000e+01   9.6800000e+01   9.9909720e-01
   9.1700000e+01   9.7100000e+01   9.7711433e-01
   9.1700000e+01   9.7400000e+01   8.9339086e-01
   9.1700000e+01   9.7700000e+01   7.6019228e-01
   9.1700000e+01   9.8000000e+01   5.9617718e-01
   9.1700000e+01   9.8300000e+01   4.2328747e-01
   9.1700000e+01   9.8600000e+01   2.6304433e-01
   9.1700000e+01   9.8900000e+01   1.3312417e-01
   9.1700000e+01   9.9200000e+01   4.5076809e-02
   9.1700000e+01   9.9500000e+01   3.6427789e-03
   9.1700000e+01   9.9800000e+01   7.5416887e-03
   9.1700000e+01   1.0010000e+02   5.1166512e-02
   9.1700000e+01   1.0040000e+02   1.2650903e-01
   9.1700000e+01   1.0070000e+02   2.2480836e-01
   9.1700000e+01   1.0100000e+02   3.3768135e-01
   9.1700000e+01   1.0130000e+02   4.5771293e-01
   9.1700000e+01   1.0160000e+02   5.7859617e-01
   9.1700000e+01   1.0190000e+02   6.9492697e-01
   9.1700000e+01   1.0220000e+02   8.0170481e-01
   9.1700000e+01   1.0250000e+02   8.9348550e-01
   9.1700000e+01   1.0280000e+02   9.6296206e-01
   9.1700000e+01   1.0310000e+02   9.9849770e-01
   9.1700000e+01   1.0340000e+02   9.7998796e-01
   9.1700000e+01   1.0370000e+02   8.7401166e-01
   9.1700000e+01   1.0400000e+02   6.4037074e-01
   9.1700000e+01   1.0430000e+02   2.9506617e-01
   9.1700000e+01   1.0460000e+02   2.7827305e-02
   9.1700000e+01   1.0490000e+02   5.0864752e-02
   9.1700000e+01   1.0520000e+02   2.8040502e-01
   9.1700000e+01   1.0550000e+02   5.3407120e-01
   9.1700000e+01   1.0580000e+02   7.3532312e-01
   9.1700000e+01   1.0610000e+02   8.7529759e-01
   9.1700000e+01   1.0640000e+02   9.6117186e-01
   9.1700000e+01   1.0670000e+02   9.9827949e-01
   9.1700000e+01   1.0700000e+02   9.8574887e-01
   9.1700000e+01   1.0730000e+02   9.1516738e-01
   9.1700000e+01   1.0760000e+02   7.7093566e-01
   9.1700000e+01   1.0790000e+02   5.3933457e-01
   9.1700000e+01   1.0820000e+02   2.4678836e-01
   9.1700000e+01   1.0850000e+02   2.5298935e-02
   9.1700000e+01   1.0880000e+02   4.6621317e-02
   9.1700000e+01   1.0910000e+02   2.8145897e-01
   9.1700000e+01   1.0940000e+02   5.5511215e-01
   9.1700000e+01   1.0970000e+02   7.6794143e-01
   9.1700000e+01   1.1000000e+02   9.0527402e-01
   9.2000000e+01   8.0000000e+01   4.7673899e-01
   9.2000000e+01   8.0300000e+01   3.0760871e-01
   9.2000000e+01   8.0600000e+01   1.4375363e-01
   9.2000000e+01   8.0900000e+01   2.1786138e-02
   9.2000000e+01   8.1200000e+01   2.3016919e-02
   9.2000000e+01   8.1500000e+01   2.4422622e-01
   9.2000000e+01   8.1800000e+01   6.2496480e-01
   9.2000000e+01   8.2100000e+01   9.1561691e-01
   9.2000000e+01   8.2400000e+01   9.9996462e-01
   9.2000000e+01   8.2700000e+01   9.4034728e-01
   9.2000000e+01   8.3000000e+01   8.1353183e-01
   9.2000000e+01   8.3300000e+01   6.6072227e-01
   9.2000000e+01   8.3600000e+01   4.9961043e-01
   9.2000000e+01   8.3900000e+01   3.3852312e-01
   9.2000000e+01   8.4200000e+01   1.8567501e-01
   9.2000000e+01   8.4500000e+01   5.8639583e-02
   9.2000000e+01   8.4800000e+01   2.2220883e-07
   9.2000000e+01   8.5100000e+01   9.4047021e-02
   9.2000000e+01   8.5400000e+01   4.1321452e-01
   9.2000000e+01   8.5700000e+01   8.1121793e-01
   9.2000000e+01   8.6000000e+01   9.9585820e-01
   9.2000000e+01   8.6300000e+01   9.4162366e-01
   9.2000000e+01   8.6600000e+01   7.8324741e-01
   9.2000000e+01   8.6900000e+01   6.0712585e-01
   9.2000000e+01   8.7200000e+01   4.4495547e-01
   9.2000000e+01   8.7500000e+01   3.0563980e-01
   9.2000000e+01   8.7800000e+01   1.9121004e-01
   9.2000000e+01   8.8100000e+01   1.0236982e-01
   9.2000000e+01   8.8400000e+01   4.0125806e-02
   9.2000000e+01   8.8700000e+01   6.0799882e-03
   9.2000000e+01   8.9000000e+01   2.2177608e-03
   9.2000000e+01   8.9300000e+01   3.0422495e-02
   9.2000000e+01   8.9600000e+01   9.1761832e-02
   9.2000000e+01   8.9900000e+01   1.8556557e-01
   9.2000000e+01   9.0200000e+01   3.0837646e-01
   9.2000000e+01   9.0500000e+01   4.5297809e-01
   9.2000000e+01   9.0800000e+01   6.0785017e-01
   9.2000000e+01   9.1100000e+01   7.5748628e-01
   9.2000000e+01   9.1400000e+01   8.8391654e-01
   9.2000000e+01   9.1700000e+01   9.6943261e-01
   9.2000000e+01   9.2000000e+01   1.0000000e+00
   9.2000000e+01   9.2300000e+01   9.6842788e-01
   9.2000000e+01   9.2600000e+01   8.7633706e-01
   9.2000000e+01   9.2900000e+01   7.3437608e-01
   9.2000000e+01   9.3200000e+01   5.6073120e-01
   9.2000000e+01   9.3500000e+01   3.7841499e-01
   9.2000000e+01   9.3800000e+01   2.1194207e-01
   9.2000000e+01   9.4100000e+01   8.3905573e-02
   9.2000000e+01   9.4400000e+01   1.1845535e-02
   9.2000000e+01   9.4700000e+01   5.7580033e-03
   9.2000000e+01   9.5000000e+01   6.6596679e-02
   9.2000000e+01   9.5300000e+01   1.8606047e-01
   9.2000000e+01   9.5600000e+01   3.4777047e-01
   9.2000000e+01   9.5900000e+01   5.2965827e-01
   9.2000000e+01   9.6200000e+01   7.0713817e-01
   9.2000000e+01   9.6500000e+01   8.5653046e-01
   9.2000000e+01   9.6800000e+01   9.5825442e-01
   9.2000000e+01   9.7100000e+01   9.9942816e-01
   9.2000000e+01   9.7400000e+01   9.7559185e-01
   9.2000000e+01   9.7700000e+01   8.9128292e-01
   9.2000000e+01   9.8000000e+01   7.5922485e-01
   9.2000000e+01   9.8300000e+01   5.9808138e-01
   9.2000000e+01   9.8600000e+01   4.2911433e-01
   9.2000000e+01   9.8900000e+01   2.7250957e-01
   9.2000000e+01   9.9200000e+01   1.4431806e-01
   9.2000000e+01   9.9500000e+01   5.4729005e-02
   9.2000000e+01   9.9800000e+01   7.8622713e-03
   9.2000000e+01   1.0010000e+02   2.7470699e-03
   9.2000000e+01   1.0040000e+02   3.4894414e-02
   9.2000000e+01   1.0070000e+02   9.7908367e-02
   9.2000000e+01   1.0100000e+02   1.8478577e-01
   9.2000000e+01   1.0130000e+02   2.8877256e-01
   9.2000000e+01   1.0160000e+02   4.0378900e-01
   9.2000000e+01   1.0190000e+02   5.2448843e-01
   9.2000000e+01   1.0220000e+02   6.4598875e-01
   9.2000000e+01   1.0250000e+02   7.6322033e-01
   9.2000000e+01   1.0280000e+02   8.6964043e-01
   9.2000000e+01   1.0310000e+02   9.5469552e-01
   9.2000000e+01   1.0340000e+02   9.9885564e-01
   9.2000000e+01   1.0370000e+02   9.6539161e-01
   9.2000000e+01   1.0400000e+02   7.9700796e-01
   9.2000000e+01   1.0430000e+02   4.6461318e-01
   9.2000000e+01   1.0460000e+02   1.1332047e-01
   9.2000000e+01   1.0490000e+02   2.6757926e-03
   9.2000000e+01   1.0520000e+02   1.3917835e-01
   9.2000000e+01   1.0550000e+02   3.6024635e-01
   9.2000000e+01   1.0580000e+02   5.6905227e-01
   9.2000000e+01   1.0610000e+02   7.3860968e-01
   9.2000000e+01   1.0640000e+02   8.6646959e-01
   9.2000000e+01   1.0670000e+02   9.5355993e-01
   9.2000000e+01   1.0700000e+02   9.9685472e-01
   9.2000000e+01   1.0730000e+02   9.8571330e-01
   9.2000000e+01   1.0760000e+02   8.9904994e-01
   9.2000000e+01   1.0790000e+02   7.0853790e-01
   9.2000000e+01   1.0820000e+02   4.1070362e-01
   9.2000000e+01   1.0850000e+02   1.0838292e-01
   9.2000000e+01   1.0880000e+02   1.7542334e-03
   9.2000000e+01   1.0910000e+02   1.3999117e-01
   9.2000000e+01   1.0940000e+02   3.8065006e-01
   9.2000000e+01   1.0970000e+02   6.0622350e-01
   9.2000000e+01   1.1000000e+02   7.7968061e-01
   9.2300000e+01   8.0000000e+01   6.5287579e-01
   9.2300000e+01   8.0300000e+01   4.8115179e-01
   9.2300000e+01   8.0600000e+01   2.8894242e-01
   9.2300000e+01   8.0900000e+01   1.0303547e-01
   9.2300000e+01   8.1200000e+01   6.9325424e-04
   9.2300000e+01   8.1500000e+01   1.1012961e-01
   9.2300000e+01   8.1800000e+01   4.4776625e-01
   9.2300000e+01   8.2100000e+01   7.9216782e-01
   9.2300000e+01   8.2400000e+01   9.7037036e-01
   9.2300000e+01   8.2700000e+01   9.9536734e-01
   9.2300000e+01   8.3000000e+01   9.2994191e-01
   9.2300000e+01   8.3300000e+01   8.1615098e-01
   9.2300000e+01   8.3600000e+01   6.7449255e-01
   9.2300000e+01   8.3900000e+01   5.1420734e-01
   9.2300000e+01   8.4200000e+01   3.4150762e-01
   9.2300000e+01   8.4500000e+01   1.6867417e-01
   9.2300000e+01   8.4800000e+01   3.1417349e-02
   9.2300000e+01   8.5100000e+01   1.7600646e-02
   9.2300000e+01   8.5400000e+01   2.4649095e-01
   9.2300000e+01   8.5700000e+01   6.5471092e-01
   9.2300000e+01   8.6000000e+01   9.4209342e-01
   9.2300000e+01   8.6300000e+01   9.9572865e-01
   9.2300000e+01   8.6600000e+01   9.0945590e-01
   9.2300000e+01   8.6900000e+01   7.7115874e-01
   9.2300000e+01   8.7200000e+01   6.2222622e-01
   9.2300000e+01   8.7500000e+01   4.7901885e-01
   9.2300000e+01   8.7800000e+01   3.4823551e-01
   9.2300000e+01   8.8100000e+01   2.3348866e-01
   9.2300000e+01   8.8400000e+01   1.3779743e-01
   9.2300000e+01   8.8700000e+01   6.4453993e-02
   9.2300000e+01   8.9000000e+01   1.7198923e-02
   9.2300000e+01   8.9300000e+01   1.1008602e-05
   9.2300000e+01   8.9600000e+01   1.6580406e-02
   9.2300000e+01   8.9900000e+01   6.9466211e-02
   9.2300000e+01   9.0200000e+01   1.5896951e-01
   9.2300000e+01   9.0500000e+01   2.8186421e-01
   9.2300000e+01   9.0800000e+01   4.3029828e-01
   9.2300000e+01   9.1100000e+01   5.9133806e-01
   9.2300000e+01   9.1400000e+01   7.4765164e-01
   9.2300000e+01   9.1700000e+01   8.7958966e-01
   9.2300000e+01   9.2000000e+01   9.6842788e-01
   9.2300000e+01   9.2300000e+01   1.0000000e+00
   9.2300000e+01   9.2600000e+01   9.6769888e-01
   9.2300000e+01   9.2900000e+01   8.7403386e-01
   9.2300000e+01   9.3200000e+01   7.3045974e-01
   9.2300000e+01   9.3500000e+01   5.5570179e-01
   9.2300000e+01   9.3800000e+01   3.7305461e-01
   9.2300000e+01   9.4100000e+01   2.0713695e-01
   9.2300000e+01   9.4400000e+01   8.0505673e-02
   9.2300000e+01   9.4700000e+01   1.0506065e-02
   9.2300000e+01   9.5000000e+01   6.7716442e-03
   9.2300000e+01   9.5300000e+01   6.9790084e-02
   9.2300000e+01   9.5600000e+01   1.9082628e-01
   9.2300000e+01   9.5900000e+01   3.5323557e-01
   9.2300000e+01   9.6200000e+01   5.3491168e-01
   9.2300000e+01   9.6500000e+01   7.1142488e-01
   9.2300000e+01   9.6800000e+01   8.5937384e-01
   9.2300000e+01   9.7100000e+01   9.5954375e-01
   9.2300000e+01   9.7400000e+01   9.9952467e-01
   9.2300000e+01   9.7700000e+01   9.7543576e-01
   9.2300000e+01   9.8000000e+01   8.9237827e-01
   9.2300000e+01   9.8300000e+01   7.6334850e-01
   9.2300000e+01   9.8600000e+01   6.0668196e-01
   9.2300000e+01   9.8900000e+01   4.4258539e-01
   9.2300000e+01   9.9200000e+01   2.8967161e-01
   9.2300000e+01   9.9500000e+01   1.6238833e-01
   9.2300000e+01   9.9800000e+01   6.9824875e-02
   9.2300000e+01   1.0010000e+02   1.5841422e-02
   9.2300000e+01   1.0040000e+02   8.5937690e-05
   9.2300000e+01   1.0070000e+02   1.9365808e-02
   9.2300000e+01   1.0100000e+02   6.8956711e-02
   9.2300000e+01   1.0130000e+02   1.4362193e-01
   9.2300000e+01   1.0160000e+02   2.3827397e-01
   9.2300000e+01   1.0190000e+02   3.4829413e-01
   9.2300000e+01   1.0220000e+02   4.6953204e-01
   9.2300000e+01   1.0250000e+02   5.9793350e-01
   9.2300000e+01   1.0280000e+02   7.2855149e-01
   9.2300000e+01   1.0310000e+02   8.5325459e-01
   9.2300000e+01   1.0340000e+02   9.5554241e-01
   9.2300000e+01   1.0370000e+02   9.9992567e-01
   9.2300000e+01   1.0400000e+02   9.1891764e-01
   9.2300000e+01   1.0430000e+02   6.4126653e-01
   9.2300000e+01   1.0460000e+02   2.4859115e-01
   9.2300000e+01   1.0490000e+02   1.6013035e-02
   9.2300000e+01   1.0520000e+02   4.0914185e-02
   9.2300000e+01   1.0550000e+02   2.0118246e-01
   9.2300000e+01   1.0580000e+02   3.9150998e-01
   9.2300000e+01   1.0610000e+02   5.6988104e-01
   9.2300000e+01   1.0640000e+02   7.2437529e-01
   9.2300000e+01   1.0670000e+02   8.5132933e-01
   9.2300000e+01   1.0700000e+02   9.4590777e-01
   9.2300000e+01   1.0730000e+02   9.9653944e-01
   9.2300000e+01   1.0760000e+02   9.7920657e-01
   9.2300000e+01   1.0790000e+02   8.5429213e-01
   9.2300000e+01   1.0820000e+02   5.8838811e-01
   9.2300000e+01   1.0850000e+02   2.4182468e-01
   9.2300000e+01   1.0880000e+02   1.8581033e-02
   9.2300000e+01   1.0910000e+02   4.1380138e-02
   9.2300000e+01   1.0940000e+02   2.1838334e-01
   9.2300000e+01   1.0970000e+02   4.2865040e-01
   9.2300000e+01   1.1000000e+02   6.1707753e-01
   9.2600000e+01   8.0000000e+01   8.1133069e-01
   9.2600000e+01   8.0300000e+01   6.5904167e-01
   9.2600000e+01   8.0600000e+01   4.6285207e-01
   9.2600000e+01   8.0900000e+01   2.3617527e-01
   9.2600000e+01   8.1200000e+01   4.2256122e-02
   9.2600000e+01   8.1500000e+01   2.4622210e-02
   9.2600000e+01   8.1800000e+01   2.7531004e-01
   9.2600000e+01   8.2100000e+01   6.2982019e-01
   9.2600000e+01   8.2400000e+01   8.8002961e-01
   9.2600000e+01   8.2700000e+01   9.8736923e-01
   9.2600000e+01   8.3000000e+01   9.9241888e-01
   9.2600000e+01   8.3300000e+01   9.3269579e-01
   9.2600000e+01   8.3600000e+01   8.2890232e-01
   9.2600000e+01   8.3900000e+01   6.9001631e-01
   9.2600000e+01   8.4200000e+01   5.1942749e-01
   9.2600000e+01   8.4500000e+01   3.2248771e-01
   9.2600000e+01   8.4800000e+01   1.2337117e-01
   9.2600000e+01   8.5100000e+01   2.2685641e-03
   9.2600000e+01   8.5400000e+01   1.1047939e-01
   9.2600000e+01   8.5700000e+01   4.7659456e-01
   9.2600000e+01   8.6000000e+01   8.3094608e-01
   9.2600000e+01   8.6300000e+01   9.8675899e-01
   9.2600000e+01   8.6600000e+01   9.8447148e-01
   9.2600000e+01   8.6900000e+01   9.0218242e-01
   9.2600000e+01   8.7200000e+01   7.8576468e-01
   9.2600000e+01   8.7500000e+01   6.5701702e-01
   9.2600000e+01   8.7800000e+01   5.2649739e-01
   9.2600000e+01   8.8100000e+01   4.0029530e-01
   9.2600000e+01   8.8400000e+01   2.8307694e-01
   9.2600000e+01   8.8700000e+01   1.7942053e-01
   9.2600000e+01   8.9000000e+01   9.4360817e-02
   9.2600000e+01   8.9300000e+01   3.3484219e-02
   9.2600000e+01   8.9600000e+01   2.6585155e-03
   9.2600000e+01   8.9900000e+01   7.3792305e-03
   9.2600000e+01   9.0200000e+01   5.1708836e-02
   9.2600000e+01   9.0500000e+01   1.3687020e-01
   9.2600000e+01   9.0800000e+01   2.5972885e-01
   9.2600000e+01   9.1100000e+01   4.1161374e-01
   9.2600000e+01   9.1400000e+01   5.7806425e-01
   9.2600000e+01   9.1700000e+01   7.3999235e-01
   9.2600000e+01   9.2000000e+01   8.7633706e-01
   9.2600000e+01   9.2300000e+01   9.6769888e-01
   9.2600000e+01   9.2600000e+01   1.0000000e+00
   9.2600000e+01   9.2900000e+01   9.6719797e-01
   9.2600000e+01   9.3200000e+01   8.7247006e-01
   9.2600000e+01   9.3500000e+01   7.2780145e-01
   9.2600000e+01   9.3800000e+01   5.5226103e-01
   9.2600000e+01   9.4100000e+01   3.6935346e-01
   9.2600000e+01   9.4400000e+01   2.0381073e-01
   9.2600000e+01   9.4700000e+01   7.8180975e-02
   9.2600000e+01   9.5000000e+01   9.6364634e-03
   9.2600000e+01   9.5300000e+01   7.4885375e-03
   9.2600000e+01   9.5600000e+01   7.1852722e-02
   9.2600000e+01   9.5900000e+01   1.9370628e-01
   9.2600000e+01   9.6200000e+01   3.5628935e-01
   9.2600000e+01   9.6500000e+01   5.3755179e-01
   9.2600000e+01   9.6800000e+01   7.1323512e-01
   9.2600000e+01   9.7100000e+01   8.6018939e-01
   9.2600000e+01   9.7400000e+01   9.5956036e-01
   9.2600000e+01   9.7700000e+01   9.9945398e-01
   9.2600000e+01   9.8000000e+01   9.7660941e-01
   9.2600000e+01   9.8300000e+01   8.9662330e-01
   9.2600000e+01   9.8600000e+01   7.7251717e-01
   9.2600000e+01   9.8900000e+01   6.2192343e-01
   9.2600000e+01   9.9200000e+01   4.6365437e-01
   9.2600000e+01   9.9500000e+01   3.1460772e-01
   9.2600000e+01   9.9800000e+01   1.8772993e-01
   9.2600000e+01   1.0010000e+02   9.1269903e-02
   9.2600000e+01   1.0040000e+02   2.9103701e-02
   9.2600000e+01   1.0070000e+02   1.6876641e-03
   9.2600000e+01   1.0100000e+02   7.2084261e-03
   9.2600000e+01   1.0130000e+02   4.2636111e-02
   9.2600000e+01   1.0160000e+02   1.0453993e-01
   9.2600000e+01   1.0190000e+02   1.8963048e-01
   9.2600000e+01   1.0220000e+02   2.9503038e-01
   9.2600000e+01   1.0250000e+02   4.1823286e-01
   9.2600000e+01   1.0280000e+02   5.5653976e-01
   9.2600000e+01   1.0310000e+02   7.0531310e-01
   9.2600000e+01   1.0340000e+02   8.5323512e-01
   9.2600000e+01   1.0370000e+02   9.7062870e-01
   9.2600000e+01   1.0400000e+02   9.8837125e-01
   9.2600000e+01   1.0430000e+02   8.0173490e-01
   9.2600000e+01   1.0460000e+02   4.1765565e-01
   9.2600000e+01   1.0490000e+02   9.1664899e-02
   9.2600000e+01   1.0520000e+02   5.2758811e-04
   9.2600000e+01   1.0550000e+02   7.8735351e-02
   9.2600000e+01   1.0580000e+02   2.2593234e-01
   9.2600000e+01   1.0610000e+02   3.9030358e-01
   9.2600000e+01   1.0640000e+02   5.5188339e-01
   9.2600000e+01   1.0670000e+02   7.0283663e-01
   9.2600000e+01   1.0700000e+02   8.3711952e-01
   9.2600000e+01   1.0730000e+02   9.4370635e-01
   9.2600000e+01   1.0760000e+02   9.9869975e-01
   9.2600000e+01   1.0790000e+02   9.5615581e-01
   9.2600000e+01   1.0820000e+02   7.5669103e-01
   9.2600000e+01   1.0850000e+02   4.0990897e-01
   9.2600000e+01   1.0880000e+02   9.7431186e-02
   9.2600000e+01   1.0910000e+02   5.8284105e-04
   9.2600000e+01   1.0940000e+02   9.0488330e-02
   9.2600000e+01   1.0970000e+02   2.5827092e-01
   9.2600000e+01   1.1000000e+02   4.3763127e-01
   9.2900000e+01   8.0000000e+01   9.3028054e-01
   9.2900000e+01   8.0300000e+01   8.1747395e-01
   9.2900000e+01   8.0600000e+01   6.4291413e-01
   9.2900000e+01   8.0900000e+01   4.0478722e-01
   9.2900000e+01   8.1200000e+01   1.4395067e-01
   9.2900000e+01   8.1500000e+01   6.0270557e-04
   9.2900000e+01   8.1800000e+01   1.3093085e-01
   9.2900000e+01   8.2100000e+01   4.4929469e-01
   9.2900000e+01   8.2400000e+01   7.3934893e-01
   9.2900000e+01   8.2700000e+01   9.1561768e-01
   9.2900000e+01   8.3000000e+01   9.9100848e-01
   9.2900000e+01   8.3300000e+01   9.9356184e-01
   9.2900000e+01   8.3600000e+01   9.4148053e-01
   9.2900000e+01   8.3900000e+01   8.4230422e-01
   9.2900000e+01   8.4200000e+01   6.9613604e-01
   9.2900000e+01   8.4500000e+01   5.0064779e-01
   9.2900000e+01   8.4800000e+01   2.6523209e-01
   9.2900000e+01   8.5100000e+01   5.1869616e-02
   9.2900000e+01   8.5400000e+01   2.4358440e-02
   9.2900000e+01   8.5700000e+01   3.0020758e-01
   9.2900000e+01   8.6000000e+01   6.7571828e-01
   9.2900000e+01   8.6300000e+01   9.1410848e-01
   9.2900000e+01   8.6600000e+01   9.9673197e-01
   9.2900000e+01   8.6900000e+01   9.8162324e-01
   9.2900000e+01   8.7200000e+01   9.1317738e-01
   9.2900000e+01   8.7500000e+01   8.1582319e-01
   9.2900000e+01   8.7800000e+01   7.0262665e-01
   9.2900000e+01   8.8100000e+01   5.8137700e-01
   9.2900000e+01   8.8400000e+01   4.5778995e-01
   9.2900000e+01   8.8700000e+01   3.3714103e-01
   9.2900000e+01   8.9000000e+01   2.2511087e-01
   9.2900000e+01   8.9300000e+01   1.2817542e-01
   9.2900000e+01   8.9600000e+01   5.3629480e-02
   9.2900000e+01   8.9900000e+01   9.2087159e-03
   9.2900000e+01   9.0200000e+01   2.2341368e-03
   9.2900000e+01   9.0500000e+01   3.8250964e-02
   9.2900000e+01   9.0800000e+01   1.1928712e-01
   9.2900000e+01   9.1100000e+01   2.4209920e-01
   9.2900000e+01   9.1400000e+01   3.9700914e-01
   9.2900000e+01   9.1700000e+01   5.6798900e-01
   9.2900000e+01   9.2000000e+01   7.3437608e-01
   9.2900000e+01   9.2300000e+01   8.7403386e-01
   9.2900000e+01   9.2600000e+01   9.6719797e-01
   9.2900000e+01   9.2900000e+01   1.0000000e+00
   9.2900000e+01   9.3200000e+01   9.6686267e-01
   9.2900000e+01   9.3500000e+01   8.7141446e-01
   9.2900000e+01   9.3800000e+01   7.2597495e-01
   9.2900000e+01   9.4100000e+01   5.4985457e-01
   9.2900000e+01   9.4400000e+01   3.6674451e-01
   9.2900000e+01   9.4700000e+01   2.0148780e-01
   9.2900000e+01   9.5000000e+01   7.6607481e-02
   9.2900000e+01   9.5300000e+01   9.0875497e-03
   9.2900000e+01   9.5600000e+01   7.9451128e-03
   9.2900000e+01   9.5900000e+01   7.3015391e-02
   9.2900000e+01   9.6200000e+01   1.9511518e-01
   9.2900000e+01   9.6500000e+01   3.5747339e-01
   9.2900000e+01   9.6800000e+01   5.3813828e-01
   9.2900000e+01   9.7100000e+01   7.1302083e-01
   9.2900000e+01   9.7400000e+01   8.5923843e-01
   9.2900000e+01   9.7700000e+01   9.5837844e-01
   9.2900000e+01   9.8000000e+01   9.9918168e-01
   9.2900000e+01   9.8300000e+01   9.7905851e-01
   9.2900000e+01   9.8600000e+01   9.0397505e-01
   9.2900000e+01   9.8900000e+01   7.8666577e-01
   9.2900000e+01   9.9200000e+01   6.4368542e-01
   9.2900000e+01   9.9500000e+01   4.9219167e-01
   9.2900000e+01   9.9800000e+01   3.4732492e-01
   9.2900000e+01   1.0010000e+02   2.2067754e-01
   9.2900000e+01   1.0040000e+02   1.1987867e-01
   9.2900000e+01   1.0070000e+02   4.9001193e-02
   9.2900000e+01   1.0100000e+02   9.4014210e-03
   9.2900000e+01   1.0130000e+02   6.6874767e-04
   9.2900000e+01   1.0160000e+02   2.1489823e-02
   9.2900000e+01   1.0190000e+02   7.0344372e-02
   9.2900000e+01   1.0220000e+02   1.4601350e-01
   9.2900000e+01   1.0250000e+02   2.4787704e-01
   9.2900000e+01   1.0280000e+02   3.7585510e-01
   9.2900000e+01   1.0310000e+02   5.2943535e-01
   9.2900000e+01   1.0340000e+02   7.0400041e-01
   9.2900000e+01   1.0370000e+02   8.7960718e-01
   9.2900000e+01   1.0400000e+02   9.9451848e-01
   9.2900000e+01   1.0430000e+02   9.2396731e-01
   9.2900000e+01   1.0460000e+02   5.9874306e-01
   9.2900000e+01   1.0490000e+02   2.2124580e-01
   9.2900000e+01   1.0520000e+02   2.5114662e-02
   9.2900000e+01   1.0550000e+02   1.0428668e-02
   9.2900000e+01   1.0580000e+02   9.4936303e-02
   9.2900000e+01   1.0610000e+02   2.2372182e-01
   9.2900000e+01   1.0640000e+02   3.7132346e-01
   9.2900000e+01   1.0670000e+02   5.2672714e-01
   9.2900000e+01   1.0700000e+02   6.8346156e-01
   9.2900000e+01   1.0730000e+02   8.3249144e-01
   9.2900000e+01   1.0760000e+02   9.5316385e-01
   9.2900000e+01   1.0790000e+02   9.9916508e-01
   9.2900000e+01   1.0820000e+02   8.9270308e-01
   9.2900000e+01   1.0850000e+02   5.9102112e-01
   9.2900000e+01   1.0880000e+02   2.2948051e-01
   9.2900000e+01   1.0910000e+02   2.4748789e-02
   9.2900000e+01   1.0940000e+02   1.5156989e-02
   9.2900000e+01   1.0970000e+02   1.1821082e-01
   9.2900000e+01   1.1000000e+02   2.6499642e-01
   9.3200000e+01   8.0000000e+01   9.9293196e-01
   9.3200000e+01   8.0300000e+01   9.3471542e-01
   9.3200000e+01   8.0600000e+01   8.0496896e-01
   9.3200000e+01   8.0900000e+01   5.8681635e-01
   9.3200000e+01   8.1200000e+01   2.9321592e-01
   9.3200000e+01   8.1500000e+01   4.2485767e-02
   9.3200000e+01   8.1800000e+01   3.4632022e-02
   9.3200000e+01   8.2100000e+01   2.7458338e-01
   9.3200000e+01   8.2400000e+01   5.6633299e-01
   9.3200000e+01   8.2700000e+01   7.8856726e-01
   9.3200000e+01   8.3000000e+01   9.2467875e-01
   9.3200000e+01   8.3300000e+01   9.8947766e-01
   9.3200000e+01   8.3600000e+01   9.9624837e-01
   9.3200000e+01   8.3900000e+01   9.5008857e-01
   9.3200000e+01   8.4200000e+01   8.4778495e-01
   9.3200000e+01   8.4500000e+01   6.7959925e-01
   9.3200000e+01   8.4800000e+01   4.3882803e-01
   9.3200000e+01   8.5100000e+01   1.6095831e-01
   9.3200000e+01   8.5400000e+01   6.9389332e-04
   9.3200000e+01   8.5700000e+01   1.4936484e-01
   9.3200000e+01   8.6000000e+01   4.9649577e-01
   9.3200000e+01   8.6300000e+01   7.8635427e-01
   9.3200000e+01   8.6600000e+01   9.4338388e-01
   9.3200000e+01   8.6900000e+01   9.9778366e-01
   9.3200000e+01   8.7200000e+01   9.8659456e-01
   9.3200000e+01   8.7500000e+01   9.3365882e-01
   9.3200000e+01   8.7800000e+01   8.5283545e-01
   9.3200000e+01   8.8100000e+01   7.5259204e-01
   9.3200000e+01   8.8400000e+01   6.3894337e-01
   9.3200000e+01   8.8700000e+01   5.1716828e-01
   9.3200000e+01   8.9000000e+01   3.9284548e-01
   9.3200000e+01   8.9300000e+01   2.7248867e-01
   9.3200000e+01   8.9600000e+01   1.6386233e-01
   9.3200000e+01   8.9900000e+01   7.5930640e-02
   9.3200000e+01   9.0200000e+01   1.8321326e-02
   9.3200000e+01   9.0500000e+01   1.9015931e-04
   9.3200000e+01   9.0800000e+01   2.8484790e-02
   9.3200000e+01   9.1100000e+01   1.0584495e-01
   9.3200000e+01   9.1400000e+01   2.2867813e-01
   9.3200000e+01   9.1700000e+01   3.8615049e-01
   9.3200000e+01   9.2000000e+01   5.6073120e-01
   9.3200000e+01   9.2300000e+01   7.3045974e-01
   9.3200000e+01   9.2600000e+01   8.7247006e-01
   9.3200000e+01   9.2900000e+01   9.6686267e-01
   9.3200000e+01   9.3200000e+01   1.0000000e+00
   9.3200000e+01   9.3500000e+01   9.6663297e-01
   9.3200000e+01   9.3800000e+01   8.7066992e-01
   9.3200000e+01   9.4100000e+01   7.2465358e-01
   9.3200000e+01   9.4400000e+01   5.4809715e-01
   9.3200000e+01   9.4700000e+01   3.6486558e-01
   9.3200000e+01   9.5000000e+01   1.9988146e-01
   9.3200000e+01   9.5300000e+01   7.5593890e-02
   9.3200000e+01   9.5600000e+01   8.7733083e-03
   9.3200000e+01   9.5900000e+01   8.1782994e-03
   9.3200000e+01   9.6200000e+01   7.3453661e-02
   9.3200000e+01   9.6500000e+01   1.9535050e-01
   9.3200000e+01   9.6800000e+01   3.5713723e-01
   9.3200000e+01   9.7100000e+01   5.3696579e-01
   9.3200000e+01   9.7400000e+01   7.1093045e-01
   9.3200000e+01   9.7700000e+01   8.5650207e-01
   9.3200000e+01   9.8000000e+01   9.5587225e-01
   9.3200000e+01   9.8300000e+01   9.9856709e-01
   9.3200000e+01   9.8600000e+01   9.8267385e-01
   9.3200000e+01   9.8900000e+01   9.1432142e-01
   9.3200000e+01   9.9200000e+01   8.0560733e-01
   9.3200000e+01   9.9500000e+01   6.7168219e-01
   9.3200000e+01   9.9800000e+01   5.2788956e-01
   9.3200000e+01   1.0010000e+02   3.8764919e-01
   9.3200000e+01   1.0040000e+02   2.6135322e-01
   9.3200000e+01   1.0070000e+02   1.5617045e-01
   9.3200000e+01   1.0100000e+02   7.6463146e-02
   9.3200000e+01   1.0130000e+02   2.4507154e-02
   9.3200000e+01   1.0160000e+02   1.2906231e-03
   9.3200000e+01   1.0190000e+02   7.2720856e-03
   9.3200000e+01   1.0220000e+02   4.3060461e-02
   9.3200000e+01   1.0250000e+02   1.1001344e-01
   9.3200000e+01   1.0280000e+02   2.1069287e-01
   9.3200000e+01   1.0310000e+02   3.4880009e-01
   9.3200000e+01   1.0340000e+02   5.2706155e-01
   9.3200000e+01   1.0370000e+02   7.3795256e-01
   9.3200000e+01   1.0400000e+02   9.3531955e-01
   9.3200000e+01   1.0430000e+02   9.9075208e-01
   9.3200000e+01   1.0460000e+02   7.6766783e-01
   9.3200000e+01   1.0490000e+02   3.8831627e-01
   9.3200000e+01   1.0520000e+02   1.1260327e-01
   9.3200000e+01   1.0550000e+02   6.5076715e-03
   9.3200000e+01   1.0580000e+02   1.6845244e-02
   9.3200000e+01   1.0610000e+02   9.2844160e-02
   9.3200000e+01   1.0640000e+02   2.0688559e-01
   9.3200000e+01   1.0670000e+02   3.4621698e-01
   9.3200000e+01   1.0700000e+02   5.0479289e-01
   9.3200000e+01   1.0730000e+02   6.7677275e-01
   9.3200000e+01   1.0760000e+02   8.4749440e-01
   9.3200000e+01   1.0790000e+02   9.7639530e-01
   9.3200000e+01   1.0820000e+02   9.7746840e-01
   9.3200000e+01   1.0850000e+02   7.6099147e-01
   9.3200000e+01   1.0880000e+02   3.9794276e-01
   9.3200000e+01   1.0910000e+02   1.1186242e-01
   9.3200000e+01   1.0940000e+02   3.5515316e-03
   9.3200000e+01   1.0970000e+02   2.7934039e-02
   9.3200000e+01   1.1000000e+02   1.2257918e-01
   9.3500000e+01   8.0000000e+01   9.9011900e-01
   9.3500000e+01   8.0300000e+01   9.9443107e-01
   9.3500000e+01   8.0600000e+01   9.2693380e-01
   9.3500000e+01   8.0900000e+01   7.5788668e-01
   9.3500000e+01   8.1200000e+01   4.7052933e-01
   9.3500000e+01   8.1500000e+01   1.4546306e-01
   9.3500000e+01   8.1800000e+01   1.2193294e-05
   9.3500000e+01   8.2100000e+01   1.2932041e-01
   9.3500000e+01   8.2400000e+01   3.8390127e-01
   9.3500000e+01   8.2700000e+01   6.2264634e-01
   9.3500000e+01   8.3000000e+01   8.0154723e-01
   9.3500000e+01   8.3300000e+01   9.2016647e-01
   9.3500000e+01   8.3600000e+01   9.8508375e-01
   9.3500000e+01   8.3900000e+01   9.9826744e-01
   9.3500000e+01   8.4200000e+01   9.5360483e-01
   9.3500000e+01   8.4500000e+01   8.3522029e-01
   9.3500000e+01   8.4800000e+01   6.2115363e-01
   9.3500000e+01   8.5100000e+01   3.1558178e-01
   9.3500000e+01   8.5400000e+01   4.3472704e-02
   9.3500000e+01   8.5700000e+01   4.4733173e-02
   9.3500000e+01   8.6000000e+01   3.1714124e-01
   9.3500000e+01   8.6300000e+01   6.2002213e-01
   9.3500000e+01   8.6600000e+01   8.3078535e-01
   9.3500000e+01   8.6900000e+01   9.4767817e-01
   9.3500000e+01   8.7200000e+01   9.9542784e-01
   9.3500000e+01   8.7500000e+01   9.9411157e-01
   9.3500000e+01   8.7800000e+01   9.5653763e-01
   9.3500000e+01   8.8100000e+01   8.9072610e-01
   9.3500000e+01   8.8400000e+01   8.0219043e-01
   9.3500000e+01   8.8700000e+01   6.9550954e-01
   9.3500000e+01   8.9000000e+01   5.7541657e-01
   9.3500000e+01   8.9300000e+01   4.4759532e-01
   9.3500000e+01   8.9600000e+01   3.1924705e-01
   9.3500000e+01   8.9900000e+01   1.9937424e-01
   9.3500000e+01   9.0200000e+01   9.8636339e-02
   9.3500000e+01   9.0500000e+01   2.8591912e-02
   9.3500000e+01   9.0800000e+01   1.9913253e-04
   9.3500000e+01   9.1100000e+01   2.1648832e-02
   9.3500000e+01   9.1400000e+01   9.5933016e-02
   9.3500000e+01   9.1700000e+01   2.1887269e-01
   9.3500000e+01   9.2000000e+01   3.7841499e-01
   9.3500000e+01   9.2300000e+01   5.5570179e-01
   9.3500000e+01   9.2600000e+01   7.2780145e-01
   9.3500000e+01   9.2900000e+01   8.7141446e-01
   9.3500000e+01   9.3200000e+01   9.6663297e-01
   9.3500000e+01   9.3500000e+01   1.0000000e+00
   9.3500000e+01   9.3800000e+01   9.6646388e-01
   9.3500000e+01   9.4100000e+01   8.7010592e-01
   9.3500000e+01   9.4400000e+01   7.2364766e-01
   9.3500000e+01   9.4700000e+01   5.4679314e-01
   9.3500000e+01   9.5000000e+01   3.6355210e-01
   9.3500000e+01   9.5300000e+01   1.9886608e-01
   9.3500000e+01   9.5600000e+01   7.5050445e-02
   9.3500000e+01   9.5900000e+01   8.6500358e-03
   9.3500000e+01   9.6200000e+01   8.2144671e-03
   9.3500000e+01   9.6500000e+01   7.3274411e-02
   9.3500000e+01   9.6800000e+01   1.9456504e-01
   9.3500000e+01   9.7100000e+01   3.5539751e-01
   9.3500000e+01   9.7400000e+01   5.3402459e-01
   9.3500000e+01   9.7700000e+01   7.0678840e-01
   9.3500000e+01   9.8000000e+01   8.5168207e-01
   9.3500000e+01   9.8300000e+01   9.5171654e-01
   9.3500000e+01   9.8600000e+01   9.9732871e-01
   9.3500000e+01   9.8900000e+01   9.8720330e-01
   9.3500000e+01   9.9200000e+01   9.2735394e-01
   9.3500000e+01   9.9500000e+01   8.2889898e-01
   9.3500000e+01   9.9800000e+01   7.0534158e-01
   9.3500000e+01   1.0010000e+02   5.7014708e-01
   9.3500000e+01   1.0040000e+02   4.3509528e-01
   9.3500000e+01   1.0070000e+02   3.0950613e-01
   9.3500000e+01   1.0100000e+02   2.0017672e-01
   9.3500000e+01   1.0130000e+02   1.1177512e-01
   9.3500000e+01   1.0160000e+02   4.7467010e-02
   9.3500000e+01   1.0190000e+02   9.6352452e-03
   9.3500000e+01   1.0220000e+02   6.4153857e-04
   9.3500000e+01   1.0250000e+02   2.3647174e-02
   9.3500000e+01   1.0280000e+02   8.3523220e-02
   9.3500000e+01   1.0310000e+02   1.8770566e-01
   9.3500000e+01   1.0340000e+02   3.4592603e-01
   9.3500000e+01   1.0370000e+02   5.6412209e-01
   9.3500000e+01   1.0400000e+02   8.1792493e-01
   9.3500000e+01   1.0430000e+02   9.9237671e-01
   9.3500000e+01   1.0460000e+02   9.0149521e-01
   9.3500000e+01   1.0490000e+02   5.7082427e-01
   9.3500000e+01   1.0520000e+02   2.5199687e-01
   9.3500000e+01   1.0550000e+02   6.8321458e-02
   9.3500000e+01   1.0580000e+02   2.8639271e-03
   9.3500000e+01   1.0610000e+02   1.5774550e-02
   9.3500000e+01   1.0640000e+02   8.0949899e-02
   9.3500000e+01   1.0670000e+02   1.8559214e-01
   9.3500000e+01   1.0700000e+02   3.2488857e-01
   9.3500000e+01   1.0730000e+02   4.9698217e-01
   9.3500000e+01   1.0760000e+02   6.9517494e-01
   9.3500000e+01   1.0790000e+02   8.9007890e-01
   9.3500000e+01   1.0820000e+02   9.9890332e-01
   9.3500000e+01   1.0850000e+02   8.9675727e-01
   9.3500000e+01   1.0880000e+02   5.8056450e-01
   9.3500000e+01   1.0910000e+02   2.5097835e-01
   9.3500000e+01   1.0940000e+02   5.8048909e-02
   9.3500000e+01   1.0970000e+02   2.4881917e-04
   9.3500000e+01   1.1000000e+02   2.9969751e-02
   9.3800000e+01   8.0000000e+01   9.2163796e-01
   9.3800000e+01   8.0300000e+01   9.8805368e-01
   9.3800000e+01   8.0600000e+01   9.9200021e-01
   9.3800000e+01   8.0900000e+01   8.9482562e-01
   9.3800000e+01   8.1200000e+01   6.5222365e-01
   9.3800000e+01   8.1500000e+01   2.9618858e-01
   9.3800000e+01   8.1800000e+01   3.2290479e-02
   9.3800000e+01   8.2100000e+01   3.3362007e-02
   9.3800000e+01   8.2400000e+01   2.1657733e-01
   9.3800000e+01   8.2700000e+01   4.3988905e-01
   9.3800000e+01   8.3000000e+01   6.3771666e-01
   9.3800000e+01   8.3300000e+01   7.9439636e-01
   9.3800000e+01   8.3600000e+01   9.0890532e-01
   9.3800000e+01   8.3900000e+01   9.7981124e-01
   9.3800000e+01   8.4200000e+01   9.9891387e-01
   9.3800000e+01   8.4500000e+01   9.4631203e-01
   9.3800000e+01   8.4800000e+01   7.8769352e-01
   9.3800000e+01   8.5100000e+01   4.9528912e-01
   9.3800000e+01   8.5400000e+01   1.4751645e-01
   9.3800000e+01   8.5700000e+01   8.3752035e-04
   9.3800000e+01   8.6000000e+01   1.6184592e-01
   9.3800000e+01   8.6300000e+01   4.3720426e-01
   9.3800000e+01   8.6600000e+01   6.7359657e-01
   9.3800000e+01   8.6900000e+01   8.3747504e-01
   9.3800000e+01   8.7200000e+01   9.3791046e-01
   9.3800000e+01   8.7500000e+01   9.8851610e-01
   9.3800000e+01   8.7800000e+01   9.9933100e-01
   9.3800000e+01   8.8100000e+01   9.7685217e-01
   9.3800000e+01   8.8400000e+01   9.2535193e-01
   9.3800000e+01   8.8700000e+01   8.4809407e-01
   9.3800000e+01   8.9000000e+01   7.4833006e-01
   9.3800000e+01   8.9300000e+01   6.3015027e-01
   9.3800000e+01   8.9600000e+01   4.9922663e-01
   9.3800000e+01   8.9900000e+01   3.6339395e-01
   9.3800000e+01   9.0200000e+01   2.3291792e-01
   9.3800000e+01   9.0500000e+01   1.2021723e-01
   9.3800000e+01   9.0800000e+01   3.8802335e-02
   9.3800000e+01   9.1100000e+01   1.3314027e-03
   9.3800000e+01   9.1400000e+01   1.6996203e-02
   9.3800000e+01   9.1700000e+01   8.8848694e-02
   9.3800000e+01   9.2000000e+01   2.1194207e-01
   9.3800000e+01   9.2300000e+01   3.7305461e-01
   9.3800000e+01   9.2600000e+01   5.5226103e-01
   9.3800000e+01   9.2900000e+01   7.2597495e-01
   9.3800000e+01   9.3200000e+01   8.7066992e-01
   9.3800000e+01   9.3500000e+01   9.6646388e-01
   9.3800000e+01   9.3800000e+01   1.0000000e+00
   9.3800000e+01   9.4100000e+01   9.6633073e-01
   9.3800000e+01   9.4400000e+01   8.6966508e-01
   9.3800000e+01   9.4700000e+01   7.2289628e-01
   9.3800000e+01   9.5000000e+01   5.4590239e-01
   9.3800000e+01   9.5300000e+01   3.6278211e-01
   9.3800000e+01   9.5600000e+01   1.9841968e-01
   9.3800000e+01   9.5900000e+01   7.4948723e-02
   9.3800000e+01   9.6200000e+01   8.7000404e-03
   9.3800000e+01   9.6500000e+01   8.0681903e-03
   9.3800000e+01   9.6800000e+01   7.2514542e-02
   9.3800000e+01   9.7100000e+01   1.9275790e-01
   9.3800000e+01   9.7400000e+01   3.5212820e-01
   9.3800000e+01   9.7700000e+01   5.2900557e-01
   9.3800000e+01   9.8000000e+01   7.0012261e-01
   9.3800000e+01   9.8300000e+01   8.4423522e-01
   9.3800000e+01   9.8600000e+01   9.4539243e-01
   9.3800000e+01   9.8900000e+01   9.9499278e-01
   9.3800000e+01   9.9200000e+01   9.9214551e-01
   9.3800000e+01   9.9500000e+01   9.4243732e-01
   9.3800000e+01   9.9800000e+01   8.5571750e-01
   9.3800000e+01   1.0010000e+02   7.4369313e-01
   9.3800000e+01   1.0040000e+02   6.1795692e-01
   9.3800000e+01   1.0070000e+02   4.8873665e-01
   9.3800000e+01   1.0100000e+02   3.6435957e-01
   9.3800000e+01   1.0130000e+02   2.5126644e-01
   9.3800000e+01   1.0160000e+02   1.5438169e-01
   9.3800000e+01   1.0190000e+02   7.7697964e-02
   9.3800000e+01   1.0220000e+02   2.5017658e-02
   9.3800000e+01   1.0250000e+02   8.8653376e-04
   9.3800000e+01   1.0280000e+02   1.1837958e-02
   9.3800000e+01   1.0310000e+02   6.8055473e-02
   9.3800000e+01   1.0340000e+02   1.8498910e-01
   9.3800000e+01   1.0370000e+02   3.8127642e-01
   9.3800000e+01   1.0400000e+02   6.5765112e-01
   9.3800000e+01   1.0430000e+02   9.2804164e-01
   9.3800000e+01   1.0460000e+02   9.8186116e-01
   9.3800000e+01   1.0490000e+02   7.4428955e-01
   9.3800000e+01   1.0520000e+02   4.2495557e-01
   9.3800000e+01   1.0550000e+02   1.8811776e-01
   9.3800000e+01   1.0580000e+02   5.5449294e-02
   9.3800000e+01   1.0610000e+02   3.3878905e-03
   9.3800000e+01   1.0640000e+02   1.0846286e-02
   9.3800000e+01   1.0670000e+02   6.6695781e-02
   9.3800000e+01   1.0700000e+02   1.6800417e-01
   9.3800000e+01   1.0730000e+02   3.1715646e-01
   9.3800000e+01   1.0760000e+02   5.1633567e-01
   9.3800000e+01   1.0790000e+02   7.5129270e-01
   9.3800000e+01   1.0820000e+02   9.5355245e-01
   9.3800000e+01   1.0850000e+02   9.7970098e-01
   9.3800000e+01   1.0880000e+02   7.5283874e-01
   9.3800000e+01   1.0910000e+02   4.2379502e-01
   9.3800000e+01   1.0940000e+02   1.7188701e-01
   9.3800000e+01   1.0970000e+02   3.9447043e-02
   9.3800000e+01   1.1000000e+02   1.0349423e-04
   9.4100000e+01   8.0000000e+01   7.9629875e-01
   9.4100000e+01   8.0300000e+01   9.1600145e-01
   9.4100000e+01   8.0600000e+01   9.9099752e-01
   9.4100000e+01   8.0900000e+01   9.7890680e-01
   9.4100000e+01   8.1200000e+01   8.1378530e-01
   9.4100000e+01   8.1500000e+01   4.7462282e-01
   9.4100000e+01   8.1800000e+01   1.2755544e-01
   9.4100000e+01   8.2100000e+01   7.2903185e-07
   9.4100000e+01   8.2400000e+01   8.7064346e-02
   9.4100000e+01   8.2700000e+01   2.6486902e-01
   9.4100000e+01   8.3000000e+01   4.5504403e-01
   9.4100000e+01   8.3300000e+01   6.2877749e-01
   9.4100000e+01   8.3600000e+01   7.7756710e-01
   9.4100000e+01   8.3900000e+01   8.9676612e-01
   9.4100000e+01   8.4200000e+01   9.7718597e-01
   9.4100000e+01   8.4500000e+01   9.9756973e-01
   9.4100000e+01   8.4800000e+01   9.1584588e-01
   9.4100000e+01   8.5100000e+01   6.7597397e-01
   9.4100000e+01   8.5400000e+01   2.9918194e-01
   9.4100000e+01   8.5700000e+01   2.4014556e-02
   9.4100000e+01   8.6000000e+01   5.1748159e-02
   9.4100000e+01   8.6300000e+01   2.6248484e-01
   9.4100000e+01   8.6600000e+01   4.9275127e-01
   9.4100000e+01   8.6900000e+01   6.8165725e-01
   9.4100000e+01   8.7200000e+01   8.2136677e-01
   9.4100000e+01   8.7500000e+01   9.1718526e-01
   9.4100000e+01   8.7800000e+01   9.7502659e-01
   9.4100000e+01   8.8100000e+01   9.9898770e-01
   9.4100000e+01   8.8400000e+01   9.9152258e-01
   9.4100000e+01   8.8700000e+01   9.5413828e-01
   9.4100000e+01   8.9000000e+01   8.8816430e-01
   9.4100000e+01   8.9300000e+01   7.9554425e-01
   9.4100000e+01   8.9600000e+01   6.7965467e-01
   9.4100000e+01   8.9900000e+01   5.4610641e-01
   9.4100000e+01   9.0200000e+01   4.0338945e-01
   9.4100000e+01   9.0500000e+01   2.6311353e-01
   9.4100000e+01   9.0800000e+01   1.3952853e-01
   9.4100000e+01   9.1100000e+01   4.8065505e-02
   9.4100000e+01   9.1400000e+01   2.8911983e-03
   9.4100000e+01   9.1700000e+01   1.3891753e-02
   9.4100000e+01   9.2000000e+01   8.3905573e-02
   9.4100000e+01   9.2300000e+01   2.0713695e-01
   9.4100000e+01   9.2600000e+01   3.6935346e-01
   9.4100000e+01   9.2900000e+01   5.4985457e-01
   9.4100000e+01   9.3200000e+01   7.2465358e-01
   9.4100000e+01   9.3500000e+01   8.7010592e-01
   9.4100000e+01   9.3800000e+01   9.6633073e-01
   9.4100000e+01   9.4100000e+01   1.0000000e+00
   9.4100000e+01   9.4400000e+01   9.6622758e-01
   9.4100000e+01   9.4700000e+01   8.6934824e-01
   9.4100000e+01   9.5000000e+01   7.2242607e-01
   9.4100000e+01   9.5300000e+01   5.4547308e-01
   9.4100000e+01   9.5600000e+01   3.6259942e-01
   9.4100000e+01   9.5900000e+01   1.9856035e-01
   9.4100000e+01   9.6200000e+01   7.5285602e-02
   9.4100000e+01   9.6500000e+01   8.9212063e-03
   9.4100000e+01   9.6800000e+01   7.7438989e-03
   9.4100000e+01   9.7100000e+01   7.1142979e-02
   9.4100000e+01   9.7400000e+01   1.8977808e-01
   9.4100000e+01   9.7700000e+01   3.4697993e-01
   9.4100000e+01   9.8000000e+01   5.2134858e-01
   9.4100000e+01   9.8300000e+01   6.9023491e-01
   9.4100000e+01   9.8600000e+01   8.3343386e-01
   9.4100000e+01   9.8900000e+01   9.3620110e-01
   9.4100000e+01   9.9200000e+01   9.9084810e-01
   9.4100000e+01   9.9500000e+01   9.9666772e-01
   9.4100000e+01   9.9800000e+01   9.5852321e-01
   9.4100000e+01   1.0010000e+02   8.8478499e-01
   9.4100000e+01   1.0040000e+02   7.8529866e-01
   9.4100000e+01   1.0070000e+02   6.6982552e-01
   9.4100000e+01   1.0100000e+02   5.4710557e-01
   9.4100000e+01   1.0130000e+02   4.2448911e-01
   9.4100000e+01   1.0160000e+02   3.0800016e-01
   9.4100000e+01   1.0190000e+02   2.0270707e-01
   9.4100000e+01   1.0220000e+02   1.1334411e-01
   9.4100000e+01   1.0250000e+02   4.5232580e-02
   9.4100000e+01   1.0280000e+02   5.6923291e-03
   9.4100000e+01   1.0310000e+02   6.2896329e-03
   9.4100000e+01   1.0340000e+02   6.6125296e-02
   9.4100000e+01   1.0370000e+02   2.1405357e-01
   9.4100000e+01   1.0400000e+02   4.7586006e-01
   9.4100000e+01   1.0430000e+02   8.0599477e-01
   9.4100000e+01   1.0460000e+02   9.9755142e-01
   9.4100000e+01   1.0490000e+02   8.8522006e-01
   9.4100000e+01   1.0520000e+02   6.0834154e-01
   9.4100000e+01   1.0550000e+02   3.5010356e-01
   9.4100000e+01   1.0580000e+02   1.6794464e-01
   9.4100000e+01   1.0610000e+02   5.7791162e-02
   9.4100000e+01   1.0640000e+02   6.4186796e-03
   9.4100000e+01   1.0670000e+02   5.8680791e-03
   9.4100000e+01   1.0700000e+02   5.5485739e-02
   9.4100000e+01   1.0730000e+02   1.6158596e-01
   9.4100000e+01   1.0760000e+02   3.3495604e-01
   9.4100000e+01   1.0790000e+02   5.7843182e-01
   9.4100000e+01   1.0820000e+02   8.4709380e-01
   9.4100000e+01   1.0850000e+02   9.9826442e-01
   9.4100000e+01   1.0880000e+02   8.9142559e-01
   9.4100000e+01   1.0910000e+02   6.0719466e-01
   9.4100000e+01   1.0940000e+02   3.3008675e-01
   9.4100000e+01   1.0970000e+02   1.4068245e-01
   9.4100000e+01   1.1000000e+02   3.7435494e-02
   9.4400000e+01   8.0000000e+01   6.3077885e-01
   9.4400000e+01   8.0300000e+01   7.8768941e-01
   9.4400000e+01   8.0600000e+01   9.2371677e-01
   9.4400000e+01   8.0900000e+01   9.9846759e-01
   9.4400000e+01   8.1200000e+01   9.3322954e-01
   9.4400000e+01   8.1500000e+01   6.5674569e-01
   9.4400000e+01   8.1800000e+01   2.7323437e-01
   9.4400000e+01   8.2100000e+01   3.4081207e-02
   9.4400000e+01   8.2400000e+01   1.3099049e-02
   9.4400000e+01   8.2700000e+01   1.2132892e-01
   9.4400000e+01   8.3000000e+01   2.7816966e-01
   9.4400000e+01   8.3300000e+01   4.4553104e-01
   9.4400000e+01   8.3600000e+01   6.0856790e-01
   9.4400000e+01   8.3900000e+01   7.6004150e-01
   9.4400000e+01   8.4200000e+01   8.9101383e-01
   9.4400000e+01   8.4500000e+01   9.8173953e-01
   9.4400000e+01   8.4800000e+01   9.8805523e-01
   9.4400000e+01   8.5100000e+01   8.3317199e-01
   9.4400000e+01   8.5400000e+01   4.7817821e-01
   9.4400000e+01   8.5700000e+01   1.1147550e-01
   9.4400000e+01   8.6000000e+01   1.9939337e-03
   9.4400000e+01   8.6300000e+01   1.1956768e-01
   9.4400000e+01   8.6600000e+01   3.1261718e-01
   9.4400000e+01   8.6900000e+01   5.0108857e-01
   9.4400000e+01   8.7200000e+01   6.6127182e-01
   9.4400000e+01   8.7500000e+01   7.8943609e-01
   9.4400000e+01   8.7800000e+01   8.8656573e-01
   9.4400000e+01   8.8100000e+01   9.5380103e-01
   9.4400000e+01   8.8400000e+01   9.9144374e-01
   9.4400000e+01   8.8700000e+01   9.9903815e-01
   9.4400000e+01   8.9000000e+01   9.7580947e-01
   9.4400000e+01   8.9300000e+01   9.2128903e-01
   9.4400000e+01   8.9600000e+01   8.3609883e-01
   9.4400000e+01   8.9900000e+01   7.2286509e-01
   9.4400000e+01   9.0200000e+01   5.8715349e-01
   9.4400000e+01   9.0500000e+01   4.3819645e-01
   9.4400000e+01   9.0800000e+01   2.8906093e-01
   9.4400000e+01   9.1100000e+01   1.5587200e-01
   9.4400000e+01   9.1400000e+01   5.5866485e-02
   9.4400000e+01   9.1700000e+01   4.4403374e-03
   9.4400000e+01   9.2000000e+01   1.1845535e-02
   9.4400000e+01   9.2300000e+01   8.0505673e-02
   9.4400000e+01   9.2600000e+01   2.0381073e-01
   9.4400000e+01   9.2900000e+01   3.6674451e-01
   9.4400000e+01   9.3200000e+01   5.4809715e-01
   9.4400000e+01   9.3500000e+01   7.2364766e-01
   9.4400000e+01   9.3800000e+01   8.6966508e-01
   9.4400000e+01   9.4100000e+01   9.6622758e-01
   9.4400000e+01   9.4400000e+01   1.0000000e+00
   9.4400000e+01   9.4700000e+01   9.6616086e-01
   9.4400000e+01   9.5000000e+01   8.6918680e-01
   9.4400000e+01   9.5300000e+01   7.2229584e-01
   9.4400000e+01   9.5600000e+01   5.4556841e-01
   9.4400000e+01   9.5900000e+01   3.6304375e-01
   9.4400000e+01   9.6200000e+01   1.9929867e-01
   9.4400000e+01   9.6500000e+01   7.6062672e-02
   9.4400000e+01   9.6800000e+01   9.3236642e-03
   9.4400000e+01   9.7100000e+01   7.2366904e-03
   9.4400000e+01   9.7400000e+01   6.9062693e-02
   9.4400000e+01   9.7700000e+01   1.8534038e-01
   9.4400000e+01   9.8000000e+01   3.3942865e-01
   9.4400000e+01   9.8300000e+01   5.1032852e-01
   9.4400000e+01   9.8600000e+01   6.7630191e-01
   9.4400000e+01   9.8900000e+01   8.1844276e-01
   9.4400000e+01   9.9200000e+01   9.2329256e-01
   9.4400000e+01   9.9500000e+01   9.8393645e-01
   9.4400000e+01   9.9800000e+01   9.9958789e-01
   9.4400000e+01   1.0010000e+02   9.7414578e-01
   9.4400000e+01   1.0040000e+02   9.1437707e-01
   9.4400000e+01   1.0070000e+02   8.2825826e-01
   9.4400000e+01   1.0100000e+02   7.2376299e-01
   9.4400000e+01   1.0130000e+02   6.0816027e-01
   9.4400000e+01   1.0160000e+02   4.8776218e-01
   9.4400000e+01   1.0190000e+02   3.6803024e-01
   9.4400000e+01   1.0220000e+02   2.5399291e-01
   9.4400000e+01   1.0250000e+02   1.5102988e-01
   9.4400000e+01   1.0280000e+02   6.6260623e-02
   9.4400000e+01   1.0310000e+02   1.1074914e-02
   9.4400000e+01   1.0340000e+02   5.6514590e-03
   9.4400000e+01   1.0370000e+02   8.5181426e-02
   9.4400000e+01   1.0400000e+02   2.9705872e-01
   9.4400000e+01   1.0430000e+02   6.4246329e-01
   9.4400000e+01   1.0460000e+02   9.4610363e-01
   9.4400000e+01   1.0490000e+02   9.7436036e-01
   9.4400000e+01   1.0520000e+02   7.7737390e-01
   9.4400000e+01   1.0550000e+02   5.3256190e-01
   9.4400000e+01   1.0580000e+02   3.2542780e-01
   9.4400000e+01   1.0610000e+02   1.7196527e-01
   9.4400000e+01   1.0640000e+02   6.8609416e-02
   9.4400000e+01   1.0670000e+02   1.1649722e-02
   9.4400000e+01   1.0700000e+02   2.8027463e-03
   9.4400000e+01   1.0730000e+02   5.1465561e-02
   9.4400000e+01   1.0760000e+02   1.7558634e-01
   9.4400000e+01   1.0790000e+02   3.9472832e-01
   9.4400000e+01   1.0820000e+02   6.9362578e-01
   9.4400000e+01   1.0850000e+02   9.4959767e-01
   9.4400000e+01   1.0880000e+02   9.7738096e-01
   9.4400000e+01   1.0910000e+02   7.7639539e-01
   9.4400000e+01   1.0940000e+02   5.1145523e-01
   9.4400000e+01   1.0970000e+02   2.9056884e-01
   9.4400000e+01   1.1000000e+02   1.3726068e-01
   9.4700000e+01   8.0000000e+01   4.4740825e-01
   9.4700000e+01   8.0300000e+01   6.2033406e-01
   9.4700000e+01   8.0600000e+01   7.9904800e-01
   9.4700000e+01   8.0900000e+01   9.5061020e-01
   9.4700000e+01   8.1200000e+01   9.9417660e-01
   9.4700000e+01   8.1500000e+01   8.1783589e-01
   9.4700000e+01   8.1800000e+01   4.4973025e-01
   9.4700000e+01   8.2100000e+01   1.3122683e-01
   9.4700000e+01   8.2400000e+01   4.9346609e-03
   9.4700000e+01   8.2700000e+01   2.8881338e-02
   9.4700000e+01   8.3000000e+01   1.3113749e-01
   9.4700000e+01   8.3300000e+01   2.6947881e-01
   9.4700000e+01   8.3600000e+01   4.2471963e-01
   9.4700000e+01   8.3900000e+01   5.8800608e-01
   9.4700000e+01   8.4200000e+01   7.5186011e-01
   9.4700000e+01   8.4500000e+01   9.0072068e-01
   9.4700000e+01   8.4800000e+01   9.9430534e-01
   9.4700000e+01   8.5100000e+01   9.4544548e-01
   9.4700000e+01   8.5400000e+01   6.6029695e-01
   9.4700000e+01   8.5700000e+01   2.5158204e-01
   9.4700000e+01   8.6000000e+01   1.9566142e-02
   9.4700000e+01   8.6300000e+01   2.7981980e-02
   9.4700000e+01   8.6600000e+01   1.5766193e-01
   9.4700000e+01   8.6900000e+01   3.2020051e-01
   9.4700000e+01   8.7200000e+01   4.7920619e-01
   9.4700000e+01   8.7500000e+01   6.2240804e-01
   9.4700000e+01   8.7800000e+01   7.4572298e-01
   9.4700000e+01   8.8100000e+01   8.4717760e-01
   9.4700000e+01   8.8400000e+01   9.2487852e-01
   9.4700000e+01   8.8700000e+01   9.7646706e-01
   9.4700000e+01   8.9000000e+01   9.9916695e-01
   9.4700000e+01   8.9300000e+01   9.9015836e-01
   9.4700000e+01   8.9600000e+01   9.4722196e-01
   9.4700000e+01   8.9900000e+01   8.6964121e-01
   9.4700000e+01   9.0200000e+01   7.5930173e-01
   9.4700000e+01   9.0500000e+01   6.2180733e-01
   9.4700000e+01   9.0800000e+01   4.6727312e-01
   9.4700000e+01   9.1100000e+01   3.1033735e-01
   9.4700000e+01   9.1400000e+01   1.6897789e-01
   9.4700000e+01   9.1700000e+01   6.2022896e-02
   9.4700000e+01   9.2000000e+01   5.7580033e-03
   9.4700000e+01   9.2300000e+01   1.0506065e-02
   9.4700000e+01   9.2600000e+01   7.8180975e-02
   9.4700000e+01   9.2900000e+01   2.0148780e-01
   9.4700000e+01   9.3200000e+01   3.6486558e-01
   9.4700000e+01   9.3500000e+01   5.4679314e-01
   9.4700000e+01   9.3800000e+01   7.2289628e-01
   9.4700000e+01   9.4100000e+01   8.6934824e-01
   9.4700000e+01   9.4400000e+01   9.6616086e-01
   9.4700000e+01   9.4700000e+01   1.0000000e+00
   9.4700000e+01   9.5000000e+01   9.6614102e-01
   9.4700000e+01   9.5300000e+01   8.6921324e-01
   9.4700000e+01   9.5600000e+01   7.2254690e-01
   9.4700000e+01   9.5900000e+01   5.4621233e-01
   9.4700000e+01   9.6200000e+01   3.6411102e-01
   9.4700000e+01   9.6500000e+01   2.0062151e-01
   9.4700000e+01   9.6800000e+01   7.7287273e-02
   9.4700000e+01   9.7100000e+01   9.9341780e-03
   9.4700000e+01   9.7400000e+01   6.5326555e-03
   9.4700000e+01   9.7700000e+01   6.6116253e-02
   9.4700000e+01   9.8000000e+01   1.7905859e-01
   9.4700000e+01   9.8300000e+01   3.2885329e-01
   9.4700000e+01   9.8600000e+01   4.9516868e-01
   9.4700000e+01   9.8900000e+01   6.5749077e-01
   9.4700000e+01   9.9200000e+01   7.9840633e-01
   9.4700000e+01   9.9500000e+01   9.0572238e-01
   9.4700000e+01   9.9800000e+01   9.7310356e-01
   9.4700000e+01   1.0010000e+02   9.9944559e-01
   9.4700000e+01   1.0040000e+02   9.8751830e-01
   9.4700000e+01   1.0070000e+02   9.4243261e-01
   9.4700000e+01   1.0100000e+02   8.7031630e-01
   9.4700000e+01   1.0130000e+02   7.7737360e-01
   9.4700000e+01   1.0160000e+02   6.6935101e-01
   9.4700000e+01   1.0190000e+02   5.5136471e-01
   9.4700000e+01   1.0220000e+02   4.2805732e-01
   9.4700000e+01   1.0250000e+02   3.0413922e-01
   9.4700000e+01   1.0280000e+02   1.8556607e-01
   9.4700000e+01   1.0310000e+02   8.2010133e-02
   9.4700000e+01   1.0340000e+02   1.1999091e-02
   9.4700000e+01   1.0370000e+02   1.2306139e-02
   9.4700000e+01   1.0400000e+02   1.4554227e-01
   9.4700000e+01   1.0430000e+02   4.5950224e-01
   9.4700000e+01   1.0460000e+02   8.3425426e-01
   9.4700000e+01   1.0490000e+02   9.9941026e-01
   9.4700000e+01   1.0520000e+02   9.0904184e-01
   9.4700000e+01   1.0550000e+02   7.1078866e-01
   9.4700000e+01   1.0580000e+02   5.0667826e-01
   9.4700000e+01   1.0610000e+02   3.3062701e-01
   9.4700000e+01   1.0640000e+02   1.8922102e-01
   9.4700000e+01   1.0670000e+02   8.3504420e-02
   9.4700000e+01   1.0700000e+02   1.7333980e-02
   9.4700000e+01   1.0730000e+02   1.9211644e-03
   9.4700000e+01   1.0760000e+02   5.9953684e-02
   9.4700000e+01   1.0790000e+02   2.2509144e-01
   9.4700000e+01   1.0820000e+02   5.1381601e-01
   9.4700000e+01   1.0850000e+02   8.4005915e-01
   9.4700000e+01   1.0880000e+02   9.9883408e-01
   9.4700000e+01   1.0910000e+02   9.0836407e-01
   9.4700000e+01   1.0940000e+02   6.9144643e-01
   9.4700000e+01   1.0970000e+02   4.6893117e-01
   9.4700000e+01   1.1000000e+02   2.8625483e-01
   9.5000000e+01   8.0000000e+01   2.7110728e-01
   9.5000000e+01   8.0300000e+01   4.3663602e-01
   9.5000000e+01   8.0600000e+01   6.3384795e-01
   9.5000000e+01   8.0900000e+01   8.4171933e-01
   9.5000000e+01   8.1200000e+01   9.8822133e-01
   9.5000000e+01   8.1500000e+01   9.3593129e-01
   9.5000000e+01   8.1800000e+01   6.3308292e-01
   9.5000000e+01   8.2100000e+01   2.7833717e-01
   9.5000000e+01   8.2400000e+01   6.3807195e-02
   9.5000000e+01   8.2700000e+01   2.0414637e-04
   9.5000000e+01   8.3000000e+01   3.4013240e-02
   9.5000000e+01   8.3300000e+01   1.2459276e-01
   9.5000000e+01   8.3600000e+01   2.5101334e-01
   9.5000000e+01   8.3900000e+01   4.0400446e-01
   9.5000000e+01   8.4200000e+01   5.7856111e-01
   9.5000000e+01   8.4500000e+01   7.6541494e-01
   9.5000000e+01   8.4800000e+01   9.3362039e-01
   9.5000000e+01   8.5100000e+01   9.9743024e-01
   9.5000000e+01   8.5400000e+01   8.2076021e-01
   9.5000000e+01   8.5700000e+01   4.2536759e-01
   9.5000000e+01   8.6000000e+01   1.0220129e-01
   9.5000000e+01   8.6300000e+01   2.8877692e-04
   9.5000000e+01   8.6600000e+01   4.9020623e-02
   9.5000000e+01   8.6900000e+01   1.6360883e-01
   9.5000000e+01   8.7200000e+01   2.9990481e-01
   9.5000000e+01   8.7500000e+01   4.3875673e-01
   9.5000000e+01   8.7800000e+01   5.7156564e-01
   9.5000000e+01   8.8100000e+01   6.9351073e-01
   9.5000000e+01   8.8400000e+01   8.0075928e-01
   9.5000000e+01   8.8700000e+01   8.8936850e-01
   9.5000000e+01   8.9000000e+01   9.5493604e-01
   9.5000000e+01   8.9300000e+01   9.9267205e-01
   9.5000000e+01   8.9600000e+01   9.9781566e-01
   9.5000000e+01   8.9900000e+01   9.6640361e-01
   9.5000000e+01   9.0200000e+01   8.9638508e-01
   9.5000000e+01   9.0500000e+01   7.8897543e-01
   9.5000000e+01   9.0800000e+01   6.4996733e-01
   9.5000000e+01   9.1100000e+01   4.9052953e-01
   9.5000000e+01   9.1400000e+01   3.2694670e-01
   9.5000000e+01   9.1700000e+01   1.7893052e-01
   9.5000000e+01   9.2000000e+01   6.6596679e-02
   9.5000000e+01   9.2300000e+01   6.7716442e-03
   9.5000000e+01   9.2600000e+01   9.6364634e-03
   9.5000000e+01   9.2900000e+01   7.6607481e-02
   9.5000000e+01   9.3200000e+01   1.9988146e-01
   9.5000000e+01   9.3500000e+01   3.6355210e-01
   9.5000000e+01   9.3800000e+01   5.4590239e-01
   9.5000000e+01   9.4100000e+01   7.2242607e-01
   9.5000000e+01   9.4400000e+01   8.6918680e-01
   9.5000000e+01   9.4700000e+01   9.6614102e-01
   9.5000000e+01   9.5000000e+01   1.0000000e+00
   9.5000000e+01   9.5300000e+01   9.6617503e-01
   9.5000000e+01   9.5600000e+01   8.6943917e-01
   9.5000000e+01   9.5900000e+01   7.2317486e-01
   9.5000000e+01   9.6200000e+01   5.4737143e-01
   9.5000000e+01   9.6500000e+01   3.6575601e-01
   9.5000000e+01   9.6800000e+01   2.0251189e-01
   9.5000000e+01   9.7100000e+01   7.8994854e-02
   9.5000000e+01   9.7400000e+01   1.0807962e-02
   9.5000000e+01   9.7700000e+01   5.6128851e-03
   9.5000000e+01   9.8000000e+01   6.2103503e-02
   9.5000000e+01   9.8300000e+01   1.7050254e-01
   9.5000000e+01   9.8600000e+01   3.1463835e-01
   9.5000000e+01   9.8900000e+01   4.7516646e-01
   9.5000000e+01   9.9200000e+01   6.3307584e-01
   9.5000000e+01   9.9500000e+01   7.7254499e-01
   9.5000000e+01   9.9800000e+01   8.8254610e-01
   9.5000000e+01   1.0010000e+02   9.5711980e-01
   9.5000000e+01   1.0040000e+02   9.9466261e-01
   9.5000000e+01   1.0070000e+02   9.9672695e-01
   9.5000000e+01   1.0100000e+02   9.6676441e-01
   9.5000000e+01   1.0130000e+02   9.0907403e-01
   9.5000000e+01   1.0160000e+02   8.2805838e-01
   9.5000000e+01   1.0190000e+02   7.2779537e-01
   9.5000000e+01   1.0220000e+02   6.1191304e-01
   9.5000000e+01   1.0250000e+02   4.8381435e-01
   9.5000000e+01   1.0280000e+02   3.4748440e-01
   9.5000000e+01   1.0310000e+02   2.0956761e-01
   9.5000000e+01   1.0340000e+02   8.4431273e-02
   9.5000000e+01   1.0370000e+02   5.4513872e-03
   9.5000000e+01   1.0400000e+02   4.1981831e-02
   9.5000000e+01   1.0430000e+02   2.8197322e-01
   9.5000000e+01   1.0460000e+02   6.7710978e-01
   9.5000000e+01   1.0490000e+02   9.5683909e-01
   9.5000000e+01   1.0520000e+02   9.8535618e-01
   9.5000000e+01   1.0550000e+02   8.6052157e-01
   9.5000000e+01   1.0580000e+02   6.8707545e-01
   9.5000000e+01   1.0610000e+02   5.1226917e-01
   9.5000000e+01   1.0640000e+02   3.5195085e-01
   9.5000000e+01   1.0670000e+02   2.1177922e-01
   9.5000000e+01   1.0700000e+02   9.7229588e-02
   9.5000000e+01   1.0730000e+02   1.9810133e-02
   9.5000000e+01   1.0760000e+02   3.8771663e-03
   9.5000000e+01   1.0790000e+02   9.2633170e-02
   9.5000000e+01   1.0820000e+02   3.3208412e-01
   9.5000000e+01   1.0850000e+02   6.8443996e-01
   9.5000000e+01   1.0880000e+02   9.5274299e-01
   9.5000000e+01   1.0910000e+02   9.8507087e-01
   9.5000000e+01   1.0940000e+02   8.4556339e-01
   9.5000000e+01   1.0970000e+02   6.5155085e-01
   9.5000000e+01   1.1000000e+02   4.6423524e-01
   9.5300000e+01   8.0000000e+01   1.2586875e-01
   9.5300000e+01   8.0300000e+01   2.6160214e-01
   9.5300000e+01   8.0600000e+01   4.5061336e-01
   9.5300000e+01   8.0900000e+01   6.8663426e-01
   9.5300000e+01   8.1200000e+01   9.1619503e-01
   9.5300000e+01   8.1500000e+01   9.9497217e-01
   9.5300000e+01   8.1800000e+01   7.9833548e-01
   9.5300000e+01   8.2100000e+01   4.5537461e-01
   9.5300000e+01   8.2400000e+01   1.8168313e-01
   9.5300000e+01   8.2700000e+01   3.9180579e-02
   9.5300000e+01   8.3000000e+01   2.7241972e-07
   9.5300000e+01   8.3300000e+01   3.0582581e-02
   9.5300000e+01   8.3600000e+01   1.1108775e-01
   9.5300000e+01   8.3900000e+01   2.3308345e-01
   9.5300000e+01   8.4200000e+01   3.9471387e-01
   9.5300000e+01   8.4500000e+01   5.9425463e-01
   9.5300000e+01   8.4800000e+01   8.1428056e-01
   9.5300000e+01   8.5100000e+01   9.8206973e-01
   9.5300000e+01   8.5400000e+01   9.3773526e-01
   9.5300000e+01   8.5700000e+01   6.0916900e-01
   9.5300000e+01   8.6000000e+01   2.3863232e-01
   9.5300000e+01   8.6300000e+01   4.0237339e-02
   9.5300000e+01   8.6600000e+01   1.4652240e-03
   9.5300000e+01   8.6900000e+01   5.2618524e-02
   9.5300000e+01   8.7200000e+01   1.4777017e-01
   9.5300000e+01   8.7500000e+01   2.6348275e-01
   9.5300000e+01   8.7800000e+01   3.8780731e-01
   9.5300000e+01   8.8100000e+01   5.1372949e-01
   9.5300000e+01   8.8400000e+01   6.3599684e-01
   9.5300000e+01   8.8700000e+01   7.4961684e-01
   9.5300000e+01   8.9000000e+01   8.4915765e-01
   9.5300000e+01   8.9300000e+01   9.2850860e-01
   9.5300000e+01   8.9600000e+01   9.8101278e-01
   9.5300000e+01   8.9900000e+01   9.9999819e-01
   9.5300000e+01   9.0200000e+01   9.7975704e-01
   9.5300000e+01   9.0500000e+01   9.1695386e-01
   9.5300000e+01   9.0800000e+01   8.1227701e-01
   9.5300000e+01   9.1100000e+01   6.7191593e-01
   9.5300000e+01   9.1400000e+01   5.0825901e-01
   9.5300000e+01   9.1700000e+01   3.3923335e-01
   9.5300000e+01   9.2000000e+01   1.8606047e-01
   9.5300000e+01   9.2300000e+01   6.9790084e-02
   9.5300000e+01   9.2600000e+01   7.4885375e-03
   9.5300000e+01   9.2900000e+01   9.0875497e-03
   9.5300000e+01   9.3200000e+01   7.5593890e-02
   9.5300000e+01   9.3500000e+01   1.9886608e-01
   9.5300000e+01   9.3800000e+01   3.6278211e-01
   9.5300000e+01   9.4100000e+01   5.4547308e-01
   9.5300000e+01   9.4400000e+01   7.2229584e-01
   9.5300000e+01   9.4700000e+01   8.6921324e-01
   9.5300000e+01   9.5000000e+01   9.6617503e-01
   9.5300000e+01   9.5300000e+01   1.0000000e+00
   9.5300000e+01   9.5600000e+01   9.6626216e-01
   9.5300000e+01   9.5900000e+01   8.6984822e-01
   9.5300000e+01   9.6200000e+01   7.2413199e-01
   9.5300000e+01   9.6500000e+01   5.4897839e-01
   9.5300000e+01   9.6800000e+01   3.6793638e-01
   9.5300000e+01   9.7100000e+01   2.0499880e-01
   9.5300000e+01   9.7400000e+01   8.1286007e-02
   9.5300000e+01   9.7700000e+01   1.2046721e-02
   9.5300000e+01   9.8000000e+01   4.4678069e-03
   9.5300000e+01   9.8300000e+01   5.6821037e-02
   9.5300000e+01   9.8600000e+01   1.5928137e-01
   9.5300000e+01   9.8900000e+01   2.9629128e-01
   9.5300000e+01   9.9200000e+01   4.4981555e-01
   9.5300000e+01   9.9500000e+01   6.0254714e-01
   9.5300000e+01   9.9800000e+01   7.4026051e-01
   9.5300000e+01   1.0010000e+02   8.5295006e-01
   9.5300000e+01   1.0040000e+02   9.3485813e-01
   9.5300000e+01   1.0070000e+02   9.8377026e-01
   9.5300000e+01   1.0100000e+02   9.9999606e-01
   9.5300000e+01   1.0130000e+02   9.8534845e-01
   9.5300000e+01   1.0160000e+02   9.4229091e-01
   9.5300000e+01   1.0190000e+02   8.7331171e-01
   9.5300000e+01   1.0220000e+02   7.8053379e-01
   9.5300000e+01   1.0250000e+02   6.6559280e-01
   9.5300000e+01   1.0280000e+02   5.2996487e-01
   9.5300000e+01   1.0310000e+02   3.7636887e-01
   9.5300000e+01   1.0340000e+02   2.1306929e-01
   9.5300000e+01   1.0370000e+02   6.5529631e-02
   9.5300000e+01   1.0400000e+02   4.5736823e-04
   9.5300000e+01   1.0430000e+02   1.3403670e-01
   9.5300000e+01   1.0460000e+02   4.9607202e-01
   9.5300000e+01   1.0490000e+02   8.5246189e-01
   9.5300000e+01   1.0520000e+02   9.9594753e-01
   9.5300000e+01   1.0550000e+02   9.6139044e-01
   9.5300000e+01   1.0580000e+02   8.4206713e-01
   9.5300000e+01   1.0610000e+02   6.9216265e-01
   9.5300000e+01   1.0640000e+02   5.3463788e-01
   9.5300000e+01   1.0670000e+02   3.7899807e-01
   9.5300000e+01   1.0700000e+02   2.3159529e-01
   9.5300000e+01   1.0730000e+02   1.0267680e-01
   9.5300000e+01   1.0760000e+02   1.4970460e-02
   9.5300000e+01   1.0790000e+02   1.5369870e-02
   9.5300000e+01   1.0820000e+02   1.7316489e-01
   9.5300000e+01   1.0850000e+02   5.0393457e-01
   9.5300000e+01   1.0880000e+02   8.4540176e-01
   9.5300000e+01   1.0910000e+02   9.9609295e-01
   9.5300000e+01   1.0940000e+02   9.5283841e-01
   9.5300000e+01   1.0970000e+02   8.1357154e-01
   9.5300000e+01   1.1000000e+02   6.4696933e-01
   9.5600000e+01   8.0000000e+01   3.1333873e-02
   9.5600000e+01   8.0300000e+01   1.1897929e-01
   9.5600000e+01   8.0600000e+01   2.7427560e-01
   9.5600000e+01   8.0900000e+01   5.0653834e-01
   9.5600000e+01   8.1200000e+01   7.8805427e-01
   9.5600000e+01   8.1500000e+01   9.8709736e-01
   9.5600000e+01   8.1800000e+01   9.2309439e-01
   9.5600000e+01   8.2100000e+01   6.3821779e-01
   9.5600000e+01   8.2400000e+01   3.4239819e-01
   9.5600000e+01   8.2700000e+01   1.4033809e-01
   9.5600000e+01   8.3000000e+01   3.3550160e-02
   9.5600000e+01   8.3300000e+01   8.0006181e-05
   9.5600000e+01   8.3600000e+01   2.3855325e-02
   9.5600000e+01   8.3900000e+01   9.8419665e-02
   9.5600000e+01   8.4200000e+01   2.2531309e-01
   9.5600000e+01   8.4500000e+01   4.1057870e-01
   9.5600000e+01   8.4800000e+01   6.5264798e-01
   9.5600000e+01   8.5100000e+01   9.0162861e-01
   9.5600000e+01   8.5400000e+01   9.9545207e-01
   9.5600000e+01   8.5700000e+01   7.7799920e-01
   9.5600000e+01   8.6000000e+01   4.1018897e-01
   9.5600000e+01   8.6300000e+01   1.4222313e-01
   9.5600000e+01   8.6600000e+01   2.1291763e-02
   9.5600000e+01   8.6900000e+01   2.1812448e-03
   9.5600000e+01   8.7200000e+01   4.3390319e-02
   9.5600000e+01   8.7500000e+01   1.2036633e-01
   9.5600000e+01   8.7800000e+01   2.1942811e-01
   9.5600000e+01   8.8100000e+01   3.3231770e-01
   9.5600000e+01   8.8400000e+01   4.5307400e-01
   9.5600000e+01   8.8700000e+01   5.7633026e-01
   9.5600000e+01   8.9000000e+01   6.9635993e-01
   9.5600000e+01   8.9300000e+01   8.0655838e-01
   9.5600000e+01   8.9600000e+01   8.9927398e-01
   9.5600000e+01   8.9900000e+01   9.6603036e-01
   9.5600000e+01   9.0200000e+01   9.9823807e-01
   9.5600000e+01   9.0500000e+01   9.8846691e-01
   9.5600000e+01   9.0800000e+01   9.3221434e-01
   9.5600000e+01   9.1100000e+01   8.2986084e-01
   9.5600000e+01   9.1400000e+01   6.8823041e-01
   9.5600000e+01   9.1700000e+01   5.2104689e-01
   9.5600000e+01   9.2000000e+01   3.4777047e-01
   9.5600000e+01   9.2300000e+01   1.9082628e-01
   9.5600000e+01   9.2600000e+01   7.1852722e-02
   9.5600000e+01   9.2900000e+01   7.9451128e-03
   9.5600000e+01   9.3200000e+01   8.7733083e-03
   9.5600000e+01   9.3500000e+01   7.5050445e-02
   9.5600000e+01   9.3800000e+01   1.9841968e-01
   9.5600000e+01   9.4100000e+01   3.6259942e-01
   9.5600000e+01   9.4400000e+01   5.4556841e-01
   9.5600000e+01   9.4700000e+01   7.2254690e-01
   9.5600000e+01   9.5000000e+01   8.6943917e-01
   9.5600000e+01   9.5300000e+01   9.6626216e-01
   9.5600000e+01   9.5600000e+01   1.0000000e+00
   9.5600000e+01   9.5900000e+01   9.6639432e-01
   9.5600000e+01   9.6200000e+01   8.7040561e-01
   9.5600000e+01   9.6500000e+01   7.2535878e-01
   9.5600000e+01   9.6800000e+01   5.5098920e-01
   9.5600000e+01   9.7100000e+01   3.7068343e-01
   9.5600000e+01   9.7400000e+01   2.0822015e-01
   9.5600000e+01   9.7700000e+01   8.4366469e-02
   9.5600000e+01   9.8000000e+01   1.3821158e-02
   9.5600000e+01   9.8300000e+01   3.1284124e-03
   9.5600000e+01   9.8600000e+01   5.0128687e-02
   9.5600000e+01   9.8900000e+01   1.4514760e-01
   9.5600000e+01   9.9200000e+01   2.7356005e-01
   9.5600000e+01   9.9500000e+01   4.1891249e-01
   9.5600000e+01   9.9800000e+01   5.6570662e-01
   9.5600000e+01   1.0010000e+02   7.0124684e-01
   9.5600000e+01   1.0040000e+02   8.1640401e-01
   9.5600000e+01   1.0070000e+02   9.0550051e-01
   9.5600000e+01   1.0100000e+02   9.6566604e-01
   9.5600000e+01   1.0130000e+02   9.9598571e-01
   9.5600000e+01   1.0160000e+02   9.9665363e-01
   9.5600000e+01   1.0190000e+02   9.6823441e-01
   9.5600000e+01   1.0220000e+02   9.1106103e-01
   9.5600000e+01   1.0250000e+02   8.2478319e-01
   9.5600000e+01   1.0280000e+02   7.0817181e-01
   9.5600000e+01   1.0310000e+02   5.5965794e-01
   9.5600000e+01   1.0340000e+02   3.8029480e-01
   9.5600000e+01   1.0370000e+02   1.8420459e-01
   9.5600000e+01   1.0400000e+02   2.6443394e-02
   9.5600000e+01   1.0430000e+02   3.5704193e-02
   9.5600000e+01   1.0460000e+02   3.1578956e-01
   9.5600000e+01   1.0490000e+02   7.0061722e-01
   9.5600000e+01   1.0520000e+02   9.3955193e-01
   9.5600000e+01   1.0550000e+02   9.9982677e-01
   9.5600000e+01   1.0580000e+02   9.5067258e-01
   9.5600000e+01   1.0610000e+02   8.4588230e-01
   9.5600000e+01   1.0640000e+02   7.1242000e-01
   9.5600000e+01   1.0670000e+02   5.6234908e-01
   9.5600000e+01   1.0700000e+02   4.0203950e-01
   9.5600000e+01   1.0730000e+02   2.3909537e-01
   9.5600000e+01   1.0760000e+02   9.1548886e-02
   9.5600000e+01   1.0790000e+02   3.6475948e-03
   9.5600000e+01   1.0820000e+02   5.8579273e-02
   9.5600000e+01   1.0850000e+02   3.2312192e-01
   9.5600000e+01   1.0880000e+02   6.9155000e-01
   9.5600000e+01   1.0910000e+02   9.4010775e-01
   9.5600000e+01   1.0940000e+02   9.9882767e-01
   9.5600000e+01   1.0970000e+02   9.3304524e-01
   9.5600000e+01   1.1000000e+02   8.0962892e-01
   9.5900000e+01   8.0000000e+01   4.1079709e-05
   9.5900000e+01   8.0300000e+01   2.7896002e-02
   9.5900000e+01   8.0600000e+01   1.2864458e-01
   9.5900000e+01   8.0900000e+01   3.2590308e-01
   9.5900000e+01   8.1200000e+01   6.2139516e-01
   9.5900000e+01   8.1500000e+01   9.1369344e-01
   9.5900000e+01   8.1800000e+01   9.9068544e-01
   9.5900000e+01   8.2100000e+01   8.0211611e-01
   9.5900000e+01   8.2400000e+01   5.2401565e-01
   9.5900000e+01   8.2700000e+01   2.8969985e-01
   9.5900000e+01   8.3000000e+01   1.2980160e-01
   9.5900000e+01   8.3300000e+01   3.6903932e-02
   9.5900000e+01   8.3600000e+01   8.5757134e-04
   9.5900000e+01   8.3900000e+01   1.8046970e-02
   9.5900000e+01   8.4200000e+01   9.3194422e-02
   9.5900000e+01   8.4500000e+01   2.3928262e-01
   9.5900000e+01   8.4800000e+01   4.7078080e-01
   9.5900000e+01   8.5100000e+01   7.6729651e-01
   9.5900000e+01   8.5400000e+01   9.8639162e-01
   9.5900000e+01   8.5700000e+01   9.0910223e-01
   9.5900000e+01   8.6000000e+01   5.9350568e-01
   9.5900000e+01   8.6300000e+01   2.9215802e-01
   9.5900000e+01   8.6600000e+01   1.0549537e-01
   9.5900000e+01   8.6900000e+01   1.8825518e-02
   9.5900000e+01   8.7200000e+01   6.4904048e-04
   9.5900000e+01   8.7500000e+01   2.8603940e-02
   9.5900000e+01   8.7800000e+01   8.9121055e-02
   9.5900000e+01   8.8100000e+01   1.7381235e-01
   9.5900000e+01   8.8400000e+01   2.7681157e-01
   9.5900000e+01   8.8700000e+01   3.9310055e-01
   9.5900000e+01   8.9000000e+01   5.1742919e-01
   9.5900000e+01   8.9300000e+01   6.4358852e-01
   9.5900000e+01   8.9600000e+01   7.6396368e-01
   9.5900000e+01   8.9900000e+01   8.6941792e-01
   9.5900000e+01   9.0200000e+01   9.4964139e-01
   9.5900000e+01   9.0500000e+01   9.9411669e-01
   9.5900000e+01   9.0800000e+01   9.9376608e-01
   9.5900000e+01   9.1100000e+01   9.4312086e-01
   9.5900000e+01   9.1400000e+01   8.4253295e-01
   9.5900000e+01   9.1700000e+01   6.9968420e-01
   9.5900000e+01   9.2000000e+01   5.2965827e-01
   9.5900000e+01   9.2300000e+01   3.5323557e-01
   9.5900000e+01   9.2600000e+01   1.9370628e-01
   9.5900000e+01   9.2900000e+01   7.3015391e-02
   9.5900000e+01   9.3200000e+01   8.1782994e-03
   9.5900000e+01   9.3500000e+01   8.6500358e-03
   9.5900000e+01   9.3800000e+01   7.4948723e-02
   9.5900000e+01   9.4100000e+01   1.9856035e-01
   9.5900000e+01   9.4400000e+01   3.6304375e-01
   9.5900000e+01   9.4700000e+01   5.4621233e-01
   9.5900000e+01   9.5000000e+01   7.2317486e-01
   9.5900000e+01   9.5300000e+01   8.6984822e-01
   9.5900000e+01   9.5600000e+01   9.6639432e-01
   9.5900000e+01   9.5900000e+01   1.0000000e+00
   9.5900000e+01   9.6200000e+01   9.6656089e-01
   9.5900000e+01   9.6500000e+01   8.7108128e-01
   9.5900000e+01   9.6800000e+01   7.2683455e-01
   9.5900000e+01   9.7100000e+01   5.5345529e-01
   9.5900000e+01   9.7400000e+01   3.7417580e-01
   9.5900000e+01   9.7700000e+01   2.1247674e-01
   9.5900000e+01   9.8000000e+01   8.8576706e-02
   9.5900000e+01   9.8300000e+01   1.6396082e-02
   9.5900000e+01   9.8600000e+01   1.7169030e-03
   9.5900000e+01   9.8900000e+01   4.2038585e-02
   9.5900000e+01   9.9200000e+01   1.2810762e-01
   9.5900000e+01   9.9500000e+01   2.4653631e-01
   9.5900000e+01   9.9800000e+01   3.8264149e-01
   9.5900000e+01   1.0010000e+02   5.2275093e-01
   9.5900000e+01   1.0040000e+02   6.5559880e-01
   9.5900000e+01   1.0070000e+02   7.7281485e-01
   9.5900000e+01   1.0100000e+02   8.6874113e-01
   9.5900000e+01   1.0130000e+02   9.3986320e-01
   9.5900000e+01   1.0160000e+02   9.8408397e-01
   9.5900000e+01   1.0190000e+02   9.9997204e-01
   9.5900000e+01   1.0220000e+02   9.8602906e-01
   9.5900000e+01   1.0250000e+02   9.3996962e-01
   9.5900000e+01   1.0280000e+02   8.5802998e-01
   9.5900000e+01   1.0310000e+02   7.3457256e-01
   9.5900000e+01   1.0340000e+02   5.6331124e-01
   9.5900000e+01   1.0370000e+02   3.4514812e-01
   9.5900000e+01   1.0400000e+02   1.1610160e-01
   9.5900000e+01   1.0430000e+02   3.2918949e-05
   9.5900000e+01   1.0460000e+02   1.6063524e-01
   9.5900000e+01   1.0490000e+02   5.2206467e-01
   9.5900000e+01   1.0520000e+02   8.2411694e-01
   9.5900000e+01   1.0550000e+02   9.7093374e-01
   9.5900000e+01   1.0580000e+02   9.9843008e-01
   9.5900000e+01   1.0610000e+02   9.5276917e-01
   9.5900000e+01   1.0640000e+02   8.6128243e-01
   9.5900000e+01   1.0670000e+02   7.3696334e-01
   9.5900000e+01   1.0700000e+02   5.8534254e-01
   9.5900000e+01   1.0730000e+02   4.1036280e-01
   9.5900000e+01   1.0760000e+02   2.2294314e-01
   9.5900000e+01   1.0790000e+02   5.8736138e-02
   9.5900000e+01   1.0820000e+02   3.6074716e-03
   9.5900000e+01   1.0850000e+02   1.6645163e-01
   9.5900000e+01   1.0880000e+02   5.1221408e-01
   9.5900000e+01   1.0910000e+02   8.2500744e-01
   9.5900000e+01   1.0940000e+02   9.7760758e-01
   9.5900000e+01   1.0970000e+02   9.9402223e-01
   9.5900000e+01   1.1000000e+02   9.3031694e-01
   9.6200000e+01   8.0000000e+01   3.5781823e-02
   9.6200000e+01   8.0300000e+01   2.5888806e-04
   9.6200000e+01   8.0600000e+01   3.3097245e-02
   9.6200000e+01   8.0900000e+01   1.6901674e-01
   9.6200000e+01   8.1200000e+01   4.3887658e-01
   9.6200000e+01   8.1500000e+01   7.8505950e-01
   9.6200000e+01   8.1800000e+01   9.9239731e-01
   9.6200000e+01   8.2100000e+01   9.2515944e-01
   9.6200000e+01   8.2400000e+01   7.0198138e-01
   9.6200000e+01   8.2700000e+01   4.6686881e-01
   9.6200000e+01   8.3000000e+01   2.7540245e-01
   9.6200000e+01   8.3300000e+01   1.3566131e-01
   9.6200000e+01   8.3600000e+01   4.4764216e-02
   9.6200000e+01   8.3900000e+01   2.4139591e-03
   9.6200000e+01   8.4200000e+01   1.5874982e-02
   9.6200000e+01   8.4500000e+01   1.0331421e-01
   9.6200000e+01   8.4800000e+01   2.9326233e-01
   9.6200000e+01   8.5100000e+01   5.9748727e-01
   9.6200000e+01   8.5400000e+01   9.1221080e-01
   9.6200000e+01   8.5700000e+01   9.8510042e-01
   9.6200000e+01   8.6000000e+01   7.6385995e-01
   9.6200000e+01   8.6300000e+01   4.6956959e-01
   9.6200000e+01   8.6600000e+01   2.4233262e-01
   9.6200000e+01   8.6900000e+01   9.9872867e-02
   9.6200000e+01   8.7200000e+01   2.4887457e-02
   9.6200000e+01   8.7500000e+01   1.9471877e-04
   9.6200000e+01   8.7800000e+01   1.4154527e-02
   9.6200000e+01   8.8100000e+01   5.9372496e-02
   9.6200000e+01   8.8400000e+01   1.3086261e-01
   9.6200000e+01   8.8700000e+01   2.2462658e-01
   9.6200000e+01   8.9000000e+01   3.3659271e-01
   9.6200000e+01   8.9300000e+01   4.6177834e-01
   9.6200000e+01   8.9600000e+01   5.9362512e-01
   9.6200000e+01   8.9900000e+01   7.2356117e-01
   9.6200000e+01   9.0200000e+01   8.4094114e-01
   9.6200000e+01   9.0500000e+01   9.3357644e-01
   9.6200000e+01   9.0800000e+01   9.8904084e-01
   9.6200000e+01   9.1100000e+01   9.9676288e-01
   9.6200000e+01   9.1400000e+01   9.5059077e-01
   9.6200000e+01   9.1700000e+01   8.5115005e-01
   9.6200000e+01   9.2000000e+01   7.0713817e-01
   9.6200000e+01   9.2300000e+01   5.3491168e-01
   9.6200000e+01   9.2600000e+01   3.5628935e-01
   9.6200000e+01   9.2900000e+01   1.9511518e-01
   9.6200000e+01   9.3200000e+01   7.3453661e-02
   9.6200000e+01   9.3500000e+01   8.2144671e-03
   9.6200000e+01   9.3800000e+01   8.7000404e-03
   9.6200000e+01   9.4100000e+01   7.5285602e-02
   9.6200000e+01   9.4400000e+01   1.9929867e-01
   9.6200000e+01   9.4700000e+01   3.6411102e-01
   9.6200000e+01   9.5000000e+01   5.4737143e-01
   9.6200000e+01   9.5300000e+01   7.2413199e-01
   9.6200000e+01   9.5600000e+01   8.7040561e-01
   9.6200000e+01   9.5900000e+01   9.6656089e-01
   9.6200000e+01   9.6200000e+01   1.0000000e+00
   9.6200000e+01   9.6500000e+01   9.6675633e-01
   9.6200000e+01   9.6800000e+01   8.7187906e-01
   9.6200000e+01   9.7100000e+01   7.2863015e-01
   9.6200000e+01   9.7400000e+01   5.5658538e-01
   9.6200000e+01   9.7700000e+01   3.7878771e-01
   9.6200000e+01   9.8000000e+01   2.1825451e-01
   9.6200000e+01   9.8300000e+01   9.4400340e-02
   9.6200000e+01   9.8600000e+01   2.0155405e-02
   9.6200000e+01   9.8900000e+01   5.1063744e-04
   9.6200000e+01   9.9200000e+01   3.2810577e-02
   9.6200000e+01   9.9500000e+01   1.0851901e-01
   9.6200000e+01   9.9800000e+01   2.1573245e-01
   9.6200000e+01   1.0010000e+02   3.4163549e-01
   9.6200000e+01   1.0040000e+02   4.7433955e-01
   9.6200000e+01   1.0070000e+02   6.0390921e-01
   9.6200000e+01   1.0100000e+02   7.2266331e-01
   9.6200000e+01   1.0130000e+02   8.2496475e-01
   9.6200000e+01   1.0160000e+02   9.0671162e-01
   9.6200000e+01   1.0190000e+02   9.6467299e-01
   9.6200000e+01   1.0220000e+02   9.9572422e-01
   9.6200000e+01   1.0250000e+02   9.9595552e-01
   9.6200000e+01   1.0280000e+02   9.5957863e-01
   9.6200000e+01   1.0310000e+02   8.7765211e-01
   9.6200000e+01   1.0340000e+02   7.3741000e-01
   9.6200000e+01   1.0370000e+02   5.2644512e-01
   9.6200000e+01   1.0400000e+02   2.5695988e-01
   9.6200000e+01   1.0430000e+02   3.1406805e-02
   9.6200000e+01   1.0460000e+02   5.1302982e-02
   9.6200000e+01   1.0490000e+02   3.4098446e-01
   9.6200000e+01   1.0520000e+02   6.6554966e-01
   9.6200000e+01   1.0550000e+02   8.7903818e-01
   9.6200000e+01   1.0580000e+02   9.7931892e-01
   9.6200000e+01   1.0610000e+02   9.9876105e-01
   9.6200000e+01   1.0640000e+02   9.6140204e-01
   9.6200000e+01   1.0670000e+02   8.7942297e-01
   9.6200000e+01   1.0700000e+02   7.5677652e-01
   9.6200000e+01   1.0730000e+02   5.9322479e-01
   9.6200000e+01   1.0760000e+02   3.9112831e-01
   9.6200000e+01   1.0790000e+02   1.7279034e-01
   9.6200000e+01   1.0820000e+02   1.5248208e-02
   9.6200000e+01   1.0850000e+02   5.4827913e-02
   9.6200000e+01   1.0880000e+02   3.3167150e-01
   9.6200000e+01   1.0910000e+02   6.6665464e-01
   9.6200000e+01   1.0940000e+02   8.9247264e-01
   9.6200000e+01   1.0970000e+02   9.8868912e-01
   9.6200000e+01   1.1000000e+02   9.9308382e-01
   9.6500000e+01   8.0000000e+01   1.3324435e-01
   9.6500000e+01   8.0300000e+01   3.9253460e-02
   9.6500000e+01   8.0600000e+01   1.6773725e-07
   9.6500000e+01   8.0900000e+01   5.6652629e-02
   9.6500000e+01   8.1200000e+01   2.6501357e-01
   9.6500000e+01   8.1500000e+01   6.1882534e-01
   9.6500000e+01   8.1800000e+01   9.2852808e-01
   9.6500000e+01   8.2100000e+01   9.9123341e-01
   9.6500000e+01   8.2400000e+01   8.5254473e-01
   9.6500000e+01   8.2700000e+01   6.4794919e-01
   9.6500000e+01   8.3000000e+01   4.5050281e-01
   9.6500000e+01   8.3300000e+01   2.8266085e-01
   9.6500000e+01   8.3600000e+01   1.4917340e-01
   9.6500000e+01   8.3900000e+01   5.3091804e-02
   9.6500000e+01   8.4200000e+01   3.2480075e-03
   9.6500000e+01   8.4500000e+01   2.0559105e-02
   9.6500000e+01   8.4800000e+01   1.4377790e-01
   9.6500000e+01   8.5100000e+01   4.1517458e-01
   9.6500000e+01   8.5400000e+01   7.8334245e-01
   9.6500000e+01   8.5700000e+01   9.9627953e-01
   9.6500000e+01   8.6000000e+01   8.9859264e-01
   9.6500000e+01   8.6300000e+01   6.5053228e-01
   9.6500000e+01   8.6600000e+01   4.1309835e-01
   9.6500000e+01   8.6900000e+01   2.3397868e-01
   9.6500000e+01   8.7200000e+01   1.1233119e-01
   9.6500000e+01   8.7500000e+01   3.8428085e-02
   9.6500000e+01   8.7800000e+01   4.1030312e-03
   9.6500000e+01   8.8100000e+01   3.9372351e-03
   9.6500000e+01   8.8400000e+01   3.4486469e-02
   9.6500000e+01   8.8700000e+01   9.3301904e-02
   9.6500000e+01   8.9000000e+01   1.7802919e-01
   9.6500000e+01   8.9300000e+01   2.8557206e-01
   9.6500000e+01   8.9600000e+01   4.1129912e-01
   9.6500000e+01   8.9900000e+01   5.4834335e-01
   9.6500000e+01   9.0200000e+01   6.8714255e-01
   9.6500000e+01   9.0500000e+01   8.1546490e-01
   9.6500000e+01   9.0800000e+01   9.1920001e-01
   9.6500000e+01   9.1100000e+01   9.8409597e-01
   9.6500000e+01   9.1400000e+01   9.9833495e-01
   9.6500000e+01   9.1700000e+01   9.5542278e-01
   9.6500000e+01   9.2000000e+01   8.5653046e-01
   9.6500000e+01   9.2300000e+01   7.1142488e-01
   9.6500000e+01   9.2600000e+01   5.3755179e-01
   9.6500000e+01   9.2900000e+01   3.5747339e-01
   9.6500000e+01   9.3200000e+01   1.9535050e-01
   9.6500000e+01   9.3500000e+01   7.3274411e-02
   9.6500000e+01   9.3800000e+01   8.0681903e-03
   9.6500000e+01   9.4100000e+01   8.9212063e-03
   9.6500000e+01   9.4400000e+01   7.6062672e-02
   9.6500000e+01   9.4700000e+01   2.0062151e-01
   9.6500000e+01   9.5000000e+01   3.6575601e-01
   9.6500000e+01   9.5300000e+01   5.4897839e-01
   9.6500000e+01   9.5600000e+01   7.2535878e-01
   9.6500000e+01   9.5900000e+01   8.7108128e-01
   9.6500000e+01   9.6200000e+01   9.6675633e-01
   9.6500000e+01   9.6500000e+01   1.0000000e+00
   9.6500000e+01   9.6800000e+01   9.6698812e-01
   9.6500000e+01   9.7100000e+01   8.7286183e-01
   9.6500000e+01   9.7400000e+01   7.3094367e-01
   9.6500000e+01   9.7700000e+01   5.6077138e-01
   9.6500000e+01   9.8000000e+01   3.8508778e-01
   9.6500000e+01   9.8300000e+01   2.2620055e-01
   9.6500000e+01   9.8600000e+01   1.0244586e-01
   9.6500000e+01   9.8900000e+01   2.5620299e-02
   9.6500000e+01   9.9200000e+01   1.4694049e-06
   9.6500000e+01   9.9500000e+01   2.3027763e-02
   9.6500000e+01   9.9800000e+01   8.7152772e-02
   9.6500000e+01   1.0010000e+02   1.8212221e-01
   9.6500000e+01   1.0040000e+02   2.9700977e-01
   9.6500000e+01   1.0070000e+02   4.2164248e-01
   9.6500000e+01   1.0100000e+02   5.4734462e-01
   9.6500000e+01   1.0130000e+02   6.6711317e-01
   9.6500000e+01   1.0160000e+02   7.7539333e-01
   9.6500000e+01   1.0190000e+02   8.6759001e-01
   9.6500000e+01   1.0220000e+02   9.3937301e-01
   9.6500000e+01   1.0250000e+02   9.8573345e-01
   9.6500000e+01   1.0280000e+02   9.9963510e-01
   9.6500000e+01   1.0310000e+02   9.7003284e-01
   9.6500000e+01   1.0340000e+02   8.7939925e-01
   9.6500000e+01   1.0370000e+02   7.0370784e-01
   9.6500000e+01   1.0400000e+02   4.2978727e-01
   9.6500000e+01   1.0430000e+02   1.2509752e-01
   9.6500000e+01   1.0460000e+02   2.0353921e-03
   9.6500000e+01   1.0490000e+02   1.8159283e-01
   9.6500000e+01   1.0520000e+02   4.8538287e-01
   9.6500000e+01   1.0550000e+02   7.3692303e-01
   9.6500000e+01   1.0580000e+02   8.9642748e-01
   9.6500000e+01   1.0610000e+02   9.7819948e-01
   9.6500000e+01   1.0640000e+02   9.9979059e-01
   9.6500000e+01   1.0670000e+02   9.7094962e-01
   9.6500000e+01   1.0700000e+02   8.9352927e-01
   9.6500000e+01   1.0730000e+02   7.6315452e-01
   9.6500000e+01   1.0760000e+02   5.7333719e-01
   9.6500000e+01   1.0790000e+02   3.3009870e-01
   9.6500000e+01   1.0820000e+02   9.1413360e-02
   9.6500000e+01   1.0850000e+02   2.8057643e-03
   9.6500000e+01   1.0880000e+02   1.7405610e-01
   9.6500000e+01   1.0910000e+02   4.8655440e-01
   9.6500000e+01   1.0940000e+02   7.5530971e-01
   9.6500000e+01   1.0970000e+02   9.1828878e-01
   9.6500000e+01   1.1000000e+02   9.9000581e-01
   9.6800000e+01   8.0000000e+01   2.7889486e-01
   9.6800000e+01   8.0300000e+01   1.3906698e-01
   9.6800000e+01   8.0600000e+01   3.3157875e-02
   9.6800000e+01   8.0900000e+01   3.3162474e-03
   9.6800000e+01   8.1200000e+01   1.2282223e-01
   9.6800000e+01   8.1500000e+01   4.3743240e-01
   9.6800000e+01   8.1800000e+01   8.0818519e-01
   9.6800000e+01   8.2100000e+01   9.9210040e-01
   9.6800000e+01   8.2400000e+01   9.5596289e-01
   9.6800000e+01   8.2700000e+01   8.0884682e-01
   9.6800000e+01   8.3000000e+01   6.3156020e-01
   9.6800000e+01   8.3300000e+01   4.5791551e-01
   9.6800000e+01   8.3600000e+01   2.9964002e-01
   9.6800000e+01   8.3900000e+01   1.6271865e-01
   9.6800000e+01   8.4200000e+01   5.6377239e-02
   9.6800000e+01   8.4500000e+01   1.5066983e-03
   9.6800000e+01   8.4800000e+01   4.1920974e-02
   9.6800000e+01   8.5100000e+01   2.4469785e-01
   9.6800000e+01   8.5400000e+01   6.1742598e-01
   9.6800000e+01   8.5700000e+01   9.4176937e-01
   9.6800000e+01   8.6000000e+01   9.8014206e-01
   9.6800000e+01   8.6300000e+01   8.1097097e-01
   9.6800000e+01   8.6600000e+01   5.9478391e-01
   9.6800000e+01   8.6900000e+01   4.0282319e-01
   9.6800000e+01   8.7200000e+01   2.5076338e-01
   9.6800000e+01   8.7500000e+01   1.3759233e-01
   9.6800000e+01   8.7800000e+01   5.9686035e-02
   9.6800000e+01   8.8100000e+01   1.4311487e-02
   9.6800000e+01   8.8400000e+01   1.6672397e-05
   9.6800000e+01   8.8700000e+01   1.6220939e-02
   9.6800000e+01   8.9000000e+01   6.2592939e-02
   9.6800000e+01   8.9300000e+01   1.3832603e-01
   9.6800000e+01   8.9600000e+01   2.4132198e-01
   9.6800000e+01   8.9900000e+01   3.6732125e-01
   9.6800000e+01   9.0200000e+01   5.0910611e-01
   9.6800000e+01   9.0500000e+01   6.5601976e-01
   9.6800000e+01   9.0800000e+01   7.9413996e-01
   9.6800000e+01   9.1100000e+01   9.0743212e-01
   9.6800000e+01   9.1400000e+01   9.7999478e-01
   9.6800000e+01   9.1700000e+01   9.9909720e-01
   9.6800000e+01   9.2000000e+01   9.5825442e-01
   9.6800000e+01   9.2300000e+01   8.5937384e-01
   9.6800000e+01   9.2600000e+01   7.1323512e-01
   9.6800000e+01   9.2900000e+01   5.3813828e-01
   9.6800000e+01   9.3200000e+01   3.5713723e-01
   9.6800000e+01   9.3500000e+01   1.9456504e-01
   9.6800000e+01   9.3800000e+01   7.2514542e-02
   9.6800000e+01   9.4100000e+01   7.7438989e-03
   9.6800000e+01   9.4400000e+01   9.3236642e-03
   9.6800000e+01   9.4700000e+01   7.7287273e-02
   9.6800000e+01   9.5000000e+01   2.0251189e-01
   9.6800000e+01   9.5300000e+01   3.6793638e-01
   9.6800000e+01   9.5600000e+01   5.5098920e-01
   9.6800000e+01   9.5900000e+01   7.2683455e-01
   9.6800000e+01   9.6200000e+01   8.7187906e-01
   9.6800000e+01   9.6500000e+01   9.6698812e-01
   9.6800000e+01   9.6800000e+01   1.0000000e+00
   9.6800000e+01   9.7100000e+01   9.6728231e-01
   9.6800000e+01   9.7400000e+01   8.7416305e-01
   9.6800000e+01   9.7700000e+01   7.3410196e-01
   9.6800000e+01   9.8000000e+01   5.6655971e-01
   9.6800000e+01   9.8300000e+01   3.9377627e-01
   9.6800000e+01   9.8600000e+01   2.3704992e-01
   9.6800000e+01   9.8900000e+01   1.1339945e-01
   9.6800000e+01   9.9200000e+01   3.3446231e-02
   9.6800000e+01   9.9500000e+01   9.2199090e-04
   9.6800000e+01   9.9800000e+01   1.3620997e-02
   9.6800000e+01   1.0010000e+02   6.5197953e-02
   9.6800000e+01   1.0040000e+02   1.4713099e-01
   9.6800000e+01   1.0070000e+02   2.5035612e-01
   9.6800000e+01   1.0100000e+02   3.6635411e-01
   9.6800000e+01   1.0130000e+02   4.8768704e-01
   9.6800000e+01   1.0160000e+02   6.0808695e-01
   9.6800000e+01   1.0190000e+02   7.2220705e-01
   9.6800000e+01   1.0220000e+02   8.2508848e-01
   9.6800000e+01   1.0250000e+02   9.1128959e-01
   9.6800000e+01   1.0280000e+02   9.7346121e-01
   9.6800000e+01   1.0310000e+02   9.9992270e-01
   9.6800000e+01   1.0340000e+02   9.7071994e-01
   9.6800000e+01   1.0370000e+02   8.5342469e-01
   9.6800000e+01   1.0400000e+02   6.1131982e-01
   9.6800000e+01   1.0430000e+02   2.6806673e-01
   9.6800000e+01   1.0460000e+02   1.8807950e-02
   9.6800000e+01   1.0490000e+02   6.4859678e-02
   9.6800000e+01   1.0520000e+02   3.0775718e-01
   9.6800000e+01   1.0550000e+02   5.6394521e-01
   9.6800000e+01   1.0580000e+02   7.6137327e-01
   9.6800000e+01   1.0610000e+02   8.9444755e-01
   9.6800000e+01   1.0640000e+02   9.7193375e-01
   9.6800000e+01   1.0670000e+02   9.9986692e-01
   9.6800000e+01   1.0700000e+02   9.7776183e-01
   9.6800000e+01   1.0730000e+02   8.9769902e-01
   9.6800000e+01   1.0760000e+02   7.4522975e-01
   9.6800000e+01   1.0790000e+02   5.0935195e-01
   9.6800000e+01   1.0820000e+02   2.2137197e-01
   9.6800000e+01   1.0850000e+02   1.6731005e-02
   9.6800000e+01   1.0880000e+02   6.0090049e-02
   9.6800000e+01   1.0910000e+02   3.0883993e-01
   9.6800000e+01   1.0940000e+02   5.8483496e-01
   9.6800000e+01   1.0970000e+02   7.9279147e-01
   9.6800000e+01   1.1000000e+02   9.2211655e-01
   9.7100000e+01   8.0000000e+01   4.5292005e-01
   9.7100000e+01   8.0300000e+01   2.8579477e-01
   9.7100000e+01   8.0600000e+01   1.2740996e-01
   9.7100000e+01   8.0900000e+01   1.5361823e-02
   9.7100000e+01   8.1200000e+01   3.0720023e-02
   9.7100000e+01   8.1500000e+01   2.6502890e-01
   9.7100000e+01   8.1800000e+01   6.4793509e-01
   9.7100000e+01   8.2100000e+01   9.2841233e-01
   9.7100000e+01   8.2400000e+01   9.9912393e-01
   9.7100000e+01   8.2700000e+01   9.2853726e-01
   9.7100000e+01   8.3000000e+01   7.9457892e-01
   9.7100000e+01   8.3300000e+01   6.3793429e-01
   9.7100000e+01   8.3600000e+01   4.7573940e-01
   9.7100000e+01   8.3900000e+01   3.1611503e-01
   9.7100000e+01   8.4200000e+01   1.6746901e-01
   9.7100000e+01   8.4500000e+01   4.7925840e-02
   9.7100000e+01   8.4800000e+01   5.9150382e-04
   9.7100000e+01   8.5100000e+01   1.0844547e-01
   9.7100000e+01   8.5400000e+01   4.3682178e-01
   9.7100000e+01   8.5700000e+01   8.2954531e-01
   9.7100000e+01   8.6000000e+01   9.9835711e-01
   9.7100000e+01   8.6300000e+01   9.2992588e-01
   9.7100000e+01   8.6600000e+01   7.6325225e-01
   9.7100000e+01   8.6900000e+01   5.8368623e-01
   9.7100000e+01   8.7200000e+01   4.2129169e-01
   9.7100000e+01   8.7500000e+01   2.8386724e-01
   9.7100000e+01   8.7800000e+01   1.7278705e-01
   9.7100000e+01   8.8100000e+01   8.8350777e-02
   9.7100000e+01   8.8400000e+01   3.1280501e-02
   9.7100000e+01   8.8700000e+01   2.9318539e-03
   9.7100000e+01   8.9000000e+01   5.0312290e-03
   9.7100000e+01   8.9300000e+01   3.9157549e-02
   9.7100000e+01   8.9600000e+01   1.0601001e-01
   9.7100000e+01   8.9900000e+01   2.0448409e-01
   9.7100000e+01   9.0200000e+01   3.3064320e-01
   9.7100000e+01   9.0500000e+01   4.7679663e-01
   9.7100000e+01   9.0800000e+01   6.3103574e-01
   9.7100000e+01   9.1100000e+01   7.7765426e-01
   9.7100000e+01   9.1400000e+01   8.9877061e-01
   9.7100000e+01   9.1700000e+01   9.7711433e-01
   9.7100000e+01   9.2000000e+01   9.9942816e-01
   9.7100000e+01   9.2300000e+01   9.5954375e-01
   9.7100000e+01   9.2600000e+01   8.6018939e-01
   9.7100000e+01   9.2900000e+01   7.1302083e-01
   9.7100000e+01   9.3200000e+01   5.3696579e-01
   9.7100000e+01   9.3500000e+01   3.5539751e-01
   9.7100000e+01   9.3800000e+01   1.9275790e-01
   9.7100000e+01   9.4100000e+01   7.1142979e-02
   9.7100000e+01   9.4400000e+01   7.2366904e-03
   9.7100000e+01   9.4700000e+01   9.9341780e-03
   9.7100000e+01   9.5000000e+01   7.8994854e-02
   9.7100000e+01   9.5300000e+01   2.0499880e-01
   9.7100000e+01   9.5600000e+01   3.7068343e-01
   9.7100000e+01   9.5900000e+01   5.5345529e-01
   9.7100000e+01   9.6200000e+01   7.2863015e-01
   9.7100000e+01   9.6500000e+01   8.7286183e-01
   9.7100000e+01   9.6800000e+01   9.6728231e-01
   9.7100000e+01   9.7100000e+01   1.0000000e+00
   9.7100000e+01   9.7400000e+01   9.6768396e-01
   9.7100000e+01   9.7700000e+01   8.7597659e-01
   9.7100000e+01   9.8000000e+01   7.3851779e-01
   9.7100000e+01   9.8300000e+01   5.7456284e-01
   9.7100000e+01   9.8600000e+01   4.0556555e-01
   9.7100000e+01   9.8900000e+01   2.5151194e-01
   9.7100000e+01   9.9200000e+01   1.2794655e-01
   9.7100000e+01   9.9500000e+01   4.4377774e-02
   9.7100000e+01   9.9800000e+01   4.2068541e-03
   9.7100000e+01   1.0010000e+02   5.8129532e-03
   9.7100000e+01   1.0040000e+02   4.4186123e-02
   9.7100000e+01   1.0070000e+02   1.1255554e-01
   9.7100000e+01   1.0100000e+02   2.0367529e-01
   9.7100000e+01   1.0130000e+02   3.1065008e-01
   9.7100000e+01   1.0160000e+02   4.2732406e-01
   9.7100000e+01   1.0190000e+02   5.4830338e-01
   9.7100000e+01   1.0220000e+02   6.6865367e-01
   9.7100000e+01   1.0250000e+02   7.8321619e-01
   9.7100000e+01   1.0280000e+02   8.8529419e-01
   9.7100000e+01   1.0310000e+02   9.6410650e-01
   9.7100000e+01   1.0340000e+02   9.9990017e-01
   9.7100000e+01   1.0370000e+02   9.5613525e-01
   9.7100000e+01   1.0400000e+02   7.7746674e-01
   9.7100000e+01   1.0430000e+02   4.4084265e-01
   9.7100000e+01   1.0460000e+02   9.8627985e-02
   9.7100000e+01   1.0490000e+02   5.7091651e-03
   9.7100000e+01   1.0520000e+02   1.5611494e-01
   9.7100000e+01   1.0550000e+02   3.8332550e-01
   9.7100000e+01   1.0580000e+02   5.9261607e-01
   9.7100000e+01   1.0610000e+02   7.5931537e-01
   9.7100000e+01   1.0640000e+02   8.8229132e-01
   9.7100000e+01   1.0670000e+02   9.6308958e-01
   9.7100000e+01   1.0700000e+02   9.9896072e-01
   9.7100000e+01   1.0730000e+02   9.7949497e-01
   9.7100000e+01   1.0760000e+02   8.8421267e-01
   9.7100000e+01   1.0790000e+02   6.8660488e-01
   9.7100000e+01   1.0820000e+02   3.8731846e-01
   9.7100000e+01   1.0850000e+02   9.3988310e-02
   9.7100000e+01   1.0880000e+02   4.3201989e-03
   9.7100000e+01   1.0910000e+02   1.5696710e-01
   9.7100000e+01   1.0940000e+02   4.0396719e-01
   9.7100000e+01   1.0970000e+02   6.2942856e-01
   9.7100000e+01   1.1000000e+02   7.9914904e-01
   9.7400000e+01   8.0000000e+01   6.3201465e-01
   9.7400000e+01   8.0300000e+01   4.5942689e-01
   9.7400000e+01   8.0600000e+01   2.6941767e-01
   9.7400000e+01   8.0900000e+01   9.0182370e-02
   9.7400000e+01   8.1200000e+01   2.0872382e-05
   9.7400000e+01   8.1500000e+01   1.2412152e-01
   9.7400000e+01   8.1800000e+01   4.6945425e-01
   9.7400000e+01   8.2100000e+01   8.0954719e-01
   9.7400000e+01   8.2400000e+01   9.7730238e-01
   9.7400000e+01   8.2700000e+01   9.9194330e-01
   9.7400000e+01   8.3000000e+01   9.1842690e-01
   9.7400000e+01   8.3300000e+01   7.9899457e-01
   9.7400000e+01   8.3600000e+01   6.5393674e-01
   9.7400000e+01   8.3900000e+01   4.9244427e-01
   9.7400000e+01   8.4200000e+01   3.2102152e-01
   9.7400000e+01   8.4500000e+01   1.5269270e-01
   9.7400000e+01   8.4800000e+01   2.4270125e-02
   9.7400000e+01   8.5100000e+01   2.3779705e-02
   9.7400000e+01   8.5400000e+01   2.6548487e-01
   9.7400000e+01   8.5700000e+01   6.7525399e-01
   9.7400000e+01   8.6000000e+01   9.5183752e-01
   9.7400000e+01   8.6300000e+01   9.9242076e-01
   9.7400000e+01   8.6600000e+01   8.9657988e-01
   9.7400000e+01   8.6900000e+01   7.5262060e-01
   9.7400000e+01   8.7200000e+01   6.0101186e-01
   9.7400000e+01   8.7500000e+01   4.5729930e-01
   9.7400000e+01   8.7800000e+01   3.2764730e-01
   9.7400000e+01   8.8100000e+01   2.1533129e-01
   9.7400000e+01   8.8400000e+01   1.2314087e-01
   9.7400000e+01   8.8700000e+01   5.4180636e-02
   9.7400000e+01   8.9000000e+01   1.1998600e-02
   9.7400000e+01   8.9300000e+01   3.4030077e-04
   9.7400000e+01   8.9600000e+01   2.2595059e-02
   9.7400000e+01   8.9900000e+01   8.0937814e-02
   9.7400000e+01   9.0200000e+01   1.7520406e-01
   9.7400000e+01   9.0500000e+01   3.0164890e-01
   9.7400000e+01   9.0800000e+01   4.5190955e-01
   9.7400000e+01   9.1100000e+01   6.1264289e-01
   9.7400000e+01   9.1400000e+01   7.6631785e-01
   9.7400000e+01   9.1700000e+01   8.9339086e-01
   9.7400000e+01   9.2000000e+01   9.7559185e-01
   9.7400000e+01   9.2300000e+01   9.9952467e-01
   9.7400000e+01   9.2600000e+01   9.5956036e-01
   9.7400000e+01   9.2900000e+01   8.5923843e-01
   9.7400000e+01   9.3200000e+01   7.1093045e-01
   9.7400000e+01   9.3500000e+01   5.3402459e-01
   9.7400000e+01   9.3800000e+01   3.5212820e-01
   9.7400000e+01   9.4100000e+01   1.8977808e-01
   9.7400000e+01   9.4400000e+01   6.9062693e-02
   9.7400000e+01   9.4700000e+01   6.5326555e-03
   9.7400000e+01   9.5000000e+01   1.0807962e-02
   9.7400000e+01   9.5300000e+01   8.1286007e-02
   9.7400000e+01   9.5600000e+01   2.0822015e-01
   9.7400000e+01   9.5900000e+01   3.7417580e-01
   9.7400000e+01   9.6200000e+01   5.5658538e-01
   9.7400000e+01   9.6500000e+01   7.3094367e-01
   9.7400000e+01   9.6800000e+01   8.7416305e-01
   9.7400000e+01   9.7100000e+01   9.6768396e-01
   9.7400000e+01   9.7400000e+01   1.0000000e+00
   9.7400000e+01   9.7700000e+01   9.6825104e-01
   9.7400000e+01   9.8000000e+01   8.7852206e-01
   9.7400000e+01   9.8300000e+01   7.4460442e-01
   9.7400000e+01   9.8600000e+01   5.8532446e-01
   9.7400000e+01   9.8900000e+01   4.2102600e-01
   9.7400000e+01   9.9200000e+01   2.7013168e-01
   9.7400000e+01   9.9500000e+01   1.4665916e-01
   9.7400000e+01   9.9800000e+01   5.9142211e-02
   9.7400000e+01   1.0010000e+02   1.0866536e-02
   9.7400000e+01   1.0040000e+02   9.6288927e-04
   9.7400000e+01   1.0070000e+02   2.5817989e-02
   9.7400000e+01   1.0100000e+02   8.0391297e-02
   9.7400000e+01   1.0130000e+02   1.5922110e-01
   9.7400000e+01   1.0160000e+02   2.5706127e-01
   9.7400000e+01   1.0190000e+02   3.6917060e-01
   9.7400000e+01   1.0220000e+02   4.9127900e-01
   9.7400000e+01   1.0250000e+02   6.1917791e-01
   9.7400000e+01   1.0280000e+02   7.4768753e-01
   9.7400000e+01   1.0310000e+02   8.6831888e-01
   9.7400000e+01   1.0340000e+02   9.6408056e-01
   9.7400000e+01   1.0370000e+02   9.9908375e-01
   9.7400000e+01   1.0400000e+02   9.0664348e-01
   9.7400000e+01   1.0430000e+02   6.2026168e-01
   9.7400000e+01   1.0460000e+02   2.3002200e-01
   9.7400000e+01   1.0490000e+02   1.1009135e-02
   9.7400000e+01   1.0520000e+02   4.9969241e-02
   9.7400000e+01   1.0550000e+02   2.1891054e-01
   9.7400000e+01   1.0580000e+02   4.1285265e-01
   9.7400000e+01   1.0610000e+02   5.9135965e-01
   9.7400000e+01   1.0640000e+02   7.4360735e-01
   9.7400000e+01   1.0670000e+02   8.6647836e-01
   9.7400000e+01   1.0700000e+02   9.5532902e-01
   9.7400000e+01   1.0730000e+02   9.9862399e-01
   9.7400000e+01   1.0760000e+02   9.7254436e-01
   9.7400000e+01   1.0790000e+02   8.3860421e-01
   9.7400000e+01   1.0820000e+02   5.6688949e-01
   9.7400000e+01   1.0850000e+02   2.2343637e-01
   9.7400000e+01   1.0880000e+02   1.3160683e-02
   9.7400000e+01   1.0910000e+02   5.0481548e-02
   9.7400000e+01   1.0940000e+02   2.3662875e-01
   9.7400000e+01   1.0970000e+02   4.5025345e-01
   9.7400000e+01   1.1000000e+02   6.3811993e-01
   9.7700000e+01   8.0000000e+01   7.9274037e-01
   9.7700000e+01   8.0300000e+01   6.3675529e-01
   9.7700000e+01   8.0600000e+01   4.3963239e-01
   9.7700000e+01   8.0900000e+01   2.1664918e-01
   9.7700000e+01   8.1200000e+01   3.3369947e-02
   9.7700000e+01   8.1500000e+01   3.2368898e-02
   9.7700000e+01   8.1800000e+01   2.9639109e-01
   9.7700000e+01   8.2100000e+01   6.5220292e-01
   9.7700000e+01   8.2400000e+01   8.9477264e-01
   9.7700000e+01   8.2700000e+01   9.9204697e-01
   9.7700000e+01   8.3000000e+01   9.8783661e-01
   9.7700000e+01   8.3300000e+01   9.2053655e-01
   9.7700000e+01   8.3600000e+01   8.1097612e-01
   9.7700000e+01   8.3900000e+01   6.6823456e-01
   9.7700000e+01   8.4200000e+01   4.9609917e-01
   9.7700000e+01   8.4500000e+01   3.0087572e-01
   9.7700000e+01   8.4800000e+01   1.0844000e-01
   9.7700000e+01   8.5100000e+01   5.9108195e-04
   9.7700000e+01   8.5400000e+01   1.2552716e-01
   9.7700000e+01   8.5700000e+01   4.9991856e-01
   9.7700000e+01   8.6000000e+01   8.4806908e-01
   9.7700000e+01   8.6300000e+01   9.9156019e-01
   9.7700000e+01   8.6600000e+01   9.7817574e-01
   9.7700000e+01   8.6900000e+01   8.8788599e-01
   9.7700000e+01   8.7200000e+01   7.6631327e-01
   9.7700000e+01   8.7500000e+01   6.3470094e-01
   9.7700000e+01   8.7800000e+01   5.0317631e-01
   9.7700000e+01   8.8100000e+01   3.7754737e-01
   9.7700000e+01   8.8400000e+01   2.6229770e-01
   9.7700000e+01   8.8700000e+01   1.6186988e-01
   9.7700000e+01   8.9000000e+01   8.1165368e-02
   9.7700000e+01   8.9300000e+01   2.5599996e-02
   9.7700000e+01   8.9600000e+01   7.9787909e-04
   9.7700000e+01   8.9900000e+01   1.1907991e-02
   9.7700000e+01   9.0200000e+01   6.2526766e-02
   9.7700000e+01   9.0500000e+01   1.5329922e-01
   9.7700000e+01   9.0800000e+01   2.8044518e-01
   9.7700000e+01   9.1100000e+01   4.3466680e-01
   9.7700000e+01   9.1400000e+01   6.0101716e-01
   9.7700000e+01   9.1700000e+01   7.6019228e-01
   9.7700000e+01   9.2000000e+01   8.9128292e-01
   9.7700000e+01   9.2300000e+01   9.7543576e-01
   9.7700000e+01   9.2600000e+01   9.9945398e-01
   9.7700000e+01   9.2900000e+01   9.5837844e-01
   9.7700000e+01   9.3200000e+01   8.5650207e-01
   9.7700000e+01   9.3500000e+01   7.0678840e-01
   9.7700000e+01   9.3800000e+01   5.2900557e-01
   9.7700000e+01   9.4100000e+01   3.4697993e-01
   9.7700000e+01   9.4400000e+01   1.8534038e-01
   9.7700000e+01   9.4700000e+01   6.6116253e-02
   9.7700000e+01   9.5000000e+01   5.6128851e-03
   9.7700000e+01   9.5300000e+01   1.2046721e-02
   9.7700000e+01   9.5600000e+01   8.4366469e-02
   9.7700000e+01   9.5900000e+01   2.1247674e-01
   9.7700000e+01   9.6200000e+01   3.7878771e-01
   9.7700000e+01   9.6500000e+01   5.6077138e-01
   9.7700000e+01   9.6800000e+01   7.3410196e-01
   9.7700000e+01   9.7100000e+01   8.7597659e-01
   9.7700000e+01   9.7400000e+01   9.6825104e-01
   9.7700000e+01   9.7700000e+01   1.0000000e+00
   9.7700000e+01   9.8000000e+01   9.6904163e-01
   9.7700000e+01   9.8300000e+01   8.8199042e-01
   9.7700000e+01   9.8600000e+01   7.5266578e-01
   9.7700000e+01   9.8900000e+01   5.9917085e-01
   9.7700000e+01   9.9200000e+01   4.4043148e-01
   9.7700000e+01   9.9500000e+01   2.9314781e-01
   9.7700000e+01   9.9800000e+01   1.6985366e-01
   9.7700000e+01   1.0010000e+02   7.8280288e-02
   9.7700000e+01   1.0040000e+02   2.1774747e-02
   9.7700000e+01   1.0070000e+02   3.1537168e-04
   9.7700000e+01   1.0100000e+02   1.1691271e-02
   9.7700000e+01   1.0130000e+02   5.2558897e-02
   9.7700000e+01   1.0160000e+02   1.1924338e-01
   9.7700000e+01   1.0190000e+02   2.0825550e-01
   9.7700000e+01   1.0220000e+02   3.1652852e-01
   9.7700000e+01   1.0250000e+02   4.4133290e-01
   9.7700000e+01   1.0280000e+02   5.7965374e-01
   9.7700000e+01   1.0310000e+02   7.2635768e-01
   9.7700000e+01   1.0340000e+02   8.6935908e-01
   9.7700000e+01   1.0370000e+02   9.7799341e-01
   9.7700000e+01   1.0400000e+02   9.8283994e-01
   9.7700000e+01   1.0430000e+02   7.8280859e-01
   9.7700000e+01   1.0460000e+02   3.9473963e-01
   9.7700000e+01   1.0490000e+02   7.8648820e-02
   9.7700000e+01   1.0520000e+02   2.1425399e-03
   9.7700000e+01   1.0550000e+02   9.1757786e-02
   9.7700000e+01   1.0580000e+02   2.4573926e-01
   9.7700000e+01   1.0610000e+02   4.1317953e-01
   9.7700000e+01   1.0640000e+02   5.7502589e-01
   9.7700000e+01   1.0670000e+02   7.2393529e-01
   9.7700000e+01   1.0700000e+02   8.5397846e-01
   9.7700000e+01   1.0730000e+02   9.5397574e-01
   9.7700000e+01   1.0760000e+02   9.9983621e-01
   9.7700000e+01   1.0790000e+02   9.4610906e-01
   9.7700000e+01   1.0820000e+02   7.3639617e-01
   9.7700000e+01   1.0850000e+02   3.8706468e-01
   9.7700000e+01   1.0880000e+02   8.4036069e-02
   9.7700000e+01   1.0910000e+02   2.2523869e-03
   9.7700000e+01   1.0940000e+02   1.0431683e-01
   9.7700000e+01   1.0970000e+02   2.7895167e-01
   9.7700000e+01   1.1000000e+02   4.6084167e-01
   9.8000000e+01   8.0000000e+01   9.1502831e-01
   9.8000000e+01   8.0300000e+01   7.9488730e-01
   9.8000000e+01   8.0600000e+01   6.1530729e-01
   9.8000000e+01   8.0900000e+01   3.7690033e-01
   9.8000000e+01   8.1200000e+01   1.2447726e-01
   9.8000000e+01   8.1500000e+01   1.6244600e-05
   9.8000000e+01   8.1800000e+01   1.5080491e-01
   9.8000000e+01   8.2100000e+01   4.7779499e-01
   9.8000000e+01   8.2400000e+01   7.6403706e-01
   9.8000000e+01   8.2700000e+01   9.3081809e-01
   9.8000000e+01   8.3000000e+01   9.9559818e-01
   9.8000000e+01   8.3300000e+01   9.8818685e-01
   9.8000000e+01   8.3600000e+01   9.2734951e-01
   9.8000000e+01   8.3900000e+01   8.2092347e-01
   9.8000000e+01   8.4200000e+01   6.6953986e-01
   9.8000000e+01   8.4500000e+01   4.7208147e-01
   9.8000000e+01   8.4800000e+01   2.4039492e-01
   9.8000000e+01   8.5100000e+01   3.9932113e-02
   9.8000000e+01   8.5400000e+01   3.3942402e-02
   9.8000000e+01   8.5700000e+01   3.2671918e-01
   9.8000000e+01   8.6000000e+01   7.0217376e-01
   9.8000000e+01   8.6300000e+01   9.2943949e-01
   9.8000000e+01   8.6600000e+01   9.9917992e-01
   9.8000000e+01   8.6900000e+01   9.7316307e-01
   9.8000000e+01   8.7200000e+01   8.9641556e-01
   9.8000000e+01   8.7500000e+01   7.9316153e-01
   9.8000000e+01   8.7800000e+01   6.7618085e-01
   9.8000000e+01   8.8100000e+01   5.5305939e-01
   9.8000000e+01   8.8400000e+01   4.2939536e-01
   9.8000000e+01   8.8700000e+01   3.1039934e-01
   9.8000000e+01   8.9000000e+01   2.0169887e-01
   9.8000000e+01   8.9300000e+01   1.0968478e-01
   9.8000000e+01   8.9600000e+01   4.1487858e-02
   9.8000000e+01   8.9900000e+01   4.5532563e-03
   9.8000000e+01   9.0200000e+01   5.7444631e-03
   9.8000000e+01   9.0500000e+01   4.9962790e-02
   9.8000000e+01   9.0800000e+01   1.3842627e-01
   9.8000000e+01   9.1100000e+01   2.6699222e-01
   9.8000000e+01   9.1400000e+01   4.2512957e-01
   9.8000000e+01   9.1700000e+01   5.9617718e-01
   9.8000000e+01   9.2000000e+01   7.5922485e-01
   9.8000000e+01   9.2300000e+01   8.9237827e-01
   9.8000000e+01   9.2600000e+01   9.7660941e-01
   9.8000000e+01   9.2900000e+01   9.9918168e-01
   9.8000000e+01   9.3200000e+01   9.5587225e-01
   9.8000000e+01   9.3500000e+01   8.5168207e-01
   9.8000000e+01   9.3800000e+01   7.0012261e-01
   9.8000000e+01   9.4100000e+01   5.2134858e-01
   9.8000000e+01   9.4400000e+01   3.3942865e-01
   9.8000000e+01   9.4700000e+01   1.7905859e-01
   9.8000000e+01   9.5000000e+01   6.2103503e-02
   9.8000000e+01   9.5300000e+01   4.4678069e-03
   9.8000000e+01   9.5600000e+01   1.3821158e-02
   9.8000000e+01   9.5900000e+01   8.8576706e-02
   9.8000000e+01   9.6200000e+01   2.1825451e-01
   9.8000000e+01   9.6500000e+01   3.8508778e-01
   9.8000000e+01   9.6800000e+01   5.6655971e-01
   9.8000000e+01   9.7100000e+01   7.3851779e-01
   9.8000000e+01   9.7400000e+01   8.7852206e-01
   9.8000000e+01   9.7700000e+01   9.6904163e-01
   9.8000000e+01   9.8000000e+01   1.0000000e+00
   9.8000000e+01   9.8300000e+01   9.7009739e-01
   9.8000000e+01   9.8600000e+01   8.8648445e-01
   9.8000000e+01   9.8900000e+01   7.6279438e-01
   9.8000000e+01   9.9200000e+01   6.1609111e-01
   9.8000000e+01   9.9500000e+01   4.6364314e-01
   9.8000000e+01   9.9800000e+01   3.2037360e-01
   9.8000000e+01   1.0010000e+02   1.9744169e-01
   9.8000000e+01   1.0040000e+02   1.0194247e-01
   9.8000000e+01   1.0070000e+02   3.7405021e-02
   9.8000000e+01   1.0100000e+02   4.6893761e-03
   9.8000000e+01   1.0130000e+02   2.9612166e-03
   9.8000000e+01   1.0160000e+02   3.0555935e-02
   9.8000000e+01   1.0190000e+02   8.5656023e-02
   9.8000000e+01   1.0220000e+02   1.6676578e-01
   9.8000000e+01   1.0250000e+02   2.7295695e-01
   9.8000000e+01   1.0280000e+02   4.0372904e-01
   9.8000000e+01   1.0310000e+02   5.5790354e-01
   9.8000000e+01   1.0340000e+02   7.2974745e-01
   9.8000000e+01   1.0370000e+02   8.9757934e-01
   9.8000000e+01   1.0400000e+02   9.9792886e-01
   9.8000000e+01   1.0430000e+02   9.0813369e-01
   9.8000000e+01   1.0460000e+02   5.7057986e-01
   9.8000000e+01   1.0490000e+02   1.9798732e-01
   9.8000000e+01   1.0520000e+02   1.6950925e-02
   9.8000000e+01   1.0550000e+02   1.7031974e-02
   9.8000000e+01   1.0580000e+02   1.1234440e-01
   9.8000000e+01   1.0610000e+02   2.4798161e-01
   9.8000000e+01   1.0640000e+02   3.9913694e-01
   9.8000000e+01   1.0670000e+02   5.5520821e-01
   9.8000000e+01   1.0700000e+02   7.0973519e-01
   9.8000000e+01   1.0730000e+02   8.5328305e-01
   9.8000000e+01   1.0760000e+02   9.6449498e-01
   9.8000000e+01   1.0790000e+02   9.9670493e-01
   9.8000000e+01   1.0820000e+02   8.7438158e-01
   9.8000000e+01   1.0850000e+02   5.6278530e-01
   9.8000000e+01   1.0880000e+02   2.0589940e-01
   9.8000000e+01   1.0910000e+02   1.6649363e-02
   9.8000000e+01   1.0940000e+02   2.2928867e-02
   9.8000000e+01   1.0970000e+02   1.3727937e-01
   9.8000000e+01   1.1000000e+02   2.9059374e-01
   9.8300000e+01   8.0000000e+01   9.8518834e-01
   9.8300000e+01   8.0300000e+01   9.1479395e-01
   9.8300000e+01   8.0600000e+01   7.7413804e-01
   9.8300000e+01   8.0900000e+01   5.4933769e-01
   9.8300000e+01   8.1200000e+01   2.5938795e-01
   9.8300000e+01   8.1500000e+01   2.8545501e-02
   9.8300000e+01   8.1800000e+01   4.9788839e-02
   9.8300000e+01   8.2100000e+01   3.0897299e-01
   9.8300000e+01   8.2400000e+01   6.0361308e-01
   9.8300000e+01   8.2700000e+01   8.1861376e-01
   9.8300000e+01   8.3000000e+01   9.4341635e-01
   9.8300000e+01   8.3300000e+01   9.9579026e-01
   9.8300000e+01   8.3600000e+01   9.9020658e-01
   9.8300000e+01   8.3900000e+01   9.3233549e-01
   9.8300000e+01   8.4200000e+01   8.1962838e-01
   9.8300000e+01   8.4500000e+01   6.4380358e-01
   9.8300000e+01   8.4800000e+01   4.0148256e-01
   9.8300000e+01   8.5100000e+01   1.3414305e-01
   9.8300000e+01   8.5400000e+01   1.3217452e-04
   9.8300000e+01   8.5700000e+01   1.7731905e-01
   9.8300000e+01   8.6000000e+01   5.3430903e-01
   9.8300000e+01   8.6300000e+01   8.1652465e-01
   9.8300000e+01   8.6600000e+01   9.5958782e-01
   9.8300000e+01   8.6900000e+01   9.9991281e-01
   9.8300000e+01   8.7200000e+01   9.7650624e-01
   9.8300000e+01   8.7500000e+01   9.1359971e-01
   9.8300000e+01   8.7800000e+01   8.2503905e-01
   9.8300000e+01   8.8100000e+01   7.1924286e-01
   9.8300000e+01   8.8400000e+01   6.0222973e-01
   9.8300000e+01   8.8700000e+01   4.7933658e-01
   9.8300000e+01   8.9000000e+01   3.5622577e-01
   9.8300000e+01   8.9300000e+01   2.3947555e-01
   9.8300000e+01   8.9600000e+01   1.3683765e-01
   9.8300000e+01   8.9900000e+01   5.7116594e-02
   9.8300000e+01   9.0200000e+01   9.5601203e-03
   9.8300000e+01   9.0500000e+01   2.6633725e-03
   9.8300000e+01   9.0800000e+01   4.2412285e-02
   9.8300000e+01   9.1100000e+01   1.3023343e-01
   9.8300000e+01   9.1400000e+01   2.6120899e-01
   9.8300000e+01   9.1700000e+01   4.2328747e-01
   9.8300000e+01   9.2000000e+01   5.9808138e-01
   9.8300000e+01   9.2300000e+01   7.6334850e-01
   9.8300000e+01   9.2600000e+01   8.9662330e-01
   9.8300000e+01   9.2900000e+01   9.7905851e-01
   9.8300000e+01   9.3200000e+01   9.9856709e-01
   9.8300000e+01   9.3500000e+01   9.5171654e-01
   9.8300000e+01   9.3800000e+01   8.4423522e-01
   9.8300000e+01   9.4100000e+01   6.9023491e-01
   9.8300000e+01   9.4400000e+01   5.1032852e-01
   9.8300000e+01   9.4700000e+01   3.2885329e-01
   9.8300000e+01   9.5000000e+01   1.7050254e-01
   9.8300000e+01   9.5300000e+01   5.6821037e-02
   9.8300000e+01   9.5600000e+01   3.1284124e-03
   9.8300000e+01   9.5900000e+01   1.6396082e-02
   9.8300000e+01   9.6200000e+01   9.4400340e-02
   9.8300000e+01   9.6500000e+01   2.2620055e-01
   9.8300000e+01   9.6800000e+01   3.9377627e-01
   9.8300000e+01   9.7100000e+01   5.7456284e-01
   9.8300000e+01   9.7400000e+01   7.4460442e-01
   9.8300000e+01   9.7700000e+01   8.8199042e-01
   9.8300000e+01   9.8000000e+01   9.7009739e-01
   9.8300000e+01   9.8300000e+01   1.0000000e+00
   9.8300000e+01   9.8600000e+01   9.7142830e-01
   9.8300000e+01   9.8900000e+01   8.9197459e-01
   9.8300000e+01   9.9200000e+01   7.7481250e-01
   9.8300000e+01   9.9500000e+01   6.3568528e-01
   9.8300000e+01   9.9800000e+01   4.9006444e-01
   9.8300000e+01   1.0010000e+02   3.5113322e-01
   9.8300000e+01   1.0040000e+02   2.2881591e-01
   9.8300000e+01   1.0070000e+02   1.2970728e-01
   9.8300000e+01   1.0100000e+02   5.7583283e-02
   9.8300000e+01   1.0130000e+02   1.4177717e-02
   9.8300000e+01   1.0160000e+02   3.6418402e-06
   9.8300000e+01   1.0190000e+02   1.5106759e-02
   9.8300000e+01   1.0220000e+02   5.9716722e-02
   9.8300000e+01   1.0250000e+02   1.3478861e-01
   9.8300000e+01   1.0280000e+02   2.4235484e-01
   9.8300000e+01   1.0310000e+02   3.8526804e-01
   9.8300000e+01   1.0340000e+02   5.6473394e-01
   9.8300000e+01   1.0370000e+02   7.7052125e-01
   9.8300000e+01   1.0400000e+02   9.5267107e-01
   9.8300000e+01   1.0430000e+02   9.8211249e-01
   9.8300000e+01   1.0460000e+02   7.3497143e-01
   9.8300000e+01   1.0490000e+02   3.5178699e-01
   9.8300000e+01   1.0520000e+02   8.9811691e-02
   9.8300000e+01   1.0550000e+02   1.8407605e-03
   9.8300000e+01   1.0580000e+02   2.7958531e-02
   9.8300000e+01   1.0610000e+02   1.1595256e-01
   9.8300000e+01   1.0640000e+02   2.3835204e-01
   9.8300000e+01   1.0670000e+02   3.8262956e-01
   9.8300000e+01   1.0700000e+02   5.4258244e-01
   9.8300000e+01   1.0730000e+02   7.1163032e-01
   9.8300000e+01   1.0760000e+02   8.7368248e-01
   9.8300000e+01   1.0790000e+02   9.8651002e-01
   9.8300000e+01   1.0820000e+02   9.6488316e-01
   9.8300000e+01   1.0850000e+02   7.2799985e-01
   9.8300000e+01   1.0880000e+02   3.6122676e-01
   9.8300000e+01   1.0910000e+02   8.9141836e-02
   9.8300000e+01   1.0940000e+02   4.7471017e-04
   9.8300000e+01   1.0970000e+02   4.1744470e-02
   9.8300000e+01   1.1000000e+02   1.4845586e-01
   9.8600000e+01   8.0000000e+01   9.9770757e-01
   9.8600000e+01   8.0300000e+01   9.8411405e-01
   9.8600000e+01   8.0600000e+01   8.9779805e-01
   9.8600000e+01   8.0900000e+01   7.1230368e-01
   9.8600000e+01   8.1200000e+01   4.1917728e-01
   9.8600000e+01   8.1500000e+01   1.1097167e-01
   9.8600000e+01   8.1800000e+01   3.0419593e-03
   9.8600000e+01   8.2100000e+01   1.6592817e-01
   9.8600000e+01   8.2400000e+01   4.3470996e-01
   9.8600000e+01   8.2700000e+01   6.7201408e-01
   9.8600000e+01   8.3000000e+01   8.4109598e-01
   9.8600000e+01   8.3300000e+01   9.4589294e-01
   9.8600000e+01   8.3600000e+01   9.9500206e-01
   9.8600000e+01   8.3900000e+01   9.9131799e-01
   9.8600000e+01   8.4200000e+01   9.2947654e-01
   9.8600000e+01   8.4500000e+01   7.9514576e-01
   9.8600000e+01   8.4800000e+01   5.7044513e-01
   9.8600000e+01   8.5100000e+01   2.6860517e-01
   9.8600000e+01   8.5400000e+01   2.4866099e-02
   9.8600000e+01   8.5700000e+01   6.8496869e-02
   9.8600000e+01   8.6000000e+01   3.6614222e-01
   9.8600000e+01   8.6300000e+01   6.6947164e-01
   9.8600000e+01   8.6600000e+01   8.6771219e-01
   9.8600000e+01   8.6900000e+01   9.6826704e-01
   9.8600000e+01   8.7200000e+01   9.9974341e-01
   9.8600000e+01   8.7500000e+01   9.8357799e-01
   9.8600000e+01   8.7800000e+01   9.3305813e-01
   9.8600000e+01   8.8100000e+01   8.5644344e-01
   9.8600000e+01   8.8400000e+01   7.5946768e-01
   9.8600000e+01   8.8700000e+01   6.4697421e-01
   9.8600000e+01   8.9000000e+01   5.2400461e-01
   9.8600000e+01   8.9300000e+01   3.9655972e-01
   9.8600000e+01   8.9600000e+01   2.7210227e-01
   9.8600000e+01   8.9900000e+01   1.5974825e-01
   9.8600000e+01   9.0200000e+01   7.0008169e-02
   9.8600000e+01   9.0500000e+01   1.3910112e-02
   9.8600000e+01   9.0800000e+01   1.4115726e-03
   9.8600000e+01   9.1100000e+01   3.9221784e-02
   9.8600000e+01   9.1400000e+01   1.2848231e-01
   9.8600000e+01   9.1700000e+01   2.6304433e-01
   9.8600000e+01   9.2000000e+01   4.2911433e-01
   9.8600000e+01   9.2300000e+01   6.0668196e-01
   9.8600000e+01   9.2600000e+01   7.7251717e-01
   9.8600000e+01   9.2900000e+01   9.0397505e-01
   9.8600000e+01   9.3200000e+01   9.8267385e-01
   9.8600000e+01   9.3500000e+01   9.9732871e-01
   9.8600000e+01   9.3800000e+01   9.4539243e-01
   9.8600000e+01   9.4100000e+01   8.3343386e-01
   9.8600000e+01   9.4400000e+01   6.7630191e-01
   9.8600000e+01   9.4700000e+01   4.9516868e-01
   9.8600000e+01   9.5000000e+01   3.1463835e-01
   9.8600000e+01   9.5300000e+01   1.5928137e-01
   9.8600000e+01   9.5600000e+01   5.0128687e-02
   9.8600000e+01   9.5900000e+01   1.7169030e-03
   9.8600000e+01   9.6200000e+01   2.0155405e-02
   9.8600000e+01   9.6500000e+01   1.0244586e-01
   9.8600000e+01   9.6800000e+01   2.3704992e-01
   9.8600000e+01   9.7100000e+01   4.0556555e-01
   9.8600000e+01   9.7400000e+01   5.8532446e-01
   9.8600000e+01   9.7700000e+01   7.5266578e-01
   9.8600000e+01   9.8000000e+01   8.8648445e-01
   9.8600000e+01   9.8300000e+01   9.7142830e-01
   9.8600000e+01   9.8600000e+01   1.0000000e+00
   9.8600000e+01   9.8900000e+01   9.7300490e-01
   9.8600000e+01   9.9200000e+01   8.9828782e-01
   9.8600000e+01   9.9500000e+01   7.8827949e-01
   9.8600000e+01   9.9800000e+01   6.5719868e-01
   9.8600000e+01   1.0010000e+02   5.1868390e-01
   9.8600000e+01   1.0040000e+02   3.8427925e-01
   9.8600000e+01   1.0070000e+02   2.6281555e-01
   9.8600000e+01   1.0100000e+02   1.6048437e-01
   9.8600000e+01   1.0130000e+02   8.1331044e-02
   9.8600000e+01   1.0160000e+02   2.7939410e-02
   9.8600000e+01   1.0190000e+02   2.1724054e-03
   9.8600000e+01   1.0220000e+02   5.9208117e-03
   9.8600000e+01   1.0250000e+02   4.1871453e-02
   9.8600000e+01   1.0280000e+02   1.1429932e-01
   9.8600000e+01   1.0310000e+02   2.2967025e-01
   9.8600000e+01   1.0340000e+02   3.9583778e-01
   9.8600000e+01   1.0370000e+02   6.1495385e-01
   9.8600000e+01   1.0400000e+02   8.5605337e-01
   9.8600000e+01   1.0430000e+02   9.9872287e-01
   9.8600000e+01   1.0460000e+02   8.6860027e-01
   9.8600000e+01   1.0490000e+02   5.1936770e-01
   9.8600000e+01   1.0520000e+02   2.0851652e-01
   9.8600000e+01   1.0550000e+02   4.4589617e-02
   9.8600000e+01   1.0580000e+02   3.4222814e-06
   9.8600000e+01   1.0610000e+02   3.1218796e-02
   9.8600000e+01   1.0640000e+02   1.1133576e-01
   9.8600000e+01   1.0670000e+02   2.2739243e-01
   9.8600000e+01   1.0700000e+02   3.7415534e-01
   9.8600000e+01   1.0730000e+02   5.4859723e-01
   9.8600000e+01   1.0760000e+02   7.4163925e-01
   9.8600000e+01   1.0790000e+02   9.2027620e-01
   9.8600000e+01   1.0820000e+02   9.9964785e-01
   9.8600000e+01   1.0850000e+02   8.6323978e-01
   9.8600000e+01   1.0880000e+02   5.2921003e-01
   9.8600000e+01   1.0910000e+02   2.0756374e-01
   9.8600000e+01   1.0940000e+02   3.6277086e-02
   9.8600000e+01   1.0970000e+02   1.2894582e-03
   9.8600000e+01   1.1000000e+02   5.0075167e-02
   9.8900000e+01   8.0000000e+01   9.5534747e-01
   9.8900000e+01   8.0300000e+01   9.9849980e-01
   9.8900000e+01   8.0600000e+01   9.7450451e-01
   9.8900000e+01   8.0900000e+01   8.4757366e-01
   9.8900000e+01   8.1200000e+01   5.8347765e-01
   9.8900000e+01   8.1500000e+01   2.3378570e-01
   9.8900000e+01   8.1800000e+01   1.2022481e-02
   9.8900000e+01   8.2100000e+01   6.3380406e-02
   9.8900000e+01   8.2400000e+01   2.7755408e-01
   9.8900000e+01   8.2700000e+01   5.1055147e-01
   9.8900000e+01   8.3000000e+01   7.0418064e-01
   9.8900000e+01   8.3300000e+01   8.4849150e-01
   9.8900000e+01   8.3600000e+01   9.4542479e-01
   9.8900000e+01   8.3900000e+01   9.9485793e-01
   9.8900000e+01   8.4200000e+01   9.8927550e-01
   9.8900000e+01   8.4500000e+01   9.1003031e-01
   9.8900000e+01   8.4800000e+01   7.2709355e-01
   9.8900000e+01   8.5100000e+01   4.2476681e-01
   9.8900000e+01   8.5400000e+01   1.0099226e-01
   9.8900000e+01   8.5700000e+01   9.9177053e-03
   9.8900000e+01   8.6000000e+01   2.1721632e-01
   9.8900000e+01   8.6300000e+01   5.0784666e-01
   9.8900000e+01   8.6600000e+01   7.3804103e-01
   9.8900000e+01   8.6900000e+01   8.8616914e-01
   9.8900000e+01   8.7200000e+01   9.6758683e-01
   9.8900000e+01   8.7500000e+01   9.9866290e-01
   9.8900000e+01   8.7800000e+01   9.9068535e-01
   9.8900000e+01   8.8100000e+01   9.5085404e-01
   9.8900000e+01   8.8400000e+01   8.8399737e-01
   9.8900000e+01   8.8700000e+01   7.9394778e-01
   9.8900000e+01   8.9000000e+01   6.8459052e-01
   9.8900000e+01   8.9300000e+01   5.6070718e-01
   9.8900000e+01   8.9600000e+01   4.2866153e-01
   9.8900000e+01   8.9900000e+01   2.9687366e-01
   9.8900000e+01   9.0200000e+01   1.7593077e-01
   9.8900000e+01   9.0500000e+01   7.8116548e-02
   9.8900000e+01   9.0800000e+01   1.6160914e-02
   9.8900000e+01   9.1100000e+01   1.1769102e-03
   9.8900000e+01   9.1400000e+01   4.0075630e-02
   9.8900000e+01   9.1700000e+01   1.3312417e-01
   9.8900000e+01   9.2000000e+01   2.7250957e-01
   9.8900000e+01   9.2300000e+01   4.4258539e-01
   9.8900000e+01   9.2600000e+01   6.2192343e-01
   9.8900000e+01   9.2900000e+01   7.8666577e-01
   9.8900000e+01   9.3200000e+01   9.1432142e-01
   9.8900000e+01   9.3500000e+01   9.8720330e-01
   9.8900000e+01   9.3800000e+01   9.9499278e-01
   9.8900000e+01   9.4100000e+01   9.3620110e-01
   9.8900000e+01   9.4400000e+01   8.1844276e-01
   9.8900000e+01   9.4700000e+01   6.5749077e-01
   9.8900000e+01   9.5000000e+01   4.7516646e-01
   9.8900000e+01   9.5300000e+01   2.9629128e-01
   9.8900000e+01   9.5600000e+01   1.4514760e-01
   9.8900000e+01   9.5900000e+01   4.2038585e-02
   9.8900000e+01   9.6200000e+01   5.1063744e-04
   9.8900000e+01   9.6500000e+01   2.5620299e-02
   9.8900000e+01   9.6800000e+01   1.1339945e-01
   9.8900000e+01   9.7100000e+01   2.5151194e-01
   9.8900000e+01   9.7400000e+01   4.2102600e-01
   9.8900000e+01   9.7700000e+01   5.9917085e-01
   9.8900000e+01   9.8000000e+01   7.6279438e-01
   9.8900000e+01   9.8300000e+01   8.9197459e-01
   9.8900000e+01   9.8600000e+01   9.7300490e-01
   9.8900000e+01   9.8900000e+01   1.0000000e+00
   9.8900000e+01   9.9200000e+01   9.7476120e-01
   9.8900000e+01   9.9500000e+01   9.0513462e-01
   9.8900000e+01   9.9800000e+01   8.0256223e-01
   9.8900000e+01   1.0010000e+02   6.7963098e-01
   9.8900000e+01   1.0040000e+02   5.4819569e-01
   9.8900000e+01   1.0070000e+02   4.1829478e-01
   9.8900000e+01   1.0100000e+02   2.9779127e-01
   9.8900000e+01   1.0130000e+02   1.9253587e-01
   9.8900000e+01   1.0160000e+02   1.0684376e-01
   9.8900000e+01   1.0190000e+02   4.4141560e-02
   9.8900000e+01   1.0220000e+02   7.7288082e-03
   9.8900000e+01   1.0250000e+02   1.6825642e-03
   9.8900000e+01   1.0280000e+02   3.1990948e-02
   9.8900000e+01   1.0310000e+02   1.0792626e-01
   9.8900000e+01   1.0340000e+02   2.4294843e-01
   9.8900000e+01   1.0370000e+02   4.5102012e-01
   9.8900000e+01   1.0400000e+02   7.2304666e-01
   9.8900000e+01   1.0430000e+02   9.6023152e-01
   9.8900000e+01   1.0460000e+02   9.5820405e-01
   9.8900000e+01   1.0490000e+02   6.8026891e-01
   9.8900000e+01   1.0520000e+02   3.5593393e-01
   9.8900000e+01   1.0550000e+02   1.3607962e-01
   9.8900000e+01   1.0580000e+02   2.7597877e-02
   9.8900000e+01   1.0610000e+02   1.5801740e-04
   9.8900000e+01   1.0640000e+02   3.0363074e-02
   9.8900000e+01   1.0670000e+02   1.0624884e-01
   9.8900000e+01   1.0700000e+02   2.2409820e-01
   9.8900000e+01   1.0730000e+02   3.8467211e-01
   9.8900000e+01   1.0760000e+02   5.8670776e-01
   9.8900000e+01   1.0790000e+02   8.0978954e-01
   9.8900000e+01   1.0820000e+02   9.7871566e-01
   9.8900000e+01   1.0850000e+02   9.5499812e-01
   9.8900000e+01   1.0880000e+02   6.8942420e-01
   9.8900000e+01   1.0910000e+02   3.5481022e-01
   9.8900000e+01   1.0940000e+02   1.2192028e-01
   9.8900000e+01   1.0970000e+02   1.6582905e-02
   9.8900000e+01   1.1000000e+02   3.6722012e-03
   9.9200000e+01   8.0000000e+01   8.6757394e-01
   9.9200000e+01   8.0300000e+01   9.6121162e-01
   9.9200000e+01   8.0600000e+01   9.9999500e-01
   9.9200000e+01   8.0900000e+01   9.4278110e-01
   9.9200000e+01   8.1200000e+01   7.3391087e-01
   9.9200000e+01   8.1500000e+01   3.7999215e-01
   9.9200000e+01   8.1800000e+01   7.0842969e-02
   9.9200000e+01   8.2100000e+01   8.9884570e-03
   9.9200000e+01   8.2400000e+01   1.4831084e-01
   9.9200000e+01   8.2700000e+01   3.5320461e-01
   9.9200000e+01   8.3000000e+01   5.5069920e-01
   9.9200000e+01   8.3300000e+01   7.1842651e-01
   9.9200000e+01   8.3600000e+01   8.5168592e-01
   9.9200000e+01   8.3900000e+01   9.4744741e-01
   9.9200000e+01   8.4200000e+01   9.9688567e-01
   9.9200000e+01   8.4500000e+01   9.7909283e-01
   9.9200000e+01   8.4800000e+01   8.5536783e-01
   9.9200000e+01   8.5100000e+01   5.8362774e-01
   9.9200000e+01   8.5400000e+01   2.1565629e-01
   9.9200000e+01   8.5700000e+01   3.5705964e-03
   9.9200000e+01   8.6000000e+01   1.0213652e-01
   9.9200000e+01   8.6300000e+01   3.5062059e-01
   9.9200000e+01   8.6600000e+01   5.8809206e-01
   9.9200000e+01   8.6900000e+01   7.6704429e-01
   9.9200000e+01   8.7200000e+01   8.8843100e-01
   9.9200000e+01   8.7500000e+01   9.6203473e-01
   9.9200000e+01   8.7800000e+01   9.9604896e-01
   9.9200000e+01   8.8100000e+01   9.9590826e-01
   9.9200000e+01   8.8400000e+01   9.6506881e-01
   9.9200000e+01   8.8700000e+01   9.0599102e-01
   9.9200000e+01   8.9000000e+01   8.2104189e-01
   9.9200000e+01   8.9300000e+01   7.1333182e-01
   9.9200000e+01   8.9600000e+01   5.8750728e-01
   9.9200000e+01   8.9900000e+01   4.5044988e-01
   9.9200000e+01   9.0200000e+01   3.1173341e-01
   9.9200000e+01   9.0500000e+01   1.8359486e-01
   9.9200000e+01   9.0800000e+01   8.0139535e-02
   9.9200000e+01   9.1100000e+01   1.5600839e-02
   9.9200000e+01   9.1400000e+01   1.7636128e-03
   9.9200000e+01   9.1700000e+01   4.5076809e-02
   9.9200000e+01   9.2000000e+01   1.4431806e-01
   9.9200000e+01   9.2300000e+01   2.8967161e-01
   9.9200000e+01   9.2600000e+01   4.6365437e-01
   9.9200000e+01   9.2900000e+01   6.4368542e-01
   9.9200000e+01   9.3200000e+01   8.0560733e-01
   9.9200000e+01   9.3500000e+01   9.2735394e-01
   9.9200000e+01   9.3800000e+01   9.9214551e-01
   9.9200000e+01   9.4100000e+01   9.9084810e-01
   9.9200000e+01   9.4400000e+01   9.2329256e-01
   9.9200000e+01   9.4700000e+01   7.9840633e-01
   9.9200000e+01   9.5000000e+01   6.3307584e-01
   9.9200000e+01   9.5300000e+01   4.4981555e-01
   9.9200000e+01   9.5600000e+01   2.7356005e-01
   9.9200000e+01   9.5900000e+01   1.2810762e-01
   9.9200000e+01   9.6200000e+01   3.2810577e-02
   9.9200000e+01   9.6500000e+01   1.4694049e-06
   9.9200000e+01   9.6800000e+01   3.3446231e-02
   9.9200000e+01   9.7100000e+01   1.2794655e-01
   9.9200000e+01   9.7400000e+01   2.7013168e-01
   9.9200000e+01   9.7700000e+01   4.4043148e-01
   9.9200000e+01   9.8000000e+01   6.1609111e-01
   9.9200000e+01   9.8300000e+01   7.7481250e-01
   9.9200000e+01   9.8600000e+01   8.9828782e-01
   9.9200000e+01   9.8900000e+01   9.7476120e-01
   9.9200000e+01   9.9200000e+01   1.0000000e+00
   9.9200000e+01   9.9500000e+01   9.7660733e-01
   9.9200000e+01   9.9800000e+01   9.1216243e-01
   9.9200000e+01   1.0010000e+02   8.1694146e-01
   9.9200000e+01   1.0040000e+02   7.0188212e-01
   9.9200000e+01   1.0070000e+02   5.7716032e-01
   9.9200000e+01   1.0100000e+02   4.5144892e-01
   9.9200000e+01   1.0130000e+02   3.3174485e-01
   9.9200000e+01   1.0160000e+02   2.2359557e-01
   9.9200000e+01   1.0190000e+02   1.3158900e-01
   9.9200000e+01   1.0220000e+02   6.0049118e-02
   9.9200000e+01   1.0250000e+02   1.3979613e-02
   9.9200000e+01   1.0280000e+02   4.1141232e-04
   9.9200000e+01   1.0310000e+02   3.0380351e-02
   9.9200000e+01   1.0340000e+02   1.2138947e-01
   9.9200000e+01   1.0370000e+02   2.9739743e-01
   9.9200000e+01   1.0400000e+02   5.7140995e-01
   9.9200000e+01   1.0430000e+02   8.7570048e-01
   9.9200000e+01   1.0460000e+02   9.9785113e-01
   9.9200000e+01   1.0490000e+02   8.1746931e-01
   9.9200000e+01   1.0520000e+02   5.1340343e-01
   9.9200000e+01   1.0550000e+02   2.6200830e-01
   9.9200000e+01   1.0580000e+02   1.0283299e-01
   9.9200000e+01   1.0610000e+02   2.1445757e-02
   9.9200000e+01   1.0640000e+02   2.4337226e-04
   9.9200000e+01   1.0670000e+02   2.9456252e-02
   9.9200000e+01   1.0700000e+02   1.0721666e-01
   9.9200000e+01   1.0730000e+02   2.3787358e-01
   9.9200000e+01   1.0760000e+02   4.2785826e-01
   9.9200000e+01   1.0790000e+02   6.7103651e-01
   9.9200000e+01   1.0820000e+02   9.0927934e-01
   9.9200000e+01   1.0850000e+02   9.9705959e-01
   9.9200000e+01   1.0880000e+02   8.2501905e-01
   9.9200000e+01   1.0910000e+02   5.1222961e-01
   9.9200000e+01   1.0940000e+02   2.4364492e-01
   9.9200000e+01   1.0970000e+02   8.1044632e-02
   9.9200000e+01   1.1000000e+02   9.7507603e-03
   9.9500000e+01   8.0000000e+01   7.4791460e-01
   9.9500000e+01   8.0300000e+01   8.8126651e-01
   9.9500000e+01   8.0600000e+01   9.7684513e-01
   9.9500000e+01   8.0900000e+01   9.9227329e-01
   9.9500000e+01   8.1200000e+01   8.5655302e-01
   9.9500000e+01   8.1500000e+01   5.3233484e-01
   9.9500000e+01   8.1800000e+01   1.6847817e-01
   9.9500000e+01   8.2100000e+01   3.4299044e-03
   9.9500000e+01   8.2400000e+01   5.7327149e-02
   9.9500000e+01   8.2700000e+01   2.1558652e-01
   9.9500000e+01   8.3000000e+01   3.9795954e-01
   9.9500000e+01   8.3300000e+01   5.7224612e-01
   9.9500000e+01   8.3600000e+01   7.2779434e-01
   9.9500000e+01   8.3900000e+01   8.5906154e-01
   9.9500000e+01   8.4200000e+01   9.5680234e-01
   9.9500000e+01   8.4500000e+01   9.9992557e-01
   9.9500000e+01   8.4800000e+01   9.4506640e-01
   9.9500000e+01   8.5100000e+01   7.2873246e-01
   9.9500000e+01   8.5400000e+01   3.5328565e-01
   9.9500000e+01   8.5700000e+01   4.4827224e-02
   9.9500000e+01   8.6000000e+01   2.9207686e-02
   9.9500000e+01   8.6300000e+01   2.1336552e-01
   9.9500000e+01   8.6600000e+01   4.3518818e-01
   9.9500000e+01   8.6900000e+01   6.2676687e-01
   9.9500000e+01   8.7200000e+01   7.7508581e-01
   9.9500000e+01   8.7500000e+01   8.8264722e-01
   9.9500000e+01   8.7800000e+01   9.5388065e-01
   9.9500000e+01   8.8100000e+01   9.9200098e-01
   9.9500000e+01   8.8400000e+01   9.9881224e-01
   9.9500000e+01   8.8700000e+01   9.7521788e-01
   9.9500000e+01   8.9000000e+01   9.2189600e-01
   9.9500000e+01   8.9300000e+01   8.4004973e-01
   9.9500000e+01   8.9600000e+01   7.3222727e-01
   9.9500000e+01   8.9900000e+01   6.0317101e-01
   9.9500000e+01   9.0200000e+01   4.6056455e-01
   9.9500000e+01   9.0500000e+01   3.1543213e-01
   9.9500000e+01   9.0800000e+01   1.8185841e-01
   9.9500000e+01   9.1100000e+01   7.5725433e-02
   9.9500000e+01   9.1400000e+01   1.2390006e-02
   9.9500000e+01   9.1700000e+01   3.6427789e-03
   9.9500000e+01   9.2000000e+01   5.4729005e-02
   9.9500000e+01   9.2300000e+01   1.6238833e-01
   9.9500000e+01   9.2600000e+01   3.1460772e-01
   9.9500000e+01   9.2900000e+01   4.9219167e-01
   9.9500000e+01   9.3200000e+01   6.7168219e-01
   9.9500000e+01   9.3500000e+01   8.2889898e-01
   9.9500000e+01   9.3800000e+01   9.4243732e-01
   9.9500000e+01   9.4100000e+01   9.9666772e-01
   9.9500000e+01   9.4400000e+01   9.8393645e-01
   9.9500000e+01   9.4700000e+01   9.0572238e-01
   9.9500000e+01   9.5000000e+01   7.7254499e-01
   9.9500000e+01   9.5300000e+01   6.0254714e-01
   9.9500000e+01   9.5600000e+01   4.1891249e-01
   9.9500000e+01   9.5900000e+01   2.4653631e-01
   9.9500000e+01   9.6200000e+01   1.0851901e-01
   9.9500000e+01   9.6500000e+01   2.3027763e-02
   9.9500000e+01   9.6800000e+01   9.2199090e-04
   9.9500000e+01   9.7100000e+01   4.4377774e-02
   9.9500000e+01   9.7400000e+01   1.4665916e-01
   9.9500000e+01   9.7700000e+01   2.9314781e-01
   9.9500000e+01   9.8000000e+01   4.6364314e-01
   9.9500000e+01   9.8300000e+01   6.3568528e-01
   9.9500000e+01   9.8600000e+01   7.8827949e-01
   9.9500000e+01   9.8900000e+01   9.0513462e-01
   9.9500000e+01   9.9200000e+01   9.7660733e-01
   9.9500000e+01   9.9500000e+01   1.0000000e+00
   9.9500000e+01   9.9800000e+01   9.7844623e-01
   9.9500000e+01   1.0010000e+02   9.1901481e-01
   9.9500000e+01   1.0040000e+02   8.3071591e-01
   9.9500000e+01   1.0070000e+02   7.2288684e-01
   9.9500000e+01   1.0100000e+02   6.0415325e-01
   9.9500000e+01   1.0130000e+02   4.8194890e-01
   9.9500000e+01   1.0160000e+02   3.6247935e-01
   9.9500000e+01   1.0190000e+02   2.5101378e-01
   9.9500000e+01   1.0220000e+02   1.5245076e-01
   9.9500000e+01   1.0250000e+02   7.2209399e-02
   9.9500000e+01   1.0280000e+02   1.7654586e-02
   9.9500000e+01   1.0310000e+02   4.6844472e-04
   9.9500000e+01   1.0340000e+02   4.0379869e-02
   9.9500000e+01   1.0370000e+02   1.6869376e-01
   9.9500000e+01   1.0400000e+02   4.1847162e-01
   9.9500000e+01   1.0430000e+02   7.5839032e-01
   9.9500000e+01   1.0460000e+02   9.8854783e-01
   9.9500000e+01   1.0490000e+02   9.1938608e-01
   9.9500000e+01   1.0520000e+02   6.6386874e-01
   9.9500000e+01   1.0550000e+02   4.0606958e-01
   9.9500000e+01   1.0580000e+02   2.1323349e-01
   9.9500000e+01   1.0610000e+02   8.7626826e-02
   9.9500000e+01   1.0640000e+02   1.8909286e-02
   9.9500000e+01   1.0670000e+02   3.5841739e-04
   9.9500000e+01   1.0700000e+02   3.2066853e-02
   9.9500000e+01   1.0730000e+02   1.2142614e-01
   9.9500000e+01   1.0760000e+02   2.8166815e-01
   9.9500000e+01   1.0790000e+02   5.2100624e-01
   9.9500000e+01   1.0820000e+02   8.0331066e-01
   9.9500000e+01   1.0850000e+02   9.9015833e-01
   9.9500000e+01   1.0880000e+02   9.2466807e-01
   9.9500000e+01   1.0910000e+02   6.6275852e-01
   9.9500000e+01   1.0940000e+02   3.8540729e-01
   9.9500000e+01   1.0970000e+02   1.8314256e-01
   9.9500000e+01   1.1000000e+02   6.2391554e-02
   9.9800000e+01   8.0000000e+01   6.1111544e-01
   9.9800000e+01   8.0300000e+01   7.7088175e-01
   9.9800000e+01   8.0600000e+01   9.1261235e-01
   9.9800000e+01   8.0900000e+01   9.9647595e-01
   9.9800000e+01   8.1200000e+01   9.4298902e-01
   9.9800000e+01   8.1500000e+01   6.7585714e-01
   9.9800000e+01   8.1800000e+01   2.9147858e-01
   9.9800000e+01   8.2100000e+01   4.1816344e-02
   9.9800000e+01   8.2400000e+01   8.8915542e-03
   9.9800000e+01   8.2700000e+01   1.0840881e-01
   9.9800000e+01   8.3000000e+01   2.6019361e-01
   9.9800000e+01   8.3300000e+01   4.2543488e-01
   9.9800000e+01   8.3600000e+01   5.8870069e-01
   9.9800000e+01   8.3900000e+01   7.4252235e-01
   9.9800000e+01   8.4200000e+01   8.7806501e-01
   9.9800000e+01   8.4500000e+01   9.7591865e-01
   9.9800000e+01   8.4800000e+01   9.9205616e-01
   9.9800000e+01   8.5100000e+01   8.4800617e-01
   9.9800000e+01   8.5400000e+01   4.9843838e-01
   9.9800000e+01   8.5700000e+01   1.2454807e-01
   9.9800000e+01   8.6000000e+01   5.9530470e-04
   9.9800000e+01   8.6300000e+01   1.0673223e-01
   9.9800000e+01   8.6600000e+01   2.9398622e-01
   9.9800000e+01   8.6900000e+01   4.8082618e-01
   9.9800000e+01   8.7200000e+01   6.4196069e-01
   9.9800000e+01   8.7500000e+01   7.7267672e-01
   9.9800000e+01   8.7800000e+01   8.7339742e-01
   9.9800000e+01   8.8100000e+01   9.4492189e-01
   9.9800000e+01   8.8400000e+01   9.8730794e-01
   9.9800000e+01   8.8700000e+01   9.9988354e-01
   9.9800000e+01   8.9000000e+01   9.8164437e-01
   9.9800000e+01   8.9300000e+01   9.3185515e-01
   9.9800000e+01   8.9600000e+01   8.5082369e-01
   9.9800000e+01   8.9900000e+01   7.4081938e-01
   9.9800000e+01   9.0200000e+01   6.0703317e-01
   9.9800000e+01   9.0500000e+01   4.5835331e-01
   9.9800000e+01   9.0800000e+01   3.0760433e-01
   9.9800000e+01   9.1100000e+01   1.7085375e-01
   9.9800000e+01   9.1400000e+01   6.5537986e-02
   9.9800000e+01   9.1700000e+01   7.5416887e-03
   9.9800000e+01   9.2000000e+01   7.8622713e-03
   9.9800000e+01   9.2300000e+01   6.9824875e-02
   9.9800000e+01   9.2600000e+01   1.8772993e-01
   9.9800000e+01   9.2900000e+01   3.4732492e-01
   9.9800000e+01   9.3200000e+01   5.2788956e-01
   9.9800000e+01   9.3500000e+01   7.0534158e-01
   9.9800000e+01   9.3800000e+01   8.5571750e-01
   9.9800000e+01   9.4100000e+01   9.5852321e-01
   9.9800000e+01   9.4400000e+01   9.9958789e-01
   9.9800000e+01   9.4700000e+01   9.7310356e-01
   9.9800000e+01   9.5000000e+01   8.8254610e-01
   9.9800000e+01   9.5300000e+01   7.4026051e-01
   9.9800000e+01   9.5600000e+01   5.6570662e-01
   9.9800000e+01   9.5900000e+01   3.8264149e-01
   9.9800000e+01   9.6200000e+01   2.1573245e-01
   9.9800000e+01   9.6500000e+01   8.7152772e-02
   9.9800000e+01   9.6800000e+01   1.3620997e-02
   9.9800000e+01   9.7100000e+01   4.2068541e-03
   9.9800000e+01   9.7400000e+01   5.9142211e-02
   9.9800000e+01   9.7700000e+01   1.6985366e-01
   9.9800000e+01   9.8000000e+01   3.2037360e-01
   9.9800000e+01   9.8300000e+01   4.9006444e-01
   9.9800000e+01   9.8600000e+01   6.5719868e-01
   9.9800000e+01   9.8900000e+01   8.0256223e-01
   9.9800000e+01   9.9200000e+01   9.1216243e-01
   9.9800000e+01   9.9500000e+01   9.7844623e-01
   9.9800000e+01   9.9800000e+01   1.0000000e+00
   9.9800000e+01   1.0010000e+02   9.8018840e-01
   9.9800000e+01   1.0040000e+02   9.2537625e-01
   9.9800000e+01   1.0070000e+02   8.4327289e-01
   9.9800000e+01   1.0100000e+02   7.4169905e-01
   9.9800000e+01   1.0130000e+02   6.2785359e-01
   9.9800000e+01   1.0160000e+02   5.0802791e-01
   9.9800000e+01   1.0190000e+02   3.8768176e-01
   9.9800000e+01   1.0220000e+02   2.7183438e-01
   9.9800000e+01   1.0250000e+02   1.6582686e-01
   9.9800000e+01   1.0280000e+02   7.6696369e-02
   9.9800000e+01   1.0310000e+02   1.5717295e-02
   9.9800000e+01   1.0340000e+02   3.0198071e-03
   9.9800000e+01   1.0370000e+02   7.4210367e-02
   9.9800000e+01   1.0400000e+02   2.7870859e-01
   9.9800000e+01   1.0430000e+02   6.2292582e-01
   9.9800000e+01   1.0460000e+02   9.3658829e-01
   9.9800000e+01   1.0490000e+02   9.8037642e-01
   9.9800000e+01   1.0520000e+02   7.9400472e-01
   9.9800000e+01   1.0550000e+02   5.5275407e-01
   9.9800000e+01   1.0580000e+02   3.4455781e-01
   9.9800000e+01   1.0610000e+02   1.8752613e-01
   9.9800000e+01   1.0640000e+02   7.9207492e-02
   9.9800000e+01   1.0670000e+02   1.6399064e-02
   9.9800000e+01   1.0700000e+02   1.0688355e-03
   9.9800000e+01   1.0730000e+02   4.2880747e-02
   9.9800000e+01   1.0760000e+02   1.6043546e-01
   9.9800000e+01   1.0790000e+02   3.7500813e-01
   9.9800000e+01   1.0820000e+02   6.7478728e-01
   9.9800000e+01   1.0850000e+02   9.4036474e-01
   9.9800000e+01   1.0880000e+02   9.8301432e-01
   9.9800000e+01   1.0910000e+02   7.9305328e-01
   9.9800000e+01   1.0940000e+02   5.3170240e-01
   9.9800000e+01   1.0970000e+02   3.0913950e-01
   9.9800000e+01   1.1000000e+02   1.5150356e-01
   1.0010000e+02   8.0000000e+01   4.7084547e-01
   1.0010000e+02   8.0300000e+01   6.4301945e-01
   1.0010000e+02   8.0600000e+01   8.1755831e-01
   1.0010000e+02   8.0900000e+01   9.6029964e-01
   1.0010000e+02   8.1200000e+01   9.9005458e-01
   1.0010000e+02   8.1500000e+01   7.9933662e-01
   1.0010000e+02   8.1800000e+01   4.2639583e-01
   1.0010000e+02   8.2100000e+01   1.1575896e-01
   1.0010000e+02   8.2400000e+01   2.1874301e-03
   1.0010000e+02   8.2700000e+01   3.7276765e-02
   1.0010000e+02   8.3000000e+01   1.4741668e-01
   1.0010000e+02   8.3300000e+01   2.9059552e-01
   1.0010000e+02   8.3600000e+01   4.4804435e-01
   1.0010000e+02   8.3900000e+01   6.1105117e-01
   1.0010000e+02   8.4200000e+01   7.7189059e-01
   1.0010000e+02   8.4500000e+01   9.1433779e-01
   1.0010000e+02   8.4800000e+01   9.9729582e-01
   1.0010000e+02   8.5100000e+01   9.3427498e-01
   1.0010000e+02   8.5400000e+01   6.3785140e-01
   1.0010000e+02   8.5700000e+01   2.3145438e-01
   1.0010000e+02   8.6000000e+01   1.3585227e-02
   1.0010000e+02   8.6300000e+01   3.6258419e-02
   1.0010000e+02   8.6600000e+01   1.7517532e-01
   1.0010000e+02   8.6900000e+01   3.4233616e-01
   1.0010000e+02   8.7200000e+01   5.0271826e-01
   1.0010000e+02   8.7500000e+01   6.4506666e-01
   1.0010000e+02   8.7800000e+01   7.6592573e-01
   1.0010000e+02   8.8100000e+01   8.6371172e-01
   1.0010000e+02   8.8400000e+01   9.3680209e-01
   1.0010000e+02   8.8700000e+01   9.8306743e-01
   1.0010000e+02   8.9000000e+01   9.9997036e-01
   1.0010000e+02   8.9300000e+01   9.8497503e-01
   1.0010000e+02   8.9600000e+01   9.3621449e-01
   1.0010000e+02   8.9900000e+01   8.5340130e-01
   1.0010000e+02   9.0200000e+01   7.3891406e-01
   1.0010000e+02   9.0500000e+01   5.9887149e-01
   1.0010000e+02   9.0800000e+01   4.4385032e-01
   1.0010000e+02   9.1100000e+01   2.8879472e-01
   1.0010000e+02   9.1400000e+01   1.5172454e-01
   1.0010000e+02   9.1700000e+01   5.1166512e-02
   1.0010000e+02   9.2000000e+01   2.7470699e-03
   1.0010000e+02   9.2300000e+01   1.5841422e-02
   1.0010000e+02   9.2600000e+01   9.1269903e-02
   1.0010000e+02   9.2900000e+01   2.2067754e-01
   1.0010000e+02   9.3200000e+01   3.8764919e-01
   1.0010000e+02   9.3500000e+01   5.7014708e-01
   1.0010000e+02   9.3800000e+01   7.4369313e-01
   1.0010000e+02   9.4100000e+01   8.8478499e-01
   1.0010000e+02   9.4400000e+01   9.7414578e-01
   1.0010000e+02   9.4700000e+01   9.9944559e-01
   1.0010000e+02   9.5000000e+01   9.5711980e-01
   1.0010000e+02   9.5300000e+01   8.5295006e-01
   1.0010000e+02   9.5600000e+01   7.0124684e-01
   1.0010000e+02   9.5900000e+01   5.2275093e-01
   1.0010000e+02   9.6200000e+01   3.4163549e-01
   1.0010000e+02   9.6500000e+01   1.8212221e-01
   1.0010000e+02   9.6800000e+01   6.5197953e-02
   1.0010000e+02   9.7100000e+01   5.8129532e-03
   1.0010000e+02   9.7400000e+01   1.0866536e-02
   1.0010000e+02   9.7700000e+01   7.8280288e-02
   1.0010000e+02   9.8000000e+01   1.9744169e-01
   1.0010000e+02   9.8300000e+01   3.5113322e-01
   1.0010000e+02   9.8600000e+01   5.1868390e-01
   1.0010000e+02   9.8900000e+01   6.7963098e-01
   1.0010000e+02   9.9200000e+01   8.1694146e-01
   1.0010000e+02   9.9500000e+01   9.1901481e-01
   1.0010000e+02   9.9800000e+01   9.8018840e-01
   1.0010000e+02   1.0010000e+02   1.0000000e+00
   1.0010000e+02   1.0040000e+02   9.8176045e-01
   1.0010000e+02   1.0070000e+02   9.3099259e-01
   1.0010000e+02   1.0100000e+02   8.5411135e-01
   1.0010000e+02   1.0130000e+02   7.5750716e-01
   1.0010000e+02   1.0160000e+02   6.4704427e-01
   1.0010000e+02   1.0190000e+02   5.2792310e-01
   1.0010000e+02   1.0220000e+02   4.0487220e-01
   1.0010000e+02   1.0250000e+02   2.8272519e-01
   1.0010000e+02   1.0280000e+02   1.6763488e-01
   1.0010000e+02   1.0310000e+02   6.9571273e-02
   1.0010000e+02   1.0340000e+02   7.4192909e-03
   1.0010000e+02   1.0370000e+02   1.8029390e-02
   1.0010000e+02   1.0400000e+02   1.6251580e-01
   1.0010000e+02   1.0430000e+02   4.8298012e-01
   1.0010000e+02   1.0460000e+02   8.5136977e-01
   1.0010000e+02   1.0490000e+02   9.9999680e-01
   1.0010000e+02   1.0520000e+02   8.9507040e-01
   1.0010000e+02   1.0550000e+02   6.8923806e-01
   1.0010000e+02   1.0580000e+02   4.8316391e-01
   1.0010000e+02   1.0610000e+02   3.0869499e-01
   1.0010000e+02   1.0640000e+02   1.7114823e-01
   1.0010000e+02   1.0670000e+02   7.0957580e-02
   1.0010000e+02   1.0700000e+02   1.1731220e-02
   1.0010000e+02   1.0730000e+02   4.5309728e-03
   1.0010000e+02   1.0760000e+02   7.1602885e-02
   1.0010000e+02   1.0790000e+02   2.4503301e-01
   1.0010000e+02   1.0820000e+02   5.3730192e-01
   1.0010000e+02   1.0850000e+02   8.5691870e-01
   1.0010000e+02   1.0880000e+02   9.9988375e-01
   1.0010000e+02   1.0910000e+02   8.9434829e-01
   1.0010000e+02   1.0940000e+02   6.6951761e-01
   1.0010000e+02   1.0970000e+02   4.4550194e-01
   1.0010000e+02   1.1000000e+02   2.6523842e-01
   1.0040000e+02   8.0000000e+01   3.3832052e-01
   1.0040000e+02   8.0300000e+01   5.0957742e-01
   1.0040000e+02   8.0600000e+01   7.0261312e-01
   1.0040000e+02   8.0900000e+01   8.9125495e-01
   1.0040000e+02   8.1200000e+01   9.9872731e-01
   1.0040000e+02   8.1500000e+01   8.9560152e-01
   1.0040000e+02   8.1800000e+01   5.6143877e-01
   1.0040000e+02   8.2100000e+01   2.1540078e-01
   1.0040000e+02   8.2400000e+01   3.2850586e-02
   1.0040000e+02   8.2700000e+01   3.4563184e-03
   1.0040000e+02   8.3000000e+01   6.5397199e-02
   1.0040000e+02   8.3300000e+01   1.7671919e-01
   1.0040000e+02   8.3600000e+01   3.1684774e-01
   1.0040000e+02   8.3900000e+01   4.7652623e-01
   1.0040000e+02   8.4200000e+01   6.4967039e-01
   1.0040000e+02   8.4500000e+01   8.2432329e-01
   1.0040000e+02   8.4800000e+01   9.6526463e-01
   1.0040000e+02   8.5100000e+01   9.8475082e-01
   1.0040000e+02   8.5400000e+01   7.6145218e-01
   1.0040000e+02   8.5700000e+01   3.5412786e-01
   1.0040000e+02   8.6000000e+01   6.2310653e-02
   1.0040000e+02   8.6300000e+01   3.1459954e-03
   1.0040000e+02   8.6600000e+01   8.5292819e-02
   1.0040000e+02   8.6900000e+01   2.2109810e-01
   1.0040000e+02   8.7200000e+01   3.6880469e-01
   1.0040000e+02   8.7500000e+01   5.1171438e-01
   1.0040000e+02   8.7800000e+01   6.4290439e-01
   1.0040000e+02   8.8100000e+01   7.5862083e-01
   1.0040000e+02   8.8400000e+01   8.5574846e-01
   1.0040000e+02   8.8700000e+01   9.3091713e-01
   1.0040000e+02   8.9000000e+01   9.8030636e-01
   1.0040000e+02   8.9300000e+01   9.9984030e-01
   1.0040000e+02   8.9600000e+01   9.8570274e-01
   1.0040000e+02   8.9900000e+01   9.3517239e-01
   1.0040000e+02   9.0200000e+01   8.4774999e-01
   1.0040000e+02   9.0500000e+01   7.2643872e-01
   1.0040000e+02   9.0800000e+01   5.7886853e-01
   1.0040000e+02   9.1100000e+01   4.1779112e-01
   1.0040000e+02   9.1400000e+01   2.6044359e-01
   1.0040000e+02   9.1700000e+01   1.2650903e-01
   1.0040000e+02   9.2000000e+01   3.4894414e-02
   1.0040000e+02   9.2300000e+01   8.5937690e-05
   1.0040000e+02   9.2600000e+01   2.9103701e-02
   1.0040000e+02   9.2900000e+01   1.1987867e-01
   1.0040000e+02   9.3200000e+01   2.6135322e-01
   1.0040000e+02   9.3500000e+01   4.3509528e-01
   1.0040000e+02   9.3800000e+01   6.1795692e-01
   1.0040000e+02   9.4100000e+01   7.8529866e-01
   1.0040000e+02   9.4400000e+01   9.1437707e-01
   1.0040000e+02   9.4700000e+01   9.8751830e-01
   1.0040000e+02   9.5000000e+01   9.9466261e-01
   1.0040000e+02   9.5300000e+01   9.3485813e-01
   1.0040000e+02   9.5600000e+01   8.1640401e-01
   1.0040000e+02   9.5900000e+01   6.5559880e-01
   1.0040000e+02   9.6200000e+01   4.7433955e-01
   1.0040000e+02   9.6500000e+01   2.9700977e-01
   1.0040000e+02   9.6800000e+01   1.4713099e-01
   1.0040000e+02   9.7100000e+01   4.4186123e-02
   1.0040000e+02   9.7400000e+01   9.6288927e-04
   1.0040000e+02   9.7700000e+01   2.1774747e-02
   1.0040000e+02   9.8000000e+01   1.0194247e-01
   1.0040000e+02   9.8300000e+01   2.2881591e-01
   1.0040000e+02   9.8600000e+01   3.8427925e-01
   1.0040000e+02   9.8900000e+01   5.4819569e-01
   1.0040000e+02   9.9200000e+01   7.0188212e-01
   1.0040000e+02   9.9500000e+01   8.3071591e-01
   1.0040000e+02   9.9800000e+01   9.2537625e-01
   1.0040000e+02   1.0010000e+02   9.8176045e-01
   1.0040000e+02   1.0040000e+02   1.0000000e+00
   1.0040000e+02   1.0070000e+02   9.8310646e-01
   1.0040000e+02   1.0100000e+02   9.3566671e-01
   1.0040000e+02   1.0130000e+02   8.6281861e-01
   1.0040000e+02   1.0160000e+02   7.6957916e-01
   1.0040000e+02   1.0190000e+02   6.6051220e-01
   1.0040000e+02   1.0220000e+02   5.3971470e-01
   1.0040000e+02   1.0250000e+02   4.1117276e-01
   1.0040000e+02   1.0280000e+02   2.7973138e-01
   1.0040000e+02   1.0310000e+02   1.5336495e-01
   1.0040000e+02   1.0340000e+02   4.8355153e-02
   1.0040000e+02   1.0370000e+02   6.2336752e-07
   1.0040000e+02   1.0400000e+02   7.6090887e-02
   1.0040000e+02   1.0430000e+02   3.4986223e-01
   1.0040000e+02   1.0460000e+02   7.4334953e-01
   1.0040000e+02   1.0490000e+02   9.8157376e-01
   1.0040000e+02   1.0520000e+02   9.6267717e-01
   1.0040000e+02   1.0550000e+02   8.0619647e-01
   1.0040000e+02   1.0580000e+02   6.1751849e-01
   1.0040000e+02   1.0610000e+02   4.3930790e-01
   1.0040000e+02   1.0640000e+02   2.8394524e-01
   1.0040000e+02   1.0670000e+02   1.5532444e-01
   1.0040000e+02   1.0700000e+02   5.8359784e-02
   1.0040000e+02   1.0730000e+02   4.6310288e-03
   1.0040000e+02   1.0760000e+02   1.8226836e-02
   1.0040000e+02   1.0790000e+02   1.3922335e-01
   1.0040000e+02   1.0820000e+02   4.0249806e-01
   1.0040000e+02   1.0850000e+02   7.5018689e-01
   1.0040000e+02   1.0880000e+02   9.7882736e-01
   1.0040000e+02   1.0910000e+02   9.6222901e-01
   1.0040000e+02   1.0940000e+02   7.8922402e-01
   1.0040000e+02   1.0970000e+02   5.8050880e-01
   1.0040000e+02   1.1000000e+02   3.9195134e-01
   1.0070000e+02   8.0000000e+01   2.2183436e-01
   1.0070000e+02   8.0300000e+01   3.8040529e-01
   1.0070000e+02   8.0600000e+01   5.7795071e-01
   1.0070000e+02   8.0900000e+01   7.9779630e-01
   1.0070000e+02   8.1200000e+01   9.7270790e-01
   1.0070000e+02   8.1500000e+01   9.6104540e-01
   1.0070000e+02   8.1800000e+01   6.8725800e-01
   1.0070000e+02   8.2100000e+01   3.3097525e-01
   1.0070000e+02   8.2400000e+01   9.4575957e-02
   1.0070000e+02   8.2700000e+01   5.1063028e-03
   1.0070000e+02   8.3000000e+01   1.6360034e-02
   1.0070000e+02   8.3300000e+01   8.9330019e-02
   1.0070000e+02   8.3600000e+01   2.0312076e-01
   1.0070000e+02   8.3900000e+01   3.4858907e-01
   1.0070000e+02   8.4200000e+01   5.2165054e-01
   1.0070000e+02   8.4500000e+01   7.1528247e-01
   1.0070000e+02   8.4800000e+01   9.0235141e-01
   1.0070000e+02   8.5100000e+01   9.9995338e-01
   1.0070000e+02   8.5400000e+01   8.6246743e-01
   1.0070000e+02   8.5700000e+01   4.8232226e-01
   1.0070000e+02   8.6000000e+01   1.3940067e-01
   1.0070000e+02   8.6300000e+01   5.4992664e-03
   1.0070000e+02   8.6600000e+01   2.7311993e-02
   1.0070000e+02   8.6900000e+01   1.2356068e-01
   1.0070000e+02   8.7200000e+01   2.4888036e-01
   1.0070000e+02   8.7500000e+01   3.8248148e-01
   1.0070000e+02   8.7800000e+01   5.1457935e-01
   1.0070000e+02   8.8100000e+01   6.3958878e-01
   1.0070000e+02   8.8400000e+01   7.5317173e-01
   1.0070000e+02   8.8700000e+01   8.5099536e-01
   1.0070000e+02   8.9000000e+01   9.2826684e-01
   1.0070000e+02   8.9300000e+01   9.7970808e-01
   1.0070000e+02   8.9600000e+01   9.9988867e-01
   1.0070000e+02   8.9900000e+01   9.8393094e-01
   1.0070000e+02   9.0200000e+01   9.2859847e-01
   1.0070000e+02   9.0500000e+01   8.3368705e-01
   1.0070000e+02   9.0800000e+01   7.0346286e-01
   1.0070000e+02   9.1100000e+01   5.4768733e-01
   1.0070000e+02   9.1400000e+01   3.8165576e-01
   1.0070000e+02   9.1700000e+01   2.2480836e-01
   1.0070000e+02   9.2000000e+01   9.7908367e-02
   1.0070000e+02   9.2300000e+01   1.9365808e-02
   1.0070000e+02   9.2600000e+01   1.6876641e-03
   1.0070000e+02   9.2900000e+01   4.9001193e-02
   1.0070000e+02   9.3200000e+01   1.5617045e-01
   1.0070000e+02   9.3500000e+01   3.0950613e-01
   1.0070000e+02   9.3800000e+01   4.8873665e-01
   1.0070000e+02   9.4100000e+01   6.6982552e-01
   1.0070000e+02   9.4400000e+01   8.2825826e-01
   1.0070000e+02   9.4700000e+01   9.4243261e-01
   1.0070000e+02   9.5000000e+01   9.9672695e-01
   1.0070000e+02   9.5300000e+01   9.8377026e-01
   1.0070000e+02   9.5600000e+01   9.0550051e-01
   1.0070000e+02   9.5900000e+01   7.7281485e-01
   1.0070000e+02   9.6200000e+01   6.0390921e-01
   1.0070000e+02   9.6500000e+01   4.2164248e-01
   1.0070000e+02   9.6800000e+01   2.5035612e-01
   1.0070000e+02   9.7100000e+01   1.1255554e-01
   1.0070000e+02   9.7400000e+01   2.5817989e-02
   1.0070000e+02   9.7700000e+01   3.1537168e-04
   1.0070000e+02   9.8000000e+01   3.7405021e-02
   1.0070000e+02   9.8300000e+01   1.2970728e-01
   1.0070000e+02   9.8600000e+01   2.6281555e-01
   1.0070000e+02   9.8900000e+01   4.1829478e-01
   1.0070000e+02   9.9200000e+01   5.7716032e-01
   1.0070000e+02   9.9500000e+01   7.2288684e-01
   1.0070000e+02   9.9800000e+01   8.4327289e-01
   1.0070000e+02   1.0010000e+02   9.3099259e-01
   1.0070000e+02   1.0040000e+02   9.8310646e-01
   1.0070000e+02   1.0070000e+02   1.0000000e+00
   1.0070000e+02   1.0100000e+02   9.8418349e-01
   1.0070000e+02   1.0130000e+02   9.3923437e-01
   1.0070000e+02   1.0160000e+02   8.6900795e-01
   1.0070000e+02   1.0190000e+02   7.7714047e-01
   1.0070000e+02   1.0220000e+02   6.6683829e-01
   1.0070000e+02   1.0250000e+02   5.4099659e-01
   1.0070000e+02   1.0280000e+02   4.0286697e-01
   1.0070000e+02   1.0310000e+02   2.5795236e-01
   1.0070000e+02   1.0340000e+02   1.1890526e-01
   1.0070000e+02   1.0370000e+02   1.7097092e-02
   1.0070000e+02   1.0400000e+02   2.2074099e-02
   1.0070000e+02   1.0430000e+02   2.3200964e-01
   1.0070000e+02   1.0460000e+02   6.2254878e-01
   1.0070000e+02   1.0490000e+02   9.3064194e-01
   1.0070000e+02   1.0520000e+02   9.9589909e-01
   1.0070000e+02   1.0550000e+02   8.9773111e-01
   1.0070000e+02   1.0580000e+02   7.3881000e-01
   1.0070000e+02   1.0610000e+02   5.6927799e-01
   1.0070000e+02   1.0640000e+02   4.0746501e-01
   1.0070000e+02   1.0670000e+02   2.6032877e-01
   1.0070000e+02   1.0700000e+02   1.3370273e-01
   1.0070000e+02   1.0730000e+02   3.8867383e-02
   1.0070000e+02   1.0760000e+02   2.5772805e-05
   1.0070000e+02   1.0790000e+02   6.2186944e-02
   1.0070000e+02   1.0820000e+02   2.7939414e-01
   1.0070000e+02   1.0850000e+02   6.3015568e-01
   1.0070000e+02   1.0880000e+02   9.2554869e-01
   1.0070000e+02   1.0910000e+02   9.9574555e-01
   1.0070000e+02   1.0940000e+02   8.8457478e-01
   1.0070000e+02   1.0970000e+02   7.0497908e-01
   1.0070000e+02   1.1000000e+02   5.2142920e-01
   1.0100000e+02   8.0000000e+01   1.2695882e-01
   1.0100000e+02   8.0300000e+01   2.6304513e-01
   1.0100000e+02   8.0600000e+01   4.5224582e-01
   1.0100000e+02   8.0900000e+01   6.8815503e-01
   1.0100000e+02   8.1200000e+01   9.1710203e-01
   1.0100000e+02   8.1500000e+01   9.9473808e-01
   1.0100000e+02   8.1800000e+01   7.9701813e-01
   1.0100000e+02   8.2100000e+01   4.5374156e-01
   1.0100000e+02   8.2400000e+01   1.8042019e-01
   1.0100000e+02   8.2700000e+01   3.8546666e-02
   1.0100000e+02   8.3000000e+01   4.6670116e-06
   1.0100000e+02   8.3300000e+01   3.1149884e-02
   1.0100000e+02   8.3600000e+01   1.1212060e-01
   1.0100000e+02   8.3900000e+01   2.3447174e-01
   1.0100000e+02   8.4200000e+01   3.9631781e-01
   1.0100000e+02   8.4500000e+01   5.9586493e-01
   1.0100000e+02   8.4800000e+01   8.1555466e-01
   1.0100000e+02   8.5100000e+01   9.8250266e-01
   1.0100000e+02   8.5400000e+01   9.3694065e-01
   1.0100000e+02   8.5700000e+01   6.0756816e-01
   1.0100000e+02   8.6000000e+01   2.3723570e-01
   1.0100000e+02   8.6300000e+01   3.9595250e-02
   1.0100000e+02   8.6600000e+01   1.5933648e-03
   1.0100000e+02   8.6900000e+01   5.3353272e-02
   1.0100000e+02   8.7200000e+01   1.4893608e-01
   1.0100000e+02   8.7500000e+01   2.6492900e-01
   1.0100000e+02   8.7800000e+01   3.8940618e-01
   1.0100000e+02   8.8100000e+01   5.1536890e-01
   1.0100000e+02   8.8400000e+01   6.3757440e-01
   1.0100000e+02   8.8700000e+01   7.5103663e-01
   1.0100000e+02   8.9000000e+01   8.5032980e-01
   1.0100000e+02   8.9300000e+01   9.2935150e-01
   1.0100000e+02   8.9600000e+01   9.8145796e-01
   1.0100000e+02   8.9900000e+01   9.9999772e-01
   1.0100000e+02   9.0200000e+01   9.7929267e-01
   1.0100000e+02   9.0500000e+01   9.1604659e-01
   1.0100000e+02   9.0800000e+01   8.1099460e-01
   1.0100000e+02   9.1100000e+01   6.7037507e-01
   1.0100000e+02   9.1400000e+01   5.0661925e-01
   1.0100000e+02   9.1700000e+01   3.3768135e-01
   1.0100000e+02   9.2000000e+01   1.8478577e-01
   1.0100000e+02   9.2300000e+01   6.8956711e-02
   1.0100000e+02   9.2600000e+01   7.2084261e-03
   1.0100000e+02   9.2900000e+01   9.4014210e-03
   1.0100000e+02   9.3200000e+01   7.6463146e-02
   1.0100000e+02   9.3500000e+01   2.0017672e-01
   1.0100000e+02   9.3800000e+01   3.6435957e-01
   1.0100000e+02   9.4100000e+01   5.4710557e-01
   1.0100000e+02   9.4400000e+01   7.2376299e-01
   1.0100000e+02   9.4700000e+01   8.7031630e-01
   1.0100000e+02   9.5000000e+01   9.6676441e-01
   1.0100000e+02   9.5300000e+01   9.9999606e-01
   1.0100000e+02   9.5600000e+01   9.6566604e-01
   1.0100000e+02   9.5900000e+01   8.6874113e-01
   1.0100000e+02   9.6200000e+01   7.2266331e-01
   1.0100000e+02   9.6500000e+01   5.4734462e-01
   1.0100000e+02   9.6800000e+01   3.6635411e-01
   1.0100000e+02   9.7100000e+01   2.0367529e-01
   1.0100000e+02   9.7400000e+01   8.0391297e-02
   1.0100000e+02   9.7700000e+01   1.1691271e-02
   1.0100000e+02   9.8000000e+01   4.6893761e-03
   1.0100000e+02   9.8300000e+01   5.7583283e-02
   1.0100000e+02   9.8600000e+01   1.6048437e-01
   1.0100000e+02   9.8900000e+01   2.9779127e-01
   1.0100000e+02   9.9200000e+01   4.5144892e-01
   1.0100000e+02   9.9500000e+01   6.0415325e-01
   1.0100000e+02   9.9800000e+01   7.4169905e-01
   1.0100000e+02   1.0010000e+02   8.5411135e-01
   1.0100000e+02   1.0040000e+02   9.3566671e-01
   1.0100000e+02   1.0070000e+02   9.8418349e-01
   1.0100000e+02   1.0100000e+02   1.0000000e+00
   1.0100000e+02   1.0130000e+02   9.8495284e-01
   1.0100000e+02   1.0160000e+02   9.4152457e-01
   1.0100000e+02   1.0190000e+02   8.7221943e-01
   1.0100000e+02   1.0220000e+02   7.7917527e-01
   1.0100000e+02   1.0250000e+02   6.6404481e-01
   1.0100000e+02   1.0280000e+02   5.2832783e-01
   1.0100000e+02   1.0310000e+02   3.7478048e-01
   1.0100000e+02   1.0340000e+02   2.1172765e-01
   1.0100000e+02   1.0370000e+02   6.4720178e-02
   1.0100000e+02   1.0400000e+02   5.3020169e-04
   1.0100000e+02   1.0430000e+02   1.3515655e-01
   1.0100000e+02   1.0460000e+02   4.9771291e-01
   1.0100000e+02   1.0490000e+02   8.5362441e-01
   1.0100000e+02   1.0520000e+02   9.9615429e-01
   1.0100000e+02   1.0550000e+02   9.6075697e-01
   1.0100000e+02   1.0580000e+02   8.4086982e-01
   1.0100000e+02   1.0610000e+02   6.9064802e-01
   1.0100000e+02   1.0640000e+02   5.3300188e-01
   1.0100000e+02   1.0670000e+02   3.7740756e-01
   1.0100000e+02   1.0700000e+02   2.3021304e-01
   1.0100000e+02   1.0730000e+02   1.0168326e-01
   1.0100000e+02   1.0760000e+02   1.4574705e-02
   1.0100000e+02   1.0790000e+02   1.5776067e-02
   1.0100000e+02   1.0820000e+02   1.7440817e-01
   1.0100000e+02   1.0850000e+02   5.0557530e-01
   1.0100000e+02   1.0880000e+02   8.4658675e-01
   1.0100000e+02   1.0910000e+02   9.9629581e-01
   1.0100000e+02   1.0940000e+02   9.5214157e-01
   1.0100000e+02   1.0970000e+02   8.1229309e-01
   1.0100000e+02   1.1000000e+02   6.4540140e-01
   1.0130000e+02   8.0000000e+01   5.7124005e-02
   1.0130000e+02   8.0300000e+01   1.6297491e-01
   1.0130000e+02   8.0600000e+01   3.3249939e-01
   1.0130000e+02   8.0900000e+01   5.6970163e-01
   1.0130000e+02   8.1200000e+01   8.3741732e-01
   1.0130000e+02   8.1500000e+01   9.9745429e-01
   1.0130000e+02   8.1800000e+01   8.8601078e-01
   1.0130000e+02   8.2100000e+01   5.7635142e-01
   1.0130000e+02   8.2400000e+01   2.8366490e-01
   1.0130000e+02   8.2700000e+01   9.9306647e-02
   1.0130000e+02   8.3000000e+01   1.4525671e-02
   1.0130000e+02   8.3300000e+01   2.9614634e-03
   1.0130000e+02   8.3600000e+01   4.6971791e-02
   1.0130000e+02   8.3900000e+01   1.3930762e-01
   1.0130000e+02   8.4200000e+01   2.8034396e-01
   1.0130000e+02   8.4500000e+01   4.7349839e-01
   1.0130000e+02   8.4800000e+01   7.1162568e-01
   1.0130000e+02   8.5100000e+01   9.3606130e-01
   1.0130000e+02   8.5400000e+01   9.8297219e-01
   1.0130000e+02   8.5700000e+01   7.2322020e-01
   1.0130000e+02   8.6000000e+01   3.4871707e-01
   1.0130000e+02   8.6300000e+01   1.0093107e-01
   1.0130000e+02   8.6600000e+01   6.8812859e-03
   1.0130000e+02   8.6900000e+01   1.2075653e-02
   1.0130000e+02   8.7200000e+01   7.2815737e-02
   1.0130000e+02   8.7500000e+01   1.6455634e-01
   1.0130000e+02   8.7800000e+01   2.7400939e-01
   1.0130000e+02   8.8100000e+01   3.9322355e-01
   1.0130000e+02   8.8400000e+01   5.1639286e-01
   1.0130000e+02   8.8700000e+01   6.3819786e-01
   1.0130000e+02   8.9000000e+01   7.5292588e-01
   1.0130000e+02   8.9300000e+01   8.5404220e-01
   1.0130000e+02   8.9600000e+01   9.3412412e-01
   1.0130000e+02   8.9900000e+01   9.8519484e-01
   1.0130000e+02   9.0200000e+01   9.9953993e-01
   1.0130000e+02   9.0500000e+01   9.7104704e-01
   1.0130000e+02   9.0800000e+01   8.9696102e-01
   1.0130000e+02   9.1100000e+01   7.7970228e-01
   1.0130000e+02   9.1400000e+01   6.2814968e-01
   1.0130000e+02   9.1700000e+01   4.5771293e-01
   1.0130000e+02   9.2000000e+01   2.8877256e-01
   1.0130000e+02   9.2300000e+01   1.4362193e-01
   1.0130000e+02   9.2600000e+01   4.2636111e-02
   1.0130000e+02   9.2900000e+01   6.6874767e-04
   1.0130000e+02   9.3200000e+01   2.4507154e-02
   1.0130000e+02   9.3500000e+01   1.1177512e-01
   1.0130000e+02   9.3800000e+01   2.5126644e-01
   1.0130000e+02   9.4100000e+01   4.2448911e-01
   1.0130000e+02   9.4400000e+01   6.0816027e-01
   1.0130000e+02   9.4700000e+01   7.7737360e-01
   1.0130000e+02   9.5000000e+01   9.0907403e-01
   1.0130000e+02   9.5300000e+01   9.8534845e-01
   1.0130000e+02   9.5600000e+01   9.9598571e-01
   1.0130000e+02   9.5900000e+01   9.3986320e-01
   1.0130000e+02   9.6200000e+01   8.2496475e-01
   1.0130000e+02   9.6500000e+01   6.6711317e-01
   1.0130000e+02   9.6800000e+01   4.8768704e-01
   1.0130000e+02   9.7100000e+01   3.1065008e-01
   1.0130000e+02   9.7400000e+01   1.5922110e-01
   1.0130000e+02   9.7700000e+01   5.2558897e-02
   1.0130000e+02   9.8000000e+01   2.9612166e-03
   1.0130000e+02   9.8300000e+01   1.4177717e-02
   1.0130000e+02   9.8600000e+01   8.1331044e-02
   1.0130000e+02   9.8900000e+01   1.9253587e-01
   1.0130000e+02   9.9200000e+01   3.3174485e-01
   1.0130000e+02   9.9500000e+01   4.8194890e-01
   1.0130000e+02   9.9800000e+01   6.2785359e-01
   1.0130000e+02   1.0010000e+02   7.5750716e-01
   1.0130000e+02   1.0040000e+02   8.6281861e-01
   1.0130000e+02   1.0070000e+02   9.3923437e-01
   1.0130000e+02   1.0100000e+02   9.8495284e-01
   1.0130000e+02   1.0130000e+02   1.0000000e+00
   1.0130000e+02   1.0160000e+02   9.8536762e-01
   1.0130000e+02   1.0190000e+02   9.4230271e-01
   1.0130000e+02   1.0220000e+02   8.7177021e-01
   1.0130000e+02   1.0250000e+02   7.7410972e-01
   1.0130000e+02   1.0280000e+02   6.4902025e-01
   1.0130000e+02   1.0310000e+02   4.9640976e-01
   1.0130000e+02   1.0340000e+02   3.1987295e-01
   1.0130000e+02   1.0370000e+02   1.3772358e-01
   1.0130000e+02   1.0400000e+02   9.9564718e-03
   1.0130000e+02   1.0430000e+02   6.2892445e-02
   1.0130000e+02   1.0460000e+02   3.7604278e-01
   1.0130000e+02   1.0490000e+02   7.5691682e-01
   1.0130000e+02   1.0520000e+02   9.6615742e-01
   1.0130000e+02   1.0550000e+02   9.9416684e-01
   1.0130000e+02   1.0580000e+02   9.1967574e-01
   1.0130000e+02   1.0610000e+02   7.9745362e-01
   1.0130000e+02   1.0640000e+02   6.5348350e-01
   1.0130000e+02   1.0670000e+02   4.9912124e-01
   1.0130000e+02   1.0700000e+02   3.4082992e-01
   1.0130000e+02   1.0730000e+02   1.8725780e-01
   1.0130000e+02   1.0760000e+02   5.8362608e-02
   1.0130000e+02   1.0790000e+02   8.7569794e-06
   1.0130000e+02   1.0820000e+02   9.1815481e-02
   1.0130000e+02   1.0850000e+02   3.8367511e-01
   1.0130000e+02   1.0880000e+02   7.4841084e-01
   1.0130000e+02   1.0910000e+02   9.6657815e-01
   1.0130000e+02   1.0940000e+02   9.9050744e-01
   1.0130000e+02   1.0970000e+02   8.9796782e-01
   1.0130000e+02   1.1000000e+02   7.5750428e-01
   1.0160000e+02   8.0000000e+01   1.4350334e-02
   1.0160000e+02   8.0300000e+01   8.4139532e-02
   1.0160000e+02   8.0600000e+01   2.2426372e-01
   1.0160000e+02   8.0900000e+01   4.4875878e-01
   1.0160000e+02   8.1200000e+01   7.3893189e-01
   1.0160000e+02   8.1500000e+01   9.7080942e-01
   1.0160000e+02   8.1800000e+01   9.5103217e-01
   1.0160000e+02   8.2100000e+01   6.9278413e-01
   1.0160000e+02   8.2400000e+01   3.9825043e-01
   1.0160000e+02   8.2700000e+01   1.8285578e-01
   1.0160000e+02   8.3000000e+01   5.7465637e-02
   1.0160000e+02   8.3300000e+01   4.4575992e-03
   1.0160000e+02   8.3600000e+01   9.4185470e-03
   1.0160000e+02   8.3900000e+01   6.6706429e-02
   1.0160000e+02   8.4200000e+01   1.7890379e-01
   1.0160000e+02   8.4500000e+01   3.5436691e-01
   1.0160000e+02   8.4800000e+01   5.9664263e-01
   1.0160000e+02   8.5100000e+01   8.6454996e-01
   1.0160000e+02   8.5400000e+01   9.9990420e-01
   1.0160000e+02   8.5700000e+01   8.2413268e-01
   1.0160000e+02   8.6000000e+01   4.6759199e-01
   1.0160000e+02   8.6300000e+01   1.8495243e-01
   1.0160000e+02   8.6600000e+01   4.1165049e-02
   1.0160000e+02   8.6900000e+01   1.2431129e-04
   1.0160000e+02   8.7200000e+01   2.2917545e-02
   1.0160000e+02   8.7500000e+01   8.5329515e-02
   1.0160000e+02   8.7800000e+01   1.7351184e-01
   1.0160000e+02   8.8100000e+01   2.7904231e-01
   1.0160000e+02   8.8400000e+01   3.9590170e-01
   1.0160000e+02   8.8700000e+01   5.1875530e-01
   1.0160000e+02   8.9000000e+01   6.4194420e-01
   1.0160000e+02   8.9300000e+01   7.5889250e-01
   1.0160000e+02   8.9600000e+01   8.6184676e-01
   1.0160000e+02   8.9900000e+01   9.4199320e-01
   1.0160000e+02   9.0200000e+01   9.9006363e-01
   1.0160000e+02   9.0500000e+01   9.9752838e-01
   1.0160000e+02   9.0800000e+01   9.5835217e-01
   1.0160000e+02   9.1100000e+01   8.7104698e-01
   1.0160000e+02   9.1400000e+01   7.4046442e-01
   1.0160000e+02   9.1700000e+01   5.7859617e-01
   1.0160000e+02   9.2000000e+01   4.0378900e-01
   1.0160000e+02   9.2300000e+01   2.3827397e-01
   1.0160000e+02   9.2600000e+01   1.0453993e-01
   1.0160000e+02   9.2900000e+01   2.1489823e-02
   1.0160000e+02   9.3200000e+01   1.2906231e-03
   1.0160000e+02   9.3500000e+01   4.7467010e-02
   1.0160000e+02   9.3800000e+01   1.5438169e-01
   1.0160000e+02   9.4100000e+01   3.0800016e-01
   1.0160000e+02   9.4400000e+01   4.8776218e-01
   1.0160000e+02   9.4700000e+01   6.6935101e-01
   1.0160000e+02   9.5000000e+01   8.2805838e-01
   1.0160000e+02   9.5300000e+01   9.4229091e-01
   1.0160000e+02   9.5600000e+01   9.9665363e-01
   1.0160000e+02   9.5900000e+01   9.8408397e-01
   1.0160000e+02   9.6200000e+01   9.0671162e-01
   1.0160000e+02   9.6500000e+01   7.7539333e-01
   1.0160000e+02   9.6800000e+01   6.0808695e-01
   1.0160000e+02   9.7100000e+01   4.2732406e-01
   1.0160000e+02   9.7400000e+01   2.5706127e-01
   1.0160000e+02   9.7700000e+01   1.1924338e-01
   1.0160000e+02   9.8000000e+01   3.0555935e-02
   1.0160000e+02   9.8300000e+01   3.6418402e-06
   1.0160000e+02   9.8600000e+01   2.7939410e-02
   1.0160000e+02   9.8900000e+01   1.0684376e-01
   1.0160000e+02   9.9200000e+01   2.2359557e-01
   1.0160000e+02   9.9500000e+01   3.6247935e-01
   1.0160000e+02   9.9800000e+01   5.0802791e-01
   1.0160000e+02   1.0010000e+02   6.4704427e-01
   1.0160000e+02   1.0040000e+02   7.6957916e-01
   1.0160000e+02   1.0070000e+02   8.6900795e-01
   1.0160000e+02   1.0100000e+02   9.4152457e-01
   1.0160000e+02   1.0130000e+02   9.8536762e-01
   1.0160000e+02   1.0160000e+02   1.0000000e+00
   1.0160000e+02   1.0190000e+02   9.8535515e-01
   1.0160000e+02   1.0220000e+02   9.4118425e-01
   1.0160000e+02   1.0250000e+02   8.6651175e-01
   1.0160000e+02   1.0280000e+02   7.5927823e-01
   1.0160000e+02   1.0310000e+02   6.1658782e-01
   1.0160000e+02   1.0340000e+02   4.3715780e-01
   1.0160000e+02   1.0370000e+02   2.3108424e-01
   1.0160000e+02   1.0400000e+02   4.8140755e-02
   1.0160000e+02   1.0430000e+02   1.7382707e-02
   1.0160000e+02   1.0460000e+02   2.6334297e-01
   1.0160000e+02   1.0490000e+02   6.4638663e-01
   1.0160000e+02   1.0520000e+02   9.0909168e-01
   1.0160000e+02   1.0550000e+02   9.9798989e-01
   1.0160000e+02   1.0580000e+02   9.7266529e-01
   1.0160000e+02   1.0610000e+02   8.8526476e-01
   1.0160000e+02   1.0640000e+02   7.6327039e-01
   1.0160000e+02   1.0670000e+02   6.1922265e-01
   1.0160000e+02   1.0700000e+02   4.5931715e-01
   1.0160000e+02   1.0730000e+02   2.9009776e-01
   1.0160000e+02   1.0760000e+02   1.2758528e-01
   1.0160000e+02   1.0790000e+02   1.3930229e-02
   1.0160000e+02   1.0820000e+02   3.4413367e-02
   1.0160000e+02   1.0850000e+02   2.7029842e-01
   1.0160000e+02   1.0880000e+02   6.3693375e-01
   1.0160000e+02   1.0910000e+02   9.0976293e-01
   1.0160000e+02   1.0940000e+02   9.9943438e-01
   1.0160000e+02   1.0970000e+02   9.5901185e-01
   1.0160000e+02   1.1000000e+02   8.5289516e-01
   1.0190000e+02   8.0000000e+01   1.5175801e-06
   1.0190000e+02   8.0300000e+01   2.9626539e-02
   1.0190000e+02   8.0600000e+01   1.3213147e-01
   1.0190000e+02   8.0900000e+01   3.3076606e-01
   1.0190000e+02   8.1200000e+01   6.2641149e-01
   1.0190000e+02   8.1500000e+01   9.1657941e-01
   1.0190000e+02   8.1800000e+01   9.8966518e-01
   1.0190000e+02   8.2100000e+01   7.9797482e-01
   1.0190000e+02   8.2400000e+01   5.1884306e-01
   1.0190000e+02   8.2700000e+01   2.8501398e-01
   1.0190000e+02   8.3000000e+01   1.2634133e-01
   1.0190000e+02   8.3300000e+01   3.4976588e-02
   1.0190000e+02   8.3600000e+01   5.8122383e-04
   1.0190000e+02   8.3900000e+01   1.9451289e-02
   1.0190000e+02   8.4200000e+01   9.6226517e-02
   1.0190000e+02   8.4500000e+01   2.4371461e-01
   1.0190000e+02   8.4800000e+01   4.7595119e-01
   1.0190000e+02   8.5100000e+01   7.7165800e-01
   1.0190000e+02   8.5400000e+01   9.8756545e-01
   1.0190000e+02   8.5700000e+01   9.0610402e-01
   1.0190000e+02   8.6000000e+01   5.8841475e-01
   1.0190000e+02   8.6300000e+01   2.8746031e-01
   1.0190000e+02   8.6600000e+01   1.0233561e-01
   1.0190000e+02   8.6900000e+01   1.7443996e-02
   1.0190000e+02   8.7200000e+01   9.3953204e-04
   1.0190000e+02   8.7500000e+01   3.0355294e-02
   1.0190000e+02   8.7800000e+01   9.2093422e-02
   1.0190000e+02   8.8100000e+01   1.7775387e-01
   1.0190000e+02   8.8400000e+01   2.8145664e-01
   1.0190000e+02   8.8700000e+01   3.9816413e-01
   1.0190000e+02   8.9000000e+01   5.2260269e-01
   1.0190000e+02   8.9300000e+01   6.4854034e-01
   1.0190000e+02   8.9600000e+01   7.6834684e-01
   1.0190000e+02   8.9900000e+01   8.7288729e-01
   1.0190000e+02   9.0200000e+01   9.5188187e-01
   1.0190000e+02   9.0500000e+01   9.9488218e-01
   1.0190000e+02   9.0800000e+01   9.9292485e-01
   1.0190000e+02   9.1100000e+01   9.4069896e-01
   1.0190000e+02   9.1400000e+01   8.3874304e-01
   1.0190000e+02   9.1700000e+01   6.9492697e-01
   1.0190000e+02   9.2000000e+01   5.2448843e-01
   1.0190000e+02   9.2300000e+01   3.4829413e-01
   1.0190000e+02   9.2600000e+01   1.8963048e-01
   1.0190000e+02   9.2900000e+01   7.0344372e-02
   1.0190000e+02   9.3200000e+01   7.2720856e-03
   1.0190000e+02   9.3500000e+01   9.6352452e-03
   1.0190000e+02   9.3800000e+01   7.7697964e-02
   1.0190000e+02   9.4100000e+01   2.0270707e-01
   1.0190000e+02   9.4400000e+01   3.6803024e-01
   1.0190000e+02   9.4700000e+01   5.5136471e-01
   1.0190000e+02   9.5000000e+01   7.2779537e-01
   1.0190000e+02   9.5300000e+01   8.7331171e-01
   1.0190000e+02   9.5600000e+01   9.6823441e-01
   1.0190000e+02   9.5900000e+01   9.9997204e-01
   1.0190000e+02   9.6200000e+01   9.6467299e-01
   1.0190000e+02   9.6500000e+01   8.6759001e-01
   1.0190000e+02   9.6800000e+01   7.2220705e-01
   1.0190000e+02   9.7100000e+01   5.4830338e-01
   1.0190000e+02   9.7400000e+01   3.6917060e-01
   1.0190000e+02   9.7700000e+01   2.0825550e-01
   1.0190000e+02   9.8000000e+01   8.5656023e-02
   1.0190000e+02   9.8300000e+01   1.5106759e-02
   1.0190000e+02   9.8600000e+01   2.1724054e-03
   1.0190000e+02   9.8900000e+01   4.4141560e-02
   1.0190000e+02   9.9200000e+01   1.3158900e-01
   1.0190000e+02   9.9500000e+01   2.5101378e-01
   1.0190000e+02   9.9800000e+01   3.8768176e-01
   1.0190000e+02   1.0010000e+02   5.2792310e-01
   1.0190000e+02   1.0040000e+02   6.6051220e-01
   1.0190000e+02   1.0070000e+02   7.7714047e-01
   1.0190000e+02   1.0100000e+02   8.7221943e-01
   1.0190000e+02   1.0130000e+02   9.4230271e-01
   1.0190000e+02   1.0160000e+02   9.8535515e-01
   1.0190000e+02   1.0190000e+02   1.0000000e+00
   1.0190000e+02   1.0220000e+02   9.8478871e-01
   1.0190000e+02   1.0250000e+02   9.3748718e-01
   1.0190000e+02   1.0280000e+02   8.5439742e-01
   1.0190000e+02   1.0310000e+02   7.2998816e-01
   1.0190000e+02   1.0340000e+02   5.5817235e-01
   1.0190000e+02   1.0370000e+02   3.4023361e-01
   1.0190000e+02   1.0400000e+02   1.1280497e-01
   1.0190000e+02   1.0430000e+02   1.1913954e-04
   1.0190000e+02   1.0460000e+02   1.6445601e-01
   1.0190000e+02   1.0490000e+02   5.2723656e-01
   1.0190000e+02   1.0520000e+02   8.2804272e-01
   1.0190000e+02   1.0550000e+02   9.7264882e-01
   1.0190000e+02   1.0580000e+02   9.9799454e-01
   1.0190000e+02   1.0610000e+02   9.5054899e-01
   1.0190000e+02   1.0640000e+02   8.5768440e-01
   1.0190000e+02   1.0670000e+02   7.3239193e-01
   1.0190000e+02   1.0700000e+02   5.8023671e-01
   1.0190000e+02   1.0730000e+02   4.0527412e-01
   1.0190000e+02   1.0760000e+02   2.1864804e-01
   1.0190000e+02   1.0790000e+02   5.6324977e-02
   1.0190000e+02   1.0820000e+02   4.2549350e-03
   1.0190000e+02   1.0850000e+02   1.7032687e-01
   1.0190000e+02   1.0880000e+02   5.1738994e-01
   1.0190000e+02   1.0910000e+02   8.2892523e-01
   1.0190000e+02   1.0940000e+02   9.7911469e-01
   1.0190000e+02   1.0970000e+02   9.9319855e-01
   1.0190000e+02   1.1000000e+02   9.2765804e-01
   1.0220000e+02   8.0000000e+01   1.5514220e-02
   1.0220000e+02   8.0300000e+01   2.4321064e-03
   1.0220000e+02   8.0600000e+01   6.0430728e-02
   1.0220000e+02   8.0900000e+01   2.2074636e-01
   1.0220000e+02   8.1200000e+01   5.0415032e-01
   1.0220000e+02   8.1500000e+01   8.3622122e-01
   1.0220000e+02   8.1800000e+01   9.9951718e-01
   1.0220000e+02   8.2100000e+01   8.8719216e-01
   1.0220000e+02   8.2400000e+01   6.4057472e-01
   1.0220000e+02   8.2700000e+01   4.0205515e-01
   1.0220000e+02   8.3000000e+01   2.1903458e-01
   1.0220000e+02   8.3300000e+01   9.4095696e-02
   1.0220000e+02   8.3600000e+01   2.1674483e-02
   1.0220000e+02   8.3900000e+01   2.6486178e-04
   1.0220000e+02   8.4200000e+01   3.6322957e-02
   1.0220000e+02   8.4500000e+01   1.4641998e-01
   1.0220000e+02   8.4800000e+01   3.5443236e-01
   1.0220000e+02   8.5100000e+01   6.6064231e-01
   1.0220000e+02   8.5400000e+01   9.4561081e-01
   1.0220000e+02   8.5700000e+01   9.6514768e-01
   1.0220000e+02   8.6000000e+01   7.0618819e-01
   1.0220000e+02   8.6300000e+01   4.0471036e-01
   1.0220000e+02   8.6600000e+01   1.8862512e-01
   1.0220000e+02   8.6900000e+01   6.4171457e-02
   1.0220000e+02   8.7200000e+01   8.6226715e-03
   1.0220000e+02   8.7500000e+01   2.6470934e-03
   1.0220000e+02   8.7800000e+01   3.3721576e-02
   1.0220000e+02   8.8100000e+01   9.3974903e-02
   1.0220000e+02   8.8400000e+01   1.7802324e-01
   1.0220000e+02   8.8700000e+01   2.8143534e-01
   1.0220000e+02   8.9000000e+01   3.9964788e-01
   1.0220000e+02   8.9300000e+01   5.2715483e-01
   1.0220000e+02   8.9600000e+01   6.5691135e-01
   1.0220000e+02   8.9900000e+01   7.8000583e-01
   1.0220000e+02   9.0200000e+01   8.8574730e-01
   1.0220000e+02   9.0500000e+01   9.6236204e-01
   1.0220000e+02   9.0800000e+01   9.9844361e-01
   1.0220000e+02   9.1100000e+01   9.8510609e-01
   1.0220000e+02   9.1400000e+01   9.1846114e-01
   1.0220000e+02   9.1700000e+01   8.0170481e-01
   1.0220000e+02   9.2000000e+01   6.4598875e-01
   1.0220000e+02   9.2300000e+01   4.6953204e-01
   1.0220000e+02   9.2600000e+01   2.9503038e-01
   1.0220000e+02   9.2900000e+01   1.4601350e-01
   1.0220000e+02   9.3200000e+01   4.3060461e-02
   1.0220000e+02   9.3500000e+01   6.4153857e-04
   1.0220000e+02   9.3800000e+01   2.5017658e-02
   1.0220000e+02   9.4100000e+01   1.1334411e-01
   1.0220000e+02   9.4400000e+01   2.5399291e-01
   1.0220000e+02   9.4700000e+01   4.2805732e-01
   1.0220000e+02   9.5000000e+01   6.1191304e-01
   1.0220000e+02   9.5300000e+01   7.8053379e-01
   1.0220000e+02   9.5600000e+01   9.1106103e-01
   1.0220000e+02   9.5900000e+01   9.8602906e-01
   1.0220000e+02   9.6200000e+01   9.9572422e-01
   1.0220000e+02   9.6500000e+01   9.3937301e-01
   1.0220000e+02   9.6800000e+01   8.2508848e-01
   1.0220000e+02   9.7100000e+01   6.6865367e-01
   1.0220000e+02   9.7400000e+01   4.9127900e-01
   1.0220000e+02   9.7700000e+01   3.1652852e-01
   1.0220000e+02   9.8000000e+01   1.6676578e-01
   1.0220000e+02   9.8300000e+01   5.9716722e-02
   1.0220000e+02   9.8600000e+01   5.9208117e-03
   1.0220000e+02   9.8900000e+01   7.7288082e-03
   1.0220000e+02   9.9200000e+01   6.0049118e-02
   1.0220000e+02   9.9500000e+01   1.5245076e-01
   1.0220000e+02   9.9800000e+01   2.7183438e-01
   1.0220000e+02   1.0010000e+02   4.0487220e-01
   1.0220000e+02   1.0040000e+02   5.3971470e-01
   1.0220000e+02   1.0070000e+02   6.6683829e-01
   1.0220000e+02   1.0100000e+02   7.7917527e-01
   1.0220000e+02   1.0130000e+02   8.7177021e-01
   1.0220000e+02   1.0160000e+02   9.4118425e-01
   1.0220000e+02   1.0190000e+02   9.8478871e-01
   1.0220000e+02   1.0220000e+02   1.0000000e+00
   1.0220000e+02   1.0250000e+02   9.8343634e-01
   1.0220000e+02   1.0280000e+02   9.2995315e-01
   1.0220000e+02   1.0310000e+02   8.3166738e-01
   1.0220000e+02   1.0340000e+02   6.7796383e-01
   1.0220000e+02   1.0370000e+02   4.6107013e-01
   1.0220000e+02   1.0400000e+02   2.0202314e-01
   1.0220000e+02   1.0430000e+02   1.2655100e-02
   1.0220000e+02   1.0460000e+02   8.3925169e-02
   1.0220000e+02   1.0490000e+02   4.0419749e-01
   1.0220000e+02   1.0520000e+02   7.2569543e-01
   1.0220000e+02   1.0550000e+02   9.1834557e-01
   1.0220000e+02   1.0580000e+02   9.9378995e-01
   1.0220000e+02   1.0610000e+02   9.8991235e-01
   1.0220000e+02   1.0640000e+02   9.3232349e-01
   1.0220000e+02   1.0670000e+02   8.3369078e-01
   1.0220000e+02   1.0700000e+02   6.9860164e-01
   1.0220000e+02   1.0730000e+02   5.2833158e-01
   1.0220000e+02   1.0760000e+02   3.2838405e-01
   1.0220000e+02   1.0790000e+02   1.2625729e-01
   1.0220000e+02   1.0820000e+02   3.4034765e-03
   1.0220000e+02   1.0850000e+02   8.8337100e-02
   1.0220000e+02   1.0880000e+02   3.9454304e-01
   1.0220000e+02   1.0910000e+02   7.2673993e-01
   1.0220000e+02   1.0940000e+02   9.2953783e-01
   1.0220000e+02   1.0970000e+02   9.9830747e-01
   1.0220000e+02   1.1000000e+02   9.7805832e-01
   1.0250000e+02   8.0000000e+01   6.3110292e-02
   1.0250000e+02   8.0300000e+01   6.3420146e-03
   1.0250000e+02   8.0600000e+01   1.4168604e-02
   1.0250000e+02   8.0900000e+01   1.2412886e-01
   1.0250000e+02   8.1200000e+01   3.7638829e-01
   1.0250000e+02   8.1500000e+01   7.3061981e-01
   1.0250000e+02   8.1800000e+01   9.7739601e-01
   1.0250000e+02   8.2100000e+01   9.5511683e-01
   1.0250000e+02   8.2400000e+01   7.5839857e-01
   1.0250000e+02   8.2700000e+01   5.3045623e-01
   1.0250000e+02   8.3000000e+01   3.3391511e-01
   1.0250000e+02   8.3300000e+01   1.8206797e-01
   1.0250000e+02   8.3600000e+01   7.4690435e-02
   1.0250000e+02   8.3900000e+01   1.2666029e-02
   1.0250000e+02   8.4200000e+01   3.9262927e-03
   1.0250000e+02   8.4500000e+01   6.7892314e-02
   1.0250000e+02   8.4800000e+01   2.3715399e-01
   1.0250000e+02   8.5100000e+01   5.3445827e-01
   1.0250000e+02   8.5400000e+01   8.7296222e-01
   1.0250000e+02   8.5700000e+01   9.9655207e-01
   1.0250000e+02   8.6000000e+01   8.1562935e-01
   1.0250000e+02   8.6300000e+01   5.3315710e-01
   1.0250000e+02   8.6600000e+01   2.9880004e-01
   1.0250000e+02   8.6900000e+01   1.4116252e-01
   1.0250000e+02   8.7200000e+01   4.8501162e-02
   1.0250000e+02   8.7500000e+01   6.0073930e-03
   1.0250000e+02   8.7800000e+01   3.0909145e-03
   1.0250000e+02   8.8100000e+01   3.2942429e-02
   1.0250000e+02   8.8400000e+01   9.1044657e-02
   1.0250000e+02   8.8700000e+01   1.7388602e-01
   1.0250000e+02   8.9000000e+01   2.7793983e-01
   1.0250000e+02   8.9300000e+01   3.9881420e-01
   1.0250000e+02   8.9600000e+01   5.3053156e-01
   1.0250000e+02   8.9900000e+01   6.6499111e-01
   1.0250000e+02   9.0200000e+01   7.9176644e-01
   1.0250000e+02   9.0500000e+01   8.9846538e-01
   1.0250000e+02   9.0800000e+01   9.7187355e-01
   1.0250000e+02   9.1100000e+01   9.9995339e-01
   1.0250000e+02   9.1400000e+01   9.7445238e-01
   1.0250000e+02   9.1700000e+01   8.9348550e-01
   1.0250000e+02   9.2000000e+01   7.6322033e-01
   1.0250000e+02   9.2300000e+01   5.9793350e-01
   1.0250000e+02   9.2600000e+01   4.1823286e-01
   1.0250000e+02   9.2900000e+01   2.4787704e-01
   1.0250000e+02   9.3200000e+01   1.1001344e-01
   1.0250000e+02   9.3500000e+01   2.3647174e-02
   1.0250000e+02   9.3800000e+01   8.8653376e-04
   1.0250000e+02   9.4100000e+01   4.5232580e-02
   1.0250000e+02   9.4400000e+01   1.5102988e-01
   1.0250000e+02   9.4700000e+01   3.0413922e-01
   1.0250000e+02   9.5000000e+01   4.8381435e-01
   1.0250000e+02   9.5300000e+01   6.6559280e-01
   1.0250000e+02   9.5600000e+01   8.2478319e-01
   1.0250000e+02   9.5900000e+01   9.3996962e-01
   1.0250000e+02   9.6200000e+01   9.9595552e-01
   1.0250000e+02   9.6500000e+01   9.8573345e-01
   1.0250000e+02   9.6800000e+01   9.1128959e-01
   1.0250000e+02   9.7100000e+01   7.8321619e-01
   1.0250000e+02   9.7400000e+01   6.1917791e-01
   1.0250000e+02   9.7700000e+01   4.4133290e-01
   1.0250000e+02   9.8000000e+01   2.7295695e-01
   1.0250000e+02   9.8300000e+01   1.3478861e-01
   1.0250000e+02   9.8600000e+01   4.1871453e-02
   1.0250000e+02   9.8900000e+01   1.6825642e-03
   1.0250000e+02   9.9200000e+01   1.3979613e-02
   1.0250000e+02   9.9500000e+01   7.2209399e-02
   1.0250000e+02   9.9800000e+01   1.6582686e-01
   1.0250000e+02   1.0010000e+02   2.8272519e-01
   1.0250000e+02   1.0040000e+02   4.1117276e-01
   1.0250000e+02   1.0070000e+02   5.4099659e-01
   1.0250000e+02   1.0100000e+02   6.6404481e-01
   1.0250000e+02   1.0130000e+02   7.7410972e-01
   1.0250000e+02   1.0160000e+02   8.6651175e-01
   1.0250000e+02   1.0190000e+02   9.3748718e-01
   1.0250000e+02   1.0220000e+02   9.8343634e-01
   1.0250000e+02   1.0250000e+02   1.0000000e+00
   1.0250000e+02   1.0280000e+02   9.8085871e-01
   1.0250000e+02   1.0310000e+02   9.1618823e-01
   1.0250000e+02   1.0340000e+02   7.9133991e-01
   1.0250000e+02   1.0370000e+02   5.8960187e-01
   1.0250000e+02   1.0400000e+02   3.1438322e-01
   1.0250000e+02   1.0430000e+02   5.7332577e-02
   1.0250000e+02   1.0460000e+02   2.6931526e-02
   1.0250000e+02   1.0490000e+02   2.8210647e-01
   1.0250000e+02   1.0520000e+02   6.0433189e-01
   1.0250000e+02   1.0550000e+02   8.3458818e-01
   1.0250000e+02   1.0580000e+02   9.5738224e-01
   1.0250000e+02   1.0610000e+02   9.9918832e-01
   1.0250000e+02   1.0640000e+02   9.8211936e-01
   1.0250000e+02   1.0670000e+02   9.1768367e-01
   1.0250000e+02   1.0700000e+02   8.0915162e-01
   1.0250000e+02   1.0730000e+02   6.5481719e-01
   1.0250000e+02   1.0760000e+02   4.5394510e-01
   1.0250000e+02   1.0790000e+02   2.2341972e-01
   1.0250000e+02   1.0820000e+02   3.4720578e-02
   1.0250000e+02   1.0850000e+02   2.9535901e-02
   1.0250000e+02   1.0880000e+02   2.7327846e-01
   1.0250000e+02   1.0910000e+02   6.0547754e-01
   1.0250000e+02   1.0940000e+02   8.4998318e-01
   1.0250000e+02   1.0970000e+02   9.7131877e-01
   1.0250000e+02   1.1000000e+02   9.9961218e-01
   1.0280000e+02   8.0000000e+01   1.4647198e-01
   1.0280000e+02   8.0300000e+01   4.6994981e-02
   1.0280000e+02   8.0600000e+01   3.7950514e-04
   1.0280000e+02   8.0900000e+01   4.8158529e-02
   1.0280000e+02   8.1200000e+01   2.4835277e-01
   1.0280000e+02   8.1500000e+01   6.0021647e-01
   1.0280000e+02   8.1800000e+01   9.1839217e-01
   1.0280000e+02   8.2100000e+01   9.9443041e-01
   1.0280000e+02   8.2400000e+01   8.6581050e-01
   1.0280000e+02   8.2700000e+01   6.6605678e-01
   1.0280000e+02   8.3000000e+01   4.6951429e-01
   1.0280000e+02   8.3300000e+01   2.9999234e-01
   1.0280000e+02   8.3600000e+01   1.6301572e-01
   1.0280000e+02   8.3900000e+01   6.1968143e-02
   1.0280000e+02   8.4200000e+01   5.7794116e-03
   1.0280000e+02   8.4500000e+01   1.5496010e-02
   1.0280000e+02   8.4800000e+01   1.3065581e-01
   1.0280000e+02   8.5100000e+01   3.9644382e-01
   1.0280000e+02   8.5400000e+01   7.6742503e-01
   1.0280000e+02   8.5700000e+01   9.9359808e-01
   1.0280000e+02   8.6000000e+01   9.0981542e-01
   1.0280000e+02   8.6300000e+01   6.6860727e-01
   1.0280000e+02   8.6600000e+01   4.3194055e-01
   1.0280000e+02   8.6900000e+01   2.5031842e-01
   1.0280000e+02   8.7200000e+01   1.2465630e-01
   1.0280000e+02   8.7500000e+01   4.6095116e-02
   1.0280000e+02   8.7800000e+01   6.9017379e-03
   1.0280000e+02   8.8100000e+01   1.9097775e-03
   1.0280000e+02   8.8400000e+01   2.7865869e-02
   1.0280000e+02   8.8700000e+01   8.2505098e-02
   1.0280000e+02   8.9000000e+01   1.6367415e-01
   1.0280000e+02   8.9300000e+01   2.6850156e-01
   1.0280000e+02   8.9600000e+01   3.9259703e-01
   1.0280000e+02   8.9900000e+01   5.2932845e-01
   1.0280000e+02   9.0200000e+01   6.6932341e-01
   1.0280000e+02   9.0500000e+01   8.0044089e-01
   1.0280000e+02   9.0800000e+01   9.0850143e-01
   1.0280000e+02   9.1100000e+01   9.7897279e-01
   1.0280000e+02   9.1400000e+01   9.9952660e-01
   1.0280000e+02   9.1700000e+01   9.6296206e-01
   1.0280000e+02   9.2000000e+01   8.6964043e-01
   1.0280000e+02   9.2300000e+01   7.2855149e-01
   1.0280000e+02   9.2600000e+01   5.5653976e-01
   1.0280000e+02   9.2900000e+01   3.7585510e-01
   1.0280000e+02   9.3200000e+01   2.1069287e-01
   1.0280000e+02   9.3500000e+01   8.3523220e-02
   1.0280000e+02   9.3800000e+01   1.1837958e-02
   1.0280000e+02   9.4100000e+01   5.6923291e-03
   1.0280000e+02   9.4400000e+01   6.6260623e-02
   1.0280000e+02   9.4700000e+01   1.8556607e-01
   1.0280000e+02   9.5000000e+01   3.4748440e-01
   1.0280000e+02   9.5300000e+01   5.2996487e-01
   1.0280000e+02   9.5600000e+01   7.0817181e-01
   1.0280000e+02   9.5900000e+01   8.5802998e-01
   1.0280000e+02   9.6200000e+01   9.5957863e-01
   1.0280000e+02   9.6500000e+01   9.9963510e-01
   1.0280000e+02   9.6800000e+01   9.7346121e-01
   1.0280000e+02   9.7100000e+01   8.8529419e-01
   1.0280000e+02   9.7400000e+01   7.4768753e-01
   1.0280000e+02   9.7700000e+01   5.7965374e-01
   1.0280000e+02   9.8000000e+01   4.0372904e-01
   1.0280000e+02   9.8300000e+01   2.4235484e-01
   1.0280000e+02   9.8600000e+01   1.1429932e-01
   1.0280000e+02   9.8900000e+01   3.1990948e-02
   1.0280000e+02   9.9200000e+01   4.1141232e-04
   1.0280000e+02   9.9500000e+01   1.7654586e-02
   1.0280000e+02   9.9800000e+01   7.6696369e-02
   1.0280000e+02   1.0010000e+02   1.6763488e-01
   1.0280000e+02   1.0040000e+02   2.7973138e-01
   1.0280000e+02   1.0070000e+02   4.0286697e-01
   1.0280000e+02   1.0100000e+02   5.2832783e-01
   1.0280000e+02   1.0130000e+02   6.4902025e-01
   1.0280000e+02   1.0160000e+02   7.5927823e-01
   1.0280000e+02   1.0190000e+02   8.5439742e-01
   1.0280000e+02   1.0220000e+02   9.2995315e-01
   1.0280000e+02   1.0250000e+02   9.8085871e-01
   1.0280000e+02   1.0280000e+02   1.0000000e+00
   1.0280000e+02   1.0310000e+02   9.7619427e-01
   1.0280000e+02   1.0340000e+02   8.9154432e-01
   1.0280000e+02   1.0370000e+02   7.2097511e-01
   1.0280000e+02   1.0400000e+02   4.4871901e-01
   1.0280000e+02   1.0430000e+02   1.3798772e-01
   1.0280000e+02   1.0460000e+02   6.7880104e-04
   1.0280000e+02   1.0490000e+02   1.6712188e-01
   1.0280000e+02   1.0520000e+02   4.6633270e-01
   1.0280000e+02   1.0550000e+02   7.1995859e-01
   1.0280000e+02   1.0580000e+02   8.8451862e-01
   1.0280000e+02   1.0610000e+02   9.7228286e-01
   1.0280000e+02   1.0640000e+02   9.9997609e-01
   1.0280000e+02   1.0670000e+02   9.7701233e-01
   1.0280000e+02   1.0700000e+02   9.0500648e-01
   1.0280000e+02   1.0730000e+02   7.7917759e-01
   1.0280000e+02   1.0760000e+02   5.9214684e-01
   1.0280000e+02   1.0790000e+02   3.4815680e-01
   1.0280000e+02   1.0820000e+02   1.0270189e-01
   1.0280000e+02   1.0850000e+02   1.1501664e-03
   1.0280000e+02   1.0880000e+02   1.5983296e-01
   1.0280000e+02   1.0910000e+02   4.6750225e-01
   1.0280000e+02   1.0940000e+02   7.3872865e-01
   1.0280000e+02   1.0970000e+02   9.0753807e-01
   1.0280000e+02   1.1000000e+02   9.8585677e-01
   1.0310000e+02   8.0000000e+01   2.7110515e-01
   1.0310000e+02   8.0300000e+01   1.3308561e-01
   1.0310000e+02   8.0600000e+01   3.0105383e-02
   1.0310000e+02   8.0900000e+01   4.3947755e-03
   1.0310000e+02   8.1200000e+01   1.2860572e-01
   1.0310000e+02   8.1500000e+01   4.4609598e-01
   1.0310000e+02   8.1800000e+01   8.1500695e-01
   1.0310000e+02   8.2100000e+01   9.9356950e-01
   1.0310000e+02   8.2400000e+01   9.5231442e-01
   1.0310000e+02   8.2700000e+01   8.0194036e-01
   1.0310000e+02   8.3000000e+01   6.2312504e-01
   1.0310000e+02   8.3300000e+01   4.4923033e-01
   1.0310000e+02   8.3600000e+01   2.9167890e-01
   1.0310000e+02   8.3900000e+01   1.5633082e-01
   1.0310000e+02   8.4200000e+01   5.2421040e-02
   1.0310000e+02   8.4500000e+01   9.0591061e-04
   1.0310000e+02   8.4800000e+01   4.5486857e-02
   1.0310000e+02   8.5100000e+01   2.5223657e-01
   1.0310000e+02   8.5400000e+01   6.2588683e-01
   1.0310000e+02   8.5700000e+01   9.4578750e-01
   1.0310000e+02   8.6000000e+01   9.7763558e-01
   1.0310000e+02   8.6300000e+01   8.0409353e-01
   1.0310000e+02   8.6600000e+01   5.8620521e-01
   1.0310000e+02   8.6900000e+01   3.9428183e-01
   1.0310000e+02   8.7200000e+01   2.4323974e-01
   1.0310000e+02   8.7500000e+01   1.3163817e-01
   1.0310000e+02   8.7800000e+01   5.5620244e-02
   1.0310000e+02   8.8100000e+01   1.2313428e-02
   1.0310000e+02   8.8400000e+01   1.6399006e-04
   1.0310000e+02   8.8700000e+01   1.8498290e-02
   1.0310000e+02   8.9000000e+01   6.6885199e-02
   1.0310000e+02   8.9300000e+01   1.4440382e-01
   1.0310000e+02   8.9600000e+01   2.4882580e-01
   1.0310000e+02   8.9900000e+01   3.7575122e-01
   1.0310000e+02   9.0200000e+01   5.1782575e-01
   1.0310000e+02   9.0500000e+01   6.6428294e-01
   1.0310000e+02   9.0800000e+01   8.0114863e-01
   1.0310000e+02   9.1100000e+01   9.1242601e-01
   1.0310000e+02   9.1400000e+01   9.8236415e-01
   1.0310000e+02   9.1700000e+01   9.9849770e-01
   1.0310000e+02   9.2000000e+01   9.5469552e-01
   1.0310000e+02   9.2300000e+01   8.5325459e-01
   1.0310000e+02   9.2600000e+01   7.0531310e-01
   1.0310000e+02   9.2900000e+01   5.2943535e-01
   1.0310000e+02   9.3200000e+01   3.4880009e-01
   1.0310000e+02   9.3500000e+01   1.8770566e-01
   1.0310000e+02   9.3800000e+01   6.8055473e-02
   1.0310000e+02   9.4100000e+01   6.2896329e-03
   1.0310000e+02   9.4400000e+01   1.1074914e-02
   1.0310000e+02   9.4700000e+01   8.2010133e-02
   1.0310000e+02   9.5000000e+01   2.0956761e-01
   1.0310000e+02   9.5300000e+01   3.7636887e-01
   1.0310000e+02   9.5600000e+01   5.5965794e-01
   1.0310000e+02   9.5900000e+01   7.3457256e-01
   1.0310000e+02   9.6200000e+01   8.7765211e-01
   1.0310000e+02   9.6500000e+01   9.7003284e-01
   1.0310000e+02   9.6800000e+01   9.9992270e-01
   1.0310000e+02   9.7100000e+01   9.6410650e-01
   1.0310000e+02   9.7400000e+01   8.6831888e-01
   1.0310000e+02   9.7700000e+01   7.2635768e-01
   1.0310000e+02   9.8000000e+01   5.5790354e-01
   1.0310000e+02   9.8300000e+01   3.8526804e-01
   1.0310000e+02   9.8600000e+01   2.2967025e-01
   1.0310000e+02   9.8900000e+01   1.0792626e-01
   1.0310000e+02   9.9200000e+01   3.0380351e-02
   1.0310000e+02   9.9500000e+01   4.6844472e-04
   1.0310000e+02   9.9800000e+01   1.5717295e-02
   1.0310000e+02   1.0010000e+02   6.9571273e-02
   1.0310000e+02   1.0040000e+02   1.5336495e-01
   1.0310000e+02   1.0070000e+02   2.5795236e-01
   1.0310000e+02   1.0100000e+02   3.7478048e-01
   1.0310000e+02   1.0130000e+02   4.9640976e-01
   1.0310000e+02   1.0160000e+02   6.1658782e-01
   1.0310000e+02   1.0190000e+02   7.2998816e-01
   1.0310000e+02   1.0220000e+02   8.3166738e-01
   1.0310000e+02   1.0250000e+02   9.1618823e-01
   1.0310000e+02   1.0280000e+02   9.7619427e-01
   1.0310000e+02   1.0310000e+02   1.0000000e+00
   1.0310000e+02   1.0340000e+02   9.6770847e-01
   1.0310000e+02   1.0370000e+02   8.4720201e-01
   1.0310000e+02   1.0400000e+02   6.0280017e-01
   1.0310000e+02   1.0430000e+02   2.6037522e-01
   1.0310000e+02   1.0460000e+02   1.6511433e-02
   1.0310000e+02   1.0490000e+02   6.9222082e-02
   1.0310000e+02   1.0520000e+02   3.1583829e-01
   1.0310000e+02   1.0550000e+02   5.7258627e-01
   1.0310000e+02   1.0580000e+02   7.6876931e-01
   1.0310000e+02   1.0610000e+02   8.9974777e-01
   1.0310000e+02   1.0640000e+02   9.7474320e-01
   1.0310000e+02   1.0670000e+02   9.9999049e-01
   1.0310000e+02   1.0700000e+02   9.7511705e-01
   1.0310000e+02   1.0730000e+02   8.9235214e-01
   1.0310000e+02   1.0760000e+02   7.3759128e-01
   1.0310000e+02   1.0790000e+02   5.0062969e-01
   1.0310000e+02   1.0820000e+02   2.1417180e-01
   1.0310000e+02   1.0850000e+02   1.4567032e-02
   1.0310000e+02   1.0880000e+02   6.4302840e-02
   1.0310000e+02   1.0910000e+02   3.1692885e-01
   1.0310000e+02   1.0940000e+02   5.9341807e-01
   1.0310000e+02   1.0970000e+02   7.9981747e-01
   1.0310000e+02   1.1000000e+02   9.2672732e-01
   1.0340000e+02   8.0000000e+01   4.4304932e-01
   1.0340000e+02   8.0300000e+01   2.7686971e-01
   1.0340000e+02   8.0600000e+01   1.2086535e-01
   1.0340000e+02   8.0900000e+01   1.3016225e-02
   1.0340000e+02   8.1200000e+01   3.4237412e-02
   1.0340000e+02   8.1500000e+01   2.7383507e-01
   1.0340000e+02   8.1800000e+01   6.5738554e-01
   1.0340000e+02   8.2100000e+01   9.3344456e-01
   1.0340000e+02   8.2400000e+01   9.9843969e-01
   1.0340000e+02   8.2700000e+01   9.2334003e-01
   1.0340000e+02   8.3000000e+01   7.8650200e-01
   1.0340000e+02   8.3300000e+01   6.2836808e-01
   1.0340000e+02   8.3600000e+01   4.6583173e-01
   1.0340000e+02   8.3900000e+01   3.0692265e-01
   1.0340000e+02   8.4200000e+01   1.6012330e-01
   1.0340000e+02   8.4500000e+01   4.3775131e-02
   1.0340000e+02   8.4800000e+01   1.1724594e-03
   1.0340000e+02   8.5100000e+01   1.1469423e-01
   1.0340000e+02   8.5400000e+01   4.4667874e-01
   1.0340000e+02   8.5700000e+01   8.3694385e-01
   1.0340000e+02   8.6000000e+01   9.9906199e-01
   1.0340000e+02   8.6300000e+01   9.2477463e-01
   1.0340000e+02   8.6600000e+01   7.5476328e-01
   1.0340000e+02   8.6900000e+01   5.7388572e-01
   1.0340000e+02   8.7200000e+01   4.1150691e-01
   1.0340000e+02   8.7500000e+01   2.7496087e-01
   1.0340000e+02   8.7800000e+01   1.6534771e-01
   1.0340000e+02   8.8100000e+01   8.2798922e-02
   1.0340000e+02   8.8400000e+01   2.7917804e-02
   1.0340000e+02   8.8700000e+01   1.9566500e-03
   1.0340000e+02   8.9000000e+01   6.5330230e-03
   1.0340000e+02   8.9300000e+01   4.3098217e-02
   1.0340000e+02   8.9600000e+01   1.1219779e-01
   1.0340000e+02   8.9900000e+01   2.1254740e-01
   1.0340000e+02   9.0200000e+01   3.4001382e-01
   1.0340000e+02   9.0500000e+01   4.8671433e-01
   1.0340000e+02   9.0800000e+01   6.4058683e-01
   1.0340000e+02   9.1100000e+01   7.8585251e-01
   1.0340000e+02   9.1400000e+01   9.0467850e-01
   1.0340000e+02   9.1700000e+01   9.7998796e-01
   1.0340000e+02   9.2000000e+01   9.9885564e-01
   1.0340000e+02   9.2300000e+01   9.5554241e-01
   1.0340000e+02   9.2600000e+01   8.5323512e-01
   1.0340000e+02   9.2900000e+01   7.0400041e-01
   1.0340000e+02   9.3200000e+01   5.2706155e-01
   1.0340000e+02   9.3500000e+01   3.4592603e-01
   1.0340000e+02   9.3800000e+01   1.8498910e-01
   1.0340000e+02   9.4100000e+01   6.6125296e-02
   1.0340000e+02   9.4400000e+01   5.6514590e-03
   1.0340000e+02   9.4700000e+01   1.1999091e-02
   1.0340000e+02   9.5000000e+01   8.4431273e-02
   1.0340000e+02   9.5300000e+01   2.1306929e-01
   1.0340000e+02   9.5600000e+01   3.8029480e-01
   1.0340000e+02   9.5900000e+01   5.6331124e-01
   1.0340000e+02   9.6200000e+01   7.3741000e-01
   1.0340000e+02   9.6500000e+01   8.7939925e-01
   1.0340000e+02   9.6800000e+01   9.7071994e-01
   1.0340000e+02   9.7100000e+01   9.9990017e-01
   1.0340000e+02   9.7400000e+01   9.6408056e-01
   1.0340000e+02   9.7700000e+01   8.6935908e-01
   1.0340000e+02   9.8000000e+01   7.2974745e-01
   1.0340000e+02   9.8300000e+01   5.6473394e-01
   1.0340000e+02   9.8600000e+01   3.9583778e-01
   1.0340000e+02   9.8900000e+01   2.4294843e-01
   1.0340000e+02   9.9200000e+01   1.2138947e-01
   1.0340000e+02   9.9500000e+01   4.0379869e-02
   1.0340000e+02   9.9800000e+01   3.0198071e-03
   1.0340000e+02   1.0010000e+02   7.4192909e-03
   1.0340000e+02   1.0040000e+02   4.8355153e-02
   1.0340000e+02   1.0070000e+02   1.1890526e-01
   1.0340000e+02   1.0100000e+02   2.1172765e-01
   1.0340000e+02   1.0130000e+02   3.1987295e-01
   1.0340000e+02   1.0160000e+02   4.3715780e-01
   1.0340000e+02   1.0190000e+02   5.5817235e-01
   1.0340000e+02   1.0220000e+02   6.7796383e-01
   1.0340000e+02   1.0250000e+02   7.9133991e-01
   1.0340000e+02   1.0280000e+02   8.9154432e-01
   1.0340000e+02   1.0310000e+02   9.6770847e-01
   1.0340000e+02   1.0340000e+02   1.0000000e+00
   1.0340000e+02   1.0370000e+02   9.5198209e-01
   1.0340000e+02   1.0400000e+02   7.6915769e-01
   1.0340000e+02   1.0430000e+02   4.3100102e-01
   1.0340000e+02   1.0460000e+02   9.2789569e-02
   1.0340000e+02   1.0490000e+02   7.3018376e-03
   1.0340000e+02   1.0520000e+02   1.6338641e-01
   1.0340000e+02   1.0550000e+02   3.9299806e-01
   1.0340000e+02   1.0580000e+02   6.0234966e-01
   1.0340000e+02   1.0610000e+02   7.6774892e-01
   1.0340000e+02   1.0640000e+02   8.8861196e-01
   1.0340000e+02   1.0670000e+02   9.6674023e-01
   1.0340000e+02   1.0700000e+02   9.9950111e-01
   1.0340000e+02   1.0730000e+02   9.7658779e-01
   1.0340000e+02   1.0760000e+02   8.7778634e-01
   1.0340000e+02   1.0790000e+02   6.7736131e-01
   1.0340000e+02   1.0820000e+02   3.7767213e-01
   1.0340000e+02   1.0850000e+02   8.8276508e-02
   1.0340000e+02   1.0880000e+02   5.7195583e-03
   1.0340000e+02   1.0910000e+02   1.6425459e-01
   1.0340000e+02   1.0940000e+02   4.1372505e-01
   1.0340000e+02   1.0970000e+02   6.3898846e-01
   1.0340000e+02   1.1000000e+02   8.0704157e-01
   1.0370000e+02   8.0000000e+01   6.6093005e-01
   1.0370000e+02   8.0300000e+01   4.8963118e-01
   1.0370000e+02   8.0600000e+01   2.9666289e-01
   1.0370000e+02   8.0900000e+01   1.0825038e-01
   1.0370000e+02   8.1200000e+01   1.2116647e-03
   1.0370000e+02   8.1500000e+01   1.0487419e-01
   1.0370000e+02   8.1800000e+01   4.3933639e-01
   1.0370000e+02   8.2100000e+01   7.8524057e-01
   1.0370000e+02   8.2400000e+01   9.6742470e-01
   1.0370000e+02   8.2700000e+01   9.9644654e-01
   1.0370000e+02   8.3000000e+01   9.3420936e-01
   1.0370000e+02   8.3300000e+01   8.2267652e-01
   1.0370000e+02   8.3600000e+01   6.8241638e-01
   1.0370000e+02   8.3900000e+01   5.2268437e-01
   1.0370000e+02   8.4200000e+01   3.4957568e-01
   1.0370000e+02   8.4500000e+01   1.7507490e-01
   1.0370000e+02   8.4800000e+01   3.4444385e-02
   1.0370000e+02   8.5100000e+01   1.5439064e-02
   1.0370000e+02   8.5400000e+01   2.3921520e-01
   1.0370000e+02   8.5700000e+01   6.4662103e-01
   1.0370000e+02   8.6000000e+01   9.3806594e-01
   1.0370000e+02   8.6300000e+01   9.9676232e-01
   1.0370000e+02   8.6600000e+01   9.1426445e-01
   1.0370000e+02   8.6900000e+01   7.7824606e-01
   1.0370000e+02   8.7200000e+01   6.3043363e-01
   1.0370000e+02   8.7500000e+01   4.8749694e-01
   1.0370000e+02   8.7800000e+01   3.5633985e-01
   1.0370000e+02   8.8100000e+01   2.4070432e-01
   1.0370000e+02   8.8400000e+01   1.4369746e-01
   1.0370000e+02   8.8700000e+01   6.8682848e-02
   1.0370000e+02   8.9000000e+01   1.9474217e-02
   1.0370000e+02   8.9300000e+01   1.3924332e-04
   1.0370000e+02   8.9600000e+01   1.4483469e-02
   1.0370000e+02   8.9900000e+01   6.5214442e-02
   1.0370000e+02   9.0200000e+01   1.5281461e-01
   1.0370000e+02   9.0500000e+01   2.7426182e-01
   1.0370000e+02   9.0800000e+01   4.2190718e-01
   1.0370000e+02   9.1100000e+01   5.8298336e-01
   1.0370000e+02   9.1400000e+01   7.4024501e-01
   1.0370000e+02   9.1700000e+01   8.7401166e-01
   1.0370000e+02   9.2000000e+01   9.6539161e-01
   1.0370000e+02   9.2300000e+01   9.9992567e-01
   1.0370000e+02   9.2600000e+01   9.7062870e-01
   1.0370000e+02   9.2900000e+01   8.7960718e-01
   1.0370000e+02   9.3200000e+01   7.3795256e-01
   1.0370000e+02   9.3500000e+01   5.6412209e-01
   1.0370000e+02   9.3800000e+01   3.8127642e-01
   1.0370000e+02   9.4100000e+01   2.1405357e-01
   1.0370000e+02   9.4400000e+01   8.5181426e-02
   1.0370000e+02   9.4700000e+01   1.2306139e-02
   1.0370000e+02   9.5000000e+01   5.4513872e-03
   1.0370000e+02   9.5300000e+01   6.5529631e-02
   1.0370000e+02   9.5600000e+01   1.8420459e-01
   1.0370000e+02   9.5900000e+01   3.4514812e-01
   1.0370000e+02   9.6200000e+01   5.2644512e-01
   1.0370000e+02   9.6500000e+01   7.0370784e-01
   1.0370000e+02   9.6800000e+01   8.5342469e-01
   1.0370000e+02   9.7100000e+01   9.5613525e-01
   1.0370000e+02   9.7400000e+01   9.9908375e-01
   1.0370000e+02   9.7700000e+01   9.7799341e-01
   1.0370000e+02   9.8000000e+01   8.9757934e-01
   1.0370000e+02   9.8300000e+01   7.7052125e-01
   1.0370000e+02   9.8600000e+01   6.1495385e-01
   1.0370000e+02   9.8900000e+01   4.5102012e-01
   1.0370000e+02   9.9200000e+01   2.9739743e-01
   1.0370000e+02   9.9500000e+01   1.6869376e-01
   1.0370000e+02   9.9800000e+01   7.4210367e-02
   1.0370000e+02   1.0010000e+02   1.8029390e-02
   1.0370000e+02   1.0040000e+02   6.2336752e-07
   1.0370000e+02   1.0070000e+02   1.7097092e-02
   1.0370000e+02   1.0100000e+02   6.4720178e-02
   1.0370000e+02   1.0130000e+02   1.3772358e-01
   1.0370000e+02   1.0160000e+02   2.3108424e-01
   1.0370000e+02   1.0190000e+02   3.4023361e-01
   1.0370000e+02   1.0220000e+02   4.6107013e-01
   1.0370000e+02   1.0250000e+02   5.8960187e-01
   1.0370000e+02   1.0280000e+02   7.2097511e-01
   1.0370000e+02   1.0310000e+02   8.4720201e-01
   1.0370000e+02   1.0340000e+02   9.5198209e-01
   1.0370000e+02   1.0370000e+02   1.0000000e+00
   1.0370000e+02   1.0400000e+02   9.2349092e-01
   1.0370000e+02   1.0430000e+02   6.4938592e-01
   1.0370000e+02   1.0460000e+02   2.5596144e-01
   1.0370000e+02   1.0490000e+02   1.8212694e-02
   1.0370000e+02   1.0520000e+02   3.7619021e-02
   1.0370000e+02   1.0550000e+02   1.9442333e-01
   1.0370000e+02   1.0580000e+02   3.8324390e-01
   1.0370000e+02   1.0610000e+02   5.6147053e-01
   1.0370000e+02   1.0640000e+02   7.1676154e-01
   1.0370000e+02   1.0670000e+02   8.4524251e-01
   1.0370000e+02   1.0700000e+02   9.4200579e-01
   1.0370000e+02   1.0730000e+02   9.9547216e-01
   1.0370000e+02   1.0760000e+02   9.8155864e-01
   1.0370000e+02   1.0790000e+02   8.6022749e-01
   1.0370000e+02   1.0820000e+02   5.9672552e-01
   1.0370000e+02   1.0850000e+02   2.4912711e-01
   1.0370000e+02   1.0880000e+02   2.0941602e-02
   1.0370000e+02   1.0910000e+02   3.8066782e-02
   1.0370000e+02   1.0940000e+02   2.1141380e-01
   1.0370000e+02   1.0970000e+02   4.2026377e-01
   1.0370000e+02   1.1000000e+02   6.0881280e-01
   1.0400000e+02   8.0000000e+01   8.8796870e-01
   1.0400000e+02   8.0300000e+01   7.5696956e-01
   1.0400000e+02   8.0600000e+01   5.7061334e-01
   1.0400000e+02   8.0900000e+01   3.3336705e-01
   1.0400000e+02   8.1200000e+01   9.6028709e-02
   1.0400000e+02   8.1500000e+01   2.4514513e-03
   1.0400000e+02   8.1800000e+01   1.8477269e-01
   1.0400000e+02   8.2100000e+01   5.2328237e-01
   1.0400000e+02   8.2400000e+01   8.0153162e-01
   1.0400000e+02   8.2700000e+01   9.5209604e-01
   1.0400000e+02   8.3000000e+01   9.9956028e-01
   1.0400000e+02   8.3300000e+01   9.7634715e-01
   1.0400000e+02   8.3600000e+01   9.0199065e-01
   1.0400000e+02   8.3900000e+01   7.8474881e-01
   1.0400000e+02   8.4200000e+01   6.2608843e-01
   1.0400000e+02   8.4500000e+01   4.2682622e-01
   1.0400000e+02   8.4800000e+01   2.0263285e-01
   1.0400000e+02   8.5100000e+01   2.4041260e-02
   1.0400000e+02   8.5400000e+01   5.2328141e-02
   1.0400000e+02   8.5700000e+01   3.7006096e-01
   1.0400000e+02   8.6000000e+01   7.4289700e-01
   1.0400000e+02   8.6300000e+01   9.5093504e-01
   1.0400000e+02   8.6600000e+01   9.9971143e-01
   1.0400000e+02   8.6900000e+01   9.5651733e-01
   1.0400000e+02   8.7200000e+01   8.6708070e-01
   1.0400000e+02   8.7500000e+01   7.5513687e-01
   1.0400000e+02   8.7800000e+01   6.3292449e-01
   1.0400000e+02   8.8100000e+01   5.0765483e-01
   1.0400000e+02   8.8400000e+01   3.8470142e-01
   1.0400000e+02   8.8700000e+01   2.6913643e-01
   1.0400000e+02   8.9000000e+01   1.6646503e-01
   1.0400000e+02   8.9300000e+01   8.2899613e-02
   1.0400000e+02   8.9600000e+01   2.5261995e-02
   1.0400000e+02   8.9900000e+01   4.8503667e-04
   1.0400000e+02   9.0200000e+01   1.4658181e-02
   1.0400000e+02   9.0500000e+01   7.1625409e-02
   1.0400000e+02   9.0800000e+01   1.7130820e-01
   1.0400000e+02   9.1100000e+01   3.0816125e-01
   1.0400000e+02   9.1400000e+01   4.7036748e-01
   1.0400000e+02   9.1700000e+01   6.4037074e-01
   1.0400000e+02   9.2000000e+01   7.9700796e-01
   1.0400000e+02   9.2300000e+01   9.1891764e-01
   1.0400000e+02   9.2600000e+01   9.8837125e-01
   1.0400000e+02   9.2900000e+01   9.9451848e-01
   1.0400000e+02   9.3200000e+01   9.3531955e-01
   1.0400000e+02   9.3500000e+01   8.1792493e-01
   1.0400000e+02   9.3800000e+01   6.5765112e-01
   1.0400000e+02   9.4100000e+01   4.7586006e-01
   1.0400000e+02   9.4400000e+01   2.9705872e-01
   1.0400000e+02   9.4700000e+01   1.4554227e-01
   1.0400000e+02   9.5000000e+01   4.1981831e-02
   1.0400000e+02   9.5300000e+01   4.5736823e-04
   1.0400000e+02   9.5600000e+01   2.6443394e-02
   1.0400000e+02   9.5900000e+01   1.1610160e-01
   1.0400000e+02   9.6200000e+01   2.5695988e-01
   1.0400000e+02   9.6500000e+01   4.2978727e-01
   1.0400000e+02   9.6800000e+01   6.1131982e-01
   1.0400000e+02   9.7100000e+01   7.7746674e-01
   1.0400000e+02   9.7400000e+01   9.0664348e-01
   1.0400000e+02   9.7700000e+01   9.8283994e-01
   1.0400000e+02   9.8000000e+01   9.9792886e-01
   1.0400000e+02   9.8300000e+01   9.5267107e-01
   1.0400000e+02   9.8600000e+01   8.5605337e-01
   1.0400000e+02   9.8900000e+01   7.2304666e-01
   1.0400000e+02   9.9200000e+01   5.7140995e-01
   1.0400000e+02   9.9500000e+01   4.1847162e-01
   1.0400000e+02   9.9800000e+01   2.7870859e-01
   1.0400000e+02   1.0010000e+02   1.6251580e-01
   1.0400000e+02   1.0040000e+02   7.6090887e-02
   1.0400000e+02   1.0070000e+02   2.2074099e-02
   1.0400000e+02   1.0100000e+02   5.3020169e-04
   1.0400000e+02   1.0130000e+02   9.9564718e-03
   1.0400000e+02   1.0160000e+02   4.8140755e-02
   1.0400000e+02   1.0190000e+02   1.1280497e-01
   1.0400000e+02   1.0220000e+02   2.0202314e-01
   1.0400000e+02   1.0250000e+02   3.1438322e-01
   1.0400000e+02   1.0280000e+02   4.4871901e-01
   1.0400000e+02   1.0310000e+02   6.0280017e-01
   1.0400000e+02   1.0340000e+02   7.6915769e-01
   1.0400000e+02   1.0370000e+02   9.2349092e-01
   1.0400000e+02   1.0400000e+02   1.0000000e+00
   1.0400000e+02   1.0430000e+02   8.8019704e-01
   1.0400000e+02   1.0460000e+02   5.2530366e-01
   1.0400000e+02   1.0490000e+02   1.6302326e-01
   1.0400000e+02   1.0520000e+02   7.2184015e-03
   1.0400000e+02   1.0550000e+02   3.0789559e-02
   1.0400000e+02   1.0580000e+02   1.4264755e-01
   1.0400000e+02   1.0610000e+02   2.8827021e-01
   1.0400000e+02   1.0640000e+02   4.4406009e-01
   1.0400000e+02   1.0670000e+02   6.0014169e-01
   1.0400000e+02   1.0700000e+02   7.5011587e-01
   1.0400000e+02   1.0730000e+02   8.8397583e-01
   1.0400000e+02   1.0760000e+02   9.7938895e-01
   1.0400000e+02   1.0790000e+02   9.8944310e-01
   1.0400000e+02   1.0820000e+02   8.4271231e-01
   1.0400000e+02   1.0850000e+02   5.1744434e-01
   1.0400000e+02   1.0880000e+02   1.7036795e-01
   1.0400000e+02   1.0910000e+02   7.0210190e-03
   1.0400000e+02   1.0940000e+02   3.8505829e-02
   1.0400000e+02   1.0970000e+02   1.7005618e-01
   1.0400000e+02   1.1000000e+02   3.3272321e-01
   1.0430000e+02   8.0000000e+01   9.9984662e-01
   1.0430000e+02   8.0300000e+01   9.7395673e-01
   1.0430000e+02   8.0600000e+01   8.7516697e-01
   1.0430000e+02   8.0900000e+01   6.7945786e-01
   1.0430000e+02   8.1200000e+01   3.8417235e-01
   1.0430000e+02   8.1500000e+01   8.9549614e-02
   1.0430000e+02   8.1800000e+01   8.2385785e-03
   1.0430000e+02   8.2100000e+01   1.9332612e-01
   1.0430000e+02   8.2400000e+01   4.7024940e-01
   1.0430000e+02   8.2700000e+01   7.0507562e-01
   1.0430000e+02   8.3000000e+01   8.6631232e-01
   1.0430000e+02   8.3300000e+01   9.6089729e-01
   1.0430000e+02   8.3600000e+01   9.9876888e-01
   1.0430000e+02   8.3900000e+01   9.8344422e-01
   1.0430000e+02   8.4200000e+01   9.1011012e-01
   1.0430000e+02   8.4500000e+01   7.6559159e-01
   1.0430000e+02   8.4800000e+01   5.3494070e-01
   1.0430000e+02   8.5100000e+01   2.3756568e-01
   1.0430000e+02   8.5400000e+01   1.4965481e-02
   1.0430000e+02   8.5700000e+01   8.7621916e-02
   1.0430000e+02   8.6000000e+01   4.0086006e-01
   1.0430000e+02   8.6300000e+01   7.0260598e-01
   1.0430000e+02   8.6600000e+01   8.9094984e-01
   1.0430000e+02   8.6900000e+01   9.7957968e-01
   1.0430000e+02   8.7200000e+01   9.9960700e-01
   1.0430000e+02   8.7500000e+01   9.7327473e-01
   1.0430000e+02   8.7800000e+01   9.1411852e-01
   1.0430000e+02   8.8100000e+01   8.3051205e-01
   1.0430000e+02   8.8400000e+01   7.2830563e-01
   1.0430000e+02   8.8700000e+01   6.1249522e-01
   1.0430000e+02   8.9000000e+01   4.8830418e-01
   1.0430000e+02   8.9300000e+01   3.6191516e-01
   1.0430000e+02   8.9600000e+01   2.4092505e-01
   1.0430000e+02   8.9900000e+01   1.3447145e-01
   1.0430000e+02   9.0200000e+01   5.2896246e-02
   1.0430000e+02   9.0500000e+01   6.7918797e-03
   1.0430000e+02   9.0800000e+01   5.3617402e-03
   1.0430000e+02   9.1100000e+01   5.4248699e-02
   1.0430000e+02   9.1400000e+01   1.5330768e-01
   1.0430000e+02   9.1700000e+01   2.9506617e-01
   1.0430000e+02   9.2000000e+01   4.6461318e-01
   1.0430000e+02   9.2300000e+01   6.4126653e-01
   1.0430000e+02   9.2600000e+01   8.0173490e-01
   1.0430000e+02   9.2900000e+01   9.2396731e-01
   1.0430000e+02   9.3200000e+01   9.9075208e-01
   1.0430000e+02   9.3500000e+01   9.9237671e-01
   1.0430000e+02   9.3800000e+01   9.2804164e-01
   1.0430000e+02   9.4100000e+01   8.0599477e-01
   1.0430000e+02   9.4400000e+01   6.4246329e-01
   1.0430000e+02   9.4700000e+01   4.5950224e-01
   1.0430000e+02   9.5000000e+01   2.8197322e-01
   1.0430000e+02   9.5300000e+01   1.3403670e-01
   1.0430000e+02   9.5600000e+01   3.5704193e-02
   1.0430000e+02   9.5900000e+01   3.2918949e-05
   1.0430000e+02   9.6200000e+01   3.1406805e-02
   1.0430000e+02   9.6500000e+01   1.2509752e-01
   1.0430000e+02   9.6800000e+01   2.6806673e-01
   1.0430000e+02   9.7100000e+01   4.4084265e-01
   1.0430000e+02   9.7400000e+01   6.2026168e-01
   1.0430000e+02   9.7700000e+01   7.8280859e-01
   1.0430000e+02   9.8000000e+01   9.0813369e-01
   1.0430000e+02   9.8300000e+01   9.8211249e-01
   1.0430000e+02   9.8600000e+01   9.9872287e-01
   1.0430000e+02   9.8900000e+01   9.6023152e-01
   1.0430000e+02   9.9200000e+01   8.7570048e-01
   1.0430000e+02   9.9500000e+01   7.5839032e-01
   1.0430000e+02   9.9800000e+01   6.2292582e-01
   1.0430000e+02   1.0010000e+02   4.8298012e-01
   1.0430000e+02   1.0040000e+02   3.4986223e-01
   1.0430000e+02   1.0070000e+02   2.3200964e-01
   1.0430000e+02   1.0100000e+02   1.3515655e-01
   1.0430000e+02   1.0130000e+02   6.2892445e-02
   1.0430000e+02   1.0160000e+02   1.7382707e-02
   1.0430000e+02   1.0190000e+02   1.1913954e-04
   1.0430000e+02   1.0220000e+02   1.2655100e-02
   1.0430000e+02   1.0250000e+02   5.7332577e-02
   1.0430000e+02   1.0280000e+02   1.3798772e-01
   1.0430000e+02   1.0310000e+02   2.6037522e-01
   1.0430000e+02   1.0340000e+02   4.3100102e-01
   1.0430000e+02   1.0370000e+02   6.4938592e-01
   1.0430000e+02   1.0400000e+02   8.8019704e-01
   1.0430000e+02   1.0430000e+02   1.0000000e+00
   1.0430000e+02   1.0460000e+02   8.4355562e-01
   1.0430000e+02   1.0490000e+02   4.8366759e-01
   1.0430000e+02   1.0520000e+02   1.8027129e-01
   1.0430000e+02   1.0550000e+02   3.1022470e-02
   1.0430000e+02   1.0580000e+02   1.1459898e-03
   1.0430000e+02   1.0610000e+02   4.4823325e-02
   1.0430000e+02   1.0640000e+02   1.3477157e-01
   1.0430000e+02   1.0670000e+02   2.5799628e-01
   1.0430000e+02   1.0700000e+02   4.0900570e-01
   1.0430000e+02   1.0730000e+02   5.8398232e-01
   1.0430000e+02   1.0760000e+02   7.7225764e-01
   1.0430000e+02   1.0790000e+02   9.3853142e-01
   1.0430000e+02   1.0820000e+02   9.9704219e-01
   1.0430000e+02   1.0850000e+02   8.3779500e-01
   1.0430000e+02   1.0880000e+02   4.9351714e-01
   1.0430000e+02   1.0910000e+02   1.7936902e-01
   1.0430000e+02   1.0940000e+02   2.4116824e-02
   1.0430000e+02   1.0970000e+02   5.1214989e-03
   1.0430000e+02   1.1000000e+02   6.6785129e-02
   1.0460000e+02   8.0000000e+01   8.3462373e-01
   1.0460000e+02   8.0300000e+01   9.4135963e-01
   1.0460000e+02   8.0600000e+01   9.9792069e-01
   1.0460000e+02   8.0900000e+01   9.6237343e-01
   1.0460000e+02   8.1200000e+01   7.7380435e-01
   1.0460000e+02   8.1500000e+01   4.2542935e-01
   1.0460000e+02   8.1800000e+01   9.6430086e-02
   1.0460000e+02   8.2100000e+01   2.3608674e-03
   1.0460000e+02   8.2400000e+01   1.1692633e-01
   1.0460000e+02   8.2700000e+01   3.0959719e-01
   1.0460000e+02   8.3000000e+01   5.0444277e-01
   1.0460000e+02   8.3300000e+01   6.7586046e-01
   1.0460000e+02   8.3600000e+01   8.1728039e-01
   1.0460000e+02   8.3900000e+01   9.2487287e-01
   1.0460000e+02   8.4200000e+01   9.8959547e-01
   1.0460000e+02   8.4500000e+01   9.9027450e-01
   1.0460000e+02   8.4800000e+01   8.8639290e-01
   1.0460000e+02   8.5100000e+01   6.2889088e-01
   1.0460000e+02   8.5400000e+01   2.5494033e-01
   1.0460000e+02   8.5700000e+01   1.1221791e-02
   1.0460000e+02   8.6000000e+01   7.5816830e-02
   1.0460000e+02   8.6300000e+01   3.0709866e-01
   1.0460000e+02   8.6600000e+01   5.4216072e-01
   1.0460000e+02   8.6900000e+01   7.2677349e-01
   1.0460000e+02   8.7200000e+01   8.5762333e-01
   1.0460000e+02   8.7500000e+01   9.4236190e-01
   1.0460000e+02   8.7800000e+01   9.8811247e-01
   1.0460000e+02   8.8100000e+01   9.9968454e-01
   1.0460000e+02   8.8400000e+01   9.8006312e-01
   1.0460000e+02   8.8700000e+01   9.3125659e-01
   1.0460000e+02   8.9000000e+01   8.5513863e-01
   1.0460000e+02   8.9300000e+01   7.5426688e-01
   1.0460000e+02   8.9600000e+01   6.3269200e-01
   1.0460000e+02   8.9900000e+01   4.9670966e-01
   1.0460000e+02   9.0200000e+01   3.5541096e-01
   1.0460000e+02   9.0500000e+01   2.2078431e-01
   1.0460000e+02   9.0800000e+01   1.0707018e-01
   1.0460000e+02   9.1100000e+01   2.9149463e-02
   1.0460000e+02   9.1400000e+01   1.8813809e-05
   1.0460000e+02   9.1700000e+01   2.7827305e-02
   1.0460000e+02   9.2000000e+01   1.1332047e-01
   1.0460000e+02   9.2300000e+01   2.4859115e-01
   1.0460000e+02   9.2600000e+01   4.1765565e-01
   1.0460000e+02   9.2900000e+01   5.9874306e-01
   1.0460000e+02   9.3200000e+01   7.6766783e-01
   1.0460000e+02   9.3500000e+01   9.0149521e-01
   1.0460000e+02   9.3800000e+01   9.8186116e-01
   1.0460000e+02   9.4100000e+01   9.9755142e-01
   1.0460000e+02   9.4400000e+01   9.4610363e-01
   1.0460000e+02   9.4700000e+01   8.3425426e-01
   1.0460000e+02   9.5000000e+01   6.7710978e-01
   1.0460000e+02   9.5300000e+01   4.9607202e-01
   1.0460000e+02   9.5600000e+01   3.1578956e-01
   1.0460000e+02   9.5900000e+01   1.6063524e-01
   1.0460000e+02   9.6200000e+01   5.1302982e-02
   1.0460000e+02   9.6500000e+01   2.0353921e-03
   1.0460000e+02   9.6800000e+01   1.8807950e-02
   1.0460000e+02   9.7100000e+01   9.8627985e-02
   1.0460000e+02   9.7400000e+01   2.3002200e-01
   1.0460000e+02   9.7700000e+01   3.9473963e-01
   1.0460000e+02   9.8000000e+01   5.7057986e-01
   1.0460000e+02   9.8300000e+01   7.3497143e-01
   1.0460000e+02   9.8600000e+01   8.6860027e-01
   1.0460000e+02   9.8900000e+01   9.5820405e-01
   1.0460000e+02   9.9200000e+01   9.9785113e-01
   1.0460000e+02   9.9500000e+01   9.8854783e-01
   1.0460000e+02   9.9800000e+01   9.3658829e-01
   1.0460000e+02   1.0010000e+02   8.5136977e-01
   1.0460000e+02   1.0040000e+02   7.4334953e-01
   1.0460000e+02   1.0070000e+02   6.2254878e-01
   1.0460000e+02   1.0100000e+02   4.9771291e-01
   1.0460000e+02   1.0130000e+02   3.7604278e-01
   1.0460000e+02   1.0160000e+02   2.6334297e-01
   1.0460000e+02   1.0190000e+02   1.6445601e-01
   1.0460000e+02   1.0220000e+02   8.3925169e-02
   1.0460000e+02   1.0250000e+02   2.6931526e-02
   1.0460000e+02   1.0280000e+02   6.7880104e-04
   1.0460000e+02   1.0310000e+02   1.6511433e-02
   1.0460000e+02   1.0340000e+02   9.2789569e-02
   1.0460000e+02   1.0370000e+02   2.5596144e-01
   1.0460000e+02   1.0400000e+02   5.2530366e-01
   1.0460000e+02   1.0430000e+02   8.4355562e-01
   1.0460000e+02   1.0460000e+02   1.0000000e+00
   1.0460000e+02   1.0490000e+02   8.5186007e-01
   1.0460000e+02   1.0520000e+02   5.5960710e-01
   1.0460000e+02   1.0550000e+02   3.0372871e-01
   1.0460000e+02   1.0580000e+02   1.3265031e-01
   1.0460000e+02   1.0610000e+02   3.6907743e-02
   1.0460000e+02   1.0640000e+02   9.4480101e-04
   1.0460000e+02   1.0670000e+02   1.5826786e-02
   1.0460000e+02   1.0700000e+02   8.0267398e-02
   1.0460000e+02   1.0730000e+02   1.9959077e-01
   1.0460000e+02   1.0760000e+02   3.8237478e-01
   1.0460000e+02   1.0790000e+02   6.2681650e-01
   1.0460000e+02   1.0820000e+02   8.8093938e-01
   1.0460000e+02   1.0850000e+02   9.9993160e-01
   1.0460000e+02   1.0880000e+02   8.5878792e-01
   1.0460000e+02   1.0910000e+02   5.5843895e-01
   1.0460000e+02   1.0940000e+02   2.8447619e-01
   1.0460000e+02   1.0970000e+02   1.0810089e-01
   1.0460000e+02   1.1000000e+02   2.0949626e-02
   1.0490000e+02   8.0000000e+01   4.7152870e-01
   1.0490000e+02   8.0300000e+01   6.4367460e-01
   1.0490000e+02   8.0600000e+01   8.1808547e-01
   1.0490000e+02   8.0900000e+01   9.6056450e-01
   1.0490000e+02   8.1200000e+01   9.8991565e-01
   1.0490000e+02   8.1500000e+01   7.9878528e-01
   1.0490000e+02   8.1800000e+01   4.2571683e-01
   1.0490000e+02   8.2100000e+01   1.1532043e-01
   1.0490000e+02   8.2400000e+01   2.1238605e-03
   1.0490000e+02   8.2700000e+01   3.7536818e-02
   1.0490000e+02   8.3000000e+01   1.4790265e-01
   1.0490000e+02   8.3300000e+01   2.9121739e-01
   1.0490000e+02   8.3600000e+01   4.4872493e-01
   1.0490000e+02   8.3900000e+01   6.1171772e-01
   1.0490000e+02   8.4200000e+01   7.7246343e-01
   1.0490000e+02   8.4500000e+01   9.1471846e-01
   1.0490000e+02   8.4800000e+01   9.9736359e-01
   1.0490000e+02   8.5100000e+01   9.3393202e-01
   1.0490000e+02   8.5400000e+01   6.3719031e-01
   1.0490000e+02   8.5700000e+01   2.3087556e-01
   1.0490000e+02   8.6000000e+01   1.3426901e-02
   1.0490000e+02   8.6300000e+01   3.6515142e-02
   1.0490000e+02   8.6600000e+01   1.7569649e-01
   1.0490000e+02   8.6900000e+01   3.4298615e-01
   1.0490000e+02   8.7200000e+01   5.0340267e-01
   1.0490000e+02   8.7500000e+01   6.4572109e-01
   1.0490000e+02   8.7800000e+01   7.6650422e-01
   1.0490000e+02   8.8100000e+01   8.6417974e-01
   1.0490000e+02   8.8400000e+01   9.3713305e-01
   1.0490000e+02   8.8700000e+01   9.8324151e-01
   1.0490000e+02   8.9000000e+01   9.9997479e-01
   1.0490000e+02   8.9300000e+01   9.8480543e-01
   1.0490000e+02   8.9600000e+01   9.3587679e-01
   1.0490000e+02   8.9900000e+01   8.5291397e-01
   1.0490000e+02   9.0200000e+01   7.3830987e-01
   1.0490000e+02   9.0500000e+01   5.9819799e-01
   1.0490000e+02   9.0800000e+01   4.4316814e-01
   1.0490000e+02   9.1100000e+01   2.8817290e-01
   1.0490000e+02   9.1400000e+01   1.5123267e-01
   1.0490000e+02   9.1700000e+01   5.0864752e-02
   1.0490000e+02   9.2000000e+01   2.6757926e-03
   1.0490000e+02   9.2300000e+01   1.6013035e-02
   1.0490000e+02   9.2600000e+01   9.1664899e-02
   1.0490000e+02   9.2900000e+01   2.2124580e-01
   1.0490000e+02   9.3200000e+01   3.8831627e-01
   1.0490000e+02   9.3500000e+01   5.7082427e-01
   1.0490000e+02   9.3800000e+01   7.4428955e-01
   1.0490000e+02   9.4100000e+01   8.8522006e-01
   1.0490000e+02   9.4400000e+01   9.7436036e-01
   1.0490000e+02   9.4700000e+01   9.9941026e-01
   1.0490000e+02   9.5000000e+01   9.5683909e-01
   1.0490000e+02   9.5300000e+01   8.5246189e-01
   1.0490000e+02   9.5600000e+01   7.0061722e-01
   1.0490000e+02   9.5900000e+01   5.2206467e-01
   1.0490000e+02   9.6200000e+01   3.4098446e-01
   1.0490000e+02   9.6500000e+01   1.8159283e-01
   1.0490000e+02   9.6800000e+01   6.4859678e-02
   1.0490000e+02   9.7100000e+01   5.7091651e-03
   1.0490000e+02   9.7400000e+01   1.1009135e-02
   1.0490000e+02   9.7700000e+01   7.8648820e-02
   1.0490000e+02   9.8000000e+01   1.9798732e-01
   1.0490000e+02   9.8300000e+01   3.5178699e-01
   1.0490000e+02   9.8600000e+01   5.1936770e-01
   1.0490000e+02   9.8900000e+01   6.8026891e-01
   1.0490000e+02   9.9200000e+01   8.1746931e-01
   1.0490000e+02   9.9500000e+01   9.1938608e-01
   1.0490000e+02   9.9800000e+01   9.8037642e-01
   1.0490000e+02   1.0010000e+02   9.9999680e-01
   1.0490000e+02   1.0040000e+02   9.8157376e-01
   1.0490000e+02   1.0070000e+02   9.3064194e-01
   1.0490000e+02   1.0100000e+02   8.5362441e-01
   1.0490000e+02   1.0130000e+02   7.5691682e-01
   1.0490000e+02   1.0160000e+02   6.4638663e-01
   1.0490000e+02   1.0190000e+02   5.2723656e-01
   1.0490000e+02   1.0220000e+02   4.0419749e-01
   1.0490000e+02   1.0250000e+02   2.8210647e-01
   1.0490000e+02   1.0280000e+02   1.6712188e-01
   1.0490000e+02   1.0310000e+02   6.9222082e-02
   1.0490000e+02   1.0340000e+02   7.3018376e-03
   1.0490000e+02   1.0370000e+02   1.8212694e-02
   1.0490000e+02   1.0400000e+02   1.6302326e-01
   1.0490000e+02   1.0430000e+02   4.8366759e-01
   1.0490000e+02   1.0460000e+02   8.5186007e-01
   1.0490000e+02   1.0490000e+02   1.0000000e+00
   1.0490000e+02   1.0520000e+02   8.9465199e-01
   1.0490000e+02   1.0550000e+02   6.8860492e-01
   1.0490000e+02   1.0580000e+02   4.8247994e-01
   1.0490000e+02   1.0610000e+02   3.0806265e-01
   1.0490000e+02   1.0640000e+02   1.7063275e-01
   1.0490000e+02   1.0670000e+02   7.0606350e-02
   1.0490000e+02   1.0700000e+02   1.1584217e-02
   1.0490000e+02   1.0730000e+02   4.6234124e-03
   1.0490000e+02   1.0760000e+02   7.1956331e-02
   1.0490000e+02   1.0790000e+02   2.4562206e-01
   1.0490000e+02   1.0820000e+02   5.3798416e-01
   1.0490000e+02   1.0850000e+02   8.5739687e-01
   1.0490000e+02   1.0880000e+02   9.9989637e-01
   1.0490000e+02   1.0910000e+02   8.9392561e-01
   1.0490000e+02   1.0940000e+02   6.6887215e-01
   1.0490000e+02   1.0970000e+02   4.4482050e-01
   1.0490000e+02   1.1000000e+02   2.6463350e-01
   1.0520000e+02   8.0000000e+01   1.7102527e-01
   1.0520000e+02   8.0300000e+01   3.1935091e-01
   1.0520000e+02   8.0600000e+01   5.1420343e-01
   1.0520000e+02   8.0900000e+01   7.4403331e-01
   1.0520000e+02   8.1200000e+01   9.4801402e-01
   1.0520000e+02   8.1500000e+01   9.8198544e-01
   1.0520000e+02   8.1800000e+01   7.4495992e-01
   1.0520000e+02   8.2100000e+01   3.9248730e-01
   1.0520000e+02   8.2400000e+01   1.3529027e-01
   1.0520000e+02   8.2700000e+01   1.8270414e-02
   1.0520000e+02   8.3000000e+01   4.1151851e-03
   1.0520000e+02   8.3300000e+01   5.6251580e-02
   1.0520000e+02   8.3600000e+01   1.5414632e-01
   1.0520000e+02   8.3900000e+01   2.8894057e-01
   1.0520000e+02   8.4200000e+01   4.5764323e-01
   1.0520000e+02   8.4500000e+01   6.5585296e-01
   1.0520000e+02   8.4800000e+01   8.6112234e-01
   1.0520000e+02   8.5100000e+01   9.9501503e-01
   1.0520000e+02   8.5400000e+01   9.0350087e-01
   1.0520000e+02   8.5700000e+01   5.4631422e-01
   1.0520000e+02   8.6000000e+01   1.8661343e-01
   1.0520000e+02   8.6300000e+01   1.9002166e-02
   1.0520000e+02   8.6600000e+01   1.0360132e-02
   1.0520000e+02   8.6900000e+01   8.4597354e-02
   1.0520000e+02   8.7200000e+01   1.9569211e-01
   1.0520000e+02   8.7500000e+01   3.2134528e-01
   1.0520000e+02   8.7800000e+01   4.5059748e-01
   1.0520000e+02   8.8100000e+01   5.7709502e-01
   1.0520000e+02   8.8400000e+01   6.9600188e-01
   1.0520000e+02   8.8700000e+01   8.0261608e-01
   1.0520000e+02   8.9000000e+01   8.9178232e-01
   1.0520000e+02   8.9300000e+01   9.5775820e-01
   1.0520000e+02   8.9600000e+01   9.9444851e-01
   1.0520000e+02   8.9900000e+01   9.9602829e-01
   1.0520000e+02   9.0200000e+01   9.5798489e-01
   1.0520000e+02   9.0500000e+01   8.7852917e-01
   1.0520000e+02   9.0800000e+01   7.6015325e-01
   1.0520000e+02   9.1100000e+01   6.1089259e-01
   1.0520000e+02   9.1400000e+01   4.4469826e-01
   1.0520000e+02   9.1700000e+01   2.8040502e-01
   1.0520000e+02   9.2000000e+01   1.3917835e-01
   1.0520000e+02   9.2300000e+01   4.0914185e-02
   1.0520000e+02   9.2600000e+01   5.2758811e-04
   1.0520000e+02   9.2900000e+01   2.5114662e-02
   1.0520000e+02   9.3200000e+01   1.1260327e-01
   1.0520000e+02   9.3500000e+01   2.5199687e-01
   1.0520000e+02   9.3800000e+01   4.2495557e-01
   1.0520000e+02   9.4100000e+01   6.0834154e-01
   1.0520000e+02   9.4400000e+01   7.7737390e-01
   1.0520000e+02   9.4700000e+01   9.0904184e-01
   1.0520000e+02   9.5000000e+01   9.8535618e-01
   1.0520000e+02   9.5300000e+01   9.9594753e-01
   1.0520000e+02   9.5600000e+01   9.3955193e-01
   1.0520000e+02   9.5900000e+01   8.2411694e-01
   1.0520000e+02   9.6200000e+01   6.6554966e-01
   1.0520000e+02   9.6500000e+01   4.8538287e-01
   1.0520000e+02   9.6800000e+01   3.0775718e-01
   1.0520000e+02   9.7100000e+01   1.5611494e-01
   1.0520000e+02   9.7400000e+01   4.9969241e-02
   1.0520000e+02   9.7700000e+01   2.1425399e-03
   1.0520000e+02   9.8000000e+01   1.6950925e-02
   1.0520000e+02   9.8300000e+01   8.9811691e-02
   1.0520000e+02   9.8600000e+01   2.0851652e-01
   1.0520000e+02   9.8900000e+01   3.5593393e-01
   1.0520000e+02   9.9200000e+01   5.1340343e-01
   1.0520000e+02   9.9500000e+01   6.6386874e-01
   1.0520000e+02   9.9800000e+01   7.9400472e-01
   1.0520000e+02   1.0010000e+02   8.9507040e-01
   1.0520000e+02   1.0040000e+02   9.6267717e-01
   1.0520000e+02   1.0070000e+02   9.9589909e-01
   1.0520000e+02   1.0100000e+02   9.9615429e-01
   1.0520000e+02   1.0130000e+02   9.6615742e-01
   1.0520000e+02   1.0160000e+02   9.0909168e-01
   1.0520000e+02   1.0190000e+02   8.2804272e-01
   1.0520000e+02   1.0220000e+02   7.2569543e-01
   1.0520000e+02   1.0250000e+02   6.0433189e-01
   1.0520000e+02   1.0280000e+02   4.6633270e-01
   1.0520000e+02   1.0310000e+02   3.1583829e-01
   1.0520000e+02   1.0340000e+02   1.6338641e-01
   1.0520000e+02   1.0370000e+02   3.7619021e-02
   1.0520000e+02   1.0400000e+02   7.2184015e-03
   1.0520000e+02   1.0430000e+02   1.8027129e-01
   1.0520000e+02   1.0460000e+02   5.5960710e-01
   1.0520000e+02   1.0490000e+02   8.9465199e-01
   1.0520000e+02   1.0520000e+02   1.0000000e+00
   1.0520000e+02   1.0550000e+02   9.3318907e-01
   1.0520000e+02   1.0580000e+02   7.9298412e-01
   1.0520000e+02   1.0610000e+02   6.3198352e-01
   1.0520000e+02   1.0640000e+02   4.7100932e-01
   1.0520000e+02   1.0670000e+02   3.1836448e-01
   1.0520000e+02   1.0700000e+02   1.8019258e-01
   1.0520000e+02   1.0730000e+02   6.7344296e-02
   1.0520000e+02   1.0760000e+02   3.4755388e-03
   1.0520000e+02   1.0790000e+02   3.4917957e-02
   1.0520000e+02   1.0820000e+02   2.2386801e-01
   1.0520000e+02   1.0850000e+02   5.6740194e-01
   1.0520000e+02   1.0880000e+02   8.8851826e-01
   1.0520000e+02   1.0910000e+02   9.9999293e-01
   1.0520000e+02   1.0940000e+02   9.2225024e-01
   1.0520000e+02   1.0970000e+02   7.6157127e-01
   1.0520000e+02   1.1000000e+02   5.8508318e-01
   1.0550000e+02   8.0000000e+01   2.6948420e-02
   1.0550000e+02   8.0300000e+01   1.1066263e-01
   1.0550000e+02   8.0600000e+01   2.6271320e-01
   1.0550000e+02   8.0900000e+01   4.9349291e-01
   1.0550000e+02   8.1200000e+01   7.7729382e-01
   1.0550000e+02   8.1500000e+01   9.8398709e-01
   1.0550000e+02   8.1800000e+01   9.2989992e-01
   1.0550000e+02   8.2100000e+01   6.5070551e-01
   1.0550000e+02   8.2400000e+01   3.5483035e-01
   1.0550000e+02   8.2700000e+01   1.4952158e-01
   1.0550000e+02   8.3000000e+01   3.8406457e-02
   1.0550000e+02   8.3300000e+01   4.8348760e-04
   1.0550000e+02   8.3600000e+01   2.0036387e-02
   1.0550000e+02   8.3900000e+01   9.0785120e-02
   1.0550000e+02   8.4200000e+01   2.1450705e-01
   1.0550000e+02   8.4500000e+01   3.9777487e-01
   1.0550000e+02   8.4800000e+01   6.4017381e-01
   1.0550000e+02   8.5100000e+01   8.9372110e-01
   1.0550000e+02   8.5400000e+01   9.9703610e-01
   1.0550000e+02   8.5700000e+01   7.8874483e-01
   1.0550000e+02   8.6000000e+01   4.2305036e-01
   1.0550000e+02   8.6300000e+01   1.5145643e-01
   1.0550000e+02   8.6600000e+01   2.5220501e-02
   1.0550000e+02   8.6900000e+01   1.1336121e-03
   1.0550000e+02   8.7200000e+01   3.8230744e-02
   1.0550000e+02   8.7500000e+01   1.1200676e-01
   1.0550000e+02   8.7800000e+01   2.0872671e-01
   1.0550000e+02   8.8100000e+01   3.2008589e-01
   1.0550000e+02   8.8400000e+01   4.4010310e-01
   1.0550000e+02   8.8700000e+01   5.6341254e-01
   1.0550000e+02   8.9000000e+01   6.8429625e-01
   1.0550000e+02   8.9300000e+01   7.9614838e-01
   1.0550000e+02   8.9600000e+01   8.9128532e-01
   1.0550000e+02   8.9900000e+01   9.6114459e-01
   1.0550000e+02   9.0200000e+01   9.9697337e-01
   1.0550000e+02   9.0500000e+01   9.9108439e-01
   1.0550000e+02   9.0800000e+01   9.3862360e-01
   1.0550000e+02   9.1100000e+01   8.3954984e-01
   1.0550000e+02   9.1400000e+01   7.0024950e-01
   1.0550000e+02   9.1700000e+01   5.3407120e-01
   1.0550000e+02   9.2000000e+01   3.6024635e-01
   1.0550000e+02   9.2300000e+01   2.0118246e-01
   1.0550000e+02   9.2600000e+01   7.8735351e-02
   1.0550000e+02   9.2900000e+01   1.0428668e-02
   1.0550000e+02   9.3200000e+01   6.5076715e-03
   1.0550000e+02   9.3500000e+01   6.8321458e-02
   1.0550000e+02   9.3800000e+01   1.8811776e-01
   1.0550000e+02   9.4100000e+01   3.5010356e-01
   1.0550000e+02   9.4400000e+01   5.3256190e-01
   1.0550000e+02   9.4700000e+01   7.1078866e-01
   1.0550000e+02   9.5000000e+01   8.6052157e-01
   1.0550000e+02   9.5300000e+01   9.6139044e-01
   1.0550000e+02   9.5600000e+01   9.9982677e-01
   1.0550000e+02   9.5900000e+01   9.7093374e-01
   1.0550000e+02   9.6200000e+01   8.7903818e-01
   1.0550000e+02   9.6500000e+01   7.3692303e-01
   1.0550000e+02   9.6800000e+01   5.6394521e-01
   1.0550000e+02   9.7100000e+01   3.8332550e-01
   1.0550000e+02   9.7400000e+01   2.1891054e-01
   1.0550000e+02   9.7700000e+01   9.1757786e-02
   1.0550000e+02   9.8000000e+01   1.7031974e-02
   1.0550000e+02   9.8300000e+01   1.8407605e-03
   1.0550000e+02   9.8600000e+01   4.4589617e-02
   1.0550000e+02   9.8900000e+01   1.3607962e-01
   1.0550000e+02   9.9200000e+01   2.6200830e-01
   1.0550000e+02   9.9500000e+01   4.0606958e-01
   1.0550000e+02   9.9800000e+01   5.5275407e-01
   1.0550000e+02   1.0010000e+02   6.8923806e-01
   1.0550000e+02   1.0040000e+02   8.0619647e-01
   1.0550000e+02   1.0070000e+02   8.9773111e-01
   1.0550000e+02   1.0100000e+02   9.6075697e-01
   1.0550000e+02   1.0130000e+02   9.9416684e-01
   1.0550000e+02   1.0160000e+02   9.9798989e-01
   1.0550000e+02   1.0190000e+02   9.7264882e-01
   1.0550000e+02   1.0220000e+02   9.1834557e-01
   1.0550000e+02   1.0250000e+02   8.3458818e-01
   1.0550000e+02   1.0280000e+02   7.1995859e-01
   1.0550000e+02   1.0310000e+02   5.7258627e-01
   1.0550000e+02   1.0340000e+02   3.9299806e-01
   1.0550000e+02   1.0370000e+02   1.9442333e-01
   1.0550000e+02   1.0400000e+02   3.0789559e-02
   1.0550000e+02   1.0430000e+02   3.1022470e-02
   1.0550000e+02   1.0460000e+02   3.0372871e-01
   1.0550000e+02   1.0490000e+02   6.8860492e-01
   1.0550000e+02   1.0520000e+02   9.3318907e-01
   1.0550000e+02   1.0550000e+02   1.0000000e+00
   1.0550000e+02   1.0580000e+02   9.5617080e-01
   1.0550000e+02   1.0610000e+02   8.5518567e-01
   1.0550000e+02   1.0640000e+02   7.2415729e-01
   1.0550000e+02   1.0670000e+02   5.7527095e-01
   1.0550000e+02   1.0700000e+02   4.1486465e-01
   1.0550000e+02   1.0730000e+02   2.5031187e-01
   1.0550000e+02   1.0760000e+02   9.9211526e-02
   1.0550000e+02   1.0790000e+02   5.3892665e-03
   1.0550000e+02   1.0820000e+02   5.2603103e-02
   1.0550000e+02   1.0850000e+02   3.1098165e-01
   1.0550000e+02   1.0880000e+02   6.7943622e-01
   1.0550000e+02   1.0910000e+02   9.3376811e-01
   1.0550000e+02   1.0940000e+02   9.9954890e-01
   1.0550000e+02   1.0970000e+02   9.3941834e-01
   1.0550000e+02   1.1000000e+02   8.1976554e-01
   1.0580000e+02   8.0000000e+01   2.1152384e-03
   1.0580000e+02   8.0300000e+01   1.6347629e-02
   1.0580000e+02   8.0600000e+01   1.0332052e-01
   1.0580000e+02   8.0900000e+01   2.8936678e-01
   1.0580000e+02   8.1200000e+01   5.8264079e-01
   1.0580000e+02   8.1500000e+01   8.9018020e-01
   1.0580000e+02   8.1800000e+01   9.9674394e-01
   1.0580000e+02   8.2100000e+01   8.3268769e-01
   1.0580000e+02   8.2400000e+01   5.6345147e-01
   1.0580000e+02   8.2700000e+01   3.2624697e-01
   1.0580000e+02   8.3000000e+01   1.5755111e-01
   1.0580000e+02   8.3300000e+01   5.3270637e-02
   1.0580000e+02   8.3600000e+01   4.7379524e-03
   1.0580000e+02   8.3900000e+01   9.0257723e-03
   1.0580000e+02   8.4200000e+01   7.1470421e-02
   1.0580000e+02   8.4500000e+01   2.0634562e-01
   1.0580000e+02   8.4800000e+01   4.3138208e-01
   1.0580000e+02   8.5100000e+01   7.3302755e-01
   1.0580000e+02   8.5400000e+01   9.7570090e-01
   1.0580000e+02   8.5700000e+01   9.3056062e-01
   1.0580000e+02   8.6000000e+01   6.3207094e-01
   1.0580000e+02   8.6300000e+01   3.2878669e-01
   1.0580000e+02   8.6600000e+01   1.3103498e-01
   1.0580000e+02   8.6900000e+01   3.1086028e-02
   1.0580000e+02   8.7200000e+01   1.9935193e-04
   1.0580000e+02   8.7500000e+01   1.6893845e-02
   1.0580000e+02   8.7800000e+01   6.7867670e-02
   1.0580000e+02   8.8100000e+01   1.4485430e-01
   1.0580000e+02   8.8400000e+01   2.4211322e-01
   1.0580000e+02   8.8700000e+01   3.5479258e-01
   1.0580000e+02   8.9000000e+01   4.7784076e-01
   1.0580000e+02   8.9300000e+01   6.0524672e-01
   1.0580000e+02   8.9600000e+01   7.2953989e-01
   1.0580000e+02   8.9900000e+01   8.4160201e-01
   1.0580000e+02   9.0200000e+01   9.3093002e-01
   1.0580000e+02   9.0500000e+01   9.8651703e-01
   1.0580000e+02   9.0800000e+01   9.9844341e-01
   1.0580000e+02   9.1100000e+01   9.6005436e-01
   1.0580000e+02   9.1400000e+01   8.7027486e-01
   1.0580000e+02   9.1700000e+01   7.3532312e-01
   1.0580000e+02   9.2000000e+01   5.6905227e-01
   1.0580000e+02   9.2300000e+01   3.9150998e-01
   1.0580000e+02   9.2600000e+01   2.2593234e-01
   1.0580000e+02   9.2900000e+01   9.4936303e-02
   1.0580000e+02   9.3200000e+01   1.6845244e-02
   1.0580000e+02   9.3500000e+01   2.8639271e-03
   1.0580000e+02   9.3800000e+01   5.5449294e-02
   1.0580000e+02   9.4100000e+01   1.6794464e-01
   1.0580000e+02   9.4400000e+01   3.2542780e-01
   1.0580000e+02   9.4700000e+01   5.0667826e-01
   1.0580000e+02   9.5000000e+01   6.8707545e-01
   1.0580000e+02   9.5300000e+01   8.4206713e-01
   1.0580000e+02   9.5600000e+01   9.5067258e-01
   1.0580000e+02   9.5900000e+01   9.9843008e-01
   1.0580000e+02   9.6200000e+01   9.7931892e-01
   1.0580000e+02   9.6500000e+01   8.9642748e-01
   1.0580000e+02   9.6800000e+01   7.6137327e-01
   1.0580000e+02   9.7100000e+01   5.9261607e-01
   1.0580000e+02   9.7400000e+01   4.1285265e-01
   1.0580000e+02   9.7700000e+01   2.4573926e-01
   1.0580000e+02   9.8000000e+01   1.1234440e-01
   1.0580000e+02   9.8300000e+01   2.7958531e-02
   1.0580000e+02   9.8600000e+01   3.4222814e-06
   1.0580000e+02   9.8900000e+01   2.7597877e-02
   1.0580000e+02   9.9200000e+01   1.0283299e-01
   1.0580000e+02   9.9500000e+01   2.1323349e-01
   1.0580000e+02   9.9800000e+01   3.4455781e-01
   1.0580000e+02   1.0010000e+02   4.8316391e-01
   1.0580000e+02   1.0040000e+02   6.1751849e-01
   1.0580000e+02   1.0070000e+02   7.3881000e-01
   1.0580000e+02   1.0100000e+02   8.4086982e-01
   1.0580000e+02   1.0130000e+02   9.1967574e-01
   1.0580000e+02   1.0160000e+02   9.7266529e-01
   1.0580000e+02   1.0190000e+02   9.9799454e-01
   1.0580000e+02   1.0220000e+02   9.9378995e-01
   1.0580000e+02   1.0250000e+02   9.5738224e-01
   1.0580000e+02   1.0280000e+02   8.8451862e-01
   1.0580000e+02   1.0310000e+02   7.6876931e-01
   1.0580000e+02   1.0340000e+02   6.0234966e-01
   1.0580000e+02   1.0370000e+02   3.8324390e-01
   1.0580000e+02   1.0400000e+02   1.4264755e-01
   1.0580000e+02   1.0430000e+02   1.1459898e-03
   1.0580000e+02   1.0460000e+02   1.3265031e-01
   1.0580000e+02   1.0490000e+02   4.8247994e-01
   1.0580000e+02   1.0520000e+02   7.9298412e-01
   1.0580000e+02   1.0550000e+02   9.5617080e-01
   1.0580000e+02   1.0580000e+02   1.0000000e+00
   1.0580000e+02   1.0610000e+02   9.6813457e-01
   1.0580000e+02   1.0640000e+02   8.8749775e-01
   1.0580000e+02   1.0670000e+02   7.7105472e-01
   1.0580000e+02   1.0700000e+02   6.2405297e-01
   1.0580000e+02   1.0730000e+02   4.4956104e-01
   1.0580000e+02   1.0760000e+02   2.5674123e-01
   1.0580000e+02   1.0790000e+02   7.8721745e-02
   1.0580000e+02   1.0820000e+02   4.2016936e-04
   1.0580000e+02   1.0850000e+02   1.3802798e-01
   1.0580000e+02   1.0880000e+02   4.7263036e-01
   1.0580000e+02   1.0910000e+02   7.9392874e-01
   1.0580000e+02   1.0940000e+02   9.6440650e-01
   1.0580000e+02   1.0970000e+02   9.9857025e-01
   1.0580000e+02   1.1000000e+02   9.4911138e-01
   1.0610000e+02   8.0000000e+01   4.9984706e-02
   1.0610000e+02   8.0300000e+01   2.6254513e-03
   1.0610000e+02   8.0600000e+01   2.1678762e-02
   1.0610000e+02   8.0900000e+01   1.4349515e-01
   1.0610000e+02   8.1200000e+01   4.0414926e-01
   1.0610000e+02   8.1500000e+01   7.5548322e-01
   1.0610000e+02   8.1800000e+01   9.8507663e-01
   1.0610000e+02   8.2100000e+01   9.4260100e-01
   1.0610000e+02   8.2400000e+01   7.3362836e-01
   1.0610000e+02   8.2700000e+01   5.0201521e-01
   1.0610000e+02   8.3000000e+01   3.0735478e-01
   1.0610000e+02   8.3300000e+01   1.6062952e-01
   1.0610000e+02   8.3600000e+01   6.0423758e-02
   1.0610000e+02   8.3900000e+01   7.0935258e-03
   1.0610000e+02   8.4200000e+01   8.2872506e-03
   1.0610000e+02   8.4500000e+01   8.2902783e-02
   1.0610000e+02   8.4800000e+01   2.6177587e-01
   1.0610000e+02   8.5100000e+01   5.6277795e-01
   1.0610000e+02   8.5400000e+01   8.9130116e-01
   1.0610000e+02   8.5700000e+01   9.9241340e-01
   1.0610000e+02   8.6000000e+01   7.9305658e-01
   1.0610000e+02   8.6300000e+01   5.0472107e-01
   1.0610000e+02   8.6600000e+01   2.7308582e-01
   1.0610000e+02   8.6900000e+01   1.2193552e-01
   1.0610000e+02   8.7200000e+01   3.7011353e-02
   1.0610000e+02   8.7500000e+01   2.4113756e-03
   1.0610000e+02   8.7800000e+01   7.0535051e-03
   1.0610000e+02   8.8100000e+01   4.3852545e-02
   1.0610000e+02   8.8400000e+01   1.0807206e-01
   1.0610000e+02   8.8700000e+01   1.9597529e-01
   1.0610000e+02   8.9000000e+01   3.0378417e-01
   1.0610000e+02   8.9300000e+01   4.2683322e-01
   1.0610000e+02   8.9600000e+01   5.5887258e-01
   1.0610000e+02   8.9900000e+01   6.9157404e-01
   1.0610000e+02   9.0200000e+01   8.1439218e-01
   1.0610000e+02   9.0500000e+01   9.1500122e-01
   1.0610000e+02   9.0800000e+01   9.8051360e-01
   1.0610000e+02   9.1100000e+01   9.9952475e-01
   1.0610000e+02   9.1400000e+01   9.6470725e-01
   1.0610000e+02   9.1700000e+01   8.7529759e-01
   1.0610000e+02   9.2000000e+01   7.3860968e-01
   1.0610000e+02   9.2300000e+01   5.6988104e-01
   1.0610000e+02   9.2600000e+01   3.9030358e-01
   1.0610000e+02   9.2900000e+01   2.2372182e-01
   1.0610000e+02   9.3200000e+01   9.2844160e-02
   1.0610000e+02   9.3500000e+01   1.5774550e-02
   1.0610000e+02   9.3800000e+01   3.3878905e-03
   1.0610000e+02   9.4100000e+01   5.7791162e-02
   1.0610000e+02   9.4400000e+01   1.7196527e-01
   1.0610000e+02   9.4700000e+01   3.3062701e-01
   1.0610000e+02   9.5000000e+01   5.1226917e-01
   1.0610000e+02   9.5300000e+01   6.9216265e-01
   1.0610000e+02   9.5600000e+01   8.4588230e-01
   1.0610000e+02   9.5900000e+01   9.5276917e-01
   1.0610000e+02   9.6200000e+01   9.9876105e-01
   1.0610000e+02   9.6500000e+01   9.7819948e-01
   1.0610000e+02   9.6800000e+01   8.9444755e-01
   1.0610000e+02   9.7100000e+01   7.5931537e-01
   1.0610000e+02   9.7400000e+01   5.9135965e-01
   1.0610000e+02   9.7700000e+01   4.1317953e-01
   1.0610000e+02   9.8000000e+01   2.4798161e-01
   1.0610000e+02   9.8300000e+01   1.1595256e-01
   1.0610000e+02   9.8600000e+01   3.1218796e-02
   1.0610000e+02   9.8900000e+01   1.5801740e-04
   1.0610000e+02   9.9200000e+01   2.1445757e-02
   1.0610000e+02   9.9500000e+01   8.7626826e-02
   1.0610000e+02   9.9800000e+01   1.8752613e-01
   1.0610000e+02   1.0010000e+02   3.0869499e-01
   1.0610000e+02   1.0040000e+02   4.3930790e-01
   1.0610000e+02   1.0070000e+02   5.6927799e-01
   1.0610000e+02   1.0100000e+02   6.9064802e-01
   1.0610000e+02   1.0130000e+02   7.9745362e-01
   1.0610000e+02   1.0160000e+02   8.8526476e-01
   1.0610000e+02   1.0190000e+02   9.5054899e-01
   1.0610000e+02   1.0220000e+02   9.8991235e-01
   1.0610000e+02   1.0250000e+02   9.9918832e-01
   1.0610000e+02   1.0280000e+02   9.7228286e-01
   1.0610000e+02   1.0310000e+02   8.9974777e-01
   1.0610000e+02   1.0340000e+02   7.6774892e-01
   1.0610000e+02   1.0370000e+02   5.6147053e-01
   1.0610000e+02   1.0400000e+02   2.8827021e-01
   1.0610000e+02   1.0430000e+02   4.4823325e-02
   1.0610000e+02   1.0460000e+02   3.6907743e-02
   1.0610000e+02   1.0490000e+02   3.0806265e-01
   1.0610000e+02   1.0520000e+02   6.3198352e-01
   1.0610000e+02   1.0550000e+02   8.5518567e-01
   1.0610000e+02   1.0580000e+02   9.6813457e-01
   1.0610000e+02   1.0610000e+02   1.0000000e+00
   1.0610000e+02   1.0640000e+02   9.7380193e-01
   1.0610000e+02   1.0670000e+02   9.0137331e-01
   1.0610000e+02   1.0700000e+02   7.8629689e-01
   1.0610000e+02   1.0730000e+02   6.2752128e-01
   1.0610000e+02   1.0760000e+02   4.2569731e-01
   1.0610000e+02   1.0790000e+02   2.0017211e-01
   1.0610000e+02   1.0820000e+02   2.5059669e-02
   1.0610000e+02   1.0850000e+02   3.9928922e-02
   1.0610000e+02   1.0880000e+02   2.9899689e-01
   1.0610000e+02   1.0910000e+02   6.3311002e-01
   1.0610000e+02   1.0940000e+02   8.6972973e-01
   1.0610000e+02   1.0970000e+02   9.8004964e-01
   1.0610000e+02   1.1000000e+02   9.9768779e-01
   1.0640000e+02   8.0000000e+01   1.4317544e-01
   1.0640000e+02   8.0300000e+01   4.5032524e-02
   1.0640000e+02   8.0600000e+01   2.1898595e-04
   1.0640000e+02   8.0900000e+01   5.0183770e-02
   1.0640000e+02   8.1200000e+01   2.5241063e-01
   1.0640000e+02   8.1500000e+01   6.0479998e-01
   1.0640000e+02   8.1800000e+01   9.2093739e-01
   1.0640000e+02   8.2100000e+01   9.9371125e-01
   1.0640000e+02   8.2400000e+01   8.6260120e-01
   1.0640000e+02   8.2700000e+01   6.6163155e-01
   1.0640000e+02   8.3000000e+01   4.6484071e-01
   1.0640000e+02   8.3300000e+01   2.9570863e-01
   1.0640000e+02   8.3600000e+01   1.5957058e-01
   1.0640000e+02   8.3900000e+01   5.9729079e-02
   1.0640000e+02   8.4200000e+01   5.0910924e-03
   1.0640000e+02   8.4500000e+01   1.6674131e-02
   1.0640000e+02   8.4800000e+01   1.3382853e-01
   1.0640000e+02   8.5100000e+01   4.0102948e-01
   1.0640000e+02   8.5400000e+01   7.7136927e-01
   1.0640000e+02   8.5700000e+01   9.9432182e-01
   1.0640000e+02   8.6000000e+01   9.0711315e-01
   1.0640000e+02   8.6300000e+01   6.6418992e-01
   1.0640000e+02   8.6600000e+01   4.2730318e-01
   1.0640000e+02   8.6900000e+01   2.4627140e-01
   1.0640000e+02   8.7200000e+01   1.2157849e-01
   1.0640000e+02   8.7500000e+01   4.4150837e-02
   1.0640000e+02   8.7800000e+01   6.1478860e-03
   1.0640000e+02   8.8100000e+01   2.3405699e-03
   1.0640000e+02   8.8400000e+01   2.9428214e-02
   1.0640000e+02   8.8700000e+01   8.5100431e-02
   1.0640000e+02   8.9000000e+01   1.6715425e-01
   1.0640000e+02   8.9300000e+01   2.7266259e-01
   1.0640000e+02   8.9600000e+01   3.9717539e-01
   1.0640000e+02   8.9900000e+01   5.3400193e-01
   1.0640000e+02   9.0200000e+01   6.7372194e-01
   1.0640000e+02   9.0500000e+01   8.0417048e-01
   1.0640000e+02   9.0800000e+01   9.1118315e-01
   1.0640000e+02   9.1100000e+01   9.8029462e-01
   1.0640000e+02   9.1400000e+01   9.9930027e-01
   1.0640000e+02   9.1700000e+01   9.6117186e-01
   1.0640000e+02   9.2000000e+01   8.6646959e-01
   1.0640000e+02   9.2300000e+01   7.2437529e-01
   1.0640000e+02   9.2600000e+01   5.5188339e-01
   1.0640000e+02   9.2900000e+01   3.7132346e-01
   1.0640000e+02   9.3200000e+01   2.0688559e-01
   1.0640000e+02   9.3500000e+01   8.0949899e-02
   1.0640000e+02   9.3800000e+01   1.0846286e-02
   1.0640000e+02   9.4100000e+01   6.4186796e-03
   1.0640000e+02   9.4400000e+01   6.8609416e-02
   1.0640000e+02   9.4700000e+01   1.8922102e-01
   1.0640000e+02   9.5000000e+01   3.5195085e-01
   1.0640000e+02   9.5300000e+01   5.3463788e-01
   1.0640000e+02   9.5600000e+01   7.1242000e-01
   1.0640000e+02   9.5900000e+01   8.6128243e-01
   1.0640000e+02   9.6200000e+01   9.6140204e-01
   1.0640000e+02   9.6500000e+01   9.9979059e-01
   1.0640000e+02   9.6800000e+01   9.7193375e-01
   1.0640000e+02   9.7100000e+01   8.8229132e-01
   1.0640000e+02   9.7400000e+01   7.4360735e-01
   1.0640000e+02   9.7700000e+01   5.7502589e-01
   1.0640000e+02   9.8000000e+01   3.9913694e-01
   1.0640000e+02   9.8300000e+01   2.3835204e-01
   1.0640000e+02   9.8600000e+01   1.1133576e-01
   1.0640000e+02   9.8900000e+01   3.0363074e-02
   1.0640000e+02   9.9200000e+01   2.4337226e-04
   1.0640000e+02   9.9500000e+01   1.8909286e-02
   1.0640000e+02   9.9800000e+01   7.9207492e-02
   1.0640000e+02   1.0010000e+02   1.7114823e-01
   1.0640000e+02   1.0040000e+02   2.8394524e-01
   1.0640000e+02   1.0070000e+02   4.0746501e-01
   1.0640000e+02   1.0100000e+02   5.3300188e-01
   1.0640000e+02   1.0130000e+02   6.5348350e-01
   1.0640000e+02   1.0160000e+02   7.6327039e-01
   1.0640000e+02   1.0190000e+02   8.5768440e-01
   1.0640000e+02   1.0220000e+02   9.3232349e-01
   1.0640000e+02   1.0250000e+02   9.8211936e-01
   1.0640000e+02   1.0280000e+02   9.9997609e-01
   1.0640000e+02   1.0310000e+02   9.7474320e-01
   1.0640000e+02   1.0340000e+02   8.8861196e-01
   1.0640000e+02   1.0370000e+02   7.1676154e-01
   1.0640000e+02   1.0400000e+02   4.4406009e-01
   1.0640000e+02   1.0430000e+02   1.3477157e-01
   1.0640000e+02   1.0460000e+02   9.4480101e-04
   1.0640000e+02   1.0490000e+02   1.7063275e-01
   1.0640000e+02   1.0520000e+02   4.7100932e-01
   1.0640000e+02   1.0550000e+02   7.2415729e-01
   1.0640000e+02   1.0580000e+02   8.8749775e-01
   1.0640000e+02   1.0610000e+02   9.7380193e-01
   1.0640000e+02   1.0640000e+02   1.0000000e+00
   1.0640000e+02   1.0670000e+02   9.7558951e-01
   1.0640000e+02   1.0700000e+02   9.0224397e-01
   1.0640000e+02   1.0730000e+02   7.7528147e-01
   1.0640000e+02   1.0760000e+02   5.8754089e-01
   1.0640000e+02   1.0790000e+02   3.4370222e-01
   1.0640000e+02   1.0820000e+02   9.9876368e-02
   1.0640000e+02   1.0850000e+02   1.4894791e-03
   1.0640000e+02   1.0880000e+02   1.6327984e-01
   1.0640000e+02   1.0910000e+02   4.7217649e-01
   1.0640000e+02   1.0940000e+02   7.4283263e-01
   1.0640000e+02   1.0970000e+02   9.1023301e-01
   1.0640000e+02   1.1000000e+02   9.8694104e-01
   1.0670000e+02   8.0000000e+01   2.6869710e-01
   1.0670000e+02   8.0300000e+01   1.3124849e-01
   1.0670000e+02   8.0600000e+01   2.9185406e-02
   1.0670000e+02   8.0900000e+01   4.7608621e-03
   1.0670000e+02   8.1200000e+01   1.3042692e-01
   1.0670000e+02   8.1500000e+01   4.4879277e-01
   1.0670000e+02   8.1800000e+01   8.1710797e-01
   1.0670000e+02   8.2100000e+01   9.9399508e-01
   1.0670000e+02   8.2400000e+01   9.5115144e-01
   1.0670000e+02   8.2700000e+01   7.9977384e-01
   1.0670000e+02   8.3000000e+01   6.2049445e-01
   1.0670000e+02   8.3300000e+01   4.4653291e-01
   1.0670000e+02   8.3600000e+01   2.8921649e-01
   1.0670000e+02   8.3900000e+01   1.5436605e-01
   1.0670000e+02   8.4200000e+01   5.1218792e-02
   1.0670000e+02   8.4500000e+01   7.5008611e-04
   1.0670000e+02   8.4800000e+01   4.6623603e-02
   1.0670000e+02   8.5100000e+01   2.5459536e-01
   1.0670000e+02   8.5400000e+01   6.2850864e-01
   1.0670000e+02   8.5700000e+01   9.4700779e-01
   1.0670000e+02   8.6000000e+01   9.7682533e-01
   1.0670000e+02   8.6300000e+01   8.0193531e-01
   1.0670000e+02   8.6600000e+01   5.8353186e-01
   1.0670000e+02   8.6900000e+01   3.9163224e-01
   1.0670000e+02   8.7200000e+01   2.4091613e-01
   1.0670000e+02   8.7500000e+01   1.2980960e-01
   1.0670000e+02   8.7800000e+01   5.4383603e-02
   1.0670000e+02   8.8100000e+01   1.1722422e-02
   1.0670000e+02   8.8400000e+01   2.4079352e-04
   1.0670000e+02   8.8700000e+01   1.9236211e-02
   1.0670000e+02   8.9000000e+01   6.8246550e-02
   1.0670000e+02   8.9300000e+01   1.4631545e-01
   1.0670000e+02   8.9600000e+01   2.5117423e-01
   1.0670000e+02   8.9900000e+01   3.7837963e-01
   1.0670000e+02   9.0200000e+01   5.2053528e-01
   1.0670000e+02   9.0500000e+01   6.6684134e-01
   1.0670000e+02   9.0800000e+01   8.0330837e-01
   1.0670000e+02   9.1100000e+01   9.1395231e-01
   1.0670000e+02   9.1400000e+01   9.8307004e-01
   1.0670000e+02   9.1700000e+01   9.9827949e-01
   1.0670000e+02   9.2000000e+01   9.5355993e-01
   1.0670000e+02   9.2300000e+01   8.5132933e-01
   1.0670000e+02   9.2600000e+01   7.0283663e-01
   1.0670000e+02   9.2900000e+01   5.2672714e-01
   1.0670000e+02   9.3200000e+01   3.4621698e-01
   1.0670000e+02   9.3500000e+01   1.8559214e-01
   1.0670000e+02   9.3800000e+01   6.6695781e-02
   1.0670000e+02   9.4100000e+01   5.8680791e-03
   1.0670000e+02   9.4400000e+01   1.1649722e-02
   1.0670000e+02   9.4700000e+01   8.3504420e-02
   1.0670000e+02   9.5000000e+01   2.1177922e-01
   1.0670000e+02   9.5300000e+01   3.7899807e-01
   1.0670000e+02   9.5600000e+01   5.6234908e-01
   1.0670000e+02   9.5900000e+01   7.3696334e-01
   1.0670000e+02   9.6200000e+01   8.7942297e-01
   1.0670000e+02   9.6500000e+01   9.7094962e-01
   1.0670000e+02   9.6800000e+01   9.9986692e-01
   1.0670000e+02   9.7100000e+01   9.6308958e-01
   1.0670000e+02   9.7400000e+01   8.6647836e-01
   1.0670000e+02   9.7700000e+01   7.2393529e-01
   1.0670000e+02   9.8000000e+01   5.5520821e-01
   1.0670000e+02   9.8300000e+01   3.8262956e-01
   1.0670000e+02   9.8600000e+01   2.2739243e-01
   1.0670000e+02   9.8900000e+01   1.0624884e-01
   1.0670000e+02   9.9200000e+01   2.9456252e-02
   1.0670000e+02   9.9500000e+01   3.5841739e-04
   1.0670000e+02   9.9800000e+01   1.6399064e-02
   1.0670000e+02   1.0010000e+02   7.0957580e-02
   1.0670000e+02   1.0040000e+02   1.5532444e-01
   1.0670000e+02   1.0070000e+02   2.6032877e-01
   1.0670000e+02   1.0100000e+02   3.7740756e-01
   1.0670000e+02   1.0130000e+02   4.9912124e-01
   1.0670000e+02   1.0160000e+02   6.1922265e-01
   1.0670000e+02   1.0190000e+02   7.3239193e-01
   1.0670000e+02   1.0220000e+02   8.3369078e-01
   1.0670000e+02   1.0250000e+02   9.1768367e-01
   1.0670000e+02   1.0280000e+02   9.7701233e-01
   1.0670000e+02   1.0310000e+02   9.9999049e-01
   1.0670000e+02   1.0340000e+02   9.6674023e-01
   1.0670000e+02   1.0370000e+02   8.4524251e-01
   1.0670000e+02   1.0400000e+02   6.0014169e-01
   1.0670000e+02   1.0430000e+02   2.5799628e-01
   1.0670000e+02   1.0460000e+02   1.5826786e-02
   1.0670000e+02   1.0490000e+02   7.0606350e-02
   1.0670000e+02   1.0520000e+02   3.1836448e-01
   1.0670000e+02   1.0550000e+02   5.7527095e-01
   1.0670000e+02   1.0580000e+02   7.7105472e-01
   1.0670000e+02   1.0610000e+02   9.0137331e-01
   1.0670000e+02   1.0640000e+02   9.7558951e-01
   1.0670000e+02   1.0670000e+02   1.0000000e+00
   1.0670000e+02   1.0700000e+02   9.7426723e-01
   1.0670000e+02   1.0730000e+02   8.9066718e-01
   1.0670000e+02   1.0760000e+02   7.3520325e-01
   1.0670000e+02   1.0790000e+02   4.9791910e-01
   1.0670000e+02   1.0820000e+02   2.1195173e-01
   1.0670000e+02   1.0850000e+02   1.3924532e-02
   1.0670000e+02   1.0880000e+02   6.5639321e-02
   1.0670000e+02   1.0910000e+02   3.1945455e-01
   1.0670000e+02   1.0940000e+02   5.9608028e-01
   1.0670000e+02   1.0970000e+02   8.0198285e-01
   1.0670000e+02   1.1000000e+02   9.2813402e-01
   1.0700000e+02   8.0000000e+01   4.2097642e-01
   1.0700000e+02   8.0300000e+01   2.5715787e-01
   1.0700000e+02   8.0600000e+01   1.0672024e-01
   1.0700000e+02   8.0900000e+01   8.4504147e-03
   1.0700000e+02   8.1200000e+01   4.2800374e-02
   1.0700000e+02   8.1500000e+01   2.9392462e-01
   1.0700000e+02   8.1800000e+01   6.7837072e-01
   1.0700000e+02   8.2100000e+01   9.4411709e-01
   1.0700000e+02   8.2400000e+01   9.9618864e-01
   1.0700000e+02   8.2700000e+01   9.1106758e-01
   1.0700000e+02   8.3000000e+01   7.6796264e-01
   1.0700000e+02   8.3300000e+01   6.0671304e-01
   1.0700000e+02   8.3600000e+01   4.4364360e-01
   1.0700000e+02   8.3900000e+01   2.8656798e-01
   1.0700000e+02   8.4200000e+01   1.4412408e-01
   1.0700000e+02   8.4500000e+01   3.5113824e-02
   1.0700000e+02   8.4800000e+01   3.1921303e-03
   1.0700000e+02   8.5100000e+01   1.2927180e-01
   1.0700000e+02   8.5400000e+01   4.6887788e-01
   1.0700000e+02   8.5700000e+01   8.5306483e-01
   1.0700000e+02   8.6000000e+01   9.9992672e-01
   1.0700000e+02   8.6300000e+01   9.1260230e-01
   1.0700000e+02   8.6600000e+01   7.3534381e-01
   1.0700000e+02   8.6900000e+01   5.5178230e-01
   1.0700000e+02   8.7200000e+01   3.8967195e-01
   1.0700000e+02   8.7500000e+01   2.5529355e-01
   1.0700000e+02   8.7800000e+01   1.4913043e-01
   1.0700000e+02   8.8100000e+01   7.0936552e-02
   1.0700000e+02   8.8400000e+01   2.1047709e-02
   1.0700000e+02   8.8700000e+01   4.8247253e-04
   1.0700000e+02   8.9000000e+01   1.0611821e-02
   1.0700000e+02   8.9300000e+01   5.2598513e-02
   1.0700000e+02   8.9600000e+01   1.2664248e-01
   1.0700000e+02   8.9900000e+01   2.3105764e-01
   1.0700000e+02   9.0200000e+01   3.6127535e-01
   1.0700000e+02   9.0500000e+01   5.0899324e-01
   1.0700000e+02   9.0800000e+01   6.6182210e-01
   1.0700000e+02   9.1100000e+01   8.0384291e-01
   1.0700000e+02   9.1400000e+01   9.1735776e-01
   1.0700000e+02   9.1700000e+01   9.8574887e-01
   1.0700000e+02   9.2000000e+01   9.9685472e-01
   1.0700000e+02   9.2300000e+01   9.4590777e-01
   1.0700000e+02   9.2600000e+01   8.3711952e-01
   1.0700000e+02   9.2900000e+01   6.8346156e-01
   1.0700000e+02   9.3200000e+01   5.0479289e-01
   1.0700000e+02   9.3500000e+01   3.2488857e-01
   1.0700000e+02   9.3800000e+01   1.6800417e-01
   1.0700000e+02   9.4100000e+01   5.5485739e-02
   1.0700000e+02   9.4400000e+01   2.8027463e-03
   1.0700000e+02   9.4700000e+01   1.7333980e-02
   1.0700000e+02   9.5000000e+01   9.7229588e-02
   1.0700000e+02   9.5300000e+01   2.3159529e-01
   1.0700000e+02   9.5600000e+01   4.0203950e-01
   1.0700000e+02   9.5900000e+01   5.8534254e-01
   1.0700000e+02   9.6200000e+01   7.5677652e-01
   1.0700000e+02   9.6500000e+01   8.9352927e-01
   1.0700000e+02   9.6800000e+01   9.7776183e-01
   1.0700000e+02   9.7100000e+01   9.9896072e-01
   1.0700000e+02   9.7400000e+01   9.5532902e-01
   1.0700000e+02   9.7700000e+01   8.5397846e-01
   1.0700000e+02   9.8000000e+01   7.0973519e-01
   1.0700000e+02   9.8300000e+01   5.4258244e-01
   1.0700000e+02   9.8600000e+01   3.7415534e-01
   1.0700000e+02   9.8900000e+01   2.2409820e-01
   1.0700000e+02   9.9200000e+01   1.0721666e-01
   1.0700000e+02   9.9500000e+01   3.2066853e-02
   1.0700000e+02   9.9800000e+01   1.0688355e-03
   1.0700000e+02   1.0010000e+02   1.1731220e-02
   1.0700000e+02   1.0040000e+02   5.8359784e-02
   1.0700000e+02   1.0070000e+02   1.3370273e-01
   1.0700000e+02   1.0100000e+02   2.3021304e-01
   1.0700000e+02   1.0130000e+02   3.4082992e-01
   1.0700000e+02   1.0160000e+02   4.5931715e-01
   1.0700000e+02   1.0190000e+02   5.8023671e-01
   1.0700000e+02   1.0220000e+02   6.9860164e-01
   1.0700000e+02   1.0250000e+02   8.0915162e-01
   1.0700000e+02   1.0280000e+02   9.0500648e-01
   1.0700000e+02   1.0310000e+02   9.7511705e-01
   1.0700000e+02   1.0340000e+02   9.9950111e-01
   1.0700000e+02   1.0370000e+02   9.4200579e-01
   1.0700000e+02   1.0400000e+02   7.5011587e-01
   1.0700000e+02   1.0430000e+02   4.0900570e-01
   1.0700000e+02   1.0460000e+02   8.0267398e-02
   1.0700000e+02   1.0490000e+02   1.1584217e-02
   1.0700000e+02   1.0520000e+02   1.8019258e-01
   1.0700000e+02   1.0550000e+02   4.1486465e-01
   1.0700000e+02   1.0580000e+02   6.2405297e-01
   1.0700000e+02   1.0610000e+02   7.8629689e-01
   1.0700000e+02   1.0640000e+02   9.0224397e-01
   1.0700000e+02   1.0670000e+02   9.7426723e-01
   1.0700000e+02   1.0700000e+02   1.0000000e+00
   1.0700000e+02   1.0730000e+02   9.6938139e-01
   1.0700000e+02   1.0760000e+02   8.6282280e-01
   1.0700000e+02   1.0790000e+02   6.5636175e-01
   1.0700000e+02   1.0820000e+02   3.5619796e-01
   1.0700000e+02   1.0850000e+02   7.6047766e-02
   1.0700000e+02   1.0880000e+02   9.5694873e-03
   1.0700000e+02   1.0910000e+02   1.8109258e-01
   1.0700000e+02   1.0940000e+02   4.3574985e-01
   1.0700000e+02   1.0970000e+02   6.6024591e-01
   1.0700000e+02   1.1000000e+02   8.2431568e-01
   1.0730000e+02   8.0000000e+01   5.9593130e-01
   1.0730000e+02   8.0300000e+01   4.2262570e-01
   1.0730000e+02   8.0600000e+01   2.3718967e-01
   1.0730000e+02   8.0900000e+01   7.0091549e-02
   1.0730000e+02   8.1200000e+01   1.0559425e-03
   1.0730000e+02   8.1500000e+01   1.4957579e-01
   1.0730000e+02   8.1800000e+01   5.0650276e-01
   1.0730000e+02   8.2100000e+01   8.3777954e-01
   1.0730000e+02   8.2400000e+01   9.8702108e-01
   1.0730000e+02   8.2700000e+01   9.8397115e-01
   1.0730000e+02   8.3000000e+01   8.9700363e-01
   1.0730000e+02   8.3300000e+01   7.6848972e-01
   1.0730000e+02   8.3600000e+01   6.1827813e-01
   1.0730000e+02   8.3900000e+01   4.5543475e-01
   1.0730000e+02   8.4200000e+01   2.8693274e-01
   1.0730000e+02   8.4500000e+01   1.2700493e-01
   1.0730000e+02   8.4800000e+01   1.4178773e-02
   1.0730000e+02   8.5100000e+01   3.6372892e-02
   1.0730000e+02   8.5400000e+01   2.9883635e-01
   1.0730000e+02   8.5700000e+01   7.0945600e-01
   1.0730000e+02   8.6000000e+01   9.6645318e-01
   1.0730000e+02   8.6300000e+01   9.8464401e-01
   1.0730000e+02   8.6600000e+01   8.7293522e-01
   1.0730000e+02   8.6900000e+01   7.1996612e-01
   1.0730000e+02   8.7200000e+01   5.6446314e-01
   1.0730000e+02   8.7500000e+01   4.2051719e-01
   1.0730000e+02   8.7800000e+01   2.9335598e-01
   1.0730000e+02   8.8100000e+01   1.8566707e-01
   1.0730000e+02   8.8400000e+01   9.9837156e-02
   1.0730000e+02   8.8700000e+01   3.8638059e-02
   1.0730000e+02   8.9000000e+01   5.2745715e-03
   1.0730000e+02   8.9300000e+01   3.0788943e-03
   1.0730000e+02   8.9600000e+01   3.4913534e-02
   1.0730000e+02   8.9900000e+01   1.0229009e-01
   1.0730000e+02   9.0200000e+01   2.0425233e-01
   1.0730000e+02   9.0500000e+01   3.3618860e-01
   1.0730000e+02   9.0800000e+01   4.8890333e-01
   1.0730000e+02   9.1100000e+01   6.4841455e-01
   1.0730000e+02   9.1400000e+01   7.9692868e-01
   1.0730000e+02   9.1700000e+01   9.1516738e-01
   1.0730000e+02   9.2000000e+01   9.8571330e-01
   1.0730000e+02   9.2300000e+01   9.9653944e-01
   1.0730000e+02   9.2600000e+01   9.4370635e-01
   1.0730000e+02   9.2900000e+01   8.3249144e-01
   1.0730000e+02   9.3200000e+01   6.7677275e-01
   1.0730000e+02   9.3500000e+01   4.9698217e-01
   1.0730000e+02   9.3800000e+01   3.1715646e-01
   1.0730000e+02   9.4100000e+01   1.6158596e-01
   1.0730000e+02   9.4400000e+01   5.1465561e-02
   1.0730000e+02   9.4700000e+01   1.9211644e-03
   1.0730000e+02   9.5000000e+01   1.9810133e-02
   1.0730000e+02   9.5300000e+01   1.0267680e-01
   1.0730000e+02   9.5600000e+01   2.3909537e-01
   1.0730000e+02   9.5900000e+01   4.1036280e-01
   1.0730000e+02   9.6200000e+01   5.9322479e-01
   1.0730000e+02   9.6500000e+01   7.6315452e-01
   1.0730000e+02   9.6800000e+01   8.9769902e-01
   1.0730000e+02   9.7100000e+01   9.7949497e-01
   1.0730000e+02   9.7400000e+01   9.9862399e-01
   1.0730000e+02   9.7700000e+01   9.5397574e-01
   1.0730000e+02   9.8000000e+01   8.5328305e-01
   1.0730000e+02   9.8300000e+01   7.1163032e-01
   1.0730000e+02   9.8600000e+01   5.4859723e-01
   1.0730000e+02   9.8900000e+01   3.8467211e-01
   1.0730000e+02   9.9200000e+01   2.3787358e-01
   1.0730000e+02   9.9500000e+01   1.2142614e-01
   1.0730000e+02   9.9800000e+01   4.2880747e-02
   1.0730000e+02   1.0010000e+02   4.5309728e-03
   1.0730000e+02   1.0040000e+02   4.6310288e-03
   1.0730000e+02   1.0070000e+02   3.8867383e-02
   1.0730000e+02   1.0100000e+02   1.0168326e-01
   1.0730000e+02   1.0130000e+02   1.8725780e-01
   1.0730000e+02   1.0160000e+02   2.9009776e-01
   1.0730000e+02   1.0190000e+02   4.0527412e-01
   1.0730000e+02   1.0220000e+02   5.2833158e-01
   1.0730000e+02   1.0250000e+02   6.5481719e-01
   1.0730000e+02   1.0280000e+02   7.7917759e-01
   1.0730000e+02   1.0310000e+02   8.9235214e-01
   1.0730000e+02   1.0340000e+02   9.7658779e-01
   1.0730000e+02   1.0370000e+02   9.9547216e-01
   1.0730000e+02   1.0400000e+02   8.8397583e-01
   1.0730000e+02   1.0430000e+02   5.8398232e-01
   1.0730000e+02   1.0460000e+02   1.9959077e-01
   1.0730000e+02   1.0490000e+02   4.6234124e-03
   1.0730000e+02   1.0520000e+02   6.7344296e-02
   1.0730000e+02   1.0550000e+02   2.5031187e-01
   1.0730000e+02   1.0580000e+02   4.4956104e-01
   1.0730000e+02   1.0610000e+02   6.2752128e-01
   1.0730000e+02   1.0640000e+02   7.7528147e-01
   1.0730000e+02   1.0670000e+02   8.9066718e-01
   1.0730000e+02   1.0700000e+02   9.6938139e-01
   1.0730000e+02   1.0730000e+02   1.0000000e+00
   1.0730000e+02   1.0760000e+02   9.5914643e-01
   1.0730000e+02   1.0790000e+02   8.1042771e-01
   1.0730000e+02   1.0820000e+02   5.3000703e-01
   1.0730000e+02   1.0850000e+02   1.9334456e-01
   1.0730000e+02   1.0880000e+02   6.0571875e-03
   1.0730000e+02   1.0910000e+02   6.7931789e-02
   1.0730000e+02   1.0940000e+02   2.6883086e-01
   1.0730000e+02   1.0970000e+02   4.8723903e-01
   1.0730000e+02   1.1000000e+02   6.7333217e-01
   1.0760000e+02   8.0000000e+01   7.8236448e-01
   1.0760000e+02   8.0300000e+01   6.2451260e-01
   1.0760000e+02   8.0600000e+01   4.2706262e-01
   1.0760000e+02   8.0900000e+01   2.0629160e-01
   1.0760000e+02   8.1200000e+01   2.8964870e-02
   1.0760000e+02   8.1500000e+01   3.7007883e-02
   1.0760000e+02   8.1800000e+01   3.0803834e-01
   1.0760000e+02   8.2100000e+01   6.6423242e-01
   1.0760000e+02   8.2400000e+01   9.0242668e-01
   1.0760000e+02   8.2700000e+01   9.9413969e-01
   1.0760000e+02   8.3000000e+01   9.8489866e-01
   1.0760000e+02   8.3300000e+01   9.1354071e-01
   1.0760000e+02   8.3600000e+01   8.0094511e-01
   1.0760000e+02   8.3900000e+01   6.5623795e-01
   1.0760000e+02   8.4200000e+01   4.8341920e-01
   1.0760000e+02   8.4500000e+01   2.8930744e-01
   1.0760000e+02   8.4800000e+01   1.0067994e-01
   1.0760000e+02   8.5100000e+01   1.3531206e-04
   1.0760000e+02   8.5400000e+01   1.3405008e-01
   1.0760000e+02   8.5700000e+01   5.1259845e-01
   1.0760000e+02   8.6000000e+01   8.5705913e-01
   1.0760000e+02   8.6300000e+01   9.9371995e-01
   1.0760000e+02   8.6600000e+01   9.7431467e-01
   1.0760000e+02   8.6900000e+01   8.7975781e-01
   1.0760000e+02   8.7200000e+01   7.5549373e-01
   1.0760000e+02   8.7500000e+01   6.2244439e-01
   1.0760000e+02   8.7800000e+01   4.9049373e-01
   1.0760000e+02   8.8100000e+01   3.6529134e-01
   1.0760000e+02   8.8400000e+01   2.5121744e-01
   1.0760000e+02   8.8700000e+01   1.5263680e-01
   1.0760000e+02   8.9000000e+01   7.4373919e-02
   1.0760000e+02   8.9300000e+01   2.1746939e-02
   1.0760000e+02   8.9600000e+01   2.4235028e-04
   1.0760000e+02   8.9900000e+01   1.4816010e-02
   1.0760000e+02   9.0200000e+01   6.8807693e-02
   1.0760000e+02   9.0500000e+01   1.6254766e-01
   1.0760000e+02   9.0800000e+01   2.9190817e-01
   1.0760000e+02   9.1100000e+01   4.4725911e-01
   1.0760000e+02   9.1400000e+01   6.1340285e-01
   1.0760000e+02   9.1700000e+01   7.7093566e-01
   1.0760000e+02   9.2000000e+01   8.9904994e-01
   1.0760000e+02   9.2300000e+01   9.7920657e-01
   1.0760000e+02   9.2600000e+01   9.9869975e-01
   1.0760000e+02   9.2900000e+01   9.5316385e-01
   1.0760000e+02   9.3200000e+01   8.4749440e-01
   1.0760000e+02   9.3500000e+01   6.9517494e-01
   1.0760000e+02   9.3800000e+01   5.1633567e-01
   1.0760000e+02   9.4100000e+01   3.3495604e-01
   1.0760000e+02   9.4400000e+01   1.7558634e-01
   1.0760000e+02   9.4700000e+01   5.9953684e-02
   1.0760000e+02   9.5000000e+01   3.8771663e-03
   1.0760000e+02   9.5300000e+01   1.4970460e-02
   1.0760000e+02   9.5600000e+01   9.1548886e-02
   1.0760000e+02   9.5900000e+01   2.2294314e-01
   1.0760000e+02   9.6200000e+01   3.9112831e-01
   1.0760000e+02   9.6500000e+01   5.7333719e-01
   1.0760000e+02   9.6800000e+01   7.4522975e-01
   1.0760000e+02   9.7100000e+01   8.8421267e-01
   1.0760000e+02   9.7400000e+01   9.7254436e-01
   1.0760000e+02   9.7700000e+01   9.9983621e-01
   1.0760000e+02   9.8000000e+01   9.6449498e-01
   1.0760000e+02   9.8300000e+01   8.7368248e-01
   1.0760000e+02   9.8600000e+01   7.4163925e-01
   1.0760000e+02   9.8900000e+01   5.8670776e-01
   1.0760000e+02   9.9200000e+01   4.2785826e-01
   1.0760000e+02   9.9500000e+01   2.8166815e-01
   1.0760000e+02   9.9800000e+01   1.6043546e-01
   1.0760000e+02   1.0010000e+02   7.1602885e-02
   1.0760000e+02   1.0040000e+02   1.8226836e-02
   1.0760000e+02   1.0070000e+02   2.5772805e-05
   1.0760000e+02   1.0100000e+02   1.4574705e-02
   1.0760000e+02   1.0130000e+02   5.8362608e-02
   1.0760000e+02   1.0160000e+02   1.2758528e-01
   1.0760000e+02   1.0190000e+02   2.1864804e-01
   1.0760000e+02   1.0220000e+02   3.2838405e-01
   1.0760000e+02   1.0250000e+02   4.5394510e-01
   1.0760000e+02   1.0280000e+02   5.9214684e-01
   1.0760000e+02   1.0310000e+02   7.3759128e-01
   1.0760000e+02   1.0340000e+02   8.7778634e-01
   1.0760000e+02   1.0370000e+02   9.8155864e-01
   1.0760000e+02   1.0400000e+02   9.7938895e-01
   1.0760000e+02   1.0430000e+02   7.7225764e-01
   1.0760000e+02   1.0460000e+02   3.8237478e-01
   1.0760000e+02   1.0490000e+02   7.1956331e-02
   1.0760000e+02   1.0520000e+02   3.4755388e-03
   1.0760000e+02   1.0550000e+02   9.9211526e-02
   1.0760000e+02   1.0580000e+02   2.5674123e-01
   1.0760000e+02   1.0610000e+02   4.2569731e-01
   1.0760000e+02   1.0640000e+02   5.8754089e-01
   1.0760000e+02   1.0670000e+02   7.3520325e-01
   1.0760000e+02   1.0700000e+02   8.6282280e-01
   1.0760000e+02   1.0730000e+02   9.5914643e-01
   1.0760000e+02   1.0760000e+02   1.0000000e+00
   1.0760000e+02   1.0790000e+02   9.4024222e-01
   1.0760000e+02   1.0820000e+02   7.2514931e-01
   1.0760000e+02   1.0850000e+02   3.7475030e-01
   1.0760000e+02   1.0880000e+02   7.7134552e-02
   1.0760000e+02   1.0910000e+02   3.6145680e-03
   1.0760000e+02   1.0940000e+02   1.1219539e-01
   1.0760000e+02   1.0970000e+02   2.9039560e-01
   1.0760000e+02   1.1000000e+02   4.7349449e-01
   1.0790000e+02   8.0000000e+01   9.4423543e-01
   1.0790000e+02   8.0300000e+01   8.3919877e-01
   1.0790000e+02   8.0600000e+01   6.7027957e-01
   1.0790000e+02   8.0900000e+01   4.3322358e-01
   1.0790000e+02   8.1200000e+01   1.6476610e-01
   1.0790000e+02   8.1500000e+01   2.8461555e-03
   1.0790000e+02   8.1800000e+01   1.1210925e-01
   1.0790000e+02   8.2100000e+01   4.2071976e-01
   1.0790000e+02   8.2400000e+01   7.1365798e-01
   1.0790000e+02   8.2700000e+01   8.9891103e-01
   1.0790000e+02   8.3000000e+01   9.8475263e-01
   1.0790000e+02   8.3300000e+01   9.9734652e-01
   1.0790000e+02   8.3600000e+01   9.5426777e-01
   1.0790000e+02   8.3900000e+01   8.6273093e-01
   1.0790000e+02   8.4200000e+01   7.2230631e-01
   1.0790000e+02   8.4500000e+01   5.2945222e-01
   1.0790000e+02   8.4800000e+01   2.9105535e-01
   1.0790000e+02   8.5100000e+01   6.5390525e-02
   1.0790000e+02   8.5400000e+01   1.6266706e-02
   1.0790000e+02   8.5700000e+01   2.7413128e-01
   1.0790000e+02   8.6000000e+01   6.4845491e-01
   1.0790000e+02   8.6300000e+01   8.9727422e-01
   1.0790000e+02   8.6600000e+01   9.9261616e-01
   1.0790000e+02   8.6900000e+01   9.8855791e-01
   1.0790000e+02   8.7200000e+01   9.2871063e-01
   1.0790000e+02   8.7500000e+01   8.3762864e-01
   1.0790000e+02   8.7800000e+01   7.2862315e-01
   1.0790000e+02   8.8100000e+01   6.0966271e-01
   1.0790000e+02   8.8400000e+01   4.8656260e-01
   1.0790000e+02   8.8700000e+01   3.6464638e-01
   1.0790000e+02   8.9000000e+01   2.4962942e-01
   1.0790000e+02   8.9300000e+01   1.4805203e-01
   1.0790000e+02   8.9600000e+01   6.7350265e-02
   1.0790000e+02   8.9900000e+01   1.5527135e-02
   1.0790000e+02   9.0200000e+01   3.4078287e-04
   1.0790000e+02   9.0500000e+01   2.7967410e-02
   1.0790000e+02   9.0800000e+01   1.0124495e-01
   1.0790000e+02   9.1100000e+01   2.1784761e-01
   1.0790000e+02   9.1400000e+01   3.6898958e-01
   1.0790000e+02   9.1700000e+01   5.3933457e-01
   1.0790000e+02   9.2000000e+01   7.0853790e-01
   1.0790000e+02   9.2300000e+01   8.5429213e-01
   1.0790000e+02   9.2600000e+01   9.5615581e-01
   1.0790000e+02   9.2900000e+01   9.9916508e-01
   1.0790000e+02   9.3200000e+01   9.7639530e-01
   1.0790000e+02   9.3500000e+01   8.9007890e-01
   1.0790000e+02   9.3800000e+01   7.5129270e-01
   1.0790000e+02   9.4100000e+01   5.7843182e-01
   1.0790000e+02   9.4400000e+01   3.9472832e-01
   1.0790000e+02   9.4700000e+01   2.2509144e-01
   1.0790000e+02   9.5000000e+01   9.2633170e-02
   1.0790000e+02   9.5300000e+01   1.5369870e-02
   1.0790000e+02   9.5600000e+01   3.6475948e-03
   1.0790000e+02   9.5900000e+01   5.8736138e-02
   1.0790000e+02   9.6200000e+01   1.7279034e-01
   1.0790000e+02   9.6500000e+01   3.3009870e-01
   1.0790000e+02   9.6800000e+01   5.0935195e-01
   1.0790000e+02   9.7100000e+01   6.8660488e-01
   1.0790000e+02   9.7400000e+01   8.3860421e-01
   1.0790000e+02   9.7700000e+01   9.4610906e-01
   1.0790000e+02   9.8000000e+01   9.9670493e-01
   1.0790000e+02   9.8300000e+01   9.8651002e-01
   1.0790000e+02   9.8600000e+01   9.2027620e-01
   1.0790000e+02   9.8900000e+01   8.0978954e-01
   1.0790000e+02   9.9200000e+01   6.7103651e-01
   1.0790000e+02   9.9500000e+01   5.2100624e-01
   1.0790000e+02   9.9800000e+01   3.7500813e-01
   1.0790000e+02   1.0010000e+02   2.4503301e-01
   1.0790000e+02   1.0040000e+02   1.3922335e-01
   1.0790000e+02   1.0070000e+02   6.2186944e-02
   1.0790000e+02   1.0100000e+02   1.5776067e-02
   1.0790000e+02   1.0130000e+02   8.7569794e-06
   1.0790000e+02   1.0160000e+02   1.3930229e-02
   1.0790000e+02   1.0190000e+02   5.6324977e-02
   1.0790000e+02   1.0220000e+02   1.2625729e-01
   1.0790000e+02   1.0250000e+02   2.2341972e-01
   1.0790000e+02   1.0280000e+02   3.4815680e-01
   1.0790000e+02   1.0310000e+02   5.0062969e-01
   1.0790000e+02   1.0340000e+02   6.7736131e-01
   1.0790000e+02   1.0370000e+02   8.6022749e-01
   1.0790000e+02   1.0400000e+02   9.8944310e-01
   1.0790000e+02   1.0430000e+02   9.3853142e-01
   1.0790000e+02   1.0460000e+02   6.2681650e-01
   1.0790000e+02   1.0490000e+02   2.4562206e-01
   1.0790000e+02   1.0520000e+02   3.4917957e-02
   1.0790000e+02   1.0550000e+02   5.3892665e-03
   1.0790000e+02   1.0580000e+02   7.8721745e-02
   1.0790000e+02   1.0610000e+02   2.0017211e-01
   1.0790000e+02   1.0640000e+02   3.4370222e-01
   1.0790000e+02   1.0670000e+02   4.9791910e-01
   1.0790000e+02   1.0700000e+02   6.5636175e-01
   1.0790000e+02   1.0730000e+02   8.1042771e-01
   1.0790000e+02   1.0760000e+02   9.4024222e-01
   1.0790000e+02   1.0790000e+02   1.0000000e+00
   1.0790000e+02   1.0820000e+02   9.0988606e-01
   1.0790000e+02   1.0850000e+02   6.1919958e-01
   1.0790000e+02   1.0880000e+02   2.5415903e-01
   1.0790000e+02   1.0910000e+02   3.4489905e-02
   1.0790000e+02   1.0940000e+02   8.9228428e-03
   1.0790000e+02   1.0970000e+02   1.0024275e-01
   1.0790000e+02   1.1000000e+02   2.3995838e-01
   1.0820000e+02   8.0000000e+01   9.9557575e-01
   1.0820000e+02   8.0300000e+01   9.8843594e-01
   1.0820000e+02   8.0600000e+01   9.0881419e-01
   1.0820000e+02   8.0900000e+01   7.2903511e-01
   1.0820000e+02   8.1200000e+01   4.3763287e-01
   1.0820000e+02   8.1500000e+01   1.2295528e-01
   1.0820000e+02   8.1800000e+01   1.3339581e-03
   1.0820000e+02   8.2100000e+01   1.5228663e-01
   1.0820000e+02   8.2400000e+01   4.1626737e-01
   1.0820000e+02   8.2700000e+01   6.5438417e-01
   1.0820000e+02   8.3000000e+01   8.2722237e-01
   1.0820000e+02   8.3300000e+01   9.3714321e-01
   1.0820000e+02   8.3600000e+01   9.9202535e-01
   1.0820000e+02   8.3900000e+01   9.9443227e-01
   1.0820000e+02   8.4200000e+01   9.3872268e-01
   1.0820000e+02   8.4500000e+01   8.0998916e-01
   1.0820000e+02   8.4800000e+01   5.8885490e-01
   1.0820000e+02   8.5100000e+01   2.8529495e-01
   1.0820000e+02   8.5400000e+01   3.1003769e-02
   1.0820000e+02   8.5700000e+01   5.9376613e-02
   1.0820000e+02   8.6000000e+01   3.4826799e-01
   1.0820000e+02   8.6300000e+01   6.5180847e-01
   1.0820000e+02   8.6600000e+01   8.5481827e-01
   1.0820000e+02   8.6900000e+01   9.6140095e-01
   1.0820000e+02   8.7200000e+01   9.9879679e-01
   1.0820000e+02   8.7500000e+01   9.8797759e-01
   1.0820000e+02   8.7800000e+01   9.4207391e-01
   1.0820000e+02   8.8100000e+01   8.6926896e-01
   1.0820000e+02   8.8400000e+01   7.7522395e-01
   1.0820000e+02   8.8700000e+01   6.6469262e-01
   1.0820000e+02   8.9000000e+01   5.4261129e-01
   1.0820000e+02   8.9300000e+01   4.1487363e-01
   1.0820000e+02   8.9600000e+01   2.8885704e-01
   1.0820000e+02   8.9900000e+01   1.7364771e-01
   1.0820000e+02   9.0200000e+01   7.9822899e-02
   1.0820000e+02   9.0500000e+01   1.8615962e-02
   1.0820000e+02   9.0800000e+01   3.5825528e-04
   1.0820000e+02   9.1100000e+01   3.2302675e-02
   1.0820000e+02   9.1400000e+01   1.1626089e-01
   1.0820000e+02   9.1700000e+01   2.4678836e-01
   1.0820000e+02   9.2000000e+01   4.1070362e-01
   1.0820000e+02   9.2300000e+01   5.8838811e-01
   1.0820000e+02   9.2600000e+01   7.5669103e-01
   1.0820000e+02   9.2900000e+01   8.9270308e-01
   1.0820000e+02   9.3200000e+01   9.7746840e-01
   1.0820000e+02   9.3500000e+01   9.9890332e-01
   1.0820000e+02   9.3800000e+01   9.5355245e-01
   1.0820000e+02   9.4100000e+01   8.4709380e-01
   1.0820000e+02   9.4400000e+01   6.9362578e-01
   1.0820000e+02   9.4700000e+01   5.1381601e-01
   1.0820000e+02   9.5000000e+01   3.3208412e-01
   1.0820000e+02   9.5300000e+01   1.7316489e-01
   1.0820000e+02   9.5600000e+01   5.8579273e-02
   1.0820000e+02   9.5900000e+01   3.6074716e-03
   1.0820000e+02   9.6200000e+01   1.5248208e-02
   1.0820000e+02   9.6500000e+01   9.1413360e-02
   1.0820000e+02   9.6800000e+01   2.2137197e-01
   1.0820000e+02   9.7100000e+01   3.8731846e-01
   1.0820000e+02   9.7400000e+01   5.6688949e-01
   1.0820000e+02   9.7700000e+01   7.3639617e-01
   1.0820000e+02   9.8000000e+01   8.7438158e-01
   1.0820000e+02   9.8300000e+01   9.6488316e-01
   1.0820000e+02   9.8600000e+01   9.9964785e-01
   1.0820000e+02   9.8900000e+01   9.7871566e-01
   1.0820000e+02   9.9200000e+01   9.0927934e-01
   1.0820000e+02   9.9500000e+01   8.0331066e-01
   1.0820000e+02   9.9800000e+01   6.7478728e-01
   1.0820000e+02   1.0010000e+02   5.3730192e-01
   1.0820000e+02   1.0040000e+02   4.0249806e-01
   1.0820000e+02   1.0070000e+02   2.7939414e-01
   1.0820000e+02   1.0100000e+02   1.7440817e-01
   1.0820000e+02   1.0130000e+02   9.1815481e-02
   1.0820000e+02   1.0160000e+02   3.4413367e-02
   1.0820000e+02   1.0190000e+02   4.2549350e-03
   1.0820000e+02   1.0220000e+02   3.4034765e-03
   1.0820000e+02   1.0250000e+02   3.4720578e-02
   1.0820000e+02   1.0280000e+02   1.0270189e-01
   1.0820000e+02   1.0310000e+02   2.1417180e-01
   1.0820000e+02   1.0340000e+02   3.7767213e-01
   1.0820000e+02   1.0370000e+02   5.9672552e-01
   1.0820000e+02   1.0400000e+02   8.4271231e-01
   1.0820000e+02   1.0430000e+02   9.9704219e-01
   1.0820000e+02   1.0460000e+02   8.8093938e-01
   1.0820000e+02   1.0490000e+02   5.3798416e-01
   1.0820000e+02   1.0520000e+02   2.2386801e-01
   1.0820000e+02   1.0550000e+02   5.2603103e-02
   1.0820000e+02   1.0580000e+02   4.2016936e-04
   1.0820000e+02   1.0610000e+02   2.5059669e-02
   1.0820000e+02   1.0640000e+02   9.9876368e-02
   1.0820000e+02   1.0670000e+02   2.1195173e-01
   1.0820000e+02   1.0700000e+02   3.5619796e-01
   1.0820000e+02   1.0730000e+02   5.3000703e-01
   1.0820000e+02   1.0760000e+02   7.2514931e-01
   1.0820000e+02   1.0790000e+02   9.0988606e-01
   1.0820000e+02   1.0820000e+02   1.0000000e+00
   1.0820000e+02   1.0850000e+02   8.7580531e-01
   1.0820000e+02   1.0880000e+02   5.4780838e-01
   1.0820000e+02   1.0910000e+02   2.2289441e-01
   1.0820000e+02   1.0940000e+02   4.3573768e-02
   1.0820000e+02   1.0970000e+02   2.9799990e-04
   1.0820000e+02   1.1000000e+02   4.2253560e-02
   1.0850000e+02   8.0000000e+01   8.2873816e-01
   1.0850000e+02   8.0300000e+01   9.3760834e-01
   1.0850000e+02   8.0600000e+01   9.9714169e-01
   1.0850000e+02   8.0900000e+01   9.6530624e-01
   1.0850000e+02   8.1200000e+01   7.8034775e-01
   1.0850000e+02   8.1500000e+01   4.3321247e-01
   1.0850000e+02   8.1800000e+01   1.0112167e-01
   1.0850000e+02   8.2100000e+01   1.6592115e-03
   1.0850000e+02   8.2400000e+01   1.1192030e-01
   1.0850000e+02   8.2700000e+01   3.0234971e-01
   1.0850000e+02   8.3000000e+01   4.9657875e-01
   1.0850000e+02   8.3300000e+01   6.6847706e-01
   1.0850000e+02   8.3600000e+01   8.1116282e-01
   1.0850000e+02   8.3900000e+01   9.2067373e-01
   1.0850000e+02   8.4200000e+01   9.8793818e-01
   1.0850000e+02   8.4500000e+01   9.9175543e-01
   1.0850000e+02   8.4800000e+01   8.9133443e-01
   1.0850000e+02   8.5100000e+01   6.3647174e-01
   1.0850000e+02   8.5400000e+01   2.6182456e-01
   1.0850000e+02   8.5700000e+01   1.2938873e-02
   1.0850000e+02   8.6000000e+01   7.1706091e-02
   1.0850000e+02   8.6300000e+01   2.9986716e-01
   1.0850000e+02   8.6600000e+01   5.3431893e-01
   1.0850000e+02   8.6900000e+01   7.1973582e-01
   1.0850000e+02   8.7200000e+01   8.5208187e-01
   1.0850000e+02   8.7500000e+01   9.3864011e-01
   1.0850000e+02   8.7800000e+01   9.8634588e-01
   1.0850000e+02   8.8100000e+01   9.9989834e-01
   1.0850000e+02   8.8400000e+01   9.8219990e-01
   1.0850000e+02   8.8700000e+01   9.3518042e-01
   1.0850000e+02   8.9000000e+01   8.6062813e-01
   1.0850000e+02   8.9300000e+01   7.6100458e-01
   1.0850000e+02   8.9600000e+01   6.4025572e-01
   1.0850000e+02   8.9900000e+01   5.0457227e-01
   1.0850000e+02   9.0200000e+01   3.6295554e-01
   1.0850000e+02   9.0500000e+01   2.2734148e-01
   1.0850000e+02   9.0800000e+01   1.1198131e-01
   1.0850000e+02   9.1100000e+01   3.1853276e-02
   1.0850000e+02   9.1400000e+01   1.4881621e-04
   1.0850000e+02   9.1700000e+01   2.5298935e-02
   1.0850000e+02   9.2000000e+01   1.0838292e-01
   1.0850000e+02   9.2300000e+01   2.4182468e-01
   1.0850000e+02   9.2600000e+01   4.0990897e-01
   1.0850000e+02   9.2900000e+01   5.9102112e-01
   1.0850000e+02   9.3200000e+01   7.6099147e-01
   1.0850000e+02   9.3500000e+01   8.9675727e-01
   1.0850000e+02   9.3800000e+01   9.7970098e-01
   1.0850000e+02   9.4100000e+01   9.9826442e-01
   1.0850000e+02   9.4400000e+01   9.4959767e-01
   1.0850000e+02   9.4700000e+01   8.4005915e-01
   1.0850000e+02   9.5000000e+01   6.8443996e-01
   1.0850000e+02   9.5300000e+01   5.0393457e-01
   1.0850000e+02   9.5600000e+01   3.2312192e-01
   1.0850000e+02   9.5900000e+01   1.6645163e-01
   1.0850000e+02   9.6200000e+01   5.4827913e-02
   1.0850000e+02   9.6500000e+01   2.8057643e-03
   1.0850000e+02   9.6800000e+01   1.6731005e-02
   1.0850000e+02   9.7100000e+01   9.3988310e-02
   1.0850000e+02   9.7400000e+01   2.2343637e-01
   1.0850000e+02   9.7700000e+01   3.8706468e-01
   1.0850000e+02   9.8000000e+01   5.6278530e-01
   1.0850000e+02   9.8300000e+01   7.2799985e-01
   1.0850000e+02   9.8600000e+01   8.6323978e-01
   1.0850000e+02   9.8900000e+01   9.5499812e-01
   1.0850000e+02   9.9200000e+01   9.9705959e-01
   1.0850000e+02   9.9500000e+01   9.9015833e-01
   1.0850000e+02   9.9800000e+01   9.4036474e-01
   1.0850000e+02   1.0010000e+02   8.5691870e-01
   1.0850000e+02   1.0040000e+02   7.5018689e-01
   1.0850000e+02   1.0070000e+02   6.3015568e-01
   1.0850000e+02   1.0100000e+02   5.0557530e-01
   1.0850000e+02   1.0130000e+02   3.8367511e-01
   1.0850000e+02   1.0160000e+02   2.7029842e-01
   1.0850000e+02   1.0190000e+02   1.7032687e-01
   1.0850000e+02   1.0220000e+02   8.8337100e-02
   1.0850000e+02   1.0250000e+02   2.9535901e-02
   1.0850000e+02   1.0280000e+02   1.1501664e-03
   1.0850000e+02   1.0310000e+02   1.4567032e-02
   1.0850000e+02   1.0340000e+02   8.8276508e-02
   1.0850000e+02   1.0370000e+02   2.4912711e-01
   1.0850000e+02   1.0400000e+02   5.1744434e-01
   1.0850000e+02   1.0430000e+02   8.3779500e-01
   1.0850000e+02   1.0460000e+02   9.9993160e-01
   1.0850000e+02   1.0490000e+02   8.5739687e-01
   1.0850000e+02   1.0520000e+02   5.6740194e-01
   1.0850000e+02   1.0550000e+02   3.1098165e-01
   1.0850000e+02   1.0580000e+02   1.3802798e-01
   1.0850000e+02   1.0610000e+02   3.9928922e-02
   1.0850000e+02   1.0640000e+02   1.4894791e-03
   1.0850000e+02   1.0670000e+02   1.3924532e-02
   1.0850000e+02   1.0700000e+02   7.6047766e-02
   1.0850000e+02   1.0730000e+02   1.9334456e-01
   1.0850000e+02   1.0760000e+02   3.7475030e-01
   1.0850000e+02   1.0790000e+02   6.1919958e-01
   1.0850000e+02   1.0820000e+02   8.7580531e-01
   1.0850000e+02   1.0850000e+02   1.0000000e+00
   1.0850000e+02   1.0880000e+02   8.6422573e-01
   1.0850000e+02   1.0910000e+02   5.6624505e-01
   1.0850000e+02   1.0940000e+02   2.9160050e-01
   1.0850000e+02   1.0970000e+02   1.1303384e-01
   1.0850000e+02   1.1000000e+02   2.3261653e-02
   1.0880000e+02   8.0000000e+01   4.8137209e-01
   1.0880000e+02   8.0300000e+01   6.5308437e-01
   1.0880000e+02   8.0600000e+01   8.2562500e-01
   1.0880000e+02   8.0900000e+01   9.6430820e-01
   1.0880000e+02   8.1200000e+01   9.8784921e-01
   1.0880000e+02   8.1500000e+01   7.9082318e-01
   1.0880000e+02   8.1800000e+01   4.1598437e-01
   1.0880000e+02   8.2100000e+01   1.0909923e-01
   1.0880000e+02   8.2400000e+01   1.3131866e-03
   1.0880000e+02   8.2700000e+01   4.1372970e-02
   1.0880000e+02   8.3000000e+01   1.5496792e-01
   1.0880000e+02   8.3300000e+01   3.0021212e-01
   1.0880000e+02   8.3600000e+01   4.5853706e-01
   1.0880000e+02   8.3900000e+01   6.2130068e-01
   1.0880000e+02   8.4200000e+01   7.8067225e-01
   1.0880000e+02   8.4500000e+01   9.2014111e-01
   1.0880000e+02   8.4800000e+01   9.9827483e-01
   1.0880000e+02   8.5100000e+01   9.2895062e-01
   1.0880000e+02   8.5400000e+01   6.2768625e-01
   1.0880000e+02   8.5700000e+01   2.2262215e-01
   1.0880000e+02   8.6000000e+01   1.1252994e-02
   1.0880000e+02   8.6300000e+01   4.0301896e-02
   1.0880000e+02   8.6600000e+01   1.8325966e-01
   1.0880000e+02   8.6900000e+01   3.5237200e-01
   1.0880000e+02   8.7200000e+01   5.1325528e-01
   1.0880000e+02   8.7500000e+01   6.5511816e-01
   1.0880000e+02   8.7800000e+01   7.7478883e-01
   1.0880000e+02   8.8100000e+01   8.7085937e-01
   1.0880000e+02   8.8400000e+01   9.4182985e-01
   1.0880000e+02   8.8700000e+01   9.8567518e-01
   1.0880000e+02   8.9000000e+01   9.9996693e-01
   1.0880000e+02   8.9300000e+01   9.8229839e-01
   1.0880000e+02   8.9600000e+01   9.3096194e-01
   1.0880000e+02   8.9900000e+01   8.4586272e-01
   1.0880000e+02   9.0200000e+01   7.2959865e-01
   1.0880000e+02   9.0500000e+01   5.8851487e-01
   1.0880000e+02   9.0800000e+01   4.3338741e-01
   1.0880000e+02   9.1100000e+01   2.7928682e-01
   1.0880000e+02   9.1400000e+01   1.4423871e-01
   1.0880000e+02   9.1700000e+01   4.6621317e-02
   1.0880000e+02   9.2000000e+01   1.7542334e-03
   1.0880000e+02   9.2300000e+01   1.8581033e-02
   1.0880000e+02   9.2600000e+01   9.7431186e-02
   1.0880000e+02   9.2900000e+01   2.2948051e-01
   1.0880000e+02   9.3200000e+01   3.9794276e-01
   1.0880000e+02   9.3500000e+01   5.8056450e-01
   1.0880000e+02   9.3800000e+01   7.5283874e-01
   1.0880000e+02   9.4100000e+01   8.9142559e-01
   1.0880000e+02   9.4400000e+01   9.7738096e-01
   1.0880000e+02   9.4700000e+01   9.9883408e-01
   1.0880000e+02   9.5000000e+01   9.5274299e-01
   1.0880000e+02   9.5300000e+01   8.4540176e-01
   1.0880000e+02   9.5600000e+01   6.9155000e-01
   1.0880000e+02   9.5900000e+01   5.1221408e-01
   1.0880000e+02   9.6200000e+01   3.3167150e-01
   1.0880000e+02   9.6500000e+01   1.7405610e-01
   1.0880000e+02   9.6800000e+01   6.0090049e-02
   1.0880000e+02   9.7100000e+01   4.3201989e-03
   1.0880000e+02   9.7400000e+01   1.3160683e-02
   1.0880000e+02   9.7700000e+01   8.4036069e-02
   1.0880000e+02   9.8000000e+01   2.0589940e-01
   1.0880000e+02   9.8300000e+01   3.6122676e-01
   1.0880000e+02   9.8600000e+01   5.2921003e-01
   1.0880000e+02   9.8900000e+01   6.8942420e-01
   1.0880000e+02   9.9200000e+01   8.2501905e-01
   1.0880000e+02   9.9500000e+01   9.2466807e-01
   1.0880000e+02   9.9800000e+01   9.8301432e-01
   1.0880000e+02   1.0010000e+02   9.9988375e-01
   1.0880000e+02   1.0040000e+02   9.7882736e-01
   1.0880000e+02   1.0070000e+02   9.2554869e-01
   1.0880000e+02   1.0100000e+02   8.4658675e-01
   1.0880000e+02   1.0130000e+02   7.4841084e-01
   1.0880000e+02   1.0160000e+02   6.3693375e-01
   1.0880000e+02   1.0190000e+02   5.1738994e-01
   1.0880000e+02   1.0220000e+02   3.9454304e-01
   1.0880000e+02   1.0250000e+02   2.7327846e-01
   1.0880000e+02   1.0280000e+02   1.5983296e-01
   1.0880000e+02   1.0310000e+02   6.4302840e-02
   1.0880000e+02   1.0340000e+02   5.7195583e-03
   1.0880000e+02   1.0370000e+02   2.0941602e-02
   1.0880000e+02   1.0400000e+02   1.7036795e-01
   1.0880000e+02   1.0430000e+02   4.9351714e-01
   1.0880000e+02   1.0460000e+02   8.5878792e-01
   1.0880000e+02   1.0490000e+02   9.9989637e-01
   1.0880000e+02   1.0520000e+02   8.8851826e-01
   1.0880000e+02   1.0550000e+02   6.7943622e-01
   1.0880000e+02   1.0580000e+02   4.7263036e-01
   1.0880000e+02   1.0610000e+02   2.9899689e-01
   1.0880000e+02   1.0640000e+02   1.6327984e-01
   1.0880000e+02   1.0670000e+02   6.5639321e-02
   1.0880000e+02   1.0700000e+02   9.5694873e-03
   1.0880000e+02   1.0730000e+02   6.0571875e-03
   1.0880000e+02   1.0760000e+02   7.7134552e-02
   1.0880000e+02   1.0790000e+02   2.5415903e-01
   1.0880000e+02   1.0820000e+02   5.4780838e-01
   1.0880000e+02   1.0850000e+02   8.6422573e-01
   1.0880000e+02   1.0880000e+02   1.0000000e+00
   1.0880000e+02   1.0910000e+02   8.8778521e-01
   1.0880000e+02   1.0940000e+02   6.5956739e-01
   1.0880000e+02   1.0970000e+02   4.3503913e-01
   1.0880000e+02   1.1000000e+02   2.5598622e-01
   1.0910000e+02   8.0000000e+01   1.7014258e-01
   1.0910000e+02   8.0300000e+01   3.1825701e-01
   1.0910000e+02   8.0600000e+01   5.1302968e-01
   1.0910000e+02   8.0900000e+01   7.4300698e-01
   1.0910000e+02   8.1200000e+01   9.4748948e-01
   1.0910000e+02   8.1500000e+01   9.8229328e-01
   1.0910000e+02   8.1800000e+01   7.4597955e-01
   1.0910000e+02   8.2100000e+01   3.9363184e-01
   1.0910000e+02   8.2400000e+01   1.3609315e-01
   1.0910000e+02   8.2700000e+01   1.8585815e-02
   1.0910000e+02   8.3000000e+01   3.9663902e-03
   1.0910000e+02   8.3300000e+01   5.5712257e-02
   1.0910000e+02   8.3600000e+01   1.5330000e-01
   1.0910000e+02   8.3900000e+01   2.8787738e-01
   1.0910000e+02   8.4200000e+01   4.5647386e-01
   1.0910000e+02   8.4500000e+01   6.5473691e-01
   1.0910000e+02   8.4800000e+01   8.6030865e-01
   1.0910000e+02   8.5100000e+01   9.9484691e-01
   1.0910000e+02   8.5400000e+01   9.0419103e-01
   1.0910000e+02   8.5700000e+01   5.4748126e-01
   1.0910000e+02   8.6000000e+01   1.8752810e-01
   1.0910000e+02   8.6300000e+01   1.9323811e-02
   1.0910000e+02   8.6600000e+01   1.0123879e-02
   1.0910000e+02   8.6900000e+01   8.3945388e-02
   1.0910000e+02   8.7200000e+01   1.9476169e-01
   1.0910000e+02   8.7500000e+01   3.2024940e-01
   1.0910000e+02   8.7800000e+01   4.4942928e-01
   1.0910000e+02   8.8100000e+01   5.7593450e-01
   1.0910000e+02   8.8400000e+01   6.9492066e-01
   1.0910000e+02   8.8700000e+01   8.0167971e-01
   1.0910000e+02   8.9000000e+01   8.9105051e-01
   1.0910000e+02   8.9300000e+01   9.5728302e-01
   1.0910000e+02   8.9600000e+01   9.9427079e-01
   1.0910000e+02   8.9900000e+01   9.9617235e-01
   1.0910000e+02   9.0200000e+01   9.5845232e-01
   1.0910000e+02   9.0500000e+01   8.7929273e-01
   1.0910000e+02   9.0800000e+01   7.6115276e-01
   1.0910000e+02   9.1100000e+01   6.1203491e-01
   1.0910000e+02   9.1400000e+01   4.4586340e-01
   1.0910000e+02   9.1700000e+01   2.8145897e-01
   1.0910000e+02   9.2000000e+01   1.3999117e-01
   1.0910000e+02   9.2300000e+01   4.1380138e-02
   1.0910000e+02   9.2600000e+01   5.8284105e-04
   1.0910000e+02   9.2900000e+01   2.4748789e-02
   1.0910000e+02   9.3200000e+01   1.1186242e-01
   1.0910000e+02   9.3500000e+01   2.5097835e-01
   1.0910000e+02   9.3800000e+01   4.2379502e-01
   1.0910000e+02   9.4100000e+01   6.0719466e-01
   1.0910000e+02   9.4400000e+01   7.7639539e-01
   1.0910000e+02   9.4700000e+01   9.0836407e-01
   1.0910000e+02   9.5000000e+01   9.8507087e-01
   1.0910000e+02   9.5300000e+01   9.9609295e-01
   1.0910000e+02   9.5600000e+01   9.4010775e-01
   1.0910000e+02   9.5900000e+01   8.2500744e-01
   1.0910000e+02   9.6200000e+01   6.6665464e-01
   1.0910000e+02   9.6500000e+01   4.8655440e-01
   1.0910000e+02   9.6800000e+01   3.0883993e-01
   1.0910000e+02   9.7100000e+01   1.5696710e-01
   1.0910000e+02   9.7400000e+01   5.0481548e-02
   1.0910000e+02   9.7700000e+01   2.2523869e-03
   1.0910000e+02   9.8000000e+01   1.6649363e-02
   1.0910000e+02   9.8300000e+01   8.9141836e-02
   1.0910000e+02   9.8600000e+01   2.0756374e-01
   1.0910000e+02   9.8900000e+01   3.5481022e-01
   1.0910000e+02   9.9200000e+01   5.1222961e-01
   1.0910000e+02   9.9500000e+01   6.6275852e-01
   1.0910000e+02   9.9800000e+01   7.9305328e-01
   1.0910000e+02   1.0010000e+02   8.9434829e-01
   1.0910000e+02   1.0040000e+02   9.6222901e-01
   1.0910000e+02   1.0070000e+02   9.9574555e-01
   1.0910000e+02   1.0100000e+02   9.9629581e-01
   1.0910000e+02   1.0130000e+02   9.6657815e-01
   1.0910000e+02   1.0160000e+02   9.0976293e-01
   1.0910000e+02   1.0190000e+02   8.2892523e-01
   1.0910000e+02   1.0220000e+02   7.2673993e-01
   1.0910000e+02   1.0250000e+02   6.0547754e-01
   1.0910000e+02   1.0280000e+02   4.6750225e-01
   1.0910000e+02   1.0310000e+02   3.1692885e-01
   1.0910000e+02   1.0340000e+02   1.6425459e-01
   1.0910000e+02   1.0370000e+02   3.8066782e-02
   1.0910000e+02   1.0400000e+02   7.0210190e-03
   1.0910000e+02   1.0430000e+02   1.7936902e-01
   1.0910000e+02   1.0460000e+02   5.5843895e-01
   1.0910000e+02   1.0490000e+02   8.9392561e-01
   1.0910000e+02   1.0520000e+02   9.9999293e-01
   1.0910000e+02   1.0550000e+02   9.3376811e-01
   1.0910000e+02   1.0580000e+02   7.9392874e-01
   1.0910000e+02   1.0610000e+02   6.3311002e-01
   1.0910000e+02   1.0640000e+02   4.7217649e-01
   1.0910000e+02   1.0670000e+02   3.1945455e-01
   1.0910000e+02   1.0700000e+02   1.8109258e-01
   1.0910000e+02   1.0730000e+02   6.7931789e-02
   1.0910000e+02   1.0760000e+02   3.6145680e-03
   1.0910000e+02   1.0790000e+02   3.4489905e-02
   1.0910000e+02   1.0820000e+02   2.2289441e-01
   1.0910000e+02   1.0850000e+02   5.6624505e-01
   1.0910000e+02   1.0880000e+02   8.8778521e-01
   1.0910000e+02   1.0910000e+02   1.0000000e+00
   1.0910000e+02   1.0940000e+02   9.2288174e-01
   1.0910000e+02   1.0970000e+02   7.6257357e-01
   1.0910000e+02   1.1000000e+02   5.8624131e-01
   1.0940000e+02   8.0000000e+01   2.0530214e-02
   1.0940000e+02   8.0300000e+01   9.7757911e-02
   1.0940000e+02   8.0600000e+01   2.4433321e-01
   1.0940000e+02   8.0900000e+01   4.7237820e-01
   1.0940000e+02   8.1200000e+01   7.5946915e-01
   1.0940000e+02   8.1500000e+01   9.7825143e-01
   1.0940000e+02   8.1800000e+01   9.4029847e-01
   1.0940000e+02   8.2100000e+01   6.7070817e-01
   1.0940000e+02   8.2400000e+01   3.7517038e-01
   1.0940000e+02   8.2700000e+01   1.6489775e-01
   1.0940000e+02   8.3000000e+01   4.6936322e-02
   1.0940000e+02   8.3300000e+01   1.8579703e-03
   1.0940000e+02   8.3600000e+01   1.4545578e-02
   1.0940000e+02   8.3900000e+01   7.9013860e-02
   1.0940000e+02   8.4200000e+01   1.9742186e-01
   1.0940000e+02   8.4500000e+01   3.7719042e-01
   1.0940000e+02   8.4800000e+01   6.1977352e-01
   1.0940000e+02   8.5100000e+01   8.8034971e-01
   1.0940000e+02   8.5400000e+01   9.9888497e-01
   1.0940000e+02   8.5700000e+01   8.0572919e-01
   1.0940000e+02   8.6000000e+01   4.4398817e-01
   1.0940000e+02   8.6300000e+01   1.6691111e-01
   1.0940000e+02   8.6600000e+01   3.2267715e-02
   1.0940000e+02   8.6900000e+01   1.5743862e-04
   1.0940000e+02   8.7200000e+01   3.0542663e-02
   1.0940000e+02   8.7500000e+01   9.9030537e-02
   1.0940000e+02   8.7800000e+01   1.9181887e-01
   1.0940000e+02   8.8100000e+01   3.0053921e-01
   1.0940000e+02   8.8400000e+01   4.1918643e-01
   1.0940000e+02   8.8700000e+01   5.4240405e-01
   1.0940000e+02   8.9000000e+01   6.6449624e-01
   1.0940000e+02   8.9300000e+01   7.7886469e-01
   1.0940000e+02   8.9600000e+01   8.7778517e-01
   1.0940000e+02   8.9900000e+01   9.5256806e-01
   1.0940000e+02   9.0200000e+01   9.9420861e-01
   1.0940000e+02   9.0500000e+01   9.9461443e-01
   1.0940000e+02   9.0800000e+01   9.4836925e-01
   1.0940000e+02   9.1100000e+01   8.5474922e-01
   1.0940000e+02   9.1400000e+01   7.1942295e-01
   1.0940000e+02   9.1700000e+01   5.5511215e-01
   1.0940000e+02   9.2000000e+01   3.8065006e-01
   1.0940000e+02   9.2300000e+01   2.1838334e-01
   1.0940000e+02   9.2600000e+01   9.0488330e-02
   1.0940000e+02   9.2900000e+01   1.5156989e-02
   1.0940000e+02   9.3200000e+01   3.5515316e-03
   1.0940000e+02   9.3500000e+01   5.8048909e-02
   1.0940000e+02   9.3800000e+01   1.7188701e-01
   1.0940000e+02   9.4100000e+01   3.3008675e-01
   1.0940000e+02   9.4400000e+01   5.1145523e-01
   1.0940000e+02   9.4700000e+01   6.9144643e-01
   1.0940000e+02   9.5000000e+01   8.4556339e-01
   1.0940000e+02   9.5300000e+01   9.5283841e-01
   1.0940000e+02   9.5600000e+01   9.9882767e-01
   1.0940000e+02   9.5900000e+01   9.7760758e-01
   1.0940000e+02   9.6200000e+01   8.9247264e-01
   1.0940000e+02   9.6500000e+01   7.5530971e-01
   1.0940000e+02   9.6800000e+01   5.8483496e-01
   1.0940000e+02   9.7100000e+01   4.0396719e-01
   1.0940000e+02   9.7400000e+01   2.3662875e-01
   1.0940000e+02   9.7700000e+01   1.0431683e-01
   1.0940000e+02   9.8000000e+01   2.2928867e-02
   1.0940000e+02   9.8300000e+01   4.7471017e-04
   1.0940000e+02   9.8600000e+01   3.6277086e-02
   1.0940000e+02   9.8900000e+01   1.2192028e-01
   1.0940000e+02   9.9200000e+01   2.4364492e-01
   1.0940000e+02   9.9500000e+01   3.8540729e-01
   1.0940000e+02   9.9800000e+01   5.3170240e-01
   1.0940000e+02   1.0010000e+02   6.6951761e-01
   1.0940000e+02   1.0040000e+02   7.8922402e-01
   1.0940000e+02   1.0070000e+02   8.8457478e-01
   1.0940000e+02   1.0100000e+02   9.5214157e-01
   1.0940000e+02   1.0130000e+02   9.9050744e-01
   1.0940000e+02   1.0160000e+02   9.9943438e-01
   1.0940000e+02   1.0190000e+02   9.7911469e-01
   1.0940000e+02   1.0220000e+02   9.2953783e-01
   1.0940000e+02   1.0250000e+02   8.4998318e-01
   1.0940000e+02   1.0280000e+02   7.3872865e-01
   1.0940000e+02   1.0310000e+02   5.9341807e-01
   1.0940000e+02   1.0340000e+02   4.1372505e-01
   1.0940000e+02   1.0370000e+02   2.1141380e-01
   1.0940000e+02   1.0400000e+02   3.8505829e-02
   1.0940000e+02   1.0430000e+02   2.4116824e-02
   1.0940000e+02   1.0460000e+02   2.8447619e-01
   1.0940000e+02   1.0490000e+02   6.6887215e-01
   1.0940000e+02   1.0520000e+02   9.2225024e-01
   1.0940000e+02   1.0550000e+02   9.9954890e-01
   1.0940000e+02   1.0580000e+02   9.6440650e-01
   1.0940000e+02   1.0610000e+02   8.6972973e-01
   1.0940000e+02   1.0640000e+02   7.4283263e-01
   1.0940000e+02   1.0670000e+02   5.9608028e-01
   1.0940000e+02   1.0700000e+02   4.3574985e-01
   1.0940000e+02   1.0730000e+02   2.6883086e-01
   1.0940000e+02   1.0760000e+02   1.1219539e-01
   1.0940000e+02   1.0790000e+02   8.9228428e-03
   1.0940000e+02   1.0820000e+02   4.3573768e-02
   1.0940000e+02   1.0850000e+02   2.9160050e-01
   1.0940000e+02   1.0880000e+02   6.5956739e-01
   1.0940000e+02   1.0910000e+02   9.2288174e-01
   1.0940000e+02   1.0940000e+02   1.0000000e+00
   1.0940000e+02   1.0970000e+02   9.4910712e-01
   1.0940000e+02   1.1000000e+02   8.3572040e-01
   1.0970000e+02   8.0000000e+01   7.0016956e-03
   1.0970000e+02   8.0300000e+01   8.1575575e-03
   1.0970000e+02   8.0600000e+01   8.1482842e-02
   1.0970000e+02   8.0900000e+01   2.5574774e-01
   1.0970000e+02   8.1200000e+01   5.4519268e-01
   1.0970000e+02   8.1500000e+01   8.6547258e-01
   1.0970000e+02   8.1800000e+01   9.9961974e-01
   1.0970000e+02   8.2100000e+01   8.5990296e-01
   1.0970000e+02   8.2400000e+01   6.0069456e-01
   1.0970000e+02   8.2700000e+01   3.6212059e-01
   1.0970000e+02   8.3000000e+01   1.8601901e-01
   1.0970000e+02   8.3300000e+01   7.1490678e-02
   1.0970000e+02   8.3600000e+01   1.1331903e-02
   1.0970000e+02   8.3900000e+01   3.2889907e-03
   1.0970000e+02   8.4200000e+01   5.3252779e-02
   1.0970000e+02   8.4500000e+01   1.7664502e-01
   1.0970000e+02   8.4800000e+01   3.9420377e-01
   1.0970000e+02   8.5100000e+01   6.9898017e-01
   1.0970000e+02   8.5400000e+01   9.6272543e-01
   1.0970000e+02   8.5700000e+01   9.4851324e-01
   1.0970000e+02   8.6000000e+01   6.6808389e-01
   1.0970000e+02   8.6300000e+01   3.6472395e-01
   1.0970000e+02   8.6600000e+01   1.5755034e-01
   1.0970000e+02   8.6900000e+01   4.5519301e-02
   1.0970000e+02   8.7200000e+01   2.6897652e-03
   1.0970000e+02   8.7500000e+01   8.5463108e-03
   1.0970000e+02   8.7800000e+01   5.0119777e-02
   1.0970000e+02   8.8100000e+01   1.1930782e-01
   1.0970000e+02   8.8400000e+01   2.1052339e-01
   1.0970000e+02   8.8700000e+01   3.1910161e-01
   1.0970000e+02   8.9000000e+01   4.4020968e-01
   1.0970000e+02   8.9300000e+01   5.6806048e-01
   1.0970000e+02   8.9600000e+01   6.9536469e-01
   1.0970000e+02   8.9900000e+01   8.1307495e-01
   1.0970000e+02   9.0200000e+01   9.1056527e-01
   1.0970000e+02   9.0500000e+01   9.7642616e-01
   1.0970000e+02   9.0800000e+01   9.9999292e-01
   1.0970000e+02   9.1100000e+01   9.7351831e-01
   1.0970000e+02   9.1400000e+01   8.9457254e-01
   1.0970000e+02   9.1700000e+01   7.6794143e-01
   1.0970000e+02   9.2000000e+01   6.0622350e-01
   1.0970000e+02   9.2300000e+01   4.2865040e-01
   1.0970000e+02   9.2600000e+01   2.5827092e-01
   1.0970000e+02   9.2900000e+01   1.1821082e-01
   1.0970000e+02   9.3200000e+01   2.7934039e-02
   1.0970000e+02   9.3500000e+01   2.4881917e-04
   1.0970000e+02   9.3800000e+01   3.9447043e-02
   1.0970000e+02   9.4100000e+01   1.4068245e-01
   1.0970000e+02   9.4400000e+01   2.9056884e-01
   1.0970000e+02   9.4700000e+01   4.6893117e-01
   1.0970000e+02   9.5000000e+01   6.5155085e-01
   1.0970000e+02   9.5300000e+01   8.1357154e-01
   1.0970000e+02   9.5600000e+01   9.3304524e-01
   1.0970000e+02   9.5900000e+01   9.9402223e-01
   1.0970000e+02   9.6200000e+01   9.8868912e-01
   1.0970000e+02   9.6500000e+01   9.1828878e-01
   1.0970000e+02   9.6800000e+01   7.9279147e-01
   1.0970000e+02   9.7100000e+01   6.2942856e-01
   1.0970000e+02   9.7400000e+01   4.5025345e-01
   1.0970000e+02   9.7700000e+01   2.7895167e-01
   1.0970000e+02   9.8000000e+01   1.3727937e-01
   1.0970000e+02   9.8300000e+01   4.1744470e-02
   1.0970000e+02   9.8600000e+01   1.2894582e-03
   1.0970000e+02   9.8900000e+01   1.6582905e-02
   1.0970000e+02   9.9200000e+01   8.1044632e-02
   1.0970000e+02   9.9500000e+01   1.8314256e-01
   1.0970000e+02   9.9800000e+01   3.0913950e-01
   1.0970000e+02   1.0010000e+02   4.4550194e-01
   1.0970000e+02   1.0040000e+02   5.8050880e-01
   1.0970000e+02   1.0070000e+02   7.0497908e-01
   1.0970000e+02   1.0100000e+02   8.1229309e-01
   1.0970000e+02   1.0130000e+02   8.9796782e-01
   1.0970000e+02   1.0160000e+02   9.5901185e-01
   1.0970000e+02   1.0190000e+02   9.9319855e-01
   1.0970000e+02   1.0220000e+02   9.9830747e-01
   1.0970000e+02   1.0250000e+02   9.7131877e-01
   1.0970000e+02   1.0280000e+02   9.0753807e-01
   1.0970000e+02   1.0310000e+02   7.9981747e-01
   1.0970000e+02   1.0340000e+02   6.3898846e-01
   1.0970000e+02   1.0370000e+02   4.2026377e-01
   1.0970000e+02   1.0400000e+02   1.7005618e-01
   1.0970000e+02   1.0430000e+02   5.1214989e-03
   1.0970000e+02   1.0460000e+02   1.0810089e-01
   1.0970000e+02   1.0490000e+02   4.4482050e-01
   1.0970000e+02   1.0520000e+02   7.6157127e-01
   1.0970000e+02   1.0550000e+02   9.3941834e-01
   1.0970000e+02   1.0580000e+02   9.9857025e-01
   1.0970000e+02   1.0610000e+02   9.8004964e-01
   1.0970000e+02   1.0640000e+02   9.1023301e-01
   1.0970000e+02   1.0670000e+02   8.0198285e-01
   1.0970000e+02   1.0700000e+02   6.6024591e-01
   1.0970000e+02   1.0730000e+02   4.8723903e-01
   1.0970000e+02   1.0760000e+02   2.9039560e-01
   1.0970000e+02   1.0790000e+02   1.0024275e-01
   1.0970000e+02   1.0820000e+02   2.9799990e-04
   1.0970000e+02   1.0850000e+02   1.1303384e-01
   1.0970000e+02   1.0880000e+02   4.3503913e-01
   1.0970000e+02   1.0910000e+02   7.6257357e-01
   1.0970000e+02   1.0940000e+02   9.4910712e-01
   1.0970000e+02   1.0970000e+02   1.0000000e+00
   1.0970000e+02   1.1000000e+02   9.6441785e-01
   1.1000000e+02   8.0000000e+01   7.2977876e-02
   1.1000000e+02   8.0300000e+01   9.8333100e-03
   1.1000000e+02   8.0600000e+01   9.9090720e-03
   1.1000000e+02   8.0900000e+01   1.1149193e-01
   1.1000000e+02   8.1200000e+01   3.5749046e-01
   1.1000000e+02   8.1500000e+01   7.1304982e-01
   1.1000000e+02   8.1800000e+01   9.7120043e-01
   1.1000000e+02   8.2100000e+01   9.6288035e-01
   1.1000000e+02   8.2400000e+01   7.7497778e-01
   1.1000000e+02   8.2700000e+01   5.4999531e-01
   1.1000000e+02   8.3000000e+01   3.5252933e-01
   1.1000000e+02   8.3300000e+01   1.9743947e-01
   1.1000000e+02   8.3600000e+01   8.5322708e-02
   1.1000000e+02   8.3900000e+01   1.7424362e-02
   1.1000000e+02   8.4200000e+01   1.8560874e-03
   1.1000000e+02   8.4500000e+01   5.8362852e-02
   1.1000000e+02   8.4800000e+01   2.2068176e-01
   1.1000000e+02   8.5100000e+01   5.1487649e-01
   1.1000000e+02   8.5400000e+01   8.5961878e-01
   1.1000000e+02   8.5700000e+01   9.9846428e-01
   1.1000000e+02   8.6000000e+01   8.3058593e-01
   1.1000000e+02   8.6300000e+01   5.5268740e-01
   1.1000000e+02   8.6600000e+01   3.1689736e-01
   1.1000000e+02   8.6900000e+01   1.5508727e-01
   1.1000000e+02   8.7200000e+01   5.7269312e-02
   1.1000000e+02   8.7500000e+01   9.4162980e-03
   1.1000000e+02   8.7800000e+01   1.2968126e-03
   1.1000000e+02   8.8100000e+01   2.6304536e-02
   1.1000000e+02   8.8400000e+01   8.0081735e-02
   1.1000000e+02   8.8700000e+01   1.5927864e-01
   1.1000000e+02   8.9000000e+01   2.6054844e-01
   1.1000000e+02   8.9300000e+01   3.7969605e-01
   1.1000000e+02   8.9600000e+01   5.1094286e-01
   1.1000000e+02   8.9900000e+01   6.4636002e-01
   1.1000000e+02   9.0200000e+01   7.7562286e-01
   1.1000000e+02   9.0500000e+01   8.8631681e-01
   1.1000000e+02   9.0800000e+01   9.6502728e-01
   1.1000000e+02   9.1100000e+01   9.9930321e-01
   1.1000000e+02   9.1400000e+01   9.8027023e-01
   1.1000000e+02   9.1700000e+01   9.0527402e-01
   1.1000000e+02   9.2000000e+01   7.7968061e-01
   1.1000000e+02   9.2300000e+01   6.1707753e-01
   1.1000000e+02   9.2600000e+01   4.3763127e-01
   1.1000000e+02   9.2900000e+01   2.6499642e-01
   1.1000000e+02   9.3200000e+01   1.2257918e-01
   1.1000000e+02   9.3500000e+01   2.9969751e-02
   1.1000000e+02   9.3800000e+01   1.0349423e-04
   1.1000000e+02   9.4100000e+01   3.7435494e-02
   1.1000000e+02   9.4400000e+01   1.3726068e-01
   1.1000000e+02   9.4700000e+01   2.8625483e-01
   1.1000000e+02   9.5000000e+01   4.6423524e-01
   1.1000000e+02   9.5300000e+01   6.4696933e-01
   1.1000000e+02   9.5600000e+01   8.0962892e-01
   1.1000000e+02   9.5900000e+01   9.3031694e-01
   1.1000000e+02   9.6200000e+01   9.9308382e-01
   1.1000000e+02   9.6500000e+01   9.9000581e-01
   1.1000000e+02   9.6800000e+01   9.2211655e-01
   1.1000000e+02   9.7100000e+01   7.9914904e-01
   1.1000000e+02   9.7400000e+01   6.3811993e-01
   1.1000000e+02   9.7700000e+01   4.6084167e-01
   1.1000000e+02   9.8000000e+01   2.9059374e-01
   1.1000000e+02   9.8300000e+01   1.4845586e-01
   1.1000000e+02   9.8600000e+01   5.0075167e-02
   1.1000000e+02   9.8900000e+01   3.6722012e-03
   1.1000000e+02   9.9200000e+01   9.7507603e-03
   1.1000000e+02   9.9500000e+01   6.2391554e-02
   1.1000000e+02   9.9800000e+01   1.5150356e-01
   1.1000000e+02   1.0010000e+02   2.6523842e-01
   1.1000000e+02   1.0040000e+02   3.9195134e-01
   1.1000000e+02   1.0070000e+02   5.2142920e-01
   1.1000000e+02   1.0100000e+02   6.4540140e-01
   1.1000000e+02   1.0130000e+02   7.5750428e-01
   1.1000000e+02   1.0160000e+02   8.5289516e-01
   1.1000000e+02   1.0190000e+02   9.2765804e-01
   1.1000000e+02   1.0220000e+02   9.7805832e-01
   1.1000000e+02   1.0250000e+02   9.9961218e-01
   1.1000000e+02   1.0280000e+02   9.8585677e-01
   1.1000000e+02   1.0310000e+02   9.2672732e-01
   1.1000000e+02   1.0340000e+02   8.0704157e-01
   1.1000000e+02   1.0370000e+02   6.0881280e-01
   1.1000000e+02   1.0400000e+02   3.3272321e-01
   1.1000000e+02   1.0430000e+02   6.6785129e-02
   1.1000000e+02   1.0460000e+02   2.0949626e-02
   1.1000000e+02   1.0490000e+02   2.6463350e-01
   1.1000000e+02   1.0520000e+02   5.8508318e-01
   1.1000000e+02   1.0550000e+02   8.1976554e-01
   1.1000000e+02   1.0580000e+02   9.4911138e-01
   1.1000000e+02   1.0610000e+02   9.9768779e-01
   1.1000000e+02   1.0640000e+02   9.8694104e-01
   1.1000000e+02   1.0670000e+02   9.2813402e-01
   1.1000000e+02   1.0700000e+02   8.2431568e-01
   1.1000000e+02   1.0730000e+02   6.7333217e-01
   1.1000000e+02   1.0760000e+02   4.7349449e-01
   1.1000000e+02   1.0790000e+02   2.3995838e-01
   1.1000000e+02   1.0820000e+02   4.2253560e-02
   1.1000000e+02   1.0850000e+02   2.3261653e-02
   1.1000000e+02   1.0880000e+02   2.5598622e-01
   1.1000000e+02   1.0910000e+02   5.8624131e-01
   1.1000000e+02   1.0940000e+02   8.3572040e-01
   1.1000000e+02   1.0970000e+02   9.6441785e-01
   1.1000000e+02   1.1000000e+02   1.0000000e+00


==> Data/dataOptBeams.dat <==
angles	beam1 beam2 beam3 total
   1.0000000e-01             NaN             NaN             NaN   2.2085863e+00
   2.0000000e-01             NaN             NaN             NaN   2.2083021e+00
   3.0000000e-01             NaN             NaN             NaN   2.2078282e+00
   4.0000000e-01             NaN             NaN             NaN   2.2071644e+00
   5.0000000e-01             NaN             NaN             NaN   2.2063103e+00
   6.0000000e-01             NaN             NaN             NaN   2.2052653e+00
   7.0000000e-01             NaN             NaN             NaN   2.2040290e+00
   8.0000000e-01             NaN             NaN             NaN   2.2026006e+00
   9.0000000e-01             NaN             NaN             NaN   2.2009794e+00
   1.0000000e+00             NaN             NaN             NaN   2.1991643e+00
   1.1000000e+00             NaN             NaN             NaN   2.1971544e+00
   1.2000000e+00             NaN             NaN             NaN   2.1949487e+00
   1.3000000e+00             NaN             NaN             NaN   2.1925458e+00
   1.4000000e+00             NaN             NaN             NaN   2.1899445e+00
   1.5000000e+00             NaN             NaN             NaN   2.1871435e+00
   1.6000000e+00             NaN             NaN             NaN   2.1841412e+00
   1.7000000e+00             NaN             NaN             NaN   2.1809360e+00
   1.8000000e+00             NaN             NaN             NaN   2.1775263e+00
   1.9000000e+00             NaN             NaN             NaN   2.1739105e+00
   2.0000000e+00             NaN             NaN             NaN   2.1700865e+00
   2.1000000e+00             NaN             NaN             NaN   2.1660526e+00
   2.2000000e+00             NaN             NaN             NaN   2.1618069e+00
   2.3000000e+00             NaN             NaN             NaN   2.1573471e+00
   2.4000000e+00             NaN             NaN             NaN   2.1526714e+00
   2.5000000e+00             NaN             NaN             NaN   2.1477775e+00
   2.6000000e+00             NaN             NaN             NaN   2.1426632e+00
   2.7000000e+00             NaN             NaN             NaN   2.1373264e+00
   2.8000000e+00             NaN             NaN             NaN   2.1317646e+00
   2.9000000e+00             NaN             NaN             NaN   2.1259755e+00
   3.0000000e+00             NaN             NaN             NaN   2.1199569e+00
   3.1000000e+00             NaN             NaN             NaN   2.1137063e+00
   3.2000000e+00             NaN             NaN             NaN   2.1072213e+00
   3.3000000e+00             NaN             NaN             NaN   2.1004996e+00
   3.4000000e+00             NaN             NaN             NaN   2.0935386e+00
   3.5000000e+00             NaN             NaN             NaN   2.0863361e+00
   3.6000000e+00             NaN             NaN             NaN   2.0788896e+00
   3.7000000e+00             NaN             NaN             NaN   2.0711967e+00
   3.8000000e+00             NaN             NaN             NaN   2.0632552e+00
   3.9000000e+00             NaN             NaN             NaN   2.0550627e+00
   4.0000000e+00             NaN             NaN             NaN   2.0466170e+00
   4.1000000e+00             NaN             NaN             NaN   2.0379159e+00
   4.2000000e+00             NaN             NaN             NaN   2.0289573e+00
   4.3000000e+00             NaN             NaN             NaN   2.0197392e+00
   4.4000000e+00             NaN             NaN             NaN   2.0102597e+00
   4.5000000e+00             NaN             NaN             NaN   2.0005170e+00
   4.6000000e+00             NaN             NaN             NaN   1.9905094e+00
   4.7000000e+00             NaN             NaN             NaN   1.9802354e+00
   4.8000000e+00             NaN             NaN             NaN   1.9696935e+00
   4.9000000e+00             NaN             NaN             NaN   1.9588825e+00
   5.0000000e+00             NaN             NaN             NaN   1.9478014e+00
   5.1000000e+00             NaN             NaN             NaN   1.9364493e+00
   5.2000000e+00             NaN             NaN             NaN   1.9248256e+00
   5.3000000e+00             NaN             NaN             NaN   1.9129299e+00
   5.4000000e+00             NaN             NaN             NaN   1.9007620e+00
   5.5000000e+00             NaN             NaN             NaN   1.8883221e+00
   5.6000000e+00             NaN             NaN             NaN   1.8756106e+00
   5.7000000e+00             NaN             NaN             NaN   1.8626281e+00
   5.8000000e+00             NaN             NaN             NaN   1.8493757e+00
   5.9000000e+00             NaN             NaN             NaN   1.8358548e+00
   6.0000000e+00             NaN             NaN             NaN   1.8220672e+00
   6.1000000e+00             NaN             NaN             NaN   1.8080151e+00
   6.2000000e+00             NaN             NaN             NaN   1.7937009e+00
   6.3000000e+00             NaN             NaN             NaN   1.7791278e+00
   6.4000000e+00             NaN             NaN             NaN   1.7642992e+00
   6.5000000e+00             NaN             NaN             NaN   1.7492191e+00
   6.6000000e+00             NaN             NaN             NaN   1.7338919e+00
   6.7000000e+00             NaN             NaN             NaN   1.7183229e+00
   6.8000000e+00             NaN             NaN             NaN   1.7025175e+00
   6.9000000e+00             NaN             NaN             NaN   1.6864819e+00
   7.0000000e+00             NaN             NaN             NaN   1.6702231e+00
   7.1000000e+00             NaN             NaN             NaN   1.6537485e+00
   7.2000000e+00             NaN             NaN             NaN   1.6370663e+00
   7.3000000e+00             NaN             NaN             NaN   1.6201853e+00
   7.4000000e+00             NaN             NaN             NaN   1.6031153e+00
   7.5000000e+00             NaN             NaN             NaN   1.5858666e+00
   7.6000000e+00             NaN             NaN             NaN   1.5684504e+00
   7.7000000e+00             NaN             NaN             NaN   1.5508787e+00
   7.8000000e+00             NaN             NaN             NaN   1.5331644e+00
   7.9000000e+00             NaN             NaN             NaN   1.5153213e+00
   8.0000000e+00             NaN             NaN             NaN   1.4973639e+00
   8.1000000e+00             NaN             NaN             NaN   1.4793080e+00
   8.2000000e+00             NaN             NaN             NaN   1.4611701e+00
   8.3000000e+00             NaN             NaN             NaN   1.4429676e+00
   8.4000000e+00             NaN             NaN             NaN   1.4247191e+00
   8.5000000e+00             NaN             NaN             NaN   1.4064442e+00
   8.6000000e+00             NaN             NaN             NaN   1.3881633e+00
   8.7000000e+00             NaN             NaN             NaN   1.3698982e+00
   8.8000000e+00             NaN             NaN             NaN   1.3516716e+00
   8.9000000e+00             NaN             NaN             NaN   1.3335071e+00
   9.0000000e+00             NaN             NaN             NaN   1.3154296e+00
   9.1000000e+00             NaN             NaN             NaN   1.2974651e+00
   9.2000000e+00             NaN             NaN             NaN   1.2796404e+00
   9.3000000e+00             NaN             NaN             NaN   1.2619837e+00
   9.4000000e+00             NaN             NaN             NaN   1.2445240e+00
   9.5000000e+00             NaN             NaN             NaN   1.2272915e+00
   9.6000000e+00             NaN             NaN             NaN   1.2103172e+00
   9.7000000e+00             NaN             NaN             NaN   1.1936334e+00
   9.8000000e+00             NaN             NaN             NaN   1.1772731e+00
   9.9000000e+00             NaN             NaN             NaN   1.1612702e+00
   1.0000000e+01             NaN             NaN             NaN   1.1456595e+00
   1.0100000e+01             NaN             NaN             NaN   1.1304766e+00
   1.0200000e+01             NaN             NaN             NaN   1.1157579e+00
   1.0300000e+01             NaN             NaN             NaN   1.1015402e+00
   1.0400000e+01             NaN             NaN             NaN   1.0878612e+00
   1.0500000e+01             NaN             NaN             NaN   1.0747588e+00
   1.0600000e+01             NaN             NaN             NaN   1.0622714e+00
   1.0700000e+01             NaN             NaN             NaN   1.0504376e+00
   1.0800000e+01             NaN             NaN             NaN   1.0392962e+00
   1.0900000e+01             NaN             NaN             NaN   1.0288859e+00
   1.1000000e+01             NaN             NaN             NaN   1.0192455e+00
   1.1100000e+01             NaN             NaN             NaN   1.0104133e+00
   1.1200000e+01             NaN             NaN             NaN   1.0024273e+00
   1.1300000e+01             NaN             NaN             NaN   9.9532491e-01
   1.1400000e+01             NaN             NaN             NaN   9.8914283e-01
   1.1500000e+01             NaN             NaN             NaN   9.8391683e-01
   1.1600000e+01             NaN             NaN             NaN   9.7968159e-01
   1.1700000e+01             NaN             NaN             NaN   9.7647055e-01
   1.1800000e+01             NaN             NaN             NaN   9.7431569e-01
   1.1900000e+01             NaN             NaN             NaN   9.7324738e-01
   1.2000000e+01             NaN             NaN             NaN   9.7329417e-01
   1.2100000e+01             NaN             NaN             NaN   9.7448264e-01
   1.2200000e+01             NaN             NaN             NaN   9.7683717e-01
   1.2300000e+01             NaN             NaN             NaN   9.8037981e-01
   1.2400000e+01             NaN             NaN             NaN   9.8513010e-01
   1.2500000e+01             NaN             NaN             NaN   9.9110489e-01
   1.2600000e+01             NaN             NaN             NaN   9.9831820e-01
   1.2700000e+01             NaN             NaN             NaN   1.0067811e+00
   1.2800000e+01             NaN             NaN             NaN   1.0165014e+00
   1.2900000e+01             NaN             NaN             NaN   1.0274839e+00
   1.3000000e+01             NaN             NaN             NaN   1.0397298e+00
   1.3100000e+01             NaN             NaN             NaN   1.0532372e+00
   1.3200000e+01             NaN             NaN             NaN   1.0680003e+00
   1.3300000e+01             NaN             NaN             NaN   1.0840100e+00
   1.3400000e+01             NaN             NaN             NaN   1.1012535e+00
   1.3500000e+01             NaN             NaN             NaN   1.1197143e+00
   1.3600000e+01             NaN             NaN             NaN   1.1393722e+00
   1.3700000e+01             NaN             NaN             NaN   1.1602036e+00
   1.3800000e+01             NaN             NaN             NaN   1.1821812e+00
   1.3900000e+01             NaN             NaN             NaN   1.2052738e+00
   1.4000000e+01             NaN             NaN             NaN   1.2294472e+00
   1.4100000e+01             NaN             NaN             NaN   1.2546635e+00
   1.4200000e+01             NaN             NaN             NaN   1.2808815e+00
   1.4300000e+01             NaN             NaN             NaN   1.3080569e+00
   1.4400000e+01             NaN             NaN             NaN   1.3361421e+00
   1.4500000e+01             NaN             NaN             NaN   1.3650867e+00
   1.4600000e+01             NaN             NaN             NaN   1.3948375e+00
   1.4700000e+01             NaN             NaN             NaN   1.4253387e+00
   1.4800000e+01             NaN             NaN             NaN   1.4565320e+00
   1.4900000e+01             NaN             NaN             NaN   1.4883565e+00
   1.5000000e+01             NaN             NaN             NaN   1.5207497e+00
   1.5100000e+01             NaN             NaN             NaN   1.5536468e+00
   1.5200000e+01             NaN             NaN             NaN   1.5869813e+00
   1.5300000e+01             NaN             NaN             NaN   1.6206852e+00
   1.5400000e+01             NaN             NaN             NaN   1.6546891e+00
   1.5500000e+01             NaN             NaN             NaN   1.6889223e+00
   1.5600000e+01             NaN             NaN             NaN   1.7233134e+00
   1.5700000e+01             NaN             NaN             NaN   1.7577897e+00
   1.5800000e+01             NaN             NaN             NaN   1.7922783e+00
   1.5900000e+01             NaN             NaN             NaN   1.8267056e+00
   1.6000000e+01             NaN             NaN             NaN   1.8609976e+00
   1.6100000e+01             NaN             NaN             NaN   1.8950803e+00
   1.6200000e+01             NaN             NaN             NaN   1.9288797e+00
   1.6300000e+01             NaN             NaN             NaN   1.9623218e+00
   1.6400000e+01             NaN             NaN             NaN   1.9953331e+00
   1.6500000e+01             NaN             NaN             NaN   2.0278402e+00
   1.6600000e+01             NaN             NaN             NaN   2.0597706e+00
   1.6700000e+01             NaN             NaN             NaN   2.0910523e+00
   1.6800000e+01             NaN             NaN             NaN   2.1216139e+00
   1.6900000e+01             NaN             NaN             NaN   2.1513853e+00
   1.7000000e+01             NaN             NaN             NaN   2.1802969e+00
   1.7100000e+01             NaN             NaN             NaN   2.2082807e+00
   1.7200000e+01             NaN             NaN             NaN   2.2352693e+00
   1.7300000e+01             NaN             NaN             NaN   2.2611971e+00
   1.7400000e+01             NaN             NaN             NaN   2.2859994e+00
   1.7500000e+01             NaN             NaN             NaN   2.3096132e+00
   1.7600000e+01             NaN             NaN             NaN   2.3319768e+00
   1.7700000e+01             NaN   6.6634728e-03             NaN   2.3530304e+00
   1.7800000e+01             NaN   6.8194024e-02             NaN   2.3727154e+00
   1.7900000e+01             NaN   1.2450220e-01             NaN   2.3909753e+00
   1.8000000e+01             NaN   1.7555832e-01             NaN   2.4077551e+00
   1.8100000e+01             NaN   2.2132781e-01             NaN   2.4230020e+00
   1.8200000e+01             NaN   2.6177105e-01             NaN   2.4366648e+00
   1.8300000e+01             NaN   2.9684322e-01             NaN   2.4486947e+00
   1.8400000e+01             NaN   3.2649416e-01             NaN   2.4590447e+00
   1.8500000e+01             NaN   3.5066818e-01             NaN   2.4676703e+00
   1.8600000e+01             NaN   3.6930386e-01             NaN   2.4745292e+00
   1.8700000e+01             NaN   3.8233384e-01             NaN   2.4795815e+00
   1.8800000e+01             NaN   3.8968455e-01             NaN   2.4827899e+00
   1.8900000e+01             NaN   3.9127596e-01             NaN   2.4841199e+00
   1.9000000e+01             NaN   3.8702128e-01             NaN   2.4835395e+00
   1.9100000e+01             NaN   3.7682663e-01             NaN   2.4810201e+00
   1.9200000e+01             NaN   3.6059068e-01             NaN   2.4765358e+00
   1.9300000e+01             NaN   3.3820427e-01             NaN   2.4700642e+00
   1.9400000e+01             NaN   3.0954993e-01             NaN   2.4615865e+00
   1.9500000e+01             NaN   2.7450147e-01             NaN   2.4510875e+00
   1.9600000e+01             NaN   2.3292342e-01             NaN   2.4385558e+00
   1.9700000e+01             NaN   1.8467044e-01             NaN   2.4239843e+00
   1.9800000e+01             NaN   1.2958675e-01             NaN   2.4073703e+00
   1.9900000e+01             NaN   6.7505381e-02             NaN   2.3887158e+00
   2.0000000e+01             NaN             NaN             NaN   2.3680278e+00
   2.0100000e+01             NaN             NaN             NaN   2.3453187e+00
   2.0200000e+01             NaN             NaN             NaN   2.3206063e+00
   2.0300000e+01             NaN             NaN             NaN   2.2939147e+00
   2.0400000e+01             NaN             NaN             NaN   2.2652743e+00
   2.0500000e+01             NaN             NaN             NaN   2.2347223e+00
   2.0600000e+01             NaN             NaN             NaN   2.2023030e+00
   2.0700000e+01             NaN             NaN             NaN   2.1680685e+00
   2.0800000e+01             NaN             NaN             NaN   2.1320790e+00
   2.0900000e+01             NaN             NaN             NaN   2.0944031e+00
   2.1000000e+01             NaN             NaN             NaN   2.0551185e+00
   2.1100000e+01             NaN             NaN             NaN   2.0143124e+00
   2.1200000e+01             NaN             NaN             NaN   1.9720818e+00
   2.1300000e+01             NaN             NaN             NaN   1.9285341e+00
   2.1400000e+01             NaN             NaN             NaN   1.8837875e+00
   2.1500000e+01             NaN             NaN             NaN   1.8379712e+00
   2.1600000e+01             NaN             NaN             NaN   1.7912259e+00
   2.1700000e+01             NaN             NaN             NaN   1.7437042e+00
   2.1800000e+01             NaN             NaN             NaN   1.6955703e+00
   2.1900000e+01             NaN             NaN             NaN   1.6470004e+00
   2.2000000e+01             NaN             NaN             NaN   1.5981828e+00
   2.2100000e+01             NaN             NaN             NaN   1.5493174e+00
   2.2200000e+01             NaN             NaN             NaN   1.5006155e+00
   2.2300000e+01             NaN             NaN             NaN   1.4522995e+00
   2.2400000e+01             NaN             NaN             NaN   1.4046016e+00
   2.2500000e+01             NaN             NaN             NaN   1.3577635e+00
   2.2600000e+01             NaN             NaN             NaN   1.3120348e+00
   2.2700000e+01             NaN             NaN             NaN   1.2676720e+00
   2.2800000e+01             NaN             NaN             NaN   1.2249361e+00
   2.2900000e+01             NaN             NaN             NaN   1.1840913e+00
   2.3000000e+01             NaN             NaN             NaN   1.1454025e+00
   2.3100000e+01             NaN             NaN             NaN   1.1091328e+00
   2.3200000e+01             NaN             NaN             NaN   1.0755409e+00
   2.3300000e+01             NaN             NaN             NaN   1.0448780e+00
   2.3400000e+01             NaN             NaN             NaN   1.0173852e+00
   2.3500000e+01             NaN             NaN             NaN   9.9328968e-01
   2.3600000e+01             NaN             NaN             NaN   9.7280226e-01
   2.3700000e+01             NaN             NaN             NaN   9.5611375e-01
   2.3800000e+01             NaN             NaN             NaN   9.4339210e-01
   2.3900000e+01             NaN             NaN             NaN   9.3477960e-01
   2.4000000e+01             NaN             NaN             NaN   9.3039030e-01
   2.4100000e+01             NaN             NaN             NaN   9.3030780e-01
   2.4200000e+01             NaN             NaN             NaN   9.3458351e-01
   2.4300000e+01             NaN             NaN             NaN   9.4323531e-01
   2.4400000e+01             NaN             NaN             NaN   9.5624682e-01
   2.4500000e+01             NaN             NaN             NaN   9.7356711e-01
   2.4600000e+01             NaN             NaN             NaN   9.9511107e-01
   2.4700000e+01             NaN             NaN             NaN   1.0207602e+00
   2.4800000e+01             NaN             NaN             NaN   1.0503642e+00
   2.4900000e+01             NaN             NaN             NaN   1.0837424e+00
   2.5000000e+01             NaN             NaN             NaN   1.1206865e+00
   2.5100000e+01             NaN             NaN             NaN   1.1609628e+00
   2.5200000e+01             NaN             NaN             NaN   1.2043153e+00
   2.5300000e+01             NaN             NaN             NaN   1.2504686e+00
   2.5400000e+01             NaN             NaN             NaN   1.2991311e+00
   2.5500000e+01             NaN             NaN             NaN   1.3499981e+00
   2.5600000e+01             NaN             NaN             NaN   1.4027552e+00
   2.5700000e+01             NaN             NaN             NaN   1.4570809e+00
   2.5800000e+01             NaN             NaN             NaN   1.5126501e+00
   2.5900000e+01             NaN             NaN             NaN   1.5691361e+00
   2.6000000e+01             NaN             NaN             NaN   1.6262135e+00
   2.6100000e+01             NaN             NaN             NaN   1.6835605e+00
   2.6200000e+01             NaN             NaN             NaN   1.7408602e+00
   2.6300000e+01             NaN             NaN             NaN   1.7978034e+00
   2.6400000e+01             NaN             NaN             NaN   1.8540889e+00
   2.6500000e+01             NaN             NaN             NaN   1.9094255e+00
   2.6600000e+01             NaN             NaN             NaN   1.9635328e+00
   2.6700000e+01             NaN             NaN             NaN   2.0161418e+00
   2.6800000e+01             NaN             NaN             NaN   2.0669956e+00
   2.6900000e+01             NaN             NaN             NaN   2.1158499e+00
   2.7000000e+01             NaN             NaN             NaN   2.1624734e+00
   2.7100000e+01             NaN             NaN             NaN   2.2066476e+00
   2.7200000e+01             NaN             NaN             NaN   2.2481674e+00
   2.7300000e+01             NaN             NaN             NaN   2.2868408e+00
   2.7400000e+01             NaN             NaN             NaN   2.3224888e+00
   2.7500000e+01             NaN             NaN             NaN   2.3549458e+00
   2.7600000e+01             NaN   5.1855528e-02             NaN   2.3840591e+00
   2.7700000e+01             NaN   1.3719463e-01             NaN   2.4096891e+00
   2.7800000e+01             NaN   2.1017160e-01             NaN   2.4317089e+00
   2.7900000e+01             NaN   2.7083707e-01             NaN   2.4500049e+00
   2.8000000e+01             NaN   3.1921262e-01             NaN   2.4644763e+00
   2.8100000e+01             NaN   3.5529085e-01             NaN   2.4750355e+00
   2.8200000e+01             NaN   3.7903532e-01             NaN   2.4816081e+00
   2.8300000e+01             NaN   3.9038022e-01             NaN   2.4841332e+00
   2.8400000e+01             NaN   3.8922983e-01             NaN   2.4825639e+00
   2.8500000e+01             NaN   3.7545774e-01             NaN   2.4768673e+00
   2.8600000e+01             NaN   3.4890579e-01             NaN   2.4670255e+00
   2.8700000e+01             NaN   3.0938279e-01             NaN   2.4530359e+00
   2.8800000e+01             NaN   2.5666293e-01             NaN   2.4349121e+00
   2.8900000e+01             NaN   1.9048384e-01             NaN   2.4126848e+00
   2.9000000e+01             NaN   1.1054434e-01             NaN   2.3864024e+00
   2.9100000e+01             NaN   1.6501837e-02             NaN   2.3561327e+00
   2.9200000e+01             NaN             NaN             NaN   2.3219635e+00
   2.9300000e+01             NaN             NaN             NaN   2.2840044e+00
   2.9400000e+01             NaN             NaN             NaN   2.2423877e+00
   2.9500000e+01             NaN             NaN             NaN   2.1972704e+00
   2.9600000e+01             NaN             NaN             NaN   2.1488353e+00
   2.9700000e+01             NaN             NaN             NaN   2.0972927e+00
   2.9800000e+01             NaN             NaN             NaN   2.0428819e+00
   2.9900000e+01             NaN             NaN             NaN   1.9858729e+00
   3.0000000e+01             NaN             NaN             NaN   1.9265673e+00
   3.0100000e+01             NaN             NaN             NaN   1.8652995e+00
   3.0200000e+01             NaN             NaN             NaN   1.8024381e+00
   3.0300000e+01             NaN             NaN             NaN   1.7383852e+00
   3.0400000e+01             NaN             NaN             NaN   1.6735775e+00
   3.0500000e+01             NaN             NaN             NaN   1.6084846e+00
   3.0600000e+01             NaN             NaN             NaN   1.5436079e+00
   3.0700000e+01             NaN             NaN             NaN   1.4794784e+00
   3.0800000e+01             NaN             NaN             NaN   1.4166528e+00
   3.0900000e+01             NaN             NaN             NaN   1.3557090e+00
   3.1000000e+01             NaN             NaN             NaN   1.2972406e+00
   3.1100000e+01             NaN             NaN             NaN   1.2418498e+00
   3.1200000e+01             NaN             NaN             NaN   1.1901386e+00
   3.1300000e+01             NaN             NaN             NaN   1.1427001e+00
   3.1400000e+01             NaN             NaN             NaN   1.1001077e+00
   3.1500000e+01             NaN             NaN             NaN   1.0629042e+00
   3.1600000e+01             NaN             NaN             NaN   1.0315899e+00
   3.1700000e+01             NaN             NaN             NaN   1.0066116e+00
   3.1800000e+01             NaN             NaN             NaN   9.8835123e-01
   3.1900000e+01             NaN             NaN             NaN   9.7711588e-01
   3.2000000e+01             NaN             NaN             NaN   9.7312912e-01
   3.2100000e+01             NaN             NaN             NaN   9.7652423e-01
   3.2200000e+01             NaN             NaN             NaN   9.8733967e-01
   3.2300000e+01             NaN             NaN             NaN   1.0055171e+00
   3.2400000e+01             NaN             NaN             NaN   1.0309016e+00
   3.2500000e+01             NaN             NaN             NaN   1.0632455e+00
   3.2600000e+01             NaN             NaN             NaN   1.1022130e+00
   3.2700000e+01             NaN             NaN             NaN   1.1473886e+00
   3.2800000e+01             NaN             NaN             NaN   1.1982856e+00
   3.2900000e+01             NaN             NaN             NaN   1.2543576e+00
   3.3000000e+01             NaN             NaN             NaN   1.3150088e+00
   3.3100000e+01             NaN             NaN             NaN   1.3796064e+00
   3.3200000e+01             NaN             NaN             NaN   1.4474914e+00
   3.3300000e+01             NaN             NaN             NaN   1.5179900e+00
   3.3400000e+01             NaN             NaN             NaN   1.5904230e+00
   3.3500000e+01             NaN             NaN             NaN   1.6641154e+00
   3.3600000e+01             NaN             NaN             NaN   1.7384040e+00
   3.3700000e+01             NaN             NaN             NaN   1.8126436e+00
   3.3800000e+01             NaN             NaN             NaN   1.8862131e+00
   3.3900000e+01             NaN             NaN             NaN   1.9585192e+00
   3.4000000e+01             NaN             NaN             NaN   2.0289998e+00
   3.4100000e+01             NaN             NaN             NaN   2.0971260e+00
   3.4200000e+01             NaN             NaN             NaN   2.1624036e+00
   3.4300000e+01             NaN             NaN             NaN   2.2243740e+00
   3.4400000e+01             NaN             NaN             NaN   2.2826144e+00
   3.4500000e+01             NaN             NaN             NaN   2.3367371e+00
   3.4600000e+01             NaN             NaN             NaN   2.3863899e+00
   3.4700000e+01             NaN             NaN             NaN   2.4312545e+00
   3.4800000e+01             NaN   3.2551927e-02             NaN   2.4710463e+00
   3.4900000e+01             NaN   1.5550285e-01             NaN   2.5055136e+00
   3.5000000e+01             NaN   2.5931278e-01             NaN   2.5344368e+00
   3.5100000e+01             NaN   3.4421401e-01             NaN   2.5576275e+00
   3.5200000e+01             NaN   4.1036838e-01             NaN   2.5749289e+00
   3.5300000e+01             NaN   4.5786904e-01             NaN   2.5862148e+00
   3.5400000e+01             NaN   4.8674143e-01             NaN   2.5913898e+00
   3.5500000e+01             NaN   4.9694354e-01             NaN   2.5903903e+00
   3.5600000e+01             NaN   4.8836535e-01             NaN   2.5831844e+00
   3.5700000e+01             NaN   4.6082745e-01             NaN   2.5697730e+00
   3.5800000e+01             NaN   4.1407888e-01             NaN   2.5501915e+00
   3.5900000e+01             NaN   3.4779399e-01             NaN   2.5245113e+00
   3.6000000e+01             NaN   2.6156836e-01             NaN   2.4928417e+00
   3.6100000e+01             NaN   1.5491370e-01             NaN   2.4553323e+00
   3.6200000e+01             NaN   2.7251612e-02             NaN   2.4121761e+00
   3.6300000e+01             NaN             NaN             NaN   2.3636118e+00
   3.6400000e+01             NaN             NaN             NaN   2.3099276e+00
   3.6500000e+01             NaN             NaN             NaN   2.2514644e+00
   3.6600000e+01             NaN             NaN             NaN   2.1886191e+00
   3.6700000e+01             NaN             NaN             NaN   2.1218480e+00
   3.6800000e+01             NaN             NaN             NaN   2.0516696e+00
   3.6900000e+01             NaN             NaN             NaN   1.9786674e+00
   3.7000000e+01             NaN             NaN             NaN   1.9034911e+00
   3.7100000e+01             NaN             NaN             NaN   1.8268570e+00
   3.7200000e+01             NaN             NaN             NaN   1.7495473e+00
   3.7300000e+01             NaN             NaN             NaN   1.6724063e+00
   3.7400000e+01             NaN             NaN             NaN   1.5963356e+00
   3.7500000e+01             NaN             NaN             NaN   1.5222850e+00
   3.7600000e+01             NaN             NaN             NaN   1.4512415e+00
   3.7700000e+01             NaN             NaN             NaN   1.3842145e+00
   3.7800000e+01             NaN             NaN             NaN   1.3222174e+00
   3.7900000e+01             NaN             NaN             NaN   1.2662464e+00
   3.8000000e+01             NaN             NaN             NaN   1.2172564e+00
   3.8100000e+01             NaN             NaN             NaN   1.1761354e+00
   3.8200000e+01             NaN             NaN             NaN   1.1436776e+00
   3.8300000e+01             NaN             NaN             NaN   1.1205579e+00
   3.8400000e+01             NaN             NaN             NaN   1.1073078e+00
   3.8500000e+01             NaN             NaN             NaN   1.1042955e+00
   3.8600000e+01             NaN             NaN             NaN   1.1117113e+00
   3.8700000e+01             NaN             NaN             NaN   1.1295586e+00
   3.8800000e+01             NaN             NaN             NaN   1.1576522e+00
   3.8900000e+01             NaN             NaN             NaN   1.1956241e+00
   3.9000000e+01             NaN             NaN             NaN   1.2429348e+00
   3.9100000e+01             NaN             NaN             NaN   1.2988913e+00
   3.9200000e+01             NaN             NaN             NaN   1.3626692e+00
   3.9300000e+01             NaN             NaN             NaN   1.4333377e+00
   3.9400000e+01             NaN             NaN             NaN   1.5098859e+00
   3.9500000e+01             NaN             NaN             NaN   1.5912493e+00
   3.9600000e+01             NaN             NaN             NaN   1.6763348e+00
   3.9700000e+01             NaN             NaN             NaN   1.7640434e+00
   3.9800000e+01             NaN             NaN             NaN   1.8532898e+00
   3.9900000e+01             NaN             NaN             NaN   1.9430193e+00
   4.0000000e+01             NaN             NaN             NaN   2.0322207e+00
   4.0100000e+01             NaN             NaN             NaN   2.1199367e+00
   4.0200000e+01             NaN             NaN             NaN   2.2052702e+00
   4.0300000e+01             NaN             NaN             NaN   2.2873896e+00
   4.0400000e+01             NaN             NaN             NaN   2.3655309e+00
   4.0500000e+01             NaN             NaN             NaN   2.4389982e+00
   4.0600000e+01             NaN             NaN             NaN   2.5071637e+00
   4.0700000e+01             NaN             NaN             NaN   2.5694657e+00
   4.0800000e+01             NaN             NaN             NaN   2.6254071e+00
   4.0900000e+01             NaN   1.3994009e-01             NaN   2.6745528e+00
   4.1000000e+01             NaN   2.9648882e-01             NaN   2.7165278e+00
   4.1100000e+01             NaN   4.2745365e-01             NaN   2.7510146e+00
   4.1200000e+01             NaN   5.3330270e-01             NaN   2.7777520e+00
   4.1300000e+01             NaN   6.1437736e-01             NaN   2.7965331e+00
   4.1400000e+01             NaN   6.7089736e-01             NaN   2.8072053e+00
   4.1500000e+01             NaN   7.0296405e-01             NaN   2.8096696e+00
   4.1600000e+01             NaN   7.1056188e-01             NaN   2.8038813e+00
   4.1700000e+01             NaN   6.9355806e-01             NaN   2.7898515e+00
   4.1800000e+01             NaN   6.5170042e-01             NaN   2.7676489e+00
   4.1900000e+01             NaN   5.8461334e-01             NaN   2.7374031e+00
   4.2000000e+01             NaN   4.9179165e-01             NaN   2.6993080e+00
   4.2100000e+01             NaN   3.7259234e-01             NaN   2.6536264e+00
   4.2200000e+01             NaN   2.2622395e-01             NaN   2.6006950e+00
   4.2300000e+01             NaN   5.1733374e-02             NaN   2.5409304e+00
   4.2400000e+01             NaN             NaN             NaN   2.4748351e+00
   4.2500000e+01             NaN             NaN             NaN   2.4030036e+00
   4.2600000e+01             NaN             NaN             NaN   2.3261288e+00
   4.2700000e+01             NaN             NaN             NaN   2.2450072e+00
   4.2800000e+01             NaN             NaN             NaN   2.1605432e+00
   4.2900000e+01             NaN             NaN             NaN   2.0737511e+00
   4.3000000e+01             NaN             NaN             NaN   1.9857543e+00
   4.3100000e+01             NaN             NaN             NaN   1.8977811e+00
   4.3200000e+01             NaN             NaN             NaN   1.8111548e+00
   4.3300000e+01             NaN             NaN             NaN   1.7272791e+00
   4.3400000e+01             NaN             NaN             NaN   1.6476159e+00
   4.3500000e+01             NaN             NaN             NaN   1.5736564e+00
   4.3600000e+01             NaN             NaN             NaN   1.5068854e+00
   4.3700000e+01             NaN             NaN             NaN   1.4487389e+00
   4.3800000e+01             NaN             NaN             NaN   1.4005569e+00
   4.3900000e+01             NaN             NaN             NaN   1.3635343e+00
   4.4000000e+01             NaN             NaN             NaN   1.3386720e+00
   4.4100000e+01             NaN             NaN             NaN   1.3267323e+00
   4.4200000e+01             NaN             NaN             NaN   1.3282034e+00
   4.4300000e+01             NaN             NaN             NaN   1.3432735e+00
   4.4400000e+01             NaN             NaN             NaN   1.3718204e+00
   4.4500000e+01             NaN             NaN             NaN   1.4134147e+00
   4.4600000e+01             NaN             NaN             NaN   1.4673383e+00
   4.4700000e+01             NaN             NaN             NaN   1.5326146e+00
   4.4800000e+01             NaN             NaN             NaN   1.6080499e+00
   4.4900000e+01             NaN             NaN             NaN   1.6922799e+00
   4.5000000e+01             NaN             NaN             NaN   1.7838191e+00
   4.5100000e+01             NaN             NaN             NaN   1.8811096e+00
   4.5200000e+01             NaN             NaN             NaN   1.9825660e+00
   4.5300000e+01             NaN             NaN             NaN   2.0866144e+00
   4.5400000e+01             NaN             NaN             NaN   2.1917254e+00
   4.5500000e+01             NaN             NaN             NaN   2.2964395e+00
   4.5600000e+01             NaN             NaN             NaN   2.3993852e+00
   4.5700000e+01             NaN             NaN             NaN   2.4992924e+00
   4.5800000e+01             NaN             NaN             NaN   2.5949985e+00
   4.5900000e+01             NaN             NaN             NaN   2.6854523e+00
   4.6000000e+01             NaN             NaN             NaN   2.7697131e+00
   4.6100000e+01             NaN             NaN             NaN   2.8469488e+00
   4.6200000e+01             NaN   6.9229981e-02             NaN   2.9164310e+00
   4.6300000e+01             NaN   3.0058252e-01             NaN   2.9775312e+00
   4.6400000e+01             NaN   4.9895740e-01             NaN   3.0297155e+00
   4.6500000e+01             NaN   6.6537990e-01             NaN   3.0725398e+00
   4.6600000e+01             NaN   8.0066143e-01             NaN   3.1056460e+00
   4.6700000e+01             NaN   9.0541432e-01             NaN   3.1287591e+00
   4.6800000e+01             NaN   9.8006306e-01             NaN   3.1416848e+00
   4.6900000e+01             NaN   1.0248522e+00             NaN   3.1443087e+00
   4.7000000e+01             NaN   1.0398507e+00             NaN   3.1365975e+00
   4.7100000e+01             NaN   1.0249535e+00             NaN   3.1186005e+00
   4.7200000e+01             NaN   9.7987894e-01             NaN   3.0904533e+00
   4.7300000e+01             NaN   9.0416359e-01             NaN   3.0523833e+00
   4.7400000e+01             NaN   7.9715286e-01             NaN   3.0047158e+00
   4.7500000e+01             NaN   6.5798799e-01             NaN   2.9478823e+00
   4.7600000e+01             NaN   4.8558880e-01             NaN   2.8824297e+00
   4.7700000e+01             NaN   2.7863174e-01             NaN   2.8090304e+00
   4.7800000e+01             NaN   3.5523036e-02             NaN   2.7284929e+00
   4.7900000e+01             NaN             NaN             NaN   2.6417722e+00
   4.8000000e+01             NaN             NaN             NaN   2.5499790e+00
   4.8100000e+01             NaN             NaN             NaN   2.4543867e+00
   4.8200000e+01             NaN             NaN             NaN   2.3564341e+00
   4.8300000e+01             NaN             NaN             NaN   2.2577233e+00
   4.8400000e+01             NaN             NaN             NaN   2.1600089e+00
   4.8500000e+01             NaN             NaN             NaN   2.0651780e+00
   4.8600000e+01             NaN             NaN             NaN   1.9752184e+00
   4.8700000e+01             NaN             NaN             NaN   1.8921743e+00
   4.8800000e+01             NaN             NaN             NaN   1.8180880e+00
   4.8900000e+01             NaN             NaN             NaN   1.7549301e+00
   4.9000000e+01             NaN             NaN             NaN   1.7045212e+00
   4.9100000e+01             NaN             NaN             NaN   1.6684483e+00
   4.9200000e+01             NaN             NaN             NaN   1.6479854e+00
   4.9300000e+01             NaN             NaN             NaN   1.6440226e+00
   4.9400000e+01             NaN             NaN             NaN   1.6570140e+00
   4.9500000e+01             NaN             NaN             NaN   1.6869479e+00
   4.9600000e+01             NaN             NaN             NaN   1.7333452e+00
   4.9700000e+01             NaN             NaN             NaN   1.7952841e+00
   4.9800000e+01             NaN             NaN             NaN   1.8714496e+00
   4.9900000e+01             NaN             NaN             NaN   1.9602009e+00
   5.0000000e+01             NaN             NaN             NaN   2.0596510e+00
   5.0100000e+01             NaN             NaN             NaN   2.1677492e+00
   5.0200000e+01             NaN             NaN             NaN   2.2823608e+00
   5.0300000e+01             NaN             NaN             NaN   2.4013385e+00
   5.0400000e+01             NaN             NaN             NaN   2.5225825e+00
   5.0500000e+01             NaN             NaN             NaN   2.6440870e+00
   5.0600000e+01             NaN             NaN             NaN   2.7639737e+00
   5.0700000e+01             NaN             NaN             NaN   2.8805145e+00
   5.0800000e+01             NaN             NaN             NaN   2.9921429e+00
   5.0900000e+01             NaN             NaN             NaN   3.0974584e+00
   5.1000000e+01             NaN             NaN             NaN   3.1952245e+00
   5.1100000e+01             NaN   1.3028990e-01             NaN   3.2843636e+00
   5.1200000e+01             NaN   4.3246217e-01             NaN   3.3639483e+00
   5.1300000e+01             NaN   6.9398701e-01             NaN   3.4331931e+00
   5.1400000e+01             NaN   9.1658358e-01             NaN   3.4914447e+00
   5.1500000e+01             NaN   1.1016424e+00             NaN   3.5381744e+00
   5.1600000e+01             NaN   1.2502546e+00             NaN   3.5729708e+00
   5.1700000e+01             NaN   1.3632357e+00             NaN   3.5955347e+00
   5.1800000e+01             NaN   1.4411433e+00             NaN   3.6056763e+00
   5.1900000e+01             NaN   1.4842894e+00             NaN   3.6033142e+00
   5.2000000e+01             NaN   1.4927470e+00             NaN   3.5884773e+00
   5.2100000e+01             NaN   1.4663519e+00             NaN   3.5613088e+00
   5.2200000e+01             NaN   1.4046987e+00             NaN   3.5220734e+00
   5.2300000e+01             NaN   1.3071313e+00             NaN   3.4711666e+00
   5.2400000e+01             NaN   1.1727280e+00             NaN   3.4091266e+00
   5.2500000e+01             NaN   1.0002793e+00             NaN   3.3366489e+00
   5.2600000e+01             NaN   7.8826013e-01             NaN   3.2546019e+00
   5.2700000e+01             NaN   5.3479288e-01             NaN   3.1640441e+00
   5.2800000e+01             NaN   2.3760367e-01             NaN   3.0662411e+00
   5.2900000e+01             NaN             NaN             NaN   2.9626802e+00
   5.3000000e+01             NaN             NaN             NaN   2.8550819e+00
   5.3100000e+01             NaN             NaN             NaN   2.7454036e+00
   5.3200000e+01             NaN             NaN             NaN   2.6358334e+00
   5.3300000e+01             NaN             NaN             NaN   2.5287695e+00
   5.3400000e+01             NaN             NaN             NaN   2.4267811e+00
   5.3500000e+01             NaN             NaN             NaN   2.3325490e+00
   5.3600000e+01             NaN             NaN             NaN   2.2487823e+00
   5.3700000e+01             NaN             NaN             NaN   2.1781141e+00
   5.3800000e+01             NaN             NaN             NaN   2.1229799e+00
   5.3900000e+01             NaN             NaN             NaN   2.0854878e+00
   5.4000000e+01             NaN             NaN             NaN   2.0672918e+00
   5.4100000e+01             NaN             NaN             NaN   2.0694830e+00
   5.4200000e+01             NaN             NaN             NaN   2.0925128e+00
   5.4300000e+01             NaN             NaN   7.4981981e-02   2.1361575e+00
   5.4400000e+01             NaN             NaN   1.1530677e-01   2.1995305e+00
   5.4500000e+01             NaN             NaN   1.1910439e-01   2.2811396e+00
   5.4600000e+01             NaN             NaN   8.6184603e-02   2.3789819e+00
   5.4700000e+01             NaN             NaN   1.6091341e-02   2.4906633e+00
   5.4800000e+01             NaN             NaN             NaN   2.6135278e+00
   5.4900000e+01             NaN             NaN             NaN   2.7447850e+00
   5.5000000e+01             NaN             NaN             NaN   2.8816229e+00
   5.5100000e+01             NaN             NaN             NaN   3.0213019e+00
   5.5200000e+01             NaN             NaN             NaN   3.1612258e+00
   5.5300000e+01             NaN             NaN             NaN   3.2989905e+00
   5.5400000e+01             NaN             NaN             NaN   3.4324130e+00
   5.5500000e+01             NaN             NaN             NaN   3.5595447e+00
   5.5600000e+01             NaN             NaN             NaN   3.6786724e+00
   5.5700000e+01             NaN   3.4213268e-01             NaN   3.7883102e+00
   5.5800000e+01             NaN   7.1226678e-01             NaN   3.8871877e+00
   5.5900000e+01             NaN   1.0339288e+00             NaN   3.9742343e+00
   5.6000000e+01             NaN   1.3096558e+00             NaN   4.0485639e+00
   5.6100000e+01             NaN   1.5415146e+00             NaN   4.1094599e+00
   5.6200000e+01             NaN   1.7311508e+00             NaN   4.1563625e+00
   5.6300000e+01             NaN   1.8798287e+00             NaN   4.1888590e+00
   5.6400000e+01             NaN   1.9884639e+00             NaN   4.2066770e+00
   5.6500000e+01             NaN   2.0576455e+00             NaN   4.2096812e+00
   5.6600000e+01             NaN   2.0876513e+00             NaN   4.1978743e+00
   5.6700000e+01             NaN   2.0784549e+00             NaN   4.1714018e+00
   5.6800000e+01             NaN   2.0297244e+00             NaN   4.1305611e+00
   5.6900000e+01             NaN   1.9408138e+00             NaN   4.0758146e+00
   5.7000000e+01             NaN   1.8107460e+00             NaN   4.0078072e+00
   5.7100000e+01             NaN   1.6381867e+00             NaN   3.9273875e+00
   5.7200000e+01             NaN   1.4214085e+00             NaN   3.8356323e+00
   5.7300000e+01             NaN   1.1582439e+00             NaN   3.7338730e+00
   5.7400000e+01             NaN   8.4602723e-01             NaN   3.6237226e+00
   5.7500000e+01             NaN   4.8152414e-01             NaN   3.5071001e+00
   5.7600000e+01             NaN   6.0851368e-02             NaN   3.3862485e+00
   5.7700000e+01             NaN             NaN             NaN   3.2637411e+00
   5.7800000e+01             NaN             NaN             NaN   3.1424711e+00
   5.7900000e+01             NaN             NaN             NaN   3.0256151e+00
   5.8000000e+01             NaN             NaN             NaN   2.9165663e+00
   5.8100000e+01             NaN             NaN             NaN   2.8188305e+00
   5.8200000e+01             NaN             NaN             NaN   2.7358845e+00
   5.8300000e+01             NaN             NaN             NaN   2.6710019e+00
   5.8400000e+01             NaN             NaN             NaN   2.6270576e+00
   5.8500000e+01             NaN             NaN   1.9526942e-01   2.6063311e+00
   5.8600000e+01             NaN             NaN   3.8252919e-01   2.6103336e+00
   5.8700000e+01             NaN             NaN   5.2745489e-01   2.6396837e+00
   5.8800000e+01             NaN             NaN   6.3096935e-01   2.6940523e+00
   5.8900000e+01             NaN             NaN   6.9365230e-01   2.7721850e+00
   5.9000000e+01             NaN             NaN   7.1575505e-01   2.8719994e+00
   5.9100000e+01             NaN             NaN   6.9720698e-01   2.9907400e+00
   5.9200000e+01             NaN             NaN   6.3761376e-01   3.1251680e+00
   5.9300000e+01             NaN             NaN   5.3624716e-01   3.2717596e+00
   5.9400000e+01             NaN             NaN   3.9202631e-01   3.4268907e+00
   5.9500000e+01             NaN             NaN   2.0348960e-01   3.5869930e+00
   5.9600000e+01             NaN             NaN             NaN   3.7486735e+00
   5.9700000e+01             NaN             NaN             NaN   3.9087963e+00
   5.9800000e+01             NaN             NaN             NaN   4.0645306e+00
   5.9900000e+01             NaN             NaN             NaN   4.2133715e+00
   6.0000000e+01             NaN   3.9043798e-01             NaN   4.3531400e+00
   6.0100000e+01             NaN   8.6770053e-01             NaN   4.4819690e+00
   6.0200000e+01             NaN   1.2857702e+00             NaN   4.5982822e+00
   6.0300000e+01   6.7534096e-02   1.6486047e+00             NaN   4.7007681e+00
   6.0400000e+01   1.7696084e-01   1.9594674e+00             NaN   4.7883546e+00
   6.0500000e+01   2.6815880e-01   2.2210069e+00             NaN   4.8601853e+00
   6.0600000e+01   3.4038852e-01   2.4353270e+00             NaN   4.9155990e+00
   6.0700000e+01   3.9309716e-01   2.6040460e+00             NaN   4.9541142e+00
   6.0800000e+01   4.2589904e-01   2.7283420e+00             NaN   4.9754182e+00
   6.0900000e+01   4.3856378e-01   2.8089865e+00             NaN   4.9793624e+00
   6.1000000e+01   4.3101200e-01   2.8463661e+00             NaN   4.9659626e+00
   6.1100000e+01   4.0331896e-01   2.8404933e+00             NaN   4.9354063e+00
   6.1200000e+01   3.5572628e-01   2.7910069e+00             NaN   4.8880660e+00
   6.1300000e+01   2.8866234e-01   2.6971606e+00             NaN   4.8245191e+00
   6.1400000e+01   2.0277172e-01   2.5578016e+00             NaN   4.7455740e+00
   6.1500000e+01   9.8954360e-02   2.3713355e+00             NaN   4.6523030e+00
   6.1600000e+01             NaN   2.1356785e+00             NaN   4.5460799e+00
   6.1700000e+01             NaN   1.8481932e+00             NaN   4.4286217e+00
   6.1800000e+01             NaN   1.5056094e+00             NaN   4.3020310e+00
   6.1900000e+01             NaN   1.1039262e+00             NaN   4.1688336e+00
   6.2000000e+01             NaN   6.3830192e-01             NaN   4.0320060e+00
   6.2100000e+01             NaN   1.0294332e-01             NaN   3.8949820e+00
   6.2200000e+01             NaN             NaN             NaN   3.7616279e+00
   6.2300000e+01             NaN             NaN             NaN   3.6361730e+00
   6.2400000e+01             NaN             NaN             NaN   3.5230850e+00
   6.2500000e+01             NaN             NaN             NaN   3.4268830e+00
   6.2600000e+01             NaN             NaN   2.2758890e-01   3.3518912e+00
   6.2700000e+01             NaN             NaN   5.4597481e-01   3.3019514e+00
   6.2800000e+01             NaN             NaN   8.1378436e-01   3.2801220e+00
   6.2900000e+01             NaN             NaN   1.0332001e+00   3.2884100e+00
   6.3000000e+01             NaN             NaN   1.2059103e+00   3.3275788e+00
   6.3100000e+01             NaN             NaN   1.3331537e+00   3.3970686e+00
   6.3200000e+01             NaN             NaN   1.4157534e+00   3.4950453e+00
   6.3300000e+01             NaN             NaN   1.4541391e+00   3.6185680e+00
   6.3400000e+01             NaN             NaN   1.4483589e+00   3.7638430e+00
   6.3500000e+01             NaN             NaN   1.3980814e+00   3.9265200e+00
   6.3600000e+01             NaN             NaN   1.3025857e+00   4.1019858e+00
   6.3700000e+01             NaN             NaN   1.1607425e+00   4.2856223e+00
   6.3800000e+01             NaN             NaN   9.7098237e-01   4.4730073e+00
   6.3900000e+01             NaN             NaN   7.3125311e-01   4.6600535e+00
   6.4000000e+01   4.8104342e-02             NaN   4.3896410e-01   4.8430897e+00
   6.4100000e+01   2.5740498e-01   3.8957321e-01   9.0919330e-02   5.0188950e+00
   6.4200000e+01   4.5528502e-01   1.0019090e+00             NaN   5.1846978e+00
   6.4300000e+01   6.3899708e-01   1.5408885e+00             NaN   5.3381529e+00
   6.4400000e+01   8.0630157e-01   2.0125499e+00             NaN   5.4773050e+00
   6.4500000e+01   9.5539550e-01   2.4219303e+00             NaN   5.6005476e+00
   6.4600000e+01   1.0848451e+00   2.7731669e+00             NaN   5.7065815e+00
   6.4700000e+01   1.1935262e+00   3.0696074e+00             NaN   5.7943773e+00
   6.4800000e+01   1.2805740e+00   3.3139094e+00             NaN   5.8631430e+00
   6.4900000e+01   1.3453441e+00   3.5081228e+00             NaN   5.9122993e+00
   6.5000000e+01   1.3873837e+00   3.6537548e+00             NaN   5.9414623e+00
   6.5100000e+01   1.4064132e+00   3.7518172e+00             NaN   5.9504337e+00
   6.5200000e+01   1.4023192e+00   3.8028584e+00             NaN   5.9392007e+00
   6.5300000e+01   1.3751573e+00   3.8069806e+00             NaN   5.9079440e+00
   6.5400000e+01   1.3251666e+00   3.7638419e+00             NaN   5.8570549e+00
   6.5500000e+01   1.2527957e+00   3.6726460e+00             NaN   5.7871625e+00
   6.5600000e+01   1.1587424e+00   3.5321150e+00             NaN   5.6991712e+00
   6.5700000e+01   1.0440065e+00   3.3404474e+00             NaN   5.5943072e+00
   6.5800000e+01   9.0995809e-01   3.0952571e+00             NaN   5.4741755e+00
   6.5900000e+01   7.5842110e-01   2.7934925e+00             NaN   5.3408234e+00
   6.6000000e+01   5.9177004e-01   2.4313314e+00             NaN   5.1968081e+00
   6.6100000e+01   4.1303634e-01   2.0040531e+00             NaN   5.0452602e+00
   6.6200000e+01   2.2601446e-01   1.5058895e+00             NaN   4.8899331e+00
   6.6300000e+01   3.5351768e-02   9.2987323e-01             NaN   4.7352221e+00
   6.6400000e+01             NaN   2.6773234e-01             NaN   4.5861332e+00
   6.6500000e+01             NaN             NaN             NaN   4.4481798e+00
   6.6600000e+01             NaN             NaN   3.5316200e-01   4.3271845e+00
   6.6700000e+01             NaN             NaN   7.9362212e-01   4.2289790e+00
   6.6800000e+01             NaN             NaN   1.1738940e+00   4.1590081e+00
   6.6900000e+01             NaN             NaN   1.4975706e+00   4.1218760e+00
   6.7000000e+01             NaN             NaN   1.7675624e+00   4.1208993e+00
   6.7100000e+01             NaN             NaN   1.9861682e+00   4.1577469e+00
   6.7200000e+01             NaN             NaN   2.1551375e+00   4.2322450e+00
   6.7300000e+01             NaN             NaN   2.2757184e+00   4.3423900e+00
   6.7400000e+01             NaN             NaN   2.3486941e+00   4.4845672e+00
   6.7500000e+01             NaN             NaN   2.3744054e+00   4.6539249e+00
   6.7600000e+01             NaN             NaN   2.3527603e+00   4.8448266e+00
   6.7700000e+01   1.1878580e-01             NaN   2.2832322e+00   5.0512991e+00
   6.7800000e+01   3.6778291e-01             NaN   2.1648451e+00   5.2674170e+00
   6.7900000e+01   6.2285356e-01             NaN   1.9961455e+00   5.4875904e+00
   6.8000000e+01   8.7762602e-01             NaN   1.7751615e+00   5.7067481e+00
   6.8100000e+01   1.1266104e+00   7.9291248e-01   1.4993482e+00   5.9204309e+00
   6.8200000e+01   1.3652056e+00   1.5227141e+00   1.1655199e+00   6.1248143e+00
   6.8300000e+01   1.5896383e+00   2.1650709e+00   7.6977350e-01   6.3166836e+00
   6.8400000e+01   1.7968674e+00   2.7281920e+00   3.0741352e-01   6.4933817e+00
   6.8500000e+01   1.9844753e+00   3.2189684e+00             NaN   6.6527435e+00
   6.8600000e+01   2.1505624e+00   3.6430724e+00             NaN   6.7930291e+00
   6.8700000e+01   2.2936529e+00   4.0051059e+00             NaN   6.9128600e+00
   6.8800000e+01   2.4126135e+00   4.3087469e+00             NaN   7.0111648e+00
   6.8900000e+01   2.5065890e+00   4.5568750e+00             NaN   7.0871343e+00
   6.9000000e+01   2.5749534e+00   4.7516724e+00             NaN   7.1401881e+00
   6.9100000e+01   2.6172749e+00   4.8947009e+00             NaN   7.1699521e+00
   6.9200000e+01   2.6332967e+00   4.9869561e+00             NaN   7.1762487e+00
   6.9300000e+01   2.6229299e+00   5.0289018e+00             NaN   7.1590975e+00
   6.9400000e+01   2.5862625e+00   5.0204854e+00             NaN   7.1187298e+00
   6.9500000e+01   2.5235823e+00   4.9611359e+00             NaN   7.0556157e+00
   6.9600000e+01   2.4354164e+00   4.8497425e+00             NaN   6.9705054e+00
   6.9700000e+01   2.3225902e+00   4.6846141e+00             NaN   6.8644863e+00
   6.9800000e+01   2.1863066e+00   4.4634167e+00             NaN   6.7390561e+00
   6.9900000e+01   2.0282493e+00   4.1830850e+00             NaN   6.5962115e+00
   7.0000000e+01   1.8507102e+00   3.8397048e+00             NaN   6.4385507e+00
   7.0100000e+01   1.6567406e+00   3.4283616e+00             NaN   6.2693834e+00
   7.0200000e+01   1.4503171e+00   2.9429546e+00             NaN   6.0928358e+00
   7.0300000e+01   1.2365087e+00   2.3759843e+00             NaN   5.9139332e+00
   7.0400000e+01   1.0216113e+00   1.7183485e+00             NaN   5.7386275e+00
   7.0500000e+01   8.1320416e-01   9.5925414e-01   6.2880114e-01   5.5737338e+00
   7.0600000e+01   6.2005935e-01   8.6534895e-02   1.1898581e+00   5.4267310e+00
   7.0700000e+01   4.5183024e-01             NaN   1.6802425e+00   5.3053926e+00
   7.0800000e+01   3.1845845e-01             NaN   2.1050132e+00   5.2172377e+00
   7.0900000e+01   2.2929609e-01             NaN   2.4683916e+00   5.1688441e+00
   7.1000000e+01   1.9203712e-01             NaN   2.7738239e+00   5.1651208e+00
   7.1100000e+01   2.1166367e-01             NaN   3.0240559e+00   5.2086890e+00
   7.1200000e+01   2.8967792e-01             NaN   3.2212038e+00   5.2995207e+00
   7.1300000e+01   4.2385123e-01             NaN   3.3668137e+00   5.4349339e+00
   7.1400000e+01   6.0857123e-01             NaN   3.4619052e+00   5.6099458e+00
   7.1500000e+01   8.3567545e-01             NaN   3.5070030e+00   5.8178861e+00
   7.1600000e+01   1.0955246e+00             NaN   3.5021515e+00   6.0511229e+00
   7.1700000e+01   1.3780498e+00             NaN   3.4469180e+00   6.3017513e+00
   7.1800000e+01   1.6735850e+00             NaN   3.3403801e+00   6.5621441e+00
   7.1900000e+01   1.9734096e+00   6.4027252e-01   3.1811002e+00   6.8253250e+00
   7.2000000e+01   2.2700168e+00   1.5967936e+00   2.9670854e+00   7.0851694e+00
   7.2100000e+01   2.5571729e+00   2.4390642e+00   2.6957334e+00   7.3364704e+00
   7.2200000e+01   2.8298420e+00   3.1791486e+00   2.3637669e+00   7.5749098e+00
   7.2300000e+01   3.0840419e+00   3.8277294e+00   1.9671623e+00   7.7969765e+00
   7.2400000e+01   3.3166737e+00   4.3937886e+00   1.5010871e+00   7.9998597e+00
   7.2500000e+01   3.5253559e+00   4.8846938e+00   9.5988401e-01   8.1813371e+00
   7.2600000e+01   3.7082750e+00   5.3063995e+00   3.3718151e-01   8.3396712e+00
   7.2700000e+01   3.8640600e+00   5.6636567e+00             NaN   8.4735190e+00
   7.2800000e+01   3.9916823e+00   5.9601955e+00             NaN   8.5818577e+00
   7.2900000e+01   4.0903782e+00   6.1988721e+00             NaN   8.6639274e+00
   7.3000000e+01   4.1595928e+00   6.3817805e+00             NaN   8.7191901e+00
   7.3100000e+01   4.1989440e+00   6.5103342e+00             NaN   8.7473048e+00
   7.3200000e+01   4.2082031e+00   6.5853201e+00             NaN   8.7481181e+00
   7.3300000e+01   4.1872950e+00   6.6069276e+00             NaN   8.7216714e+00
   7.3400000e+01   4.1363145e+00   6.5747552e+00             NaN   8.6682244e+00
   7.3500000e+01   4.0555644e+00   6.4877935e+00             NaN   8.5882979e+00
   7.3600000e+01   3.9456161e+00   6.3443846e+00             NaN   8.4827384e+00
   7.3700000e+01   3.8073981e+00   6.1421538e+00             NaN   8.3528054e+00
   7.3800000e+01   3.6423182e+00   5.8779105e+00             NaN   8.2002878e+00
   7.3900000e+01   3.4524237e+00   5.5475104e+00             NaN   8.0276474e+00
   7.4000000e+01   3.2406063e+00   5.1456727e+00             NaN   7.8381895e+00
   7.4100000e+01   3.0108480e+00   4.6657443e+00             NaN   7.6362525e+00
   7.4200000e+01   2.7685003e+00   4.0994104e+00   2.8752322e-01   7.4273946e+00
   7.4300000e+01   2.5205637e+00   3.4363712e+00   1.0641159e+00   7.2185422e+00
   7.4400000e+01   2.2759068e+00   2.6640719e+00   1.7526202e+00   7.0180391e+00
   7.4500000e+01   2.0453233e+00   1.7677560e+00   2.3596196e+00   6.8355160e+00
   7.4600000e+01   1.8412851e+00   7.3163428e-01   2.8913257e+00   6.6814904e+00
   7.4700000e+01   1.6772431e+00             NaN   3.3532060e+00   6.5666335e+00
   7.4800000e+01   1.5663923e+00             NaN   3.7498915e+00   6.5007189e+00
   7.4900000e+01   1.5199897e+00             NaN   4.0851992e+00   6.4913914e+00
   7.5000000e+01   1.5455578e+00             NaN   4.3621939e+00   6.5430280e+00
   7.5100000e+01   1.6454995e+00             NaN   4.5832580e+00   6.6560125e+00
   7.5200000e+01   1.8166174e+00             NaN   4.7501529e+00   6.8266596e+00
   7.5300000e+01   2.0507235e+00             NaN   4.8640688e+00   7.0478134e+00
   7.5400000e+01   2.3361039e+00             NaN   4.9256593e+00   7.3099236e+00
   7.5500000e+01   2.6593255e+00             NaN   4.9350618e+00   7.6022814e+00
   7.5600000e+01   3.0068748e+00   4.2604512e-01   4.8919027e+00   7.9141244e+00
   7.5700000e+01   3.3663249e+00   1.6835941e+00   4.7952891e+00   8.2354416e+00
   7.5800000e+01   3.7269711e+00   2.7912452e+00   4.6437858e+00   8.5574391e+00
   7.5900000e+01   4.0800292e+00   3.7630361e+00   4.4353797e+00   8.8727193e+00
   7.6000000e+01   4.4185500e+00   4.6146199e+00   4.1674321e+00   9.1752608e+00
   7.6100000e+01   4.7371855e+00   5.3600766e+00   3.8366247e+00   9.4602833e+00
   7.6200000e+01   5.0319044e+00   6.0111966e+00   3.4389100e+00   9.7240620e+00
   7.6300000e+01   5.2997132e+00   6.5775653e+00   2.9694917e+00   9.9637346e+00
   7.6400000e+01   5.5384112e+00   7.0668623e+00   2.4228907e+00   1.0177122e+01
   7.6500000e+01   5.7463883e+00   7.4851764e+00   1.7932172e+00   1.0362575e+01
   7.6600000e+01   5.9224656e+00   7.8372771e+00   1.0749045e+00   1.0518851e+01
   7.6700000e+01   6.0657736e+00   8.1268303e+00   2.6445011e-01   1.0645015e+01
   7.6800000e+01   6.1756628e+00   8.3565620e+00             NaN   1.0740366e+01
   7.6900000e+01   6.2516422e+00   8.5283771e+00             NaN   1.0804392e+01
   7.7000000e+01   6.2933402e+00   8.6434408e+00             NaN   1.0836738e+01
   7.7100000e+01   6.3004876e+00   8.7022262e+00             NaN   1.0837198e+01
   7.7200000e+01   6.2729208e+00   8.7045333e+00             NaN   1.0805724e+01
   7.7300000e+01   6.2106072e+00   8.6494783e+00             NaN   1.0742462e+01
   7.7400000e+01   6.1136968e+00   8.5354540e+00             NaN   1.0647809e+01
   7.7500000e+01   5.9826058e+00   8.3600560e+00             NaN   1.0522505e+01
   7.7600000e+01   5.8181409e+00   8.1199708e+00             NaN   1.0367759e+01
   7.7700000e+01   5.6216776e+00   7.8108147e+00             NaN   1.0185426e+01
   7.7800000e+01   5.3954058e+00   7.4269124e+00             NaN   9.9782388e+00
   7.7900000e+01   5.1426586e+00   6.9609979e+00   8.1302217e-01   9.7500960e+00
   7.8000000e+01   4.8683325e+00   6.4038224e+00   1.7284409e+00   9.5064094e+00
   7.8100000e+01   4.5793913e+00   5.7436622e+00   2.5511727e+00   9.2544763e+00
   7.8200000e+01   4.2854068e+00   4.9657669e+00   3.2844263e+00   9.0038156e+00
   7.8300000e+01   3.9990167e+00   4.0519446e+00   3.9336254e+00   8.7663443e+00
   7.8400000e+01   3.7360765e+00   2.9809838e+00   4.5045788e+00   8.5562115e+00
   7.8500000e+01   3.5151732e+00   1.7321887e+00   5.0027053e+00   8.3890676e+00
   7.8600000e+01   3.3561495e+00   2.9919789e-01   5.4327420e+00   8.2806105e+00
   7.8700000e+01   3.2774972e+00             NaN   5.7986691e+00   8.2444687e+00
   7.8800000e+01   3.2930064e+00             NaN   6.1037250e+00   8.2898432e+00
   7.8900000e+01   3.4087034e+00             NaN   6.3504540e+00   8.4196444e+00
   7.9000000e+01   3.6213575e+00             NaN   6.5407585e+00   8.6298495e+00
   7.9100000e+01   3.9192703e+00             NaN   6.6759460e+00   8.9103535e+00
   7.9200000e+01   4.2849640e+00             NaN   6.7567646e+00   9.2469530e+00
   7.9300000e+01   4.6985759e+00   1.6188299e+00   6.7834251e+00   9.6237080e+00
   7.9400000e+01   5.1407752e+00   3.1251299e+00   6.7556110e+00   1.0024977e+01
   7.9500000e+01   5.5946034e+00   4.4465542e+00   6.6724754e+00   1.0436760e+01
   7.9600000e+01   6.0462402e+00   5.5992799e+00   6.5326280e+00   1.0847330e+01
   7.9700000e+01   6.4850136e+00   6.6050056e+00   6.3341123e+00   1.1247335e+01
   7.9800000e+01   6.9030067e+00   7.4835684e+00   6.0743816e+00   1.1629585e+01
   7.9900000e+01   7.2945230e+00   8.2513840e+00   5.7502831e+00   1.1988697e+01
   8.0000000e+01   7.6555590e+00   8.9215742e+00   5.3580744e+00   1.2320725e+01
   8.0100000e+01   7.9833501e+00   9.5044894e+00   4.8935198e+00   1.2622813e+01
   8.0200000e+01   8.2760079e+00   1.0008239e+01   4.3521605e+00   1.2892907e+01
   8.0300000e+01   8.5322432e+00   1.0439133e+01   3.7299538e+00   1.3129533e+01
   8.0400000e+01   8.7511603e+00   1.0802023e+01   3.0246609e+00   1.3331613e+01
   8.0500000e+01   8.9321089e+00   1.1100553e+01   2.2387309e+00   1.3498341e+01
   8.0600000e+01   9.0745778e+00   1.1337347e+01   1.3850155e+00   1.3629088e+01
   8.0700000e+01   9.1781236e+00   1.1514133e+01   4.9725623e-01   1.3723333e+01
   8.0800000e+01   9.2423246e+00   1.1631825e+01             NaN   1.3780631e+01
   8.0900000e+01   9.2667579e+00   1.1690560e+01             NaN   1.3800590e+01
   8.1000000e+01   9.2509967e+00   1.1689704e+01             NaN   1.3782877e+01
   8.1100000e+01   9.1946318e+00   1.1627821e+01             NaN   1.3727248e+01
   8.1200000e+01   9.0973206e+00   1.1502594e+01             NaN   1.3633606e+01
   8.1300000e+01   8.9588748e+00   1.1310706e+01   2.9032700e-02   1.3502102e+01
   8.1400000e+01   8.7794019e+00   1.1047660e+01   1.0245848e+00   1.3333289e+01
   8.1500000e+01   8.5595242e+00   1.0707517e+01   2.0536628e+00   1.3128347e+01
   8.1600000e+01   8.3007097e+00   1.0282530e+01   3.0468098e+00   1.2889418e+01
   8.1700000e+01   8.0057581e+00   9.7626335e+00   3.9710841e+00   1.2620064e+01
   8.1800000e+01   7.6794947e+00   9.1347365e+00   4.8140065e+00   1.2325892e+01
   8.1900000e+01   7.3297153e+00   8.3817805e+00   5.5732531e+00   1.2015343e+01
   8.2000000e+01   6.9683736e+00   7.4815742e+00   6.2510563e+00   1.1700593e+01
   8.2100000e+01   6.6128604e+00   6.4057406e+00   6.8513857e+00   1.1398362e+01
   8.2200000e+01   6.2869389e+00   5.1203438e+00   7.3785904e+00   1.1130237e+01
   8.2300000e+01   6.0204737e+00   3.5944992e+00   7.8367769e+00   1.0921832e+01
   8.2400000e+01   5.8467839e+00   1.8407889e+00   8.2295452e+00   1.0800110e+01
   8.2500000e+01   5.7968753e+00   6.2151883e-02   8.5598964e+00   1.0788679e+01
   8.2600000e+01   5.8915694e+00             NaN   8.8302182e+00   1.0902179e+01
   8.2700000e+01   6.1349288e+00             NaN   9.0423021e+00   1.1142117e+01
   8.2800000e+01   6.5128480e+00   1.2090255e+00   9.1973707e+00   1.1496400e+01
   8.2900000e+01   6.9977335e+00   3.2811020e+00   9.2961046e+00   1.1942836e+01
   8.3000000e+01   7.5563275e+00   5.2032224e+00   9.3386640e+00   1.2454654e+01
   8.3100000e+01   8.1566692e+00   6.8814240e+00   9.3247064e+00   1.3005556e+01
   8.3200000e+01   8.7720888e+00   8.3303174e+00   9.2534011e+00   1.3572851e+01
   8.3300000e+01   9.3823724e+00   9.5842149e+00   9.1234473e+00   1.4138642e+01
   8.3400000e+01   9.9732208e+00   1.0675075e+01   8.9331080e+00   1.4689694e+01
   8.3500000e+01   1.0535040e+01   1.1628606e+01   8.6802773e+00   1.5216677e+01
   8.3600000e+01   1.1061679e+01   1.2464695e+01   8.3626217e+00   1.5713263e+01
   8.3700000e+01   1.1549363e+01   1.3198588e+01   7.9778602e+00   1.6175298e+01
   8.3800000e+01   1.1995893e+01   1.3841971e+01   7.5243073e+00   1.6600132e+01
   8.3900000e+01   1.2400060e+01   1.4403808e+01   7.0018970e+00   1.6986117e+01
   8.4000000e+01   1.2761248e+01   1.4890958e+01   6.4140673e+00   1.7332241e+01
   8.4100000e+01   1.3079155e+01   1.5308610e+01   5.7711035e+00   1.7637870e+01
   8.4200000e+01   1.3353610e+01   1.5660600e+01   5.0956902e+00   1.7902562e+01
   8.4300000e+01   1.3584447e+01   1.5949622e+01   4.4309445e+00   1.8125944e+01
   8.4400000e+01   1.3771413e+01   1.6177371e+01   3.8485644e+00   1.8307622e+01
   8.4500000e+01   1.3914115e+01   1.6344630e+01   3.4481571e+00   1.8447116e+01
   8.4600000e+01   1.4011976e+01   1.6451302e+01   3.3327437e+00   1.8543829e+01
   8.4700000e+01   1.4064210e+01   1.6496394e+01   3.5593675e+00   1.8597015e+01
   8.4800000e+01   1.4069813e+01   1.6477962e+01   4.1025888e+00   1.8605782e+01
   8.4900000e+01   1.4027564e+01   1.6392986e+01   4.8714753e+00   1.8569101e+01
   8.5000000e+01   1.3936063e+01   1.6237183e+01   5.7602347e+00   1.8485856e+01
   8.5100000e+01   1.3793802e+01   1.6004727e+01   6.6846568e+00   1.8354943e+01
   8.5200000e+01   1.3599315e+01   1.5687827e+01   7.5907015e+00   1.8175434e+01
   8.5300000e+01   1.3351452e+01   1.5276123e+01   8.4483611e+00   1.7946890e+01
   8.5400000e+01   1.3049867e+01   1.4755787e+01   9.2430195e+00   1.7669860e+01
   8.5500000e+01   1.2695864e+01   1.4108180e+01   9.9688484e+00   1.7346726e+01
   8.5600000e+01   1.2293828e+01   1.3307856e+01   1.0624655e+01   1.6983055e+01
   8.5700000e+01   1.1853565e+01   1.2319619e+01   1.1211492e+01   1.6589674e+01
   8.5800000e+01   1.1393850e+01   1.1094624e+01   1.1731342e+01   1.6185614e+01
   8.5900000e+01   1.0947148e+01   9.5676254e+00   1.2186417e+01   1.5801651e+01
   8.6000000e+01   1.0564087e+01   7.6698510e+00   1.2578795e+01   1.5483042e+01
   8.6100000e+01   1.0313380e+01   5.4392320e+00   1.2910247e+01   1.5288087e+01
   8.6200000e+01   1.0270151e+01   3.5482014e+00   1.3182159e+01   1.5277950e+01
   8.6300000e+01   1.0489932e+01   3.8159131e+00   1.3395516e+01   1.5497005e+01
   8.6400000e+01   1.0981563e+01   6.2310796e+00   1.3550925e+01   1.5953400e+01
   8.6500000e+01   1.1702442e+01   8.9775406e+00   1.3648673e+01   1.6615153e+01
   8.6600000e+01   1.2580874e+01   1.1391400e+01   1.3688821e+01   1.7425335e+01
   8.6700000e+01   1.3544746e+01   1.3437206e+01   1.3671368e+01   1.8323374e+01
   8.6800000e+01   1.4537958e+01   1.5184586e+01   1.3596517e+01   1.9259169e+01
   8.6900000e+01   1.5523355e+01   1.6699418e+01   1.3465112e+01   2.0197309e+01
   8.7000000e+01   1.6479051e+01   1.8031216e+01   1.3279346e+01   2.1115397e+01
   8.7100000e+01   1.7393534e+01   1.9215920e+01   1.3043922e+01   2.2000556e+01
   8.7200000e+01   1.8261707e+01   2.0279803e+01   1.2767842e+01   2.2846193e+01
   8.7300000e+01   1.9082206e+01   2.1242412e+01   1.2467065e+01   2.3649607e+01
   8.7400000e+01   1.9855725e+01   2.2118580e+01   1.2167964e+01   2.4410393e+01
   8.7500000e+01   2.0584015e+01   2.2919778e+01   1.1910742e+01   2.5129438e+01
   8.7600000e+01   2.1269315e+01   2.3655024e+01   1.1750196e+01   2.5808307e+01
   8.7700000e+01   2.1914017e+01   2.4331522e+01   1.1749306e+01   2.6448879e+01
   8.7800000e+01   2.2520497e+01   2.4955095e+01   1.1962442e+01   2.7053133e+01
   8.7900000e+01   2.3091018e+01   2.5530509e+01   1.2413606e+01   2.7623028e+01
   8.8000000e+01   2.3627688e+01   2.6061699e+01   1.3084979e+01   2.8160438e+01
   8.8100000e+01   2.4132447e+01   2.6551942e+01   1.3925948e+01   2.8667122e+01
   8.8200000e+01   2.4607064e+01   2.7003983e+01   1.4874497e+01   2.9144710e+01
   8.8300000e+01   2.5053150e+01   2.7420131e+01   1.5875225e+01   2.9594701e+01
   8.8400000e+01   2.5472163e+01   2.7802337e+01   1.6887041e+01   3.0018471e+01
   8.8500000e+01   2.5865428e+01   2.8152251e+01   1.7883063e+01   3.0417278e+01
   8.8600000e+01   2.6234149e+01   2.8471268e+01   1.8847361e+01   3.0792273e+01
   8.8700000e+01   2.6579417e+01   2.8760561e+01   1.9771445e+01   3.1144510e+01
   8.8800000e+01   2.6902230e+01   2.9021114e+01   2.0651509e+01   3.1474955e+01
   8.8900000e+01   2.7203501e+01   2.9253742e+01   2.1486544e+01   3.1784497e+01
   8.9000000e+01   2.7484064e+01   2.9459107e+01   2.2277135e+01   3.2073954e+01
   8.9100000e+01   2.7744692e+01   2.9637738e+01   2.3024719e+01   3.2344084e+01
   8.9200000e+01   2.7986097e+01   2.9790035e+01   2.3731143e+01   3.2595592e+01
   8.9300000e+01   2.8208946e+01   2.9916283e+01   2.4398404e+01   3.2829132e+01
   8.9400000e+01   2.8413860e+01   3.0016654e+01   2.5028500e+01   3.3045324e+01
   8.9500000e+01   2.8601426e+01   3.0091214e+01   2.5623347e+01   3.3244746e+01
   8.9600000e+01   2.8772204e+01   3.0139923e+01   2.6184743e+01   3.3427953e+01
   8.9700000e+01   2.8926728e+01   3.0162640e+01   2.6714344e+01   3.3595473e+01
   8.9800000e+01   2.9065518e+01   3.0159118e+01   2.7213664e+01   3.3747815e+01
   8.9900000e+01   2.9189078e+01   3.0129003e+01   2.7684076e+01   3.3885475e+01
   9.0000000e+01   2.9297911e+01   3.0071837e+01   2.8126820e+01   3.4008938e+01
   9.0100000e+01   2.9392515e+01   2.9987046e+01   2.8543009e+01   3.4118683e+01
   9.0200000e+01   2.9473394e+01   2.9873945e+01   2.8933643e+01   3.4215189e+01
   9.0300000e+01   2.9541063e+01   2.9731726e+01   2.9299614e+01   3.4298939e+01
   9.0400000e+01   2.9596051e+01   2.9559463e+01   2.9641716e+01   3.4370419e+01
   9.0500000e+01   2.9638907e+01   2.9356106e+01   2.9960652e+01   3.4430131e+01
   9.0600000e+01   2.9670209e+01   2.9120491e+01   3.0257043e+01   3.4478589e+01
   9.0700000e+01   2.9690563e+01   2.8851348e+01   3.0531433e+01   3.4516325e+01
   9.0800000e+01   2.9700614e+01   2.8547331e+01   3.0784292e+01   3.4543895e+01
   9.0900000e+01   2.9701046e+01   2.8207068e+01   3.1016025e+01   3.4561880e+01
   9.1000000e+01   2.9692592e+01   2.7829249e+01   3.1226972e+01   3.4570889e+01
   9.1100000e+01   2.9676030e+01   2.7412783e+01   3.1417412e+01   3.4571562e+01
   9.1200000e+01   2.9652194e+01   2.6957041e+01   3.1587566e+01   3.4564570e+01
   9.1300000e+01   2.9621968e+01   2.6462273e+01   3.1737600e+01   3.4550620e+01
   9.1400000e+01   2.9586291e+01   2.5930260e+01   3.1867621e+01   3.4530452e+01
   9.1500000e+01   2.9546152e+01   2.5365334e+01   3.1977685e+01   3.4504837e+01
   9.1600000e+01   2.9502584e+01   2.4775907e+01   3.2067790e+01   3.4474576e+01
   9.1700000e+01   2.9456661e+01   2.4176604e+01   3.2137879e+01   3.4440498e+01
   9.1800000e+01   2.9409483e+01   2.3590856e+01   3.2187837e+01   3.4403450e+01
   9.1900000e+01   2.9362162e+01   2.3053181e+01   3.2217490e+01   3.4364293e+01
   9.2000000e+01   2.9315810e+01   2.2609190e+01   3.2226602e+01   3.4323890e+01
   9.2100000e+01   2.9271510e+01   2.2310283e+01   3.2214869e+01   3.4283095e+01
   9.2200000e+01   2.9230302e+01   2.2201188e+01   3.2181918e+01   3.4242743e+01
   9.2300000e+01   2.9193152e+01   2.2303992e+01   3.2127296e+01   3.4203633e+01
   9.2400000e+01   2.9160931e+01   2.2608620e+01   3.2050470e+01   3.4166514e+01
   9.2500000e+01   2.9134389e+01   2.3077307e+01   3.1950811e+01   3.4132068e+01
   9.2600000e+01   2.9114130e+01   2.3659399e+01   3.1827588e+01   3.4100898e+01
   9.2700000e+01   2.9100599e+01   2.4306028e+01   3.1679957e+01   3.4073514e+01
   9.2800000e+01   2.9094066e+01   2.4978169e+01   3.1506941e+01   3.4050319e+01
   9.2900000e+01   2.9094615e+01   2.5648303e+01   3.1307418e+01   3.4031602e+01
   9.3000000e+01   2.9102150e+01   2.6298716e+01   3.1080098e+01   3.4017530e+01
   9.3100000e+01   2.9116395e+01   2.6918877e+01   3.0823500e+01   3.4008150e+01
   9.3200000e+01   2.9136913e+01   2.7503086e+01   3.0535920e+01   3.4003388e+01
   9.3300000e+01   2.9163117e+01   2.8048717e+01   3.0215401e+01   3.4003054e+01
   9.3400000e+01   2.9194296e+01   2.8555020e+01   2.9859690e+01   3.4006852e+01
   9.3500000e+01   2.9229643e+01   2.9022337e+01   2.9466195e+01   3.4014393e+01
   9.3600000e+01   2.9268274e+01   2.9451612e+01   2.9031939e+01   3.4025211e+01
   9.3700000e+01   2.9309265e+01   2.9844085e+01   2.8553503e+01   3.4038774e+01
   9.3800000e+01   2.9351667e+01   3.0201107e+01   2.8026988e+01   3.4054506e+01
   9.3900000e+01   2.9394536e+01   3.0524033e+01   2.7447997e+01   3.4071803e+01
   9.4000000e+01   2.9436955e+01   3.0814154e+01   2.6811675e+01   3.4090051e+01
   9.4100000e+01   2.9478045e+01   3.1072664e+01   2.6112887e+01   3.4108639e+01
   9.4200000e+01   2.9516985e+01   3.1300642e+01   2.5346684e+01   3.4126977e+01
   9.4300000e+01   2.9553023e+01   3.1499046e+01   2.4509367e+01   3.4144507e+01
   9.4400000e+01   2.9585483e+01   3.1668706e+01   2.3600746e+01   3.4160714e+01
   9.4500000e+01   2.9613775e+01   3.1810335e+01   2.2628752e+01   3.4175140e+01
   9.4600000e+01   2.9637397e+01   3.1924524e+01   2.1618251e+01   3.4187384e+01
   9.4700000e+01   2.9655938e+01   3.2011749e+01   2.0625869e+01   3.4197115e+01
   9.4800000e+01   2.9669082e+01   3.2072374e+01   1.9757895e+01   3.4204077e+01
   9.4900000e+01   2.9676611e+01   3.2106655e+01   1.9171411e+01   3.4208086e+01
   9.5000000e+01   2.9678399e+01   3.2114742e+01   1.9020009e+01   3.4209039e+01
   9.5100000e+01   2.9674420e+01   3.2096679e+01   1.9350780e+01   3.4206914e+01
   9.5200000e+01   2.9664742e+01   3.2052405e+01   2.0064488e+01   3.4201766e+01
   9.5300000e+01   2.9649532e+01   3.1981755e+01   2.0995204e+01   3.4193732e+01
   9.5400000e+01   2.9629050e+01   3.1884457e+01   2.2002809e+01   3.4183024e+01
   9.5500000e+01   2.9603650e+01   3.1760131e+01   2.3001878e+01   3.4169932e+01
   9.5600000e+01   2.9573781e+01   3.1608285e+01   2.3950126e+01   3.4154811e+01
   9.5700000e+01   2.9539978e+01   3.1428311e+01   2.4830603e+01   3.4138085e+01
   9.5800000e+01   2.9502866e+01   3.1219484e+01   2.5639267e+01   3.4120234e+01
   9.5900000e+01   2.9463146e+01   3.0980958e+01   2.6378048e+01   3.4101785e+01
   9.6000000e+01   2.9421593e+01   3.0711766e+01   2.7051319e+01   3.4083306e+01
   9.6100000e+01   2.9379044e+01   3.0410824e+01   2.7664190e+01   3.4065391e+01
   9.6200000e+01   2.9336386e+01   3.0076940e+01   2.8221734e+01   3.4048647e+01
   9.6300000e+01   2.9294538e+01   2.9708842e+01   2.8728651e+01   3.4033679e+01
   9.6400000e+01   2.9254436e+01   2.9305214e+01   2.9189155e+01   3.4021074e+01
   9.6500000e+01   2.9217009e+01   2.8864777e+01   2.9606967e+01   3.4011384e+01
   9.6600000e+01   2.9183155e+01   2.8386419e+01   2.9985339e+01   3.4005112e+01
   9.6700000e+01   2.9153718e+01   2.7869406e+01   3.0327107e+01   3.4002688e+01
   9.6800000e+01   2.9129461e+01   2.7313734e+01   3.0634735e+01   3.4004464e+01
   9.6900000e+01   2.9111040e+01   2.6720691e+01   3.0910369e+01   3.4010691e+01
   9.7000000e+01   2.9098980e+01   2.6093727e+01   3.1155875e+01   3.4021517e+01
   9.7100000e+01   2.9093655e+01   2.5439778e+01   3.1372879e+01   3.4036973e+01
   9.7200000e+01   2.9095276e+01   2.4771152e+01   3.1562800e+01   3.4056970e+01
   9.7300000e+01   2.9103876e+01   2.4107930e+01   3.1726871e+01   3.4081304e+01
   9.7400000e+01   2.9119311e+01   2.3480382e+01   3.1866170e+01   3.4109652e+01
   9.7500000e+01   2.9141258e+01   2.2929906e+01   3.1981634e+01   3.4141584e+01
   9.7600000e+01   2.9169232e+01   2.2505846e+01   3.2074078e+01   3.4176573e+01
   9.7700000e+01   2.9202594e+01   2.2255665e+01   3.2144206e+01   3.4214003e+01
   9.7800000e+01   2.9240573e+01   2.2209866e+01   3.2192626e+01   3.4253187e+01
   9.7900000e+01   2.9282291e+01   2.2369598e+01   3.2219856e+01   3.4293378e+01
   9.8000000e+01   2.9326781e+01   2.2706156e+01   3.2226336e+01   3.4333789e+01
   9.8100000e+01   2.9373018e+01   2.3172777e+01   3.2212430e+01   3.4373600e+01
   9.8200000e+01   2.9419938e+01   2.3719861e+01   3.2178437e+01   3.4411979e+01
   9.8300000e+01   2.9466460e+01   2.4305290e+01   3.2124590e+01   3.4448088e+01
   9.8400000e+01   2.9511505e+01   2.4898024e+01   3.2051063e+01   3.4481096e+01
   9.8500000e+01   2.9554014e+01   2.5477352e+01   3.1957974e+01   3.4510189e+01
   9.8600000e+01   2.9592956e+01   2.6030519e+01   3.1845385e+01   3.4534573e+01
   9.8700000e+01   2.9627343e+01   2.6550300e+01   3.1713305e+01   3.4553481e+01
   9.8800000e+01   2.9656229e+01   2.7033070e+01   3.1561690e+01   3.4566179e+01
   9.8900000e+01   2.9678724e+01   2.7477448e+01   3.1390445e+01   3.4571963e+01
   9.9000000e+01   2.9693986e+01   2.7883396e+01   3.1199419e+01   3.4570163e+01
   9.9100000e+01   2.9701228e+01   2.8251638e+01   3.0988410e+01   3.4560143e+01
   9.9200000e+01   2.9699711e+01   2.8583300e+01   3.0757161e+01   3.4541298e+01
   9.9300000e+01   2.9688745e+01   2.8879690e+01   3.0505354e+01   3.4513053e+01
   9.9400000e+01   2.9667686e+01   2.9142157e+01   3.0232615e+01   3.4474863e+01
   9.9500000e+01   2.9635926e+01   2.9372022e+01   2.9938504e+01   3.4426204e+01
   9.9600000e+01   2.9592896e+01   2.9570526e+01   2.9622513e+01   3.4366576e+01
   9.9700000e+01   2.9538055e+01   2.9738807e+01   2.9284064e+01   3.4295498e+01
   9.9800000e+01   2.9470889e+01   2.9877891e+01   2.8922498e+01   3.4212502e+01
   9.9900000e+01   2.9390902e+01   2.9988688e+01   2.8537075e+01   3.4117131e+01
   1.0000000e+02   2.9297617e+01   3.0071993e+01   2.8126960e+01   3.4008938e+01
   1.0010000e+02   2.9190562e+01   3.0128486e+01   2.7691224e+01   3.3887476e+01
   1.0020000e+02   2.9069275e+01   3.0158739e+01   2.7228826e+01   3.3752300e+01
   1.0030000e+02   2.8933292e+01   3.0163216e+01   2.6738614e+01   3.3602961e+01
   1.0040000e+02   2.8782145e+01   3.0142281e+01   2.6219310e+01   3.3439000e+01
   1.0050000e+02   2.8615354e+01   3.0096198e+01   2.5669509e+01   3.3259947e+01
   1.0060000e+02   2.8432427e+01   3.0025133e+01   2.5087674e+01   3.3065315e+01
   1.0070000e+02   2.8232850e+01   2.9929155e+01   2.4472140e+01   3.2854596e+01
   1.0080000e+02   2.8016085e+01   2.9808235e+01   2.3821130e+01   3.2627256e+01
   1.0090000e+02   2.7781563e+01   2.9662245e+01   2.3132788e+01   3.2382730e+01
   1.0100000e+02   2.7528675e+01   2.9490954e+01   2.2405253e+01   3.2120420e+01
   1.0110000e+02   2.7256771e+01   2.9294025e+01   2.1636776e+01   3.1839681e+01
   1.0120000e+02   2.6965152e+01   2.9071005e+01   2.0825943e+01   3.1539826e+01
   1.0130000e+02   2.6653056e+01   2.8821317e+01   1.9972038e+01   3.1220110e+01
   1.0140000e+02   2.6319660e+01   2.8544250e+01   1.9075649e+01   3.0879728e+01
   1.0150000e+02   2.5964063e+01   2.8238941e+01   1.8139652e+01   3.0517807e+01
   1.0160000e+02   2.5585281e+01   2.7904358e+01   1.7170746e+01   3.0133396e+01
   1.0170000e+02   2.5182232e+01   2.7539276e+01   1.6181724e+01   2.9725458e+01
   1.0180000e+02   2.4753729e+01   2.7142248e+01   1.5194492e+01   2.9292864e+01
   1.0190000e+02   2.4298466e+01   2.6711565e+01   1.4243231e+01   2.8834380e+01
   1.0200000e+02   2.3815006e+01   2.6245210e+01   1.3375780e+01   2.8348663e+01
   1.0210000e+02   2.3301771e+01   2.5740798e+01   1.2649521e+01   2.7834255e+01
   1.0220000e+02   2.2757033e+01   2.5195496e+01   1.2118307e+01   2.7289579e+01
   1.0230000e+02   2.2178911e+01   2.4605923e+01   1.1812896e+01   2.6712951e+01
   1.0240000e+02   2.1565376e+01   2.3968013e+01   1.1726766e+01   2.6102599e+01
   1.0250000e+02   2.0914285e+01   2.3276842e+01   1.1819038e+01   2.5456701e+01
   1.0260000e+02   2.0223430e+01   2.2526381e+01   1.2031915e+01   2.4773478e+01
   1.0270000e+02   1.9490664e+01   2.1709165e+01   1.2309100e+01   2.4051330e+01
   1.0280000e+02   1.8714114e+01   2.0815831e+01   1.2605935e+01   2.3289088e+01
   1.0290000e+02   1.7892559e+01   1.9834448e+01   1.2891338e+01   2.2486433e+01
   1.0300000e+02   1.7026094e+01   1.8749564e+01   1.3145540e+01   2.1644577e+01
   1.0310000e+02   1.6117235e+01   1.7540790e+01   1.3356828e+01   2.0767351e+01
   1.0320000e+02   1.5172724e+01   1.6180726e+01   1.3518722e+01   1.9862882e+01
   1.0330000e+02   1.4206310e+01   1.4632019e+01   1.3627938e+01   1.8945995e+01
   1.0340000e+02   1.3242616e+01   1.2843848e+01   1.3683026e+01   1.8041244e+01
   1.0350000e+02   1.2321401e+01   1.0751376e+01   1.3683506e+01   1.7185726e+01
   1.0360000e+02   1.1499609e+01   8.2992429e+00   1.3629333e+01   1.6429360e+01
   1.0370000e+02   1.0845864e+01   5.5975764e+00   1.3520564e+01   1.5828869e+01
   1.0380000e+02   1.0422447e+01   3.5296604e+00   1.3357157e+01   1.5433045e+01
   1.0390000e+02   1.0259370e+01   3.7806354e+00   1.3138843e+01   1.5263960e+01
   1.0400000e+02   1.0338841e+01   5.7782596e+00   1.2865053e+01   1.5306675e+01
   1.0410000e+02   1.0604489e+01   7.9195810e+00   1.2534874e+01   1.5516133e+01
   1.0420000e+02   1.0986577e+01   9.7238948e+00   1.2147037e+01   1.5835291e+01
   1.0430000e+02   1.1423345e+01   1.1181984e+01   1.1699939e+01   1.6211463e+01
   1.0440000e+02   1.1869707e+01   1.2358960e+01   1.1191710e+01   1.6604148e+01
   1.0450000e+02   1.2296676e+01   1.3314213e+01   1.0620383e+01   1.6985764e+01
   1.0460000e+02   1.2687335e+01   1.4092345e+01   9.9842093e+00   1.7339115e+01
   1.0470000e+02   1.3032728e+01   1.4725774e+01   9.2822714e+00   1.7654302e+01
   1.0480000e+02   1.3328769e+01   1.5238145e+01   8.5156023e+00   1.7926150e+01
   1.0490000e+02   1.3574185e+01   1.5646925e+01   7.6891833e+00   1.8152385e+01
   1.0500000e+02   1.3769245e+01   1.5965179e+01   6.8153646e+00   1.8332435e+01
   1.0510000e+02   1.3914984e+01   1.6202775e+01   5.9192836e+00   1.8466666e+01
   1.0520000e+02   1.4012762e+01   1.6367203e+01   5.0461343e+00   1.8555919e+01
   1.0530000e+02   1.4064004e+01   1.6464133e+01   4.2673093e+00   1.8601230e+01
   1.0540000e+02   1.4070058e+01   1.6497800e+01   3.6766013e+00   1.8603663e+01
   1.0550000e+02   1.4032119e+01   1.6471273e+01   3.3645391e+00   1.8564217e+01
   1.0560000e+02   1.3951199e+01   1.6386636e+01   3.3746806e+00   1.8483782e+01
   1.0570000e+02   1.3828113e+01   1.6245107e+01   3.6767410e+00   1.8363114e+01
   1.0580000e+02   1.3663487e+01   1.6047107e+01   4.1857210e+00   1.8202839e+01
   1.0590000e+02   1.3457778e+01   1.5792286e+01   4.8058150e+00   1.8003465e+01
   1.0600000e+02   1.3211300e+01   1.5479519e+01   5.4607151e+00   1.7765412e+01
   1.0610000e+02   1.2924270e+01   1.5106844e+01   6.1007404e+00   1.7489057e+01
   1.0620000e+02   1.2596868e+01   1.4671381e+01   6.6976942e+00   1.7174792e+01
   1.0630000e+02   1.2229327e+01   1.4169175e+01   7.2374411e+00   1.6823120e+01
   1.0640000e+02   1.1822059e+01   1.3594990e+01   7.7140824e+00   1.6434775e+01
   1.0650000e+02   1.1375842e+01   1.2942002e+01   8.1261969e+00   1.6010906e+01
   1.0660000e+02   1.0892085e+01   1.2201390e+01   8.4746213e+00   1.5553324e+01
   1.0670000e+02   1.0373217e+01   1.1361755e+01   8.7611976e+00   1.5064846e+01
   1.0680000e+02   9.8232214e+00   1.0408362e+01   8.9880865e+00   1.4549753e+01
   1.0690000e+02   9.2483728e+00   9.3222001e+00   9.1573995e+00   1.4014393e+01
   1.0700000e+02   8.6581650e+00   8.0790492e+00   9.2710069e+00   1.3467881e+01
   1.0710000e+02   8.0663714e+00   6.6495301e+00   9.3304411e+00   1.2922849e+01
   1.0720000e+02   7.4919809e+00   5.0037716e+00   9.3368490e+00   1.2395990e+01
   1.0730000e+02   6.9594762e+00   3.1340646e+00   9.2909692e+00   1.1908033e+01
   1.0740000e+02   6.4976151e+00   1.1392917e+00   9.1931194e+00   1.1482574e+01
   1.0750000e+02   6.1358887e+00             NaN   9.0431851e+00   1.1143322e+01
   1.0760000e+02   5.8986636e+00             NaN   8.8406070e+00   1.0909866e+01
   1.0770000e+02   5.7987306e+00             NaN   8.5843646e+00   1.0793131e+01
   1.0780000e+02   5.8333644e+00   1.6186500e+00   8.2729553e+00   1.0792440e+01
   1.0790000e+02   5.9852121e+00   3.3261478e+00   7.9043743e+00   1.0895722e+01
   1.0800000e+02   6.2274662e+00   4.8340430e+00   7.4760995e+00   1.1082744e+01
   1.0810000e+02   6.5304230e+00   6.1164844e+00   6.9851003e+00   1.1329714e+01
   1.0820000e+02   6.8666375e+00   7.1977847e+00   6.4278969e+00   1.1613379e+01
   1.0830000e+02   7.2135996e+00   8.1087789e+00   5.8007347e+00   1.1913582e+01
   1.0840000e+02   7.5543309e+00   8.8763595e+00   5.0999885e+00   1.2214264e+01
   1.0850000e+02   7.8767999e+00   9.5220034e+00   4.3230278e+00   1.2503400e+01
   1.0860000e+02   8.1729032e+00   1.0062444e+01   3.4699810e+00   1.2772415e+01
   1.0870000e+02   8.4374376e+00   1.0510660e+01   2.5471956e+00   1.3015438e+01
   1.0880000e+02   8.6672400e+00   1.0876731e+01   1.5736723e+00   1.3228609e+01
   1.0890000e+02   8.8605308e+00   1.1168507e+01   5.9185595e-01   1.3409508e+01
   1.0900000e+02   9.0164393e+00   1.1392095e+01             NaN   1.3556715e+01
   1.0910000e+02   9.1346720e+00   1.1552218e+01             NaN   1.3669483e+01
   1.0920000e+02   9.2152869e+00   1.1652481e+01             NaN   1.3747513e+01
   1.0930000e+02   9.2585420e+00   1.1695548e+01             NaN   1.3790789e+01
   1.0940000e+02   9.2647975e+00   1.1683284e+01             NaN   1.3799475e+01
   1.0950000e+02   9.2344554e+00   1.1616834e+01             NaN   1.3773841e+01
   1.0960000e+02   9.1679256e+00   1.1496682e+01   6.0006572e-01   1.3714224e+01
   1.0970000e+02   9.0656133e+00   1.1322671e+01   1.4467469e+00   1.3621007e+01
   1.0980000e+02   8.9279228e+00   1.1094002e+01   2.2588488e+00   1.3494618e+01
   1.0990000e+02   8.7552777e+00   1.0809197e+01   3.0084044e+00   1.3335545e+01
   1.1000000e+02   8.5481573e+00   1.0466041e+01   3.6844443e+00   1.3144368e+01
   1.1010000e+02   8.3071536e+00   1.0061483e+01   4.2847003e+00   1.2921812e+01
   1.1020000e+02   8.0330518e+00   9.5914947e+00   4.8109746e+00   1.2668813e+01
   1.1030000e+02   7.7269433e+00   9.0508861e+00   5.2667292e+00   1.2386623e+01
   1.1040000e+02   7.3903780e+00   8.4330490e+00   5.6558837e+00   1.2076938e+01
   1.1050000e+02   7.0255682e+00   7.7296328e+00   5.9822392e+00   1.1742064e+01
   1.1060000e+02   6.6356529e+00   6.9301496e+00   6.2492210e+00   1.1385135e+01
   1.1070000e+02   6.2250287e+00   6.0215525e+00   6.4597779e+00   1.1010360e+01
   1.1080000e+02   5.7997411e+00   4.9879722e+00   6.6163565e+00   1.0623311e+01
   1.1090000e+02   5.3679033e+00   3.8112006e+00   6.7209094e+00   1.0231203e+01
   1.1100000e+02   4.9400629e+00   2.4737221e+00   6.7749145e+00   9.8431218e+00
   1.1110000e+02   4.5293706e+00   9.6962407e-01   6.7793953e+00   9.4700731e+00
   1.1120000e+02   4.1513290e+00             NaN   6.7349374e+00   9.1247310e+00
   1.1130000e+02   3.8228687e+00             NaN   6.6416967e+00   8.8207250e+00
   1.1140000e+02   3.5605941e+00             NaN   6.4994000e+00   8.5713891e+00
   1.1150000e+02   3.3783355e+00             NaN   6.3073359e+00   8.3880643e+00
   1.1160000e+02   3.2845774e+00             NaN   6.0643362e+00   8.2782986e+00
   1.1170000e+02   3.2806539e+00             NaN   5.7687487e+00   8.2444751e+00
   1.1180000e+02   3.3604614e+00   3.5408643e-01   5.4184019e+00   8.2833588e+00
   1.1190000e+02   3.5118189e+00   1.7097024e+00   5.0105663e+00   8.3867403e+00
   1.1200000e+02   3.7188884e+00   2.8994876e+00   4.5419212e+00   8.5429273e+00
   1.1210000e+02   3.9647513e+00   3.9283862e+00   4.0085442e+00   8.7385634e+00
   1.1220000e+02   4.2334314e+00   4.8138187e+00   3.4059646e+00   8.9602650e+00
   1.1230000e+02   4.5110905e+00   5.5741681e+00   2.7293600e+00   9.1957783e+00
   1.1240000e+02   4.7864793e+00   6.2255480e+00   1.9740605e+00   9.4346032e+00
   1.1250000e+02   5.0508841e+00   6.7812595e+00   1.1366968e+00   9.6681820e+00
   1.1260000e+02   5.2978082e+00   7.2520404e+00   2.1765834e-01   9.8898083e+00
   1.1270000e+02   5.5225613e+00   7.6464875e+00             NaN   1.0094390e+01
   1.1280000e+02   5.7218574e+00   7.9714581e+00             NaN   1.0278167e+01
   1.1290000e+02   5.8934654e+00   8.2324030e+00             NaN   1.0438431e+01
   1.1300000e+02   6.0359271e+00   8.4336268e+00             NaN   1.0573285e+01
   1.1310000e+02   6.1483392e+00   8.5784865e+00             NaN   1.0681445e+01
   1.1320000e+02   6.2301899e+00   8.6695407e+00             NaN   1.0762080e+01
   1.1330000e+02   6.2812409e+00   8.7086579e+00             NaN   1.0814699e+01
   1.1340000e+02   6.3014433e+00   8.6970936e+00             NaN   1.0839055e+01
   1.1350000e+02   6.2908813e+00   8.6355408e+00             NaN   1.0835092e+01
   1.1360000e+02   6.2497377e+00   8.5241572e+00             NaN   1.0802897e+01
   1.1370000e+02   6.1782765e+00   8.3625730e+00             NaN   1.0742682e+01
   1.1380000e+02   6.0768413e+00   8.1498775e+00   1.8703287e-01   1.0654776e+01
   1.1390000e+02   5.9458674e+00   7.8845860e+00   9.5924268e-01   1.0539626e+01
   1.1400000e+02   5.7859092e+00   7.5645846e+00   1.6496104e+00   1.0397824e+01
   1.1410000e+02   5.5976825e+00   7.1870485e+00   2.2606056e+00   1.0230136e+01
   1.1420000e+02   5.3821252e+00   6.7483323e+00   2.7967183e+00   1.0037553e+01
   1.1430000e+02   5.1404791e+00   6.2438251e+00   3.2629259e+00   9.8213554e+00
   1.1440000e+02   4.8743962e+00   5.6677688e+00   3.6640029e+00   9.5831966e+00
   1.1450000e+02   4.5860722e+00   5.0130423e+00   4.0042363e+00   9.3252062e+00
   1.1460000e+02   4.2784094e+00   4.2709335e+00   4.2873341e+00   9.0501100e+00
   1.1470000e+02   3.9552055e+00   3.4309741e+00   4.5164196e+00   8.7613643e+00
   1.1480000e+02   3.6213578e+00   2.4810492e+00   4.6940615e+00   8.4632935e+00
   1.1490000e+02   3.2830571e+00   1.4083542e+00   4.8223150e+00   8.1612118e+00
   1.1500000e+02   2.9479280e+00   2.0271156e-01   4.9027617e+00   7.8614964e+00
   1.1510000e+02   2.6250437e+00             NaN   4.9365439e+00   7.5715688e+00
   1.1520000e+02   2.3247279e+00             NaN   4.9243897e+00   7.2997275e+00
   1.1530000e+02   2.0580480e+00             NaN   4.8666303e+00   7.0547812e+00
   1.1540000e+02   1.8359514e+00             NaN   4.7632064e+00   6.8454544e+00
   1.1550000e+02   1.6680916e+00             NaN   4.6136662e+00   6.6795969e+00
   1.1560000e+02   1.5615360e+00             NaN   4.4171530e+00   6.5633025e+00
   1.1570000e+02   1.5196727e+00             NaN   4.1723837e+00   6.5001188e+00
   1.1580000e+02   1.5416484e+00             NaN   3.8776172e+00   6.4905480e+00
   1.1590000e+02   1.6225270e+00             NaN   3.5306147e+00   6.5319824e+00
   1.1600000e+02   1.7541144e+00   1.6258056e-01   3.1285935e+00   6.6190955e+00
   1.1610000e+02   1.9261815e+00   1.2022038e+00   2.6681816e+00   6.7445716e+00
   1.1620000e+02   2.1277392e+00   2.1131291e+00   2.1453859e+00   6.8999840e+00
   1.1630000e+02   2.3480963e+00   2.9074440e+00   1.5556060e+00   7.0766254e+00
   1.1640000e+02   2.5775707e+00   3.5979972e+00   8.9375687e-01   7.2661639e+00
   1.1650000e+02   2.8078558e+00   4.1963798e+00   1.5463325e-01   7.4610728e+00
   1.1660000e+02   3.0321174e+00   4.7124425e+00             NaN   7.6548495e+00
   1.1670000e+02   3.2449167e+00   5.1543467e+00             NaN   7.8420712e+00
   1.1680000e+02   3.4420423e+00   5.5287737e+00             NaN   8.0183434e+00
   1.1690000e+02   3.6203090e+00   5.8411560e+00             NaN   8.1801898e+00
   1.1700000e+02   3.7773608e+00   6.0958827e+00             NaN   8.3249181e+00
   1.1710000e+02   3.9114946e+00   6.2964702e+00             NaN   8.4504860e+00
   1.1720000e+02   4.0215118e+00   6.4456966e+00             NaN   8.5553781e+00
   1.1730000e+02   4.1065998e+00   6.5457058e+00             NaN   8.6385000e+00
   1.1740000e+02   4.1662390e+00   6.5980858e+00             NaN   8.6990920e+00
   1.1750000e+02   4.2001330e+00   6.6039247e+00             NaN   8.7366606e+00
   1.1760000e+02   4.2081584e+00   6.5638488e+00             NaN   8.7509262e+00
   1.1770000e+02   4.1903304e+00   6.4780444e+00             NaN   8.7417862e+00
   1.1780000e+02   4.1467830e+00   6.3462643e+00             NaN   8.7092904e+00
   1.1790000e+02   4.0777604e+00   6.1678203e+00             NaN   8.6536282e+00
   1.1800000e+02   3.9836207e+00   5.9415615e+00             NaN   8.5751263e+00
   1.1810000e+02   3.8648497e+00   5.6658362e+00             NaN   8.4742562e+00
   1.1820000e+02   3.7220867e+00   5.3384378e+00   2.8153019e-01   8.3516515e+00
   1.1830000e+02   3.5561616e+00   4.9565309e+00   8.6601231e-01   8.2081350e+00
   1.1840000e+02   3.3681450e+00   4.5165566e+00   1.3799031e+00   8.0447560e+00
   1.1850000e+02   3.1594128e+00   4.0141162e+00   1.8283893e+00   7.8628376e+00
   1.1860000e+02   2.9317251e+00   3.4438371e+00   2.2161662e+00   7.6640339e+00
   1.1870000e+02   2.6873201e+00   2.7992354e+00   2.5473291e+00   7.4503953e+00
   1.1880000e+02   2.4290192e+00   2.0726194e+00   2.8253678e+00   7.2244407e+00
   1.1890000e+02   2.1603386e+00   1.2551438e+00   3.0532025e+00   6.9892284e+00
   1.1900000e+02   1.8855940e+00   3.3728725e-01   3.2332325e+00   6.7484196e+00
   1.1910000e+02   1.6099794e+00             NaN   3.3673853e+00   6.5063187e+00
   1.1920000e+02   1.3395895e+00             NaN   3.4571595e+00   6.2678721e+00
   1.1930000e+02   1.0813486e+00             NaN   3.5036604e+00   6.0386037e+00
   1.1940000e+02   8.4280369e-01             NaN   3.5076257e+00   5.8244627e+00
   1.1950000e+02   6.3174821e-01             NaN   3.4694441e+00   5.6315664e+00
   1.1960000e+02   4.5567372e-01             NaN   3.3891636e+00   5.4658376e+00
   1.1970000e+02   3.2109086e-01             NaN   3.2664930e+00   5.3325584e+00
   1.1980000e+02   2.3282153e-01             NaN   3.1007942e+00   5.2358964e+00
   1.1990000e+02   1.9340668e-01             NaN   2.8910662e+00   5.1784808e+00
   1.2000000e+02   2.0277468e-01             NaN   2.6359211e+00   5.1611153e+00
   1.2010000e+02   2.5825990e-01             NaN   2.3335511e+00   5.1826925e+00
   1.2020000e+02   3.5496641e-01             NaN   1.9816884e+00   5.2403301e+00
   1.2030000e+02   4.8637942e-01             NaN   1.5775592e+00   5.3296960e+00
   1.2040000e+02   6.4507708e-01   2.1256793e-01   1.1178387e+00   5.4454525e+00
   1.2050000e+02   8.2340073e-01   1.0002247e+00   5.9861871e-01   5.5817306e+00
   1.2060000e+02   1.0139884e+00   1.6931295e+00   1.5416063e-02   5.7325616e+00
   1.2070000e+02   1.2101337e+00   2.3007071e+00             NaN   5.8922183e+00
   1.2080000e+02   1.4059783e+00   2.8313986e+00             NaN   6.0554472e+00
   1.2090000e+02   1.5965737e+00   3.2924451e+00             NaN   6.2176006e+00
   1.2100000e+02   1.7778514e+00   3.6899311e+00             NaN   6.3746852e+00
   1.2110000e+02   1.9465424e+00   4.0289115e+00             NaN   6.5233527e+00
   1.2120000e+02   2.1000716e+00   4.3135537e+00             NaN   6.6608540e+00
   1.2130000e+02   2.2364477e+00   4.5472670e+00             NaN   6.7849738e+00
   1.2140000e+02   2.3541600e+00   4.7328124e+00             NaN   6.8939589e+00
   1.2150000e+02   2.4520870e+00   4.8723920e+00             NaN   6.9864493e+00
   1.2160000e+02   2.5294195e+00   4.9677187e+00             NaN   7.0614133e+00
   1.2170000e+02   2.5855987e+00   5.0200699e+00             NaN   7.1180940e+00
   1.2180000e+02   2.6202666e+00   5.0303268e+00             NaN   7.1559628e+00
   1.2190000e+02   2.6332301e+00   4.9990006e+00             NaN   7.1746843e+00
   1.2200000e+02   2.6244343e+00   4.9262482e+00             NaN   7.1740884e+00
   1.2210000e+02   2.5939467e+00   4.8118769e+00             NaN   7.1541522e+00
   1.2220000e+02   2.5419492e+00   4.6553393e+00             NaN   7.1149881e+00
   1.2230000e+02   2.4687382e+00   4.4557180e+00             NaN   7.0568406e+00
   1.2240000e+02   2.3747332e+00   4.2116992e+00             NaN   6.9800881e+00
   1.2250000e+02   2.2604922e+00   3.9215354e+00             NaN   6.8852528e+00
   1.2260000e+02   2.1267352e+00   3.5829954e+00             NaN   6.7730156e+00
   1.2270000e+02   1.9743766e+00   3.1933007e+00             NaN   6.6442383e+00
   1.2280000e+02   1.8045647e+00   2.7490491e+00   2.8748652e-01   6.4999903e+00
   1.2290000e+02   1.6187306e+00   2.2461285e+00   7.1086129e-01   6.3415822e+00
   1.2300000e+02   1.4186439e+00   1.6796295e+00   1.0790865e+00   6.1706020e+00
   1.2310000e+02   1.2064741e+00   1.0437829e+00   1.3958151e+00   5.9889545e+00
   1.2320000e+02   9.8485428e-01   3.3197891e-01   1.6641526e+00   5.7988998e+00
   1.2330000e+02   7.5693961e-01             NaN   1.8867028e+00   5.6030860e+00
   1.2340000e+02   5.2645164e-01             NaN   2.0656170e+00   5.4045698e+00
   1.2350000e+02   2.9769407e-01             NaN   2.2026399e+00   5.2068163e+00
   1.2360000e+02   7.5522408e-02             NaN   2.2991483e+00   5.0136683e+00
   1.2370000e+02             NaN             NaN   2.3561832e+00   4.8292727e+00
   1.2380000e+02             NaN             NaN   2.3744738e+00   4.6579571e+00
   1.2390000e+02             NaN             NaN   2.3544542e+00   4.5040518e+00
   1.2400000e+02             NaN             NaN   2.2962738e+00   4.3716612e+00
   1.2410000e+02             NaN             NaN   2.1998001e+00   4.2644023e+00
   1.2420000e+02             NaN             NaN   2.0646164e+00   4.1851379e+00
   1.2430000e+02             NaN             NaN   1.8900113e+00   4.1357434e+00
   1.2440000e+02             NaN             NaN   1.6749629e+00   4.1169437e+00
   1.2450000e+02             NaN             NaN   1.4181154e+00   4.1282522e+00
   1.2460000e+02             NaN             NaN   1.1177500e+00   4.1680215e+00
   1.2470000e+02             NaN             NaN   7.7174877e-01   4.2335975e+00
   1.2480000e+02             NaN             NaN   3.7755488e-01   4.3215484e+00
   1.2490000e+02             NaN             NaN             NaN   4.4279299e+00
   1.2500000e+02             NaN   7.7990127e-02             NaN   4.5485498e+00
   1.2510000e+02             NaN   6.9560620e-01             NaN   4.6792007e+00
   1.2520000e+02   1.3523988e-01   1.2415013e+00             NaN   4.8158440e+00
   1.2530000e+02   3.0448819e-01   1.7220714e+00             NaN   4.9547398e+00
   1.2540000e+02   4.6910914e-01   2.1428578e+00             NaN   5.0925248e+00
   1.2550000e+02   6.2604005e-01   2.5085775e+00             NaN   5.2262476e+00
   1.2560000e+02   7.7275212e-01   2.8232033e+00             NaN   5.3533717e+00
   1.2570000e+02   9.0719308e-01   3.0900551e+00             NaN   5.4717571e+00
   1.2580000e+02   1.0277244e+00   3.3118859e+00             NaN   5.5796281e+00
   1.2590000e+02   1.1330596e+00   3.4909558e+00             NaN   5.6755360e+00
   1.2600000e+02   1.2222078e+00   3.6290942e+00             NaN   5.7583191e+00
   1.2610000e+02   1.2944240e+00   3.7277492e+00             NaN   5.8270653e+00
   1.2620000e+02   1.3491677e+00   3.7880271e+00             NaN   5.8810779e+00
   1.2630000e+02   1.3860692e+00   3.8107207e+00             NaN   5.9198463e+00
   1.2640000e+02   1.4049027e+00   3.7963310e+00             NaN   5.9430214e+00
   1.2650000e+02   1.4055670e+00   3.7450794e+00             NaN   5.9503968e+00
   1.2660000e+02   1.3880724e+00   3.6569140e+00             NaN   5.9418940e+00
   1.2670000e+02   1.3525326e+00   3.5315082e+00             NaN   5.9175536e+00
   1.2680000e+02   1.2991629e+00   3.3682528e+00             NaN   5.8775297e+00
   1.2690000e+02   1.2282831e+00   3.1662414e+00             NaN   5.8220897e+00
   1.2700000e+02   1.1403259e+00   2.9242477e+00             NaN   5.7516174e+00
   1.2710000e+02   1.0358493e+00   2.6406960e+00             NaN   5.6666207e+00
   1.2720000e+02   9.1555498e-01   2.3136226e+00             NaN   5.5677424e+00
   1.2730000e+02   7.8031115e-01   1.9406295e+00             NaN   5.4557744e+00
   1.2740000e+02   6.3117997e-01   1.5188313e+00             NaN   5.3316758e+00
   1.2750000e+02   4.6944942e-01   1.0447989e+00             NaN   5.1965919e+00
   1.2760000e+02   2.9666815e-01   5.1450827e-01   1.6498772e-02   5.0518754e+00
   1.2770000e+02   1.1468183e-01             NaN   3.3586151e-01   4.8991074e+00
   1.2780000e+02             NaN             NaN   6.1098704e-01   4.7401159e+00
   1.2790000e+02             NaN             NaN   8.4429469e-01   4.5769884e+00
   1.2800000e+02             NaN             NaN   1.0378149e+00   4.4120768e+00
   1.2810000e+02             NaN             NaN   1.1932295e+00   4.2479873e+00
   1.2820000e+02             NaN             NaN   1.3119060e+00   4.0875531e+00
   1.2830000e+02             NaN             NaN   1.3949275e+00   3.9337833e+00
   1.2840000e+02             NaN             NaN   1.4431150e+00   3.7897848e+00
   1.2850000e+02             NaN             NaN   1.4570456e+00   3.6586574e+00
   1.2860000e+02             NaN             NaN   1.4370643e+00   3.5433625e+00
   1.2870000e+02             NaN             NaN   1.3832918e+00   3.4465754e+00
   1.2880000e+02             NaN             NaN   1.2956264e+00   3.3705312e+00
   1.2890000e+02             NaN             NaN   1.1737424e+00   3.3168841e+00
   1.2900000e+02             NaN             NaN   1.0170834e+00   3.2865947e+00
   1.2910000e+02             NaN             NaN   8.2485026e-01   3.2798641e+00
   1.2920000e+02             NaN             NaN   5.9598535e-01   3.2961232e+00
   1.2930000e+02             NaN             NaN   3.2915133e-01   3.3340789e+00
   1.2940000e+02             NaN             NaN   2.2705480e-02   3.3918112e+00
   1.2950000e+02             NaN             NaN             NaN   3.4669057e+00
   1.2960000e+02             NaN             NaN             NaN   3.5566054e+00
   1.2970000e+02             NaN             NaN             NaN   3.6579621e+00
   1.2980000e+02             NaN             NaN             NaN   3.7679763e+00
   1.2990000e+02             NaN   5.4984137e-02             NaN   3.8837119e+00
   1.3000000e+02             NaN   5.2898612e-01             NaN   4.0023856e+00
   1.3010000e+02             NaN   9.4919812e-01             NaN   4.1214271e+00
   1.3020000e+02             NaN   1.3196836e+00             NaN   4.2385157e+00
   1.3030000e+02             NaN   1.6439342e+00             NaN   4.3515961e+00
   1.3040000e+02             NaN   1.9249249e+00             NaN   4.4588785e+00
   1.3050000e+02             NaN   2.1651726e+00             NaN   4.5588287e+00
   1.3060000e+02   9.6501292e-02   2.3667914e+00             NaN   4.6501505e+00
   1.3070000e+02   1.8751001e-01   2.5315401e+00             NaN   4.7317657e+00
   1.3080000e+02   2.6521933e-01   2.6608630e+00             NaN   4.8027916e+00
   1.3090000e+02   3.2903796e-01   2.7559231e+00             NaN   4.8625203e+00
   1.3100000e+02   3.7852565e-01   2.8176283e+00             NaN   4.9103984e+00
   1.3110000e+02   4.1337189e-01   2.8466520e+00             NaN   4.9460097e+00
   1.3120000e+02   4.3337877e-01   2.8434479e+00             NaN   4.9690603e+00
   1.3130000e+02   4.3844790e-01   2.8082601e+00             NaN   4.9793664e+00
   1.3140000e+02   4.2857108e-01   2.7411280e+00             NaN   4.9768447e+00
   1.3150000e+02   4.0382449e-01   2.6418881e+00             NaN   4.9615061e+00
   1.3160000e+02   3.6436622e-01   2.5101700e+00             NaN   4.9334512e+00
   1.3170000e+02   3.1043692e-01   2.3453889e+00             NaN   4.8928689e+00
   1.3180000e+02   2.4236359e-01   2.1467337e+00             NaN   4.8400373e+00
   1.3190000e+02   1.6056622e-01   1.9131501e+00             NaN   4.7753268e+00
   1.3200000e+02   6.5567370e-02   1.6433194e+00             NaN   4.6992050e+00
   1.3210000e+02             NaN   1.3356320e+00             NaN   4.6122439e+00
   1.3220000e+02             NaN   9.8815672e-01             NaN   4.5151289e+00
   1.3230000e+02             NaN   5.9860696e-01             NaN   4.4086680e+00
   1.3240000e+02             NaN   1.6430679e-01             NaN   4.2938033e+00
   1.3250000e+02             NaN             NaN             NaN   4.1716212e+00
   1.3260000e+02             NaN             NaN             NaN   4.0433624e+00
   1.3270000e+02             NaN             NaN             NaN   3.9104296e+00
   1.3280000e+02             NaN             NaN             NaN   3.7743913e+00
   1.3290000e+02             NaN             NaN   1.3580637e-01   3.6369804e+00
   1.3300000e+02             NaN             NaN   3.1087041e-01   3.5000846e+00
   1.3310000e+02             NaN             NaN   4.5327376e-01   3.3657272e+00
   1.3320000e+02             NaN             NaN   5.6411584e-01   3.2360361e+00
   1.3330000e+02             NaN             NaN   6.4428358e-01   3.1131996e+00
   1.3340000e+02             NaN             NaN   6.9446817e-01   2.9994079e+00
   1.3350000e+02             NaN             NaN   7.1517805e-01   2.8967827e+00
   1.3360000e+02             NaN             NaN   7.0674845e-01   2.8072968e+00
   1.3370000e+02             NaN             NaN   6.6934759e-01   2.7326891e+00
   1.3380000e+02             NaN             NaN   6.0297979e-01   2.6743815e+00
   1.3390000e+02             NaN             NaN   5.0748559e-01   2.6334062e+00
   1.3400000e+02             NaN             NaN   3.8253893e-01   2.6103500e+00
   1.3410000e+02             NaN             NaN   2.2764131e-01   2.6053236e+00
   1.3420000e+02             NaN             NaN   4.2113021e-02   2.6179575e+00
   1.3430000e+02             NaN             NaN             NaN   2.6474276e+00
   1.3440000e+02             NaN             NaN             NaN   2.6925046e+00
   1.3450000e+02             NaN             NaN             NaN   2.7516241e+00
   1.3460000e+02             NaN             NaN             NaN   2.8229679e+00
   1.3470000e+02             NaN             NaN             NaN   2.9045491e+00
   1.3480000e+02             NaN             NaN             NaN   2.9942947e+00
   1.3490000e+02             NaN             NaN             NaN   3.0901187e+00
   1.3500000e+02             NaN             NaN             NaN   3.1899838e+00
   1.3510000e+02             NaN             NaN             NaN   3.2919493e+00
   1.3520000e+02             NaN   8.9937095e-02             NaN   3.3942051e+00
   1.3530000e+02             NaN   4.4171335e-01             NaN   3.4950940e+00
   1.3540000e+02             NaN   7.5386364e-01             NaN   3.5931228e+00
   1.3550000e+02             NaN   1.0288048e+00             NaN   3.6869657e+00
   1.3560000e+02             NaN   1.2686196e+00             NaN   3.7754612e+00
   1.3570000e+02             NaN   1.4750928e+00             NaN   3.8576049e+00
   1.3580000e+02             NaN   1.6497434e+00             NaN   3.9325394e+00
   1.3590000e+02             NaN   1.7938533e+00             NaN   3.9995432e+00
   1.3600000e+02             NaN   1.9084921e+00             NaN   4.0580183e+00
   1.3610000e+02             NaN   1.9945365e+00             NaN   4.1074795e+00
   1.3620000e+02             NaN   2.0526874e+00             NaN   4.1475431e+00
   1.3630000e+02             NaN   2.0834821e+00             NaN   4.1779175e+00
   1.3640000e+02             NaN   2.0873052e+00             NaN   4.1983948e+00
   1.3650000e+02             NaN   2.0643943e+00             NaN   4.2088440e+00
   1.3660000e+02             NaN   2.0148452e+00             NaN   4.2092052e+00
   1.3670000e+02             NaN   1.9386135e+00             NaN   4.1994855e+00
   1.3680000e+02             NaN   1.8355134e+00             NaN   4.1797565e+00
   1.3690000e+02             NaN   1.7052152e+00             NaN   4.1501523e+00
   1.3700000e+02             NaN   1.5472396e+00             NaN   4.1108696e+00
   1.3710000e+02             NaN   1.3609495e+00             NaN   4.0621687e+00
   1.3720000e+02             NaN   1.1455398e+00             NaN   4.0043751e+00
   1.3730000e+02             NaN   9.0002374e-01             NaN   3.9378829e+00
   1.3740000e+02             NaN   6.2321816e-01             NaN   3.8631584e+00
   1.3750000e+02             NaN   3.1372515e-01             NaN   3.7807444e+00
   1.3760000e+02             NaN             NaN             NaN   3.6912654e+00
   1.3770000e+02             NaN             NaN             NaN   3.5954323e+00
   1.3780000e+02             NaN             NaN             NaN   3.4940470e+00
   1.3790000e+02             NaN             NaN             NaN   3.3880068e+00
   1.3800000e+02             NaN             NaN             NaN   3.2783067e+00
   1.3810000e+02             NaN             NaN             NaN   3.1660401e+00
   1.3820000e+02             NaN             NaN             NaN   3.0523966e+00
   1.3830000e+02             NaN             NaN             NaN   2.9386564e+00
   1.3840000e+02             NaN             NaN             NaN   2.8261796e+00
   1.3850000e+02             NaN             NaN             NaN   2.7163908e+00
   1.3860000e+02             NaN             NaN             NaN   2.6107575e+00
   1.3870000e+02             NaN             NaN   4.5092804e-04   2.5107623e+00
   1.3880000e+02             NaN             NaN   6.5163080e-02   2.4178696e+00
   1.3890000e+02             NaN             NaN   1.0542442e-01   2.3334864e+00
   1.3900000e+02             NaN             NaN   1.2161262e-01   2.2589201e+00
   1.3910000e+02             NaN             NaN   1.1398948e-01   2.1953350e+00
   1.3920000e+02             NaN             NaN   8.2704893e-02   2.1437096e+00
   1.3930000e+02             NaN             NaN   2.7799220e-02   2.1047987e+00
   1.3940000e+02             NaN             NaN             NaN   2.0791030e+00
   1.3950000e+02             NaN             NaN             NaN   2.0668488e+00
   1.3960000e+02             NaN             NaN             NaN   2.0679805e+00
   1.3970000e+02             NaN             NaN             NaN   2.0821645e+00
   1.3980000e+02             NaN             NaN             NaN   2.1088067e+00
   1.3990000e+02             NaN             NaN             NaN   2.1470808e+00
   1.4000000e+02             NaN             NaN             NaN   2.1959641e+00
   1.4010000e+02             NaN             NaN             NaN   2.2542793e+00
   1.4020000e+02             NaN             NaN             NaN   2.3207383e+00
   1.4030000e+02             NaN             NaN             NaN   2.3939852e+00
   1.4040000e+02             NaN             NaN             NaN   2.4726363e+00
   1.4050000e+02             NaN             NaN             NaN   2.5553153e+00
   1.4060000e+02             NaN             NaN             NaN   2.6406825e+00
   1.4070000e+02             NaN             NaN             NaN   2.7274583e+00
   1.4080000e+02             NaN             NaN             NaN   2.8144399e+00
   1.4090000e+02             NaN             NaN             NaN   2.9005134e+00
   1.4100000e+02             NaN             NaN             NaN   2.9846603e+00
   1.4110000e+02             NaN   2.3661651e-01             NaN   3.0659602e+00
   1.4120000e+02             NaN   4.7462620e-01             NaN   3.1435910e+00
   1.4130000e+02             NaN   6.8494042e-01             NaN   3.2168261e+00
   1.4140000e+02             NaN   8.6882369e-01             NaN   3.2850302e+00
   1.4150000e+02             NaN   1.0273737e+00             NaN   3.3476539e+00
   1.4160000e+02             NaN   1.1615378e+00             NaN   3.4042283e+00
   1.4170000e+02             NaN   1.2721267e+00             NaN   3.4543588e+00
   1.4180000e+02             NaN   1.3598269e+00             NaN   3.4977193e+00
   1.4190000e+02             NaN   1.4252108e+00             NaN   3.5340467e+00
   1.4200000e+02             NaN   1.4687450e+00             NaN   3.5631358e+00
   1.4210000e+02             NaN   1.4907968e+00             NaN   3.5848347e+00
   1.4220000e+02             NaN   1.4916398e+00             NaN   3.5990412e+00
   1.4230000e+02             NaN   1.4714575e+00             NaN   3.6056987e+00
   1.4240000e+02             NaN   1.4303458e+00             NaN   3.6047944e+00
   1.4250000e+02             NaN   1.3683148e+00             NaN   3.5963565e+00
   1.4260000e+02             NaN   1.2852884e+00             NaN   3.5804533e+00
   1.4270000e+02             NaN   1.1811038e+00             NaN   3.5571918e+00
   1.4280000e+02             NaN   1.0555092e+00             NaN   3.5267175e+00
   1.4290000e+02             NaN   9.0816088e-01             NaN   3.4892148e+00
   1.4300000e+02             NaN   7.3861846e-01             NaN   3.4449071e+00
   1.4310000e+02             NaN   5.4633981e-01             NaN   3.3940581e+00
   1.4320000e+02             NaN   3.3067443e-01             NaN   3.3369731e+00
   1.4330000e+02             NaN   9.0855841e-02             NaN   3.2740004e+00
   1.4340000e+02             NaN             NaN             NaN   3.2055335e+00
   1.4350000e+02             NaN             NaN             NaN   3.1320124e+00
   1.4360000e+02             NaN             NaN             NaN   3.0539257e+00
   1.4370000e+02             NaN             NaN             NaN   2.9718121e+00
   1.4380000e+02             NaN             NaN             NaN   2.8862613e+00
   1.4390000e+02             NaN             NaN             NaN   2.7979151e+00
   1.4400000e+02             NaN             NaN             NaN   2.7074663e+00
   1.4410000e+02             NaN             NaN             NaN   2.6156579e+00
   1.4420000e+02             NaN             NaN             NaN   2.5232799e+00
   1.4430000e+02             NaN             NaN             NaN   2.4311645e+00
   1.4440000e+02             NaN             NaN             NaN   2.3401804e+00
   1.4450000e+02             NaN             NaN             NaN   2.2512234e+00
   1.4460000e+02             NaN             NaN             NaN   2.1652061e+00
   1.4470000e+02             NaN             NaN             NaN   2.0830443e+00
   1.4480000e+02             NaN             NaN             NaN   2.0056421e+00
   1.4490000e+02             NaN             NaN             NaN   1.9338747e+00
   1.4500000e+02             NaN             NaN             NaN   1.8685697e+00
   1.4510000e+02             NaN             NaN             NaN   1.8104880e+00
   1.4520000e+02             NaN             NaN             NaN   1.7603050e+00
   1.4530000e+02             NaN             NaN             NaN   1.7185923e+00
   1.4540000e+02             NaN             NaN             NaN   1.6858020e+00
   1.4550000e+02             NaN             NaN             NaN   1.6622540e+00
   1.4560000e+02             NaN             NaN             NaN   1.6481271e+00
   1.4570000e+02             NaN             NaN             NaN   1.6434543e+00
   1.4580000e+02             NaN             NaN             NaN   1.6481233e+00
   1.4590000e+02             NaN             NaN             NaN   1.6618817e+00
   1.4600000e+02             NaN             NaN             NaN   1.6843461e+00
   1.4610000e+02             NaN             NaN             NaN   1.7150155e+00
   1.4620000e+02             NaN             NaN             NaN   1.7532879e+00
   1.4630000e+02             NaN             NaN             NaN   1.7984777e+00
   1.4640000e+02             NaN             NaN             NaN   1.8498354e+00
   1.4650000e+02             NaN             NaN             NaN   1.9065668e+00
   1.4660000e+02             NaN             NaN             NaN   1.9678508e+00
   1.4670000e+02             NaN             NaN             NaN   2.0328571e+00
   1.4680000e+02             NaN             NaN             NaN   2.1007605e+00
   1.4690000e+02             NaN             NaN             NaN   2.1707544e+00
   1.4700000e+02             NaN             NaN             NaN   2.2420608e+00
   1.4710000e+02             NaN             NaN             NaN   2.3139388e+00
   1.4720000e+02             NaN             NaN             NaN   2.3856910e+00
   1.4730000e+02             NaN             NaN             NaN   2.4566669e+00
   1.4740000e+02             NaN             NaN             NaN   2.5262662e+00
   1.4750000e+02             NaN             NaN             NaN   2.5939395e+00
   1.4760000e+02             NaN             NaN             NaN   2.6591884e+00
   1.4770000e+02             NaN   1.3716712e-02             NaN   2.7215643e+00
   1.4780000e+02             NaN   1.9485313e-01             NaN   2.7806671e+00
   1.4790000e+02             NaN   3.5663595e-01             NaN   2.8361427e+00
   1.4800000e+02             NaN   4.9980357e-01             NaN   2.8876812e+00
   1.4810000e+02             NaN   6.2501136e-01             NaN   2.9350136e+00
   1.4820000e+02             NaN   7.3283882e-01             NaN   2.9779098e+00
   1.4830000e+02             NaN   8.2379583e-01             NaN   3.0161758e+00
   1.4840000e+02             NaN   8.9832808e-01             NaN   3.0496508e+00
   1.4850000e+02             NaN   9.5682187e-01             NaN   3.0782056e+00
   1.4860000e+02             NaN   9.9960809e-01             NaN   3.1017399e+00
   1.4870000e+02             NaN   1.0269656e+00             NaN   3.1201804e+00
   1.4880000e+02             NaN   1.0391243e+00             NaN   3.1334794e+00
   1.4890000e+02             NaN   1.0362669e+00             NaN   3.1416125e+00
   1.4900000e+02             NaN   1.0185314e+00             NaN   3.1445783e+00
   1.4910000e+02             NaN   9.8601194e-01             NaN   3.1423962e+00
   1.4920000e+02             NaN   9.3876003e-01             NaN   3.1351066e+00
   1.4930000e+02             NaN   8.7678488e-01             NaN   3.1227691e+00
   1.4940000e+02             NaN   8.0005363e-01             NaN   3.1054630e+00
   1.4950000e+02             NaN   7.0849110e-01             NaN   3.0832861e+00
   1.4960000e+02             NaN   6.0197913e-01             NaN   3.0563551e+00
   1.4970000e+02             NaN   4.8035565e-01             NaN   3.0248053e+00
   1.4980000e+02             NaN   3.4341335e-01             NaN   2.9887908e+00
   1.4990000e+02             NaN   1.9089798e-01             NaN   2.9484845e+00
   1.5000000e+02             NaN   2.2506419e-02             NaN   2.9040785e+00
   1.5010000e+02             NaN             NaN             NaN   2.8557844e+00
   1.5020000e+02             NaN             NaN             NaN   2.8038340e+00
   1.5030000e+02             NaN             NaN             NaN   2.7484788e+00
   1.5040000e+02             NaN             NaN             NaN   2.6899914e+00
   1.5050000e+02             NaN             NaN             NaN   2.6286649e+00
   1.5060000e+02             NaN             NaN             NaN   2.5648135e+00
   1.5070000e+02             NaN             NaN             NaN   2.4987724e+00
   1.5080000e+02             NaN             NaN             NaN   2.4308975e+00
   1.5090000e+02             NaN             NaN             NaN   2.3615649e+00
   1.5100000e+02             NaN             NaN             NaN   2.2911702e+00
   1.5110000e+02             NaN             NaN             NaN   2.2201273e+00
   1.5120000e+02             NaN             NaN             NaN   2.1488664e+00
   1.5130000e+02             NaN             NaN             NaN   2.0778325e+00
   1.5140000e+02             NaN             NaN             NaN   2.0074824e+00
   1.5150000e+02             NaN             NaN             NaN   1.9382813e+00
   1.5160000e+02             NaN             NaN             NaN   1.8706996e+00
   1.5170000e+02             NaN             NaN             NaN   1.8052082e+00
   1.5180000e+02             NaN             NaN             NaN   1.7422739e+00
   1.5190000e+02             NaN             NaN             NaN   1.6823536e+00
   1.5200000e+02             NaN             NaN             NaN   1.6258895e+00
   1.5210000e+02             NaN             NaN             NaN   1.5733022e+00
   1.5220000e+02             NaN             NaN             NaN   1.5249855e+00
   1.5230000e+02             NaN             NaN             NaN   1.4812997e+00
   1.5240000e+02             NaN             NaN             NaN   1.4425665e+00
   1.5250000e+02             NaN             NaN             NaN   1.4090633e+00
   1.5260000e+02             NaN             NaN             NaN   1.3810185e+00
   1.5270000e+02             NaN             NaN             NaN   1.3586080e+00
   1.5280000e+02             NaN             NaN             NaN   1.3419522e+00
   1.5290000e+02             NaN             NaN             NaN   1.3311143e+00
   1.5300000e+02             NaN             NaN             NaN   1.3260994e+00
   1.5310000e+02             NaN             NaN             NaN   1.3268556e+00
   1.5320000e+02             NaN             NaN             NaN   1.3332755e+00
   1.5330000e+02             NaN             NaN             NaN   1.3451992e+00
   1.5340000e+02             NaN             NaN             NaN   1.3624181e+00
   1.5350000e+02             NaN             NaN             NaN   1.3846798e+00
   1.5360000e+02             NaN             NaN             NaN   1.4116928e+00
   1.5370000e+02             NaN             NaN             NaN   1.4431331e+00
   1.5380000e+02             NaN             NaN             NaN   1.4786497e+00
   1.5390000e+02             NaN             NaN             NaN   1.5178705e+00
   1.5400000e+02             NaN             NaN             NaN   1.5604087e+00
   1.5410000e+02             NaN             NaN             NaN   1.6058681e+00
   1.5420000e+02             NaN             NaN             NaN   1.6538485e+00
   1.5430000e+02             NaN             NaN             NaN   1.7039505e+00
   1.5440000e+02             NaN             NaN             NaN   1.7557797e+00
   1.5450000e+02             NaN             NaN             NaN   1.8089506e+00
   1.5460000e+02             NaN             NaN             NaN   1.8630895e+00
   1.5470000e+02             NaN             NaN             NaN   1.9178371e+00
   1.5480000e+02             NaN             NaN             NaN   1.9728506e+00
   1.5490000e+02             NaN             NaN             NaN   2.0278052e+00
   1.5500000e+02             NaN             NaN             NaN   2.0823951e+00
   1.5510000e+02             NaN             NaN             NaN   2.1363342e+00
   1.5520000e+02             NaN             NaN             NaN   2.1893565e+00
   1.5530000e+02             NaN             NaN             NaN   2.2412163e+00
   1.5540000e+02             NaN             NaN             NaN   2.2916874e+00
   1.5550000e+02             NaN             NaN             NaN   2.3405633e+00
   1.5560000e+02             NaN             NaN             NaN   2.3876565e+00
   1.5570000e+02             NaN             NaN             NaN   2.4327974e+00
   1.5580000e+02             NaN             NaN             NaN   2.4758344e+00
   1.5590000e+02             NaN             NaN             NaN   2.5166320e+00
   1.5600000e+02             NaN   9.3785398e-02             NaN   2.5550709e+00
   1.5610000e+02             NaN   1.9862842e-01             NaN   2.5910467e+00
   1.5620000e+02             NaN   2.9290955e-01             NaN   2.6244690e+00
   1.5630000e+02             NaN   3.7693420e-01             NaN   2.6552608e+00
   1.5640000e+02             NaN   4.5098225e-01             NaN   2.6833574e+00
   1.5650000e+02             NaN   5.1530988e-01             NaN   2.7087061e+00
   1.5660000e+02             NaN   5.7015112e-01             NaN   2.7312649e+00
   1.5670000e+02             NaN   6.1571940e-01             NaN   2.7510020e+00
   1.5680000e+02             NaN   6.5220875e-01             NaN   2.7678956e+00
   1.5690000e+02             NaN   6.7979503e-01             NaN   2.7819326e+00
   1.5700000e+02             NaN   6.9863695e-01             NaN   2.7931086e+00
   1.5710000e+02             NaN   7.0887697e-01             NaN   2.8014269e+00
   1.5720000e+02             NaN   7.1064210e-01             NaN   2.8068987e+00
   1.5730000e+02             NaN   7.0404465e-01             NaN   2.8095421e+00
   1.5740000e+02             NaN   6.8918283e-01             NaN   2.8093819e+00
   1.5750000e+02             NaN   6.6614124e-01             NaN   2.8064495e+00
   1.5760000e+02             NaN   6.3499142e-01             NaN   2.8007823e+00
   1.5770000e+02             NaN   5.9579215e-01             NaN   2.7924236e+00
   1.5780000e+02             NaN   5.4858979e-01             NaN   2.7814222e+00
   1.5790000e+02             NaN   4.9341859e-01             NaN   2.7678326e+00
   1.5800000e+02             NaN   4.3030078e-01             NaN   2.7517144e+00
   1.5810000e+02             NaN   3.5924681e-01             NaN   2.7331324e+00
   1.5820000e+02             NaN   2.8025538e-01             NaN   2.7121562e+00
   1.5830000e+02             NaN   1.9331351e-01             NaN   2.6888605e+00
   1.5840000e+02             NaN   9.8396530e-02             NaN   2.6633247e+00
   1.5850000e+02             NaN             NaN             NaN   2.6356328e+00
   1.5860000e+02             NaN             NaN             NaN   2.6058737e+00
   1.5870000e+02             NaN             NaN             NaN   2.5741404e+00
   1.5880000e+02             NaN             NaN             NaN   2.5405309e+00
   1.5890000e+02             NaN             NaN             NaN   2.5051471e+00
   1.5900000e+02             NaN             NaN             NaN   2.4680956e+00
   1.5910000e+02             NaN             NaN             NaN   2.4294871e+00
   1.5920000e+02             NaN             NaN             NaN   2.3894365e+00
   1.5930000e+02             NaN             NaN             NaN   2.3480626e+00
   1.5940000e+02             NaN             NaN             NaN   2.3054882e+00
   1.5950000e+02             NaN             NaN             NaN   2.2618400e+00
   1.5960000e+02             NaN             NaN             NaN   2.2172481e+00
   1.5970000e+02             NaN             NaN             NaN   2.1718460e+00
   1.5980000e+02             NaN             NaN             NaN   2.1257703e+00
   1.5990000e+02             NaN             NaN             NaN   2.0791605e+00
   1.6000000e+02             NaN             NaN             NaN   2.0321587e+00
   1.6010000e+02             NaN             NaN             NaN   1.9849091e+00
   1.6020000e+02             NaN             NaN             NaN   1.9375578e+00
   1.6030000e+02             NaN             NaN             NaN   1.8902521e+00
   1.6040000e+02             NaN             NaN             NaN   1.8431404e+00
   1.6050000e+02             NaN             NaN             NaN   1.7963713e+00
   1.6060000e+02             NaN             NaN             NaN   1.7500933e+00
   1.6070000e+02             NaN             NaN             NaN   1.7044540e+00
   1.6080000e+02             NaN             NaN             NaN   1.6595998e+00
   1.6090000e+02             NaN             NaN             NaN   1.6156746e+00
   1.6100000e+02             NaN             NaN             NaN   1.5728200e+00
   1.6110000e+02             NaN             NaN             NaN   1.5311736e+00
   1.6120000e+02             NaN             NaN             NaN   1.4908690e+00
   1.6130000e+02             NaN             NaN             NaN   1.4520349e+00
   1.6140000e+02             NaN             NaN             NaN   1.4147941e+00
   1.6150000e+02             NaN             NaN             NaN   1.3792630e+00
   1.6160000e+02             NaN             NaN             NaN   1.3455509e+00
   1.6170000e+02             NaN             NaN             NaN   1.3137594e+00
   1.6180000e+02             NaN             NaN             NaN   1.2839814e+00
   1.6190000e+02             NaN             NaN             NaN   1.2563012e+00
   1.6200000e+02             NaN             NaN             NaN   1.2307933e+00
   1.6210000e+02             NaN             NaN             NaN   1.2075224e+00
   1.6220000e+02             NaN             NaN             NaN   1.1865430e+00
   1.6230000e+02             NaN             NaN             NaN   1.1678990e+00
   1.6240000e+02             NaN             NaN             NaN   1.1516235e+00
   1.6250000e+02             NaN             NaN             NaN   1.1377389e+00
   1.6260000e+02             NaN             NaN             NaN   1.1262570e+00
   1.6270000e+02             NaN             NaN             NaN   1.1171786e+00
   1.6280000e+02             NaN             NaN             NaN   1.1104943e+00
   1.6290000e+02             NaN             NaN             NaN   1.1061844e+00
   1.6300000e+02             NaN             NaN             NaN   1.1042193e+00
   1.6310000e+02             NaN             NaN             NaN   1.1045604e+00
   1.6320000e+02             NaN             NaN             NaN   1.1071600e+00
   1.6330000e+02             NaN             NaN             NaN   1.1119622e+00
   1.6340000e+02             NaN             NaN             NaN   1.1189036e+00
   1.6350000e+02             NaN             NaN             NaN   1.1279138e+00
   1.6360000e+02             NaN             NaN             NaN   1.1389161e+00
   1.6370000e+02             NaN             NaN             NaN   1.1518285e+00
   1.6380000e+02             NaN             NaN             NaN   1.1665640e+00
   1.6390000e+02             NaN             NaN             NaN   1.1830318e+00
   1.6400000e+02             NaN             NaN             NaN   1.2011376e+00
   1.6410000e+02             NaN             NaN             NaN   1.2207846e+00
   1.6420000e+02             NaN             NaN             NaN   1.2418740e+00
   1.6430000e+02             NaN             NaN             NaN   1.2643058e+00
   1.6440000e+02             NaN             NaN             NaN   1.2879793e+00
   1.6450000e+02             NaN             NaN             NaN   1.3127938e+00
   1.6460000e+02             NaN             NaN             NaN   1.3386490e+00
   1.6470000e+02             NaN             NaN             NaN   1.3654455e+00
   1.6480000e+02             NaN             NaN             NaN   1.3930855e+00
   1.6490000e+02             NaN             NaN             NaN   1.4214729e+00
   1.6500000e+02             NaN             NaN             NaN   1.4505136e+00
   1.6510000e+02             NaN             NaN             NaN   1.4801162e+00
   1.6520000e+02             NaN             NaN             NaN   1.5101920e+00
   1.6530000e+02             NaN             NaN             NaN   1.5406551e+00
   1.6540000e+02             NaN             NaN             NaN   1.5714228e+00
   1.6550000e+02             NaN             NaN             NaN   1.6024160e+00
   1.6560000e+02             NaN             NaN             NaN   1.6335584e+00
   1.6570000e+02             NaN             NaN             NaN   1.6647778e+00
   1.6580000e+02             NaN             NaN             NaN   1.6960052e+00
   1.6590000e+02             NaN             NaN             NaN   1.7271752e+00
   1.6600000e+02             NaN             NaN             NaN   1.7582261e+00
   1.6610000e+02             NaN             NaN             NaN   1.7890996e+00
   1.6620000e+02             NaN             NaN             NaN   1.8197410e+00
   1.6630000e+02             NaN             NaN             NaN   1.8500991e+00
   1.6640000e+02             NaN             NaN             NaN   1.8801261e+00
   1.6650000e+02             NaN             NaN             NaN   1.9097774e+00
   1.6660000e+02             NaN             NaN             NaN   1.9390118e+00
   1.6670000e+02             NaN             NaN             NaN   1.9677912e+00
   1.6680000e+02             NaN             NaN             NaN   1.9960805e+00
   1.6690000e+02             NaN             NaN             NaN   2.0238476e+00
   1.6700000e+02             NaN             NaN             NaN   2.0510632e+00
   1.6710000e+02             NaN             NaN             NaN   2.0777008e+00
   1.6720000e+02             NaN             NaN             NaN   2.1037364e+00
   1.6730000e+02             NaN             NaN             NaN   2.1291486e+00
   1.6740000e+02             NaN             NaN             NaN   2.1539183e+00
   1.6750000e+02             NaN             NaN             NaN   2.1780288e+00
   1.6760000e+02             NaN             NaN             NaN   2.2014654e+00
   1.6770000e+02             NaN             NaN             NaN   2.2242156e+00
   1.6780000e+02             NaN             NaN             NaN   2.2462688e+00
   1.6790000e+02             NaN             NaN             NaN   2.2676162e+00
   1.6800000e+02             NaN             NaN             NaN   2.2882508e+00
   1.6810000e+02             NaN             NaN             NaN   2.3081674e+00
   1.6820000e+02             NaN             NaN             NaN   2.3273620e+00
   1.6830000e+02             NaN             NaN             NaN   2.3458325e+00
   1.6840000e+02             NaN             NaN             NaN   2.3635778e+00
   1.6850000e+02             NaN             NaN             NaN   2.3805983e+00
   1.6860000e+02             NaN             NaN             NaN   2.3968956e+00
   1.6870000e+02             NaN   2.8066312e-02             NaN   2.4124724e+00
   1.6880000e+02             NaN   7.2574456e-02             NaN   2.4273324e+00
   1.6890000e+02             NaN   1.1441366e-01             NaN   2.4414805e+00
   1.6900000e+02             NaN   1.5366231e-01             NaN   2.4549224e+00
   1.6910000e+02             NaN   1.9039627e-01             NaN   2.4676645e+00
   1.6920000e+02             NaN   2.2468904e-01             NaN   2.4797143e+00
   1.6930000e+02             NaN   2.5661189e-01             NaN   2.4910799e+00
   1.6940000e+02             NaN   2.8623395e-01             NaN   2.5017700e+00
   1.6950000e+02             NaN   3.1362234e-01             NaN   2.5117941e+00
   1.6960000e+02             NaN   3.3884227e-01             NaN   2.5211622e+00
   1.6970000e+02             NaN   3.6195712e-01             NaN   2.5298848e+00
   1.6980000e+02             NaN   3.8302858e-01             NaN   2.5379729e+00
   1.6990000e+02             NaN   4.0211669e-01             NaN   2.5454381e+00
   1.7000000e+02             NaN   4.1927994e-01             NaN   2.5522923e+00
   1.7010000e+02             NaN   4.3457535e-01             NaN   2.5585476e+00
   1.7020000e+02             NaN   4.4805853e-01             NaN   2.5642167e+00
   1.7030000e+02             NaN   4.5978378e-01             NaN   2.5693124e+00
   1.7040000e+02             NaN   4.6980412e-01             NaN   2.5738479e+00
   1.7050000e+02             NaN   4.7817137e-01             NaN   2.5778367e+00
   1.7060000e+02             NaN   4.8493620e-01             NaN   2.5812921e+00
   1.7070000e+02             NaN   4.9014821e-01             NaN   2.5842281e+00
   1.7080000e+02             NaN   4.9385593e-01             NaN   2.5866586e+00
   1.7090000e+02             NaN   4.9610693e-01             NaN   2.5885974e+00
   1.7100000e+02             NaN   4.9694781e-01             NaN   2.5900589e+00
   1.7110000e+02             NaN   4.9642429e-01             NaN   2.5910571e+00
   1.7120000e+02             NaN   4.9458123e-01             NaN   2.5916063e+00
   1.7130000e+02             NaN   4.9146265e-01             NaN   2.5917209e+00
   1.7140000e+02             NaN   4.8711181e-01             NaN   2.5914151e+00
   1.7150000e+02             NaN   4.8157121e-01             NaN   2.5907032e+00
   1.7160000e+02             NaN   4.7488264e-01             NaN   2.5895996e+00
   1.7170000e+02             NaN   4.6708720e-01             NaN   2.5881184e+00
   1.7180000e+02             NaN   4.5822534e-01             NaN   2.5862738e+00
   1.7190000e+02             NaN   4.4833687e-01             NaN   2.5840800e+00
   1.7200000e+02             NaN   4.3746100e-01             NaN   2.5815511e+00
   1.7210000e+02             NaN   4.2563637e-01             NaN   2.5787010e+00
   1.7220000e+02             NaN   4.1290105e-01             NaN   2.5755436e+00
   1.7230000e+02             NaN   3.9929259e-01             NaN   2.5720925e+00
   1.7240000e+02             NaN   3.8484802e-01             NaN   2.5683615e+00
   1.7250000e+02             NaN   3.6960385e-01             NaN   2.5643639e+00
   1.7260000e+02             NaN   3.5359614e-01             NaN   2.5601132e+00
   1.7270000e+02             NaN   3.3686046e-01             NaN   2.5556225e+00
   1.7280000e+02             NaN   3.1943196e-01             NaN   2.5509049e+00
   1.7290000e+02             NaN   3.0134534e-01             NaN   2.5459731e+00
   1.7300000e+02             NaN   2.8263486e-01             NaN   2.5408399e+00
   1.7310000e+02             NaN   2.6333439e-01             NaN   2.5355178e+00
   1.7320000e+02             NaN   2.4347740e-01             NaN   2.5300191e+00
   1.7330000e+02             NaN   2.2309696e-01             NaN   2.5243558e+00
   1.7340000e+02             NaN   2.0222575e-01             NaN   2.5185399e+00
   1.7350000e+02             NaN   1.8089609e-01             NaN   2.5125831e+00
   1.7360000e+02             NaN   1.5913993e-01             NaN   2.5064969e+00
   1.7370000e+02             NaN   1.3698885e-01             NaN   2.5002926e+00
   1.7380000e+02             NaN   1.1447409e-01             NaN   2.4939812e+00
   1.7390000e+02             NaN   9.1626514e-02             NaN   2.4875737e+00
   1.7400000e+02             NaN   6.8476656e-02             NaN   2.4810806e+00
   1.7410000e+02             NaN   4.5054697e-02             NaN   2.4745124e+00
   1.7420000e+02             NaN   2.1390477e-02             NaN   2.4678792e+00
   1.7430000e+02             NaN             NaN             NaN   2.4611911e+00
   1.7440000e+02             NaN             NaN             NaN   2.4544577e+00
   1.7450000e+02             NaN             NaN             NaN   2.4476886e+00
   1.7460000e+02             NaN             NaN             NaN   2.4408930e+00
   1.7470000e+02             NaN             NaN             NaN   2.4340801e+00
   1.7480000e+02             NaN             NaN             NaN   2.4272586e+00
   1.7490000e+02             NaN             NaN             NaN   2.4204371e+00
   1.7500000e+02             NaN             NaN             NaN   2.4136240e+00
   1.7510000e+02             NaN             NaN             NaN   2.4068274e+00
   1.7520000e+02             NaN             NaN             NaN   2.4000553e+00
   1.7530000e+02             NaN             NaN             NaN   2.3933153e+00
   1.7540000e+02             NaN             NaN             NaN   2.3866150e+00
   1.7550000e+02             NaN             NaN             NaN   2.3799615e+00
   1.7560000e+02             NaN             NaN             NaN   2.3733619e+00
   1.7570000e+02             NaN             NaN             NaN   2.3668231e+00
   1.7580000e+02             NaN             NaN             NaN   2.3603515e+00
   1.7590000e+02             NaN             NaN             NaN   2.3539536e+00
   1.7600000e+02             NaN             NaN             NaN   2.3476356e+00
   1.7610000e+02             NaN             NaN             NaN   2.3414035e+00
   1.7620000e+02             NaN             NaN             NaN   2.3352629e+00
   1.7630000e+02             NaN             NaN             NaN   2.3292195e+00
   1.7640000e+02             NaN             NaN             NaN   2.3232786e+00
   1.7650000e+02             NaN             NaN             NaN   2.3174454e+00
   1.7660000e+02             NaN             NaN             NaN   2.3117249e+00
   1.7670000e+02             NaN             NaN             NaN   2.3061218e+00
   1.7680000e+02             NaN             NaN             NaN   2.3006408e+00
   1.7690000e+02             NaN             NaN             NaN   2.2952862e+00
   1.7700000e+02             NaN             NaN             NaN   2.2900624e+00
   1.7710000e+02             NaN             NaN             NaN   2.2849733e+00
   1.7720000e+02             NaN             NaN             NaN   2.2800228e+00
   1.7730000e+02             NaN             NaN             NaN   2.2752147e+00
   1.7740000e+02             NaN             NaN             NaN   2.2705526e+00
   1.7750000e+02             NaN             NaN             NaN   2.2660397e+00
   1.7760000e+02             NaN             NaN             NaN   2.2616794e+00
   1.7770000e+02             NaN             NaN             NaN   2.2574747e+00
   1.7780000e+02             NaN             NaN             NaN   2.2534285e+00
   1.7790000e+02             NaN             NaN             NaN   2.2495436e+00
   1.7800000e+02             NaN             NaN             NaN   2.2458227e+00
   1.7810000e+02             NaN             NaN             NaN   2.2422681e+00
   1.7820000e+02             NaN             NaN             NaN   2.2388823e+00
   1.7830000e+02             NaN             NaN             NaN   2.2356675e+00
   1.7840000e+02             NaN             NaN             NaN   2.2326256e+00
   1.7850000e+02             NaN             NaN             NaN   2.2297587e+00
   1.7860000e+02             NaN             NaN             NaN   2.2270686e+00
   1.7870000e+02             NaN             NaN             NaN   2.2245568e+00
   1.7880000e+02             NaN             NaN             NaN   2.2222250e+00
   1.7890000e+02             NaN             NaN             NaN   2.2200746e+00
   1.7900000e+02             NaN             NaN             NaN   2.2181069e+00
   1.7910000e+02             NaN             NaN             NaN   2.2163231e+00
   1.7920000e+02             NaN             NaN             NaN   2.2147242e+00
   1.7930000e+02             NaN             NaN             NaN   2.2133112e+00
   1.7940000e+02             NaN             NaN             NaN   2.2120850e+00
   1.7950000e+02             NaN             NaN             NaN   2.2110461e+00
   1.7960000e+02             NaN             NaN             NaN   2.2101954e+00
   1.7970000e+02             NaN             NaN             NaN   2.2095331e+00
   1.7980000e+02             NaN             NaN             NaN   2.2090598e+00
   1.7990000e+02             NaN             NaN             NaN   2.2087757e+00
   1.8000000e+02             NaN             NaN             NaN   2.2086810e+00


==> Data/dataOptBeamsAOA.dat <==
angles	beam1 beam2 beam3 total
   1.0000000e-01             NaN             NaN             NaN   1.4367430e+00
   2.0000000e-01             NaN             NaN             NaN   1.4354594e+00
   3.0000000e-01             NaN             NaN             NaN   1.4333188e+00
   4.0000000e-01             NaN             NaN             NaN   1.4303191e+00
   5.0000000e-01             NaN             NaN             NaN   1.4264577e+00
   6.0000000e-01             NaN             NaN             NaN   1.4217309e+00
   7.0000000e-01             NaN             NaN             NaN   1.4161343e+00
   8.0000000e-01             NaN             NaN             NaN   1.4096629e+00
   9.0000000e-01             NaN             NaN             NaN   1.4023106e+00
   1.0000000e+00             NaN             NaN             NaN   1.3940707e+00
   1.1000000e+00             NaN             NaN             NaN   1.3849354e+00
   1.2000000e+00             NaN             NaN             NaN   1.3748965e+00
   1.3000000e+00             NaN             NaN             NaN   1.3639446e+00
   1.4000000e+00             NaN             NaN             NaN   1.3520695e+00
   1.5000000e+00             NaN             NaN             NaN   1.3392603e+00
   1.6000000e+00             NaN             NaN             NaN   1.3255052e+00
   1.7000000e+00             NaN             NaN             NaN   1.3107913e+00
   1.8000000e+00             NaN             NaN             NaN   1.2951052e+00
   1.9000000e+00             NaN             NaN             NaN   1.2784321e+00
   2.0000000e+00             NaN             NaN             NaN   1.2607568e+00
   2.1000000e+00             NaN             NaN             NaN   1.2420626e+00
   2.2000000e+00             NaN             NaN             NaN   1.2223324e+00
   2.3000000e+00             NaN             NaN             NaN   1.2015476e+00
   2.4000000e+00             NaN             NaN             NaN   1.1796891e+00
   2.5000000e+00             NaN             NaN             NaN   1.1567363e+00
   2.6000000e+00             NaN             NaN             NaN   1.1326678e+00
   2.7000000e+00             NaN             NaN             NaN   1.1074612e+00
   2.8000000e+00             NaN             NaN             NaN   1.0810928e+00
   2.9000000e+00             NaN             NaN             NaN   1.0535379e+00
   3.0000000e+00             NaN             NaN             NaN   1.0247705e+00
   3.1000000e+00             NaN             NaN             NaN   9.9476347e-01
   3.2000000e+00             NaN             NaN             NaN   9.6348850e-01
   3.3000000e+00             NaN             NaN             NaN   9.3091591e-01
   3.4000000e+00             NaN             NaN             NaN   8.9701472e-01
   3.5000000e+00             NaN             NaN             NaN   8.6175261e-01
   3.6000000e+00             NaN             NaN             NaN   8.2509580e-01
   3.7000000e+00             NaN             NaN             NaN   7.8700906e-01
   3.8000000e+00             NaN             NaN             NaN   7.4745565e-01
   3.9000000e+00             NaN             NaN             NaN   7.0639723e-01
   4.0000000e+00             NaN             NaN             NaN   6.6379380e-01
   4.1000000e+00             NaN             NaN             NaN   6.1960366e-01
   4.2000000e+00             NaN             NaN             NaN   5.7378331e-01
   4.3000000e+00             NaN             NaN             NaN   5.2628740e-01
   4.4000000e+00             NaN             NaN             NaN   4.7706859e-01
   4.5000000e+00             NaN             NaN             NaN   4.2607753e-01
   4.6000000e+00             NaN             NaN             NaN   3.7326272e-01
   4.7000000e+00             NaN             NaN             NaN   3.1857039e-01
   4.8000000e+00             NaN             NaN             NaN   2.6194445e-01
   4.9000000e+00             NaN             NaN             NaN   2.0332629e-01
   5.0000000e+00             NaN             NaN             NaN   1.4265473e-01
   5.1000000e+00             NaN             NaN             NaN   7.9865794e-02
   5.2000000e+00             NaN             NaN             NaN   1.4892641e-02
   5.3000000e+00             NaN             NaN             NaN             NaN
   5.4000000e+00             NaN             NaN             NaN             NaN
   5.5000000e+00             NaN             NaN             NaN             NaN
   5.6000000e+00             NaN             NaN             NaN             NaN
   5.7000000e+00             NaN             NaN             NaN             NaN
   5.8000000e+00             NaN             NaN             NaN             NaN
   5.9000000e+00             NaN             NaN             NaN             NaN
   6.0000000e+00             NaN             NaN             NaN             NaN
   6.1000000e+00             NaN             NaN             NaN             NaN
   6.2000000e+00             NaN             NaN             NaN             NaN
   6.3000000e+00             NaN             NaN             NaN             NaN
   6.4000000e+00             NaN             NaN             NaN             NaN
   6.5000000e+00             NaN             NaN             NaN             NaN
   6.6000000e+00             NaN             NaN             NaN             NaN
   6.7000000e+00             NaN             NaN             NaN             NaN
   6.8000000e+00             NaN             NaN             NaN             NaN
   6.9000000e+00             NaN             NaN             NaN             NaN
   7.0000000e+00             NaN             NaN             NaN             NaN
   7.1000000e+00             NaN             NaN             NaN             NaN
   7.2000000e+00             NaN             NaN             NaN             NaN
   7.3000000e+00             NaN             NaN             NaN             NaN
   7.4000000e+00             NaN             NaN             NaN             NaN
   7.5000000e+00             NaN             NaN             NaN             NaN
   7.6000000e+00             NaN             NaN             NaN             NaN
   7.7000000e+00             NaN             NaN             NaN             NaN
   7.8000000e+00             NaN             NaN             NaN             NaN
   7.9000000e+00             NaN             NaN             NaN             NaN
   8.0000000e+00             NaN             NaN             NaN             NaN
   8.1000000e+00             NaN             NaN             NaN             NaN
   8.2000000e+00             NaN             NaN             NaN             NaN
   8.3000000e+00             NaN             NaN             NaN             NaN
   8.4000000e+00             NaN             NaN             NaN             NaN
   8.5000000e+00             NaN             NaN             NaN             NaN
   8.6000000e+00             NaN             NaN             NaN             NaN
   8.7000000e+00             NaN             NaN             NaN             NaN
   8.8000000e+00             NaN             NaN             NaN             NaN
   8.9000000e+00             NaN             NaN             NaN             NaN
   9.0000000e+00             NaN             NaN             NaN             NaN
   9.1000000e+00             NaN             NaN             NaN             NaN
   9.2000000e+00             NaN             NaN             NaN             NaN
   9.3000000e+00             NaN             NaN             NaN             NaN
   9.4000000e+00             NaN             NaN             NaN             NaN
   9.5000000e+00             NaN             NaN             NaN             NaN
   9.6000000e+00             NaN             NaN             NaN             NaN
   9.7000000e+00             NaN             NaN             NaN             NaN
   9.8000000e+00             NaN             NaN             NaN             NaN
   9.9000000e+00             NaN             NaN             NaN             NaN
   1.0000000e+01             NaN             NaN             NaN             NaN
   1.0100000e+01             NaN             NaN             NaN             NaN
   1.0200000e+01             NaN             NaN             NaN             NaN
   1.0300000e+01             NaN             NaN             NaN             NaN
   1.0400000e+01             NaN             NaN             NaN             NaN
   1.0500000e+01             NaN             NaN             NaN             NaN
   1.0600000e+01             NaN             NaN             NaN             NaN
   1.0700000e+01             NaN             NaN             NaN             NaN
   1.0800000e+01             NaN             NaN             NaN             NaN
   1.0900000e+01             NaN             NaN             NaN             NaN
   1.1000000e+01             NaN             NaN             NaN             NaN
   1.1100000e+01             NaN             NaN             NaN             NaN
   1.1200000e+01             NaN             NaN             NaN             NaN
   1.1300000e+01             NaN             NaN             NaN             NaN
   1.1400000e+01             NaN             NaN             NaN             NaN
   1.1500000e+01             NaN             NaN             NaN             NaN
   1.1600000e+01             NaN             NaN             NaN             NaN
   1.1700000e+01             NaN             NaN             NaN             NaN
   1.1800000e+01             NaN             NaN             NaN             NaN
   1.1900000e+01             NaN             NaN             NaN             NaN
   1.2000000e+01             NaN             NaN             NaN             NaN
   1.2100000e+01             NaN             NaN             NaN             NaN
   1.2200000e+01             NaN             NaN             NaN             NaN
   1.2300000e+01             NaN             NaN             NaN             NaN
   1.2400000e+01             NaN             NaN             NaN             NaN
   1.2500000e+01             NaN             NaN             NaN             NaN
   1.2600000e+01             NaN             NaN             NaN             NaN
   1.2700000e+01             NaN             NaN             NaN             NaN
   1.2800000e+01             NaN             NaN             NaN             NaN
   1.2900000e+01             NaN             NaN             NaN             NaN
   1.3000000e+01             NaN             NaN             NaN             NaN
   1.3100000e+01             NaN             NaN             NaN             NaN
   1.3200000e+01             NaN             NaN             NaN             NaN
   1.3300000e+01             NaN             NaN             NaN             NaN
   1.3400000e+01             NaN             NaN             NaN             NaN
   1.3500000e+01             NaN             NaN             NaN             NaN
   1.3600000e+01             NaN             NaN             NaN             NaN
   1.3700000e+01             NaN             NaN             NaN             NaN
   1.3800000e+01             NaN             NaN             NaN             NaN
   1.3900000e+01             NaN             NaN             NaN             NaN
   1.4000000e+01             NaN             NaN             NaN             NaN
   1.4100000e+01             NaN             NaN             NaN             NaN
   1.4200000e+01             NaN             NaN             NaN             NaN
   1.4300000e+01             NaN             NaN             NaN             NaN
   1.4400000e+01             NaN             NaN             NaN             NaN
   1.4500000e+01             NaN             NaN             NaN             NaN
   1.4600000e+01             NaN             NaN             NaN             NaN
   1.4700000e+01             NaN             NaN             NaN             NaN
   1.4800000e+01             NaN             NaN             NaN             NaN
   1.4900000e+01             NaN             NaN             NaN             NaN
   1.5000000e+01             NaN             NaN             NaN             NaN
   1.5100000e+01             NaN             NaN             NaN             NaN
   1.5200000e+01             NaN             NaN             NaN             NaN
   1.5300000e+01             NaN             NaN             NaN             NaN
   1.5400000e+01             NaN             NaN             NaN             NaN
   1.5500000e+01             NaN             NaN             NaN             NaN
   1.5600000e+01             NaN             NaN             NaN             NaN
   1.5700000e+01             NaN             NaN             NaN   7.5000101e-02
   1.5800000e+01             NaN             NaN             NaN   2.6221883e-01
   1.5900000e+01             NaN             NaN             NaN   4.4225858e-01
   1.6000000e+01             NaN             NaN             NaN   6.1530864e-01
   1.6100000e+01             NaN             NaN             NaN   7.8154114e-01
   1.6200000e+01             NaN             NaN             NaN   9.4111236e-01
   1.6300000e+01             NaN             NaN             NaN   1.0941640e+00
   1.6400000e+01             NaN             NaN             NaN   1.2408240e+00
   1.6500000e+01             NaN             NaN             NaN   1.3812080e+00
   1.6600000e+01             NaN             NaN             NaN   1.5154194e+00
   1.6700000e+01             NaN             NaN             NaN   1.6435508e+00
   1.6800000e+01             NaN             NaN             NaN   1.7656843e+00
   1.6900000e+01             NaN             NaN             NaN   1.8818919e+00
   1.7000000e+01             NaN             NaN             NaN   1.9922366e+00
   1.7100000e+01             NaN             NaN             NaN   2.0967721e+00
   1.7200000e+01             NaN             NaN             NaN   2.1955438e+00
   1.7300000e+01             NaN             NaN             NaN   2.2885885e+00
   1.7400000e+01             NaN             NaN             NaN   2.3759354e+00
   1.7500000e+01             NaN             NaN             NaN   2.4576058e+00
   1.7600000e+01             NaN             NaN             NaN   2.5336135e+00
   1.7700000e+01             NaN             NaN             NaN   2.6039646e+00
   1.7800000e+01             NaN             NaN             NaN   2.6686584e+00
   1.7900000e+01             NaN             NaN             NaN   2.7276866e+00
   1.8000000e+01             NaN             NaN             NaN   2.7810338e+00
   1.8100000e+01             NaN             NaN             NaN   2.8286773e+00
   1.8200000e+01             NaN             NaN             NaN   2.8705874e+00
   1.8300000e+01             NaN             NaN             NaN   2.9067269e+00
   1.8400000e+01             NaN             NaN             NaN   2.9370510e+00
   1.8500000e+01             NaN             NaN             NaN   2.9615076e+00
   1.8600000e+01             NaN             NaN             NaN   2.9800367e+00
   1.8700000e+01             NaN             NaN             NaN   2.9925701e+00
   1.8800000e+01             NaN             NaN             NaN   2.9990314e+00
   1.8900000e+01             NaN             NaN             NaN   2.9993356e+00
   1.9000000e+01             NaN             NaN             NaN   2.9933886e+00
   1.9100000e+01             NaN             NaN             NaN   2.9810866e+00
   1.9200000e+01             NaN             NaN             NaN   2.9623161e+00
   1.9300000e+01             NaN             NaN             NaN   2.9369528e+00
   1.9400000e+01             NaN             NaN             NaN   2.9048611e+00
   1.9500000e+01             NaN             NaN             NaN   2.8658937e+00
   1.9600000e+01             NaN             NaN             NaN   2.8198902e+00
   1.9700000e+01             NaN             NaN             NaN   2.7666764e+00
   1.9800000e+01             NaN             NaN             NaN   2.7060635e+00
   1.9900000e+01             NaN             NaN             NaN   2.6378463e+00
   2.0000000e+01             NaN             NaN             NaN   2.5618025e+00
   2.0100000e+01             NaN             NaN             NaN   2.4776905e+00
   2.0200000e+01             NaN             NaN             NaN   2.3852482e+00
   2.0300000e+01             NaN             NaN             NaN   2.2841906e+00
   2.0400000e+01             NaN             NaN             NaN   2.1742077e+00
   2.0500000e+01             NaN             NaN             NaN   2.0549621e+00
   2.0600000e+01             NaN             NaN             NaN   1.9260856e+00
   2.0700000e+01             NaN             NaN             NaN   1.7871759e+00
   2.0800000e+01             NaN             NaN             NaN   1.6377928e+00
   2.0900000e+01             NaN             NaN             NaN   1.4774537e+00
   2.1000000e+01             NaN             NaN             NaN   1.3056279e+00
   2.1100000e+01             NaN             NaN             NaN   1.1217307e+00
   2.1200000e+01             NaN             NaN             NaN   9.2511608e-01
   2.1300000e+01             NaN             NaN             NaN   7.1506796e-01
   2.1400000e+01             NaN             NaN             NaN   4.9079013e-01
   2.1500000e+01             NaN             NaN             NaN   2.5139404e-01
   2.1600000e+01             NaN             NaN             NaN             NaN
   2.1700000e+01             NaN             NaN             NaN             NaN
   2.1800000e+01             NaN             NaN             NaN             NaN
   2.1900000e+01             NaN             NaN             NaN             NaN
   2.2000000e+01             NaN             NaN             NaN             NaN
   2.2100000e+01             NaN             NaN             NaN             NaN
   2.2200000e+01             NaN             NaN             NaN             NaN
   2.2300000e+01             NaN             NaN             NaN             NaN
   2.2400000e+01             NaN             NaN             NaN             NaN
   2.2500000e+01             NaN             NaN             NaN             NaN
   2.2600000e+01             NaN             NaN             NaN             NaN
   2.2700000e+01             NaN             NaN             NaN             NaN
   2.2800000e+01             NaN             NaN             NaN             NaN
   2.2900000e+01             NaN             NaN             NaN             NaN
   2.3000000e+01             NaN             NaN             NaN             NaN
   2.3100000e+01             NaN             NaN             NaN             NaN
   2.3200000e+01             NaN             NaN             NaN             NaN
   2.3300000e+01             NaN             NaN             NaN             NaN
   2.3400000e+01             NaN             NaN             NaN             NaN
   2.3500000e+01             NaN             NaN             NaN             NaN
   2.3600000e+01             NaN             NaN             NaN             NaN
   2.3700000e+01             NaN             NaN             NaN             NaN
   2.3800000e+01             NaN             NaN             NaN             NaN
   2.3900000e+01             NaN             NaN             NaN             NaN
   2.4000000e+01             NaN             NaN             NaN             NaN
   2.4100000e+01             NaN             NaN             NaN             NaN
   2.4200000e+01             NaN             NaN             NaN             NaN
   2.4300000e+01             NaN             NaN             NaN             NaN
   2.4400000e+01             NaN             NaN             NaN             NaN
   2.4500000e+01             NaN             NaN             NaN             NaN
   2.4600000e+01             NaN             NaN             NaN             NaN
   2.4700000e+01             NaN             NaN             NaN             NaN
   2.4800000e+01             NaN             NaN             NaN             NaN
   2.4900000e+01             NaN             NaN             NaN             NaN
   2.5000000e+01             NaN             NaN             NaN             NaN
   2.5100000e+01             NaN             NaN             NaN             NaN
   2.5200000e+01             NaN             NaN             NaN             NaN
   2.5300000e+01             NaN             NaN             NaN             NaN
   2.5400000e+01             NaN             NaN             NaN             NaN
   2.5500000e+01             NaN             NaN             NaN             NaN
   2.5600000e+01             NaN             NaN             NaN             NaN
   2.5700000e+01             NaN             NaN             NaN             NaN
   2.5800000e+01             NaN             NaN             NaN             NaN
   2.5900000e+01             NaN             NaN             NaN             NaN
   2.6000000e+01             NaN             NaN             NaN             NaN
   2.6100000e+01             NaN             NaN             NaN             NaN
   2.6200000e+01             NaN             NaN             NaN             NaN
   2.6300000e+01             NaN             NaN             NaN   3.2252565e-02
   2.6400000e+01             NaN             NaN             NaN   3.3650267e-01
   2.6500000e+01             NaN             NaN             NaN   6.2011042e-01
   2.6600000e+01             NaN             NaN             NaN   8.8422912e-01
   2.6700000e+01             NaN             NaN             NaN   1.1298605e+00
   2.6800000e+01             NaN             NaN             NaN   1.3578759e+00
   2.6900000e+01             NaN             NaN             NaN   1.5690337e+00
   2.7000000e+01             NaN             NaN             NaN   1.7639936e+00
   2.7100000e+01             NaN             NaN             NaN   1.9433282e+00
   2.7200000e+01             NaN             NaN             NaN   2.1075327e+00
   2.7300000e+01             NaN             NaN             NaN   2.2570333e+00
   2.7400000e+01             NaN             NaN             NaN   2.3921933e+00
   2.7500000e+01             NaN             NaN             NaN   2.5133189e+00
   2.7600000e+01             NaN             NaN             NaN   2.6206638e+00
   2.7700000e+01             NaN             NaN             NaN   2.7144326e+00
   2.7800000e+01             NaN             NaN             NaN   2.7947841e+00
   2.7900000e+01             NaN             NaN             NaN   2.8618331e+00
   2.8000000e+01             NaN             NaN             NaN   2.9156527e+00
   2.8100000e+01             NaN             NaN             NaN   2.9562751e+00
   2.8200000e+01             NaN             NaN             NaN   2.9836920e+00
   2.8300000e+01             NaN             NaN             NaN   2.9978554e+00
   2.8400000e+01             NaN             NaN             NaN   2.9986769e+00
   2.8500000e+01             NaN             NaN             NaN   2.9860267e+00
   2.8600000e+01             NaN             NaN             NaN   2.9597328e+00
   2.8700000e+01             NaN             NaN             NaN   2.9195785e+00
   2.8800000e+01             NaN             NaN             NaN   2.8653003e+00
   2.8900000e+01             NaN             NaN             NaN   2.7965847e+00
   2.9000000e+01             NaN             NaN             NaN   2.7130642e+00
   2.9100000e+01             NaN             NaN             NaN   2.6143123e+00
   2.9200000e+01             NaN             NaN             NaN   2.4998382e+00
   2.9300000e+01             NaN             NaN             NaN   2.3690791e+00
   2.9400000e+01             NaN             NaN             NaN   2.2213923e+00
   2.9500000e+01             NaN             NaN             NaN   2.0560445e+00
   2.9600000e+01             NaN             NaN             NaN   1.8721997e+00
   2.9700000e+01             NaN             NaN             NaN   1.6689041e+00
   2.9800000e+01             NaN             NaN             NaN   1.4450674e+00
   2.9900000e+01             NaN             NaN             NaN   1.1994409e+00
   3.0000000e+01             NaN             NaN             NaN   9.3058911e-01
   3.0100000e+01             NaN             NaN             NaN   6.3685533e-01
   3.0200000e+01             NaN             NaN             NaN   3.1631808e-01
   3.0300000e+01             NaN             NaN             NaN             NaN
   3.0400000e+01             NaN             NaN             NaN             NaN
   3.0500000e+01             NaN             NaN             NaN             NaN
   3.0600000e+01             NaN             NaN             NaN             NaN
   3.0700000e+01             NaN             NaN             NaN             NaN
   3.0800000e+01             NaN             NaN             NaN             NaN
   3.0900000e+01             NaN             NaN             NaN             NaN
   3.1000000e+01             NaN             NaN             NaN             NaN
   3.1100000e+01             NaN             NaN             NaN             NaN
   3.1200000e+01             NaN             NaN             NaN             NaN
   3.1300000e+01             NaN             NaN             NaN             NaN
   3.1400000e+01             NaN             NaN             NaN             NaN
   3.1500000e+01             NaN             NaN             NaN             NaN
   3.1600000e+01             NaN             NaN             NaN             NaN
   3.1700000e+01             NaN             NaN             NaN             NaN
   3.1800000e+01             NaN             NaN             NaN             NaN
   3.1900000e+01             NaN             NaN             NaN             NaN
   3.2000000e+01             NaN             NaN             NaN             NaN
   3.2100000e+01             NaN             NaN             NaN             NaN
   3.2200000e+01             NaN             NaN             NaN             NaN
   3.2300000e+01             NaN             NaN             NaN             NaN
   3.2400000e+01             NaN             NaN             NaN             NaN
   3.2500000e+01             NaN             NaN             NaN             NaN
   3.2600000e+01             NaN             NaN             NaN             NaN
   3.2700000e+01             NaN             NaN             NaN             NaN
   3.2800000e+01             NaN             NaN             NaN             NaN
   3.2900000e+01             NaN             NaN             NaN             NaN
   3.3000000e+01             NaN             NaN             NaN             NaN
   3.3100000e+01             NaN             NaN             NaN             NaN
   3.3200000e+01             NaN             NaN             NaN             NaN
   3.3300000e+01             NaN             NaN             NaN             NaN
   3.3400000e+01             NaN             NaN             NaN             NaN
   3.3500000e+01             NaN             NaN             NaN             NaN
   3.3600000e+01             NaN             NaN             NaN             NaN
   3.3700000e+01             NaN             NaN             NaN             NaN
   3.3800000e+01             NaN             NaN             NaN             NaN
   3.3900000e+01             NaN             NaN             NaN   2.0102233e-01
   3.4000000e+01             NaN             NaN             NaN   5.7370061e-01
   3.4100000e+01             NaN             NaN             NaN   9.1422849e-01
   3.4200000e+01             NaN             NaN             NaN   1.2248503e+00
   3.4300000e+01             NaN             NaN             NaN   1.5074547e+00
   3.4400000e+01             NaN             NaN             NaN   1.7636351e+00
   3.4500000e+01             NaN             NaN             NaN   1.9947369e+00
   3.4600000e+01             NaN             NaN             NaN   2.2018942e+00
   3.4700000e+01             NaN             NaN             NaN   2.3860591e+00
   3.4800000e+01             NaN             NaN             NaN   2.5480250e+00
   3.4900000e+01             NaN             NaN             NaN   2.6884449e+00
   3.5000000e+01             NaN             NaN             NaN   2.8078457e+00
   3.5100000e+01             NaN             NaN             NaN   2.9066398e+00
   3.5200000e+01             NaN             NaN             NaN   2.9851333e+00
   3.5300000e+01             NaN             NaN             NaN   3.0435331e+00
   3.5400000e+01             NaN             NaN             NaN   3.0819507e+00
   3.5500000e+01             NaN             NaN             NaN   3.1004047e+00
   3.5600000e+01             NaN             NaN             NaN   3.0988220e+00
   3.5700000e+01             NaN             NaN             NaN   3.0770366e+00
   3.5800000e+01             NaN             NaN             NaN   3.0347871e+00
   3.5900000e+01             NaN             NaN             NaN   2.9717122e+00
   3.6000000e+01             NaN             NaN             NaN   2.8873439e+00
   3.6100000e+01             NaN             NaN             NaN   2.7810993e+00
   3.6200000e+01             NaN             NaN             NaN   2.6522687e+00
   3.6300000e+01             NaN             NaN             NaN   2.5000009e+00
   3.6400000e+01             NaN             NaN             NaN   2.3232851e+00
   3.6500000e+01             NaN             NaN             NaN   2.1209270e+00
   3.6600000e+01             NaN             NaN             NaN   1.8915198e+00
   3.6700000e+01             NaN             NaN             NaN   1.6334065e+00
   3.6800000e+01             NaN             NaN             NaN   1.3446328e+00
   3.6900000e+01             NaN             NaN             NaN   1.0228857e+00
   3.7000000e+01             NaN             NaN             NaN   6.6541488e-01
   3.7100000e+01             NaN             NaN             NaN   2.6892882e-01
   3.7200000e+01             NaN             NaN             NaN             NaN
   3.7300000e+01             NaN             NaN             NaN             NaN
   3.7400000e+01             NaN             NaN             NaN             NaN
   3.7500000e+01             NaN             NaN             NaN             NaN
   3.7600000e+01             NaN             NaN             NaN             NaN
   3.7700000e+01             NaN             NaN             NaN             NaN
   3.7800000e+01             NaN             NaN             NaN             NaN
   3.7900000e+01             NaN             NaN             NaN             NaN
   3.8000000e+01             NaN             NaN             NaN             NaN
   3.8100000e+01             NaN             NaN             NaN             NaN
   3.8200000e+01             NaN             NaN             NaN             NaN
   3.8300000e+01             NaN             NaN             NaN             NaN
   3.8400000e+01             NaN             NaN             NaN             NaN
   3.8500000e+01             NaN             NaN             NaN             NaN
   3.8600000e+01             NaN             NaN             NaN             NaN
   3.8700000e+01             NaN             NaN             NaN             NaN
   3.8800000e+01             NaN             NaN             NaN             NaN
   3.8900000e+01             NaN             NaN             NaN             NaN
   3.9000000e+01             NaN             NaN             NaN             NaN
   3.9100000e+01             NaN             NaN             NaN             NaN
   3.9200000e+01             NaN             NaN             NaN             NaN
   3.9300000e+01             NaN             NaN             NaN             NaN
   3.9400000e+01             NaN             NaN             NaN             NaN
   3.9500000e+01             NaN             NaN             NaN             NaN
   3.9600000e+01             NaN             NaN             NaN             NaN
   3.9700000e+01             NaN             NaN             NaN             NaN
   3.9800000e+01             NaN             NaN             NaN             NaN
   3.9900000e+01             NaN             NaN             NaN             NaN
   4.0000000e+01             NaN             NaN             NaN             NaN
   4.0100000e+01             NaN             NaN             NaN             NaN
   4.0200000e+01             NaN             NaN             NaN   3.7427977e-01
   4.0300000e+01             NaN             NaN             NaN   8.0505684e-01
   4.0400000e+01             NaN             NaN             NaN   1.1928856e+00
   4.0500000e+01             NaN             NaN             NaN   1.5412275e+00
   4.0600000e+01             NaN             NaN             NaN   1.8529245e+00
   4.0700000e+01             NaN             NaN             NaN   2.1303181e+00
   4.0800000e+01             NaN             NaN             NaN   2.3753385e+00
   4.0900000e+01             NaN             NaN             NaN   2.5895728e+00
   4.1000000e+01             NaN             NaN             NaN   2.7743165e+00
   4.1100000e+01             NaN             NaN             NaN   2.9306139e+00
   4.1200000e+01             NaN             NaN             NaN   3.0592882e+00
   4.1300000e+01             NaN             NaN             NaN   3.1609644e+00
   4.1400000e+01             NaN             NaN             NaN   3.2360864e+00
   4.1500000e+01             NaN             NaN             NaN   3.2849287e+00
   4.1600000e+01             NaN             NaN             NaN   3.3076041e+00
   4.1700000e+01             NaN             NaN             NaN   3.3040668e+00
   4.1800000e+01             NaN             NaN             NaN   3.2741121e+00
   4.1900000e+01             NaN             NaN             NaN   3.2173716e+00
   4.2000000e+01             NaN             NaN             NaN   3.1333055e+00
   4.2100000e+01             NaN             NaN             NaN   3.0211887e+00
   4.2200000e+01             NaN             NaN             NaN   2.8800930e+00
   4.2300000e+01             NaN             NaN             NaN   2.7088623e+00
   4.2400000e+01             NaN             NaN             NaN   2.5060800e+00
   4.2500000e+01             NaN             NaN             NaN   2.2700266e+00
   4.2600000e+01             NaN             NaN             NaN   1.9986244e+00
   4.2700000e+01             NaN             NaN             NaN   1.6893649e+00
   4.2800000e+01             NaN             NaN             NaN   1.3392131e+00
   4.2900000e+01             NaN             NaN             NaN   9.4448050e-01
   4.3000000e+01             NaN             NaN             NaN   5.0065174e-01
   4.3100000e+01             NaN             NaN             NaN   2.1478165e-03
   4.3200000e+01             NaN             NaN             NaN             NaN
   4.3300000e+01             NaN             NaN             NaN             NaN
   4.3400000e+01             NaN             NaN             NaN             NaN
   4.3500000e+01             NaN             NaN             NaN             NaN
   4.3600000e+01             NaN             NaN             NaN             NaN
   4.3700000e+01             NaN             NaN             NaN             NaN
   4.3800000e+01             NaN             NaN             NaN             NaN
   4.3900000e+01             NaN             NaN             NaN             NaN
   4.4000000e+01             NaN             NaN             NaN             NaN
   4.4100000e+01             NaN             NaN             NaN             NaN
   4.4200000e+01             NaN             NaN             NaN             NaN
   4.4300000e+01             NaN             NaN             NaN             NaN
   4.4400000e+01             NaN             NaN             NaN             NaN
   4.4500000e+01             NaN             NaN             NaN             NaN
   4.4600000e+01             NaN             NaN             NaN             NaN
   4.4700000e+01             NaN             NaN             NaN             NaN
   4.4800000e+01             NaN             NaN             NaN             NaN
   4.4900000e+01             NaN             NaN             NaN             NaN
   4.5000000e+01             NaN             NaN             NaN             NaN
   4.5100000e+01             NaN             NaN             NaN             NaN
   4.5200000e+01             NaN             NaN             NaN             NaN
   4.5300000e+01             NaN             NaN             NaN             NaN
   4.5400000e+01             NaN             NaN             NaN             NaN
   4.5500000e+01             NaN             NaN             NaN             NaN
   4.5600000e+01             NaN             NaN             NaN             NaN
   4.5700000e+01             NaN             NaN             NaN   3.1336331e-01
   4.5800000e+01             NaN             NaN             NaN   8.2931722e-01
   4.5900000e+01             NaN             NaN             NaN   1.2888567e+00
   4.6000000e+01             NaN             NaN             NaN   1.6974018e+00
   4.6100000e+01             NaN             NaN             NaN   2.0592952e+00
   4.6200000e+01             NaN             NaN             NaN   2.3780381e+00
   4.6300000e+01             NaN             NaN             NaN   2.6564617e+00
   4.6400000e+01             NaN             NaN             NaN   2.8968523e+00
   4.6500000e+01             NaN             NaN             NaN   3.1010440e+00
   4.6600000e+01             NaN             NaN             NaN   3.2704888e+00
   4.6700000e+01             NaN             NaN             NaN   3.4063077e+00
   4.6800000e+01             NaN             NaN   4.5096319e-03   3.5093285e+00
   4.6900000e+01             NaN             NaN   7.5324266e-02   3.5801132e+00
   4.7000000e+01             NaN             NaN   1.1421715e-01   3.6189760e+00
   4.7100000e+01             NaN             NaN   1.2126455e-01   3.6259929e+00
   4.7200000e+01             NaN             NaN   9.6307984e-02   3.6010056e+00
   4.7300000e+01             NaN             NaN   3.8950283e-02   3.5436169e+00
   4.7400000e+01             NaN             NaN             NaN   3.4531796e+00
   4.7500000e+01             NaN             NaN             NaN   3.3287780e+00
   4.7600000e+01             NaN             NaN             NaN   3.1691989e+00
   4.7700000e+01             NaN             NaN             NaN   2.9728926e+00
   4.7800000e+01             NaN             NaN             NaN   2.7379191e+00
   4.7900000e+01             NaN             NaN             NaN   2.4618767e+00
   4.8000000e+01             NaN             NaN             NaN   2.1418050e+00
   4.8100000e+01             NaN             NaN             NaN   1.7740554e+00
   4.8200000e+01             NaN             NaN             NaN   1.3541133e+00
   4.8300000e+01             NaN             NaN             NaN   8.7635262e-01
   4.8400000e+01             NaN             NaN             NaN   3.3368921e-01
   4.8500000e+01             NaN             NaN             NaN             NaN
   4.8600000e+01             NaN             NaN             NaN             NaN
   4.8700000e+01             NaN             NaN             NaN             NaN
   4.8800000e+01             NaN             NaN             NaN             NaN
   4.8900000e+01             NaN             NaN             NaN             NaN
   4.9000000e+01             NaN             NaN             NaN             NaN
   4.9100000e+01             NaN             NaN             NaN             NaN
   4.9200000e+01             NaN             NaN             NaN             NaN
   4.9300000e+01             NaN             NaN             NaN             NaN
   4.9400000e+01             NaN             NaN             NaN             NaN
   4.9500000e+01             NaN             NaN             NaN             NaN
   4.9600000e+01             NaN             NaN             NaN             NaN
   4.9700000e+01             NaN             NaN             NaN             NaN
   4.9800000e+01             NaN             NaN             NaN             NaN
   4.9900000e+01             NaN             NaN             NaN             NaN
   5.0000000e+01             NaN             NaN             NaN             NaN
   5.0100000e+01             NaN             NaN             NaN             NaN
   5.0200000e+01             NaN             NaN             NaN             NaN
   5.0300000e+01             NaN             NaN             NaN             NaN
   5.0400000e+01             NaN             NaN             NaN             NaN
   5.0500000e+01             NaN             NaN             NaN             NaN
   5.0600000e+01             NaN             NaN             NaN             NaN
   5.0700000e+01             NaN             NaN             NaN   1.8646349e-01
   5.0800000e+01             NaN             NaN             NaN   8.0770131e-01
   5.0900000e+01             NaN             NaN             NaN   1.3559226e+00
   5.1000000e+01             NaN             NaN             NaN   1.8394908e+00
   5.1100000e+01             NaN             NaN             NaN   2.2649358e+00
   5.1200000e+01             NaN             NaN             NaN   2.6374096e+00
   5.1300000e+01             NaN             NaN             NaN   2.9610036e+00
   5.1400000e+01             NaN             NaN             NaN   3.2389724e+00
   5.1500000e+01             NaN             NaN             NaN   3.4738957e+00
   5.1600000e+01             NaN             NaN   1.6465772e-01   3.6677959e+00
   5.1700000e+01             NaN             NaN   3.1913110e-01   3.8222230e+00
   5.1800000e+01             NaN             NaN   4.3527149e-01   3.9383167e+00
   5.1900000e+01             NaN             NaN   5.1385169e-01   4.0168499e+00
   5.2000000e+01             NaN             NaN   5.5530614e-01   4.0582570e+00
   5.2100000e+01             NaN             NaN   5.5974698e-01   4.0626499e+00
   5.2200000e+01             NaN             NaN   5.2696880e-01   4.0298235e+00
   5.2300000e+01             NaN             NaN   4.5644241e-01   3.9592483e+00
   5.2400000e+01             NaN             NaN   3.4729719e-01   3.8500538e+00
   5.2500000e+01             NaN             NaN   1.9829065e-01   3.7009974e+00
   5.2600000e+01             NaN             NaN   7.7628997e-03   3.5104192e+00
   5.2700000e+01             NaN             NaN             NaN   3.2761774e+00
   5.2800000e+01             NaN             NaN             NaN   2.9955592e+00
   5.2900000e+01             NaN             NaN             NaN   2.6651588e+00
   5.3000000e+01             NaN             NaN             NaN   2.2807085e+00
   5.3100000e+01             NaN             NaN             NaN   1.8368454e+00
   5.3200000e+01             NaN             NaN             NaN   1.3267797e+00
   5.3300000e+01             NaN             NaN             NaN   7.4181608e-01
   5.3400000e+01             NaN             NaN             NaN   7.0644882e-02
   5.3500000e+01             NaN             NaN             NaN             NaN
   5.3600000e+01             NaN             NaN             NaN             NaN
   5.3700000e+01             NaN             NaN             NaN             NaN
   5.3800000e+01             NaN             NaN             NaN             NaN
   5.3900000e+01             NaN             NaN             NaN             NaN
   5.4000000e+01             NaN             NaN             NaN             NaN
   5.4100000e+01             NaN             NaN             NaN             NaN
   5.4200000e+01             NaN             NaN             NaN             NaN
   5.4300000e+01             NaN             NaN             NaN             NaN
   5.4400000e+01             NaN             NaN             NaN             NaN
   5.4500000e+01             NaN             NaN             NaN             NaN
   5.4600000e+01             NaN             NaN             NaN             NaN
   5.4700000e+01             NaN             NaN             NaN             NaN
   5.4800000e+01             NaN             NaN             NaN             NaN
   5.4900000e+01             NaN             NaN             NaN             NaN
   5.5000000e+01             NaN             NaN             NaN             NaN
   5.5100000e+01             NaN             NaN             NaN             NaN
   5.5200000e+01             NaN             NaN             NaN             NaN
   5.5300000e+01             NaN             NaN             NaN             NaN
   5.5400000e+01             NaN             NaN             NaN   4.1694071e-01
   5.5500000e+01             NaN             NaN             NaN   1.1168152e+00
   5.5600000e+01             NaN             NaN             NaN   1.7293774e+00
   5.5700000e+01             NaN             NaN             NaN   2.2657546e+00
   5.5800000e+01             NaN             NaN             NaN   2.7344572e+00
   5.5900000e+01             NaN             NaN             NaN   3.1420832e+00
   5.6000000e+01             NaN             NaN             NaN   3.4937927e+00
   5.6100000e+01             NaN             NaN   2.9289571e-01   3.7936344e+00
   5.6200000e+01             NaN             NaN   5.4410665e-01   4.0447760e+00
   5.6300000e+01             NaN             NaN   7.4906813e-01   4.2496677e+00
   5.6400000e+01             NaN             NaN   9.0962982e-01   4.4101591e+00
   5.6500000e+01             NaN             NaN   1.0271236e+00   4.5275821e+00
   5.6600000e+01             NaN             NaN   1.1024201e+00   4.6028072e+00
   5.6700000e+01             NaN             NaN   1.1359651e+00   4.6362802e+00
   5.6800000e+01             NaN             NaN   1.1277977e+00   4.6280401e+00
   5.6900000e+01             NaN             NaN   1.0775529e+00   4.5777218e+00
   5.7000000e+01             NaN             NaN   9.8444796e-01   4.4845427e+00
   5.7100000e+01             NaN             NaN   8.4725272e-01   4.3472725e+00
   5.7200000e+01             NaN             NaN   6.6423935e-01   4.1641833e+00
   5.7300000e+01             NaN             NaN   4.3310874e-01   3.9329760e+00
   5.7400000e+01             NaN             NaN   1.5088555e-01   3.6506751e+00
   5.7500000e+01             NaN             NaN             NaN   3.3134818e+00
   5.7600000e+01             NaN             NaN             NaN   2.9165679e+00
   5.7700000e+01             NaN             NaN             NaN   2.4537839e+00
   5.7800000e+01             NaN             NaN             NaN   1.9172389e+00
   5.7900000e+01             NaN             NaN             NaN   1.2966821e+00
   5.8000000e+01             NaN             NaN             NaN   5.7856446e-01
   5.8100000e+01             NaN             NaN             NaN             NaN
   5.8200000e+01             NaN             NaN             NaN             NaN
   5.8300000e+01             NaN             NaN             NaN             NaN
   5.8400000e+01             NaN             NaN             NaN             NaN
   5.8500000e+01             NaN             NaN             NaN             NaN
   5.8600000e+01             NaN             NaN             NaN             NaN
   5.8700000e+01             NaN             NaN             NaN             NaN
   5.8800000e+01             NaN             NaN             NaN             NaN
   5.8900000e+01             NaN             NaN             NaN             NaN
   5.9000000e+01             NaN             NaN             NaN             NaN
   5.9100000e+01             NaN             NaN             NaN             NaN
   5.9200000e+01             NaN             NaN             NaN             NaN
   5.9300000e+01             NaN             NaN             NaN             NaN
   5.9400000e+01             NaN             NaN             NaN             NaN
   5.9500000e+01             NaN             NaN             NaN             NaN
   5.9600000e+01             NaN             NaN             NaN             NaN
   5.9700000e+01             NaN             NaN             NaN             NaN
   5.9800000e+01             NaN             NaN             NaN   4.0522007e-01
   5.9900000e+01             NaN             NaN             NaN   1.2346323e+00
   6.0000000e+01             NaN             NaN             NaN   1.9541792e+00
   6.0100000e+01             NaN             NaN             NaN   2.5801770e+00
   6.0200000e+01             NaN             NaN             NaN   3.1247511e+00
   6.0300000e+01             NaN             NaN   9.9675369e-02   3.5970900e+00
   6.0400000e+01             NaN             NaN   5.0693919e-01   4.0042512e+00
   6.0500000e+01             NaN             NaN   8.5448978e-01   4.3516988e+00
   6.0600000e+01             NaN             NaN   1.1465631e+00   4.6436684e+00
   6.0700000e+01             NaN             NaN   1.3864215e+00   4.8834225e+00
   6.0800000e+01             NaN   1.4061844e-01   1.5765323e+00   5.0734281e+00
   6.0900000e+01             NaN   2.8264663e-01   1.7186925e+00   5.2154823e+00
   6.1000000e+01             NaN   3.7793596e-01   1.8141149e+00   5.3107978e+00
   6.1100000e+01             NaN   4.2717041e-01   1.8634837e+00   5.3600587e+00
   6.1200000e+01             NaN   4.3053596e-01   1.8669850e+00   5.3634510e+00
   6.1300000e+01             NaN   3.8772958e-01   1.8243157e+00   5.3206717e+00
   6.1400000e+01             NaN   2.9794715e-01   1.7346718e+00   5.2309166e+00
   6.1500000e+01             NaN   1.5984924e-01   1.5967141e+00   5.0928465e+00
   6.1600000e+01             NaN             NaN   1.4085083e+00   4.9045270e+00
   6.1700000e+01             NaN             NaN   1.1674347e+00   4.6633382e+00
   6.1800000e+01             NaN             NaN   8.7005591e-01   4.3658427e+00
   6.1900000e+01             NaN             NaN   5.1192960e-01   4.0075982e+00
   6.2000000e+01             NaN             NaN   8.7340465e-02   3.5828890e+00
   6.2100000e+01             NaN             NaN             NaN   3.0843407e+00
   6.2200000e+01             NaN             NaN             NaN   2.5023521e+00
   6.2300000e+01             NaN             NaN             NaN   1.8242385e+00
   6.2400000e+01             NaN             NaN             NaN   1.0328925e+00
   6.2500000e+01             NaN             NaN             NaN   1.0460337e-01
   6.2600000e+01             NaN             NaN             NaN             NaN
   6.2700000e+01             NaN             NaN             NaN             NaN
   6.2800000e+01             NaN             NaN             NaN             NaN
   6.2900000e+01             NaN             NaN             NaN             NaN
   6.3000000e+01             NaN             NaN             NaN             NaN
   6.3100000e+01             NaN             NaN             NaN             NaN
   6.3200000e+01             NaN             NaN             NaN             NaN
   6.3300000e+01             NaN             NaN             NaN             NaN
   6.3400000e+01             NaN             NaN             NaN             NaN
   6.3500000e+01             NaN             NaN             NaN             NaN
   6.3600000e+01             NaN             NaN             NaN             NaN
   6.3700000e+01             NaN             NaN             NaN             NaN
   6.3800000e+01             NaN             NaN             NaN             NaN
   6.3900000e+01             NaN             NaN             NaN             NaN
   6.4000000e+01             NaN             NaN             NaN   4.1657085e-01
   6.4100000e+01             NaN             NaN             NaN   1.4030558e+00
   6.4200000e+01             NaN             NaN             NaN   2.2499739e+00
   6.4300000e+01             NaN             NaN             NaN   2.9814466e+00
   6.4400000e+01             NaN             NaN   1.2221393e-01   3.6148008e+00
   6.4500000e+01             NaN             NaN   6.7038833e-01   4.1628216e+00
   6.4600000e+01             NaN             NaN   1.1428505e+00   4.6351296e+00
   6.4700000e+01             NaN   1.0513515e-01   1.5469353e+00   5.0390593e+00
   6.4800000e+01             NaN   4.4627508e-01   1.8882707e+00   5.3802387e+00
   6.4900000e+01             NaN   7.2897789e-01   2.1711704e+00   5.6629811e+00
   6.5000000e+01             NaN   9.5651202e-01   2.3989030e+00   5.8905551e+00
   6.5100000e+01             NaN   1.1312877e+00   2.5738789e+00   6.0653710e+00
   6.5200000e+01             NaN   1.2549851e+00   2.6977783e+00   6.1891090e+00
   6.5300000e+01             NaN   1.3286388e+00   2.7716359e+00   6.2628036e+00
   6.5400000e+01             NaN   1.3526881e+00   2.7958914e+00   6.2868943e+00
   6.5500000e+01             NaN   1.3269988e+00   2.7704105e+00   6.2612469e+00
   6.5600000e+01             NaN   1.2508576e+00   2.6944800e+00   6.1851480e+00
   6.5700000e+01             NaN   1.1229396e+00   2.5667753e+00   6.0572730e+00
   6.5800000e+01             NaN   9.4124503e-01   2.3852967e+00   5.8756221e+00
   6.5900000e+01             NaN   7.0299900e-01   2.1472696e+00   5.6374204e+00
   6.6000000e+01             NaN   4.0450209e-01   1.8489946e+00   5.3389685e+00
   6.6100000e+01             NaN   4.0914442e-02   1.4856323e+00   4.9754268e+00
   6.6200000e+01             NaN             NaN   1.0508904e+00   4.5405027e+00
   6.6300000e+01             NaN             NaN   5.3656755e-01   4.0259948e+00
   6.6400000e+01             NaN             NaN             NaN   3.4211115e+00
   6.6500000e+01             NaN             NaN             NaN   2.7114272e+00
   6.6600000e+01             NaN             NaN             NaN   1.8772181e+00
   6.6700000e+01             NaN             NaN             NaN   8.9068827e-01
   6.6800000e+01             NaN             NaN             NaN             NaN
   6.6900000e+01             NaN             NaN             NaN             NaN
   6.7000000e+01             NaN             NaN             NaN             NaN
   6.7100000e+01             NaN             NaN             NaN             NaN
   6.7200000e+01             NaN             NaN             NaN             NaN
   6.7300000e+01             NaN             NaN             NaN             NaN
   6.7400000e+01             NaN             NaN             NaN             NaN
   6.7500000e+01             NaN             NaN             NaN             NaN
   6.7600000e+01             NaN             NaN             NaN             NaN
   6.7700000e+01             NaN             NaN             NaN             NaN
   6.7800000e+01             NaN             NaN             NaN             NaN
   6.7900000e+01             NaN             NaN             NaN             NaN
   6.8000000e+01             NaN             NaN             NaN             NaN
   6.8100000e+01             NaN             NaN             NaN   1.1661570e+00
   6.8200000e+01             NaN             NaN             NaN   2.2392338e+00
   6.8300000e+01             NaN             NaN             NaN   3.1543034e+00
   6.8400000e+01             NaN             NaN   4.5514873e-01   3.9405808e+00
   6.8500000e+01             NaN             NaN   1.1334535e+00   4.6186501e+00
   6.8600000e+01             NaN   2.6781170e-01   1.7185074e+00   5.2034676e+00
   6.8700000e+01             NaN   7.7042896e-01   2.2214242e+00   5.7061466e+00
   6.8800000e+01             NaN   1.1992916e+00   2.6505884e+00   6.1350711e+00
   6.8900000e+01   1.2819420e-01   1.5607745e+00   3.0123753e+00   6.4966163e+00
   6.9000000e+01   4.2681960e-01   1.8597238e+00   3.3116311e+00   6.7956283e+00
   6.9100000e+01   6.6655035e-01   2.0997818e+00   3.5519986e+00   7.0357496e+00
   6.9200000e+01   8.5004797e-01   2.2836103e+00   3.7361397e+00   7.2196419e+00
   6.9300000e+01   9.7914395e-01   2.4130409e+00   3.8658862e+00   7.3491369e+00
   6.9400000e+01   1.0549378e+00   2.4891731e+00   3.9423380e+00   7.4253344e+00
   6.9500000e+01   1.0778542e+00   2.5124317e+00   3.9659198e+00   7.4486590e+00
   6.9600000e+01   1.0476646e+00   2.4825883e+00   3.9364036e+00   7.4188825e+00
   6.9700000e+01   9.6347714e-01   2.3987512e+00   3.8528978e+00   7.3351132e+00
   6.9800000e+01   8.2369233e-01   2.2593210e+00   3.7138032e+00   7.1957518e+00
   6.9900000e+01   6.2592066e-01   2.0619083e+00   3.5167307e+00   6.9984089e+00
   7.0000000e+01   3.6685213e-01   1.8032032e+00   3.2583707e+00   6.7397748e+00
   7.0100000e+01   4.2061920e-02   1.4787812e+00   2.9342988e+00   6.4154250e+00
   7.0200000e+01             NaN   1.0828183e+00   2.5386918e+00   6.0195358e+00
   7.0300000e+01             NaN   6.0767439e-01   2.0639098e+00   5.5444671e+00
   7.0400000e+01             NaN   4.3271185e-02   1.4998753e+00   4.9801410e+00
   7.0500000e+01             NaN             NaN   8.3312318e-01   4.3130917e+00
   7.0600000e+01             NaN             NaN   4.5299932e-02   3.5249647e+00
   7.0700000e+01             NaN             NaN             NaN   2.5900380e+00
   7.0800000e+01             NaN             NaN             NaN   1.4708937e+00
   7.0900000e+01             NaN             NaN             NaN   1.1030173e-01
   7.1000000e+01             NaN             NaN             NaN             NaN
   7.1100000e+01             NaN             NaN             NaN             NaN
   7.1200000e+01             NaN             NaN             NaN             NaN
   7.1300000e+01             NaN             NaN             NaN             NaN
   7.1400000e+01             NaN             NaN             NaN             NaN
   7.1500000e+01             NaN             NaN             NaN             NaN
   7.1600000e+01             NaN             NaN             NaN             NaN
   7.1700000e+01             NaN             NaN             NaN             NaN
   7.1800000e+01             NaN             NaN             NaN             NaN
   7.1900000e+01             NaN             NaN             NaN             NaN
   7.2000000e+01             NaN             NaN             NaN   1.1924895e+00
   7.2100000e+01             NaN             NaN             NaN   2.5191347e+00
   7.2200000e+01             NaN             NaN   1.5694692e-01   3.6317985e+00
   7.2300000e+01             NaN             NaN   1.1031949e+00   4.5776730e+00
   7.2400000e+01             NaN   4.4994935e-01   1.9142094e+00   5.3883129e+00
   7.2500000e+01             NaN   1.1472927e+00   2.6120297e+00   6.0857567e+00
   7.2600000e+01   3.0003776e-01   1.7473344e+00   3.2125514e+00   6.6858990e+00
   7.2700000e+01   8.1400375e-01   2.2618067e+00   3.7275076e+00   7.2004724e+00
   7.2800000e+01   1.2511880e+00   2.6995031e+00   4.1656924e+00   7.6382707e+00
   7.2900000e+01   1.6182297e+00   3.0670632e+00   4.5337460e+00   8.0059335e+00
   7.3000000e+01   1.9201327e+00   3.3694908e+00   4.8366727e+00   8.3084650e+00
   7.3100000e+01   2.1606136e+00   3.6105030e+00   5.0781898e+00   8.5495822e+00
   7.3200000e+01   2.3423379e+00   3.7927655e+00   5.2609633e+00   8.7319508e+00
   7.3300000e+01   2.4670770e+00   3.9180496e+00   5.3867650e+00   8.8573426e+00
   7.3400000e+01   2.5358069e+00   3.9873316e+00   5.4565714e+00   8.9267337e+00
   7.3500000e+01   2.5487611e+00   4.0008454e+00   5.4706166e+00   8.9403580e+00
   7.3600000e+01   2.5054440e+00   3.9580954e+00   5.4284054e+00   8.8977202e+00
   7.3700000e+01   2.4046051e+00   3.8578313e+00   5.3286879e+00   8.7975702e+00
   7.3800000e+01   2.2441726e+00   3.6979817e+00   5.1693928e+00   8.6378363e+00
   7.3900000e+01   2.0211377e+00   3.4755377e+00   4.9475118e+00   8.4155101e+00
   7.4000000e+01   1.7313750e+00   3.1863744e+00   4.6589203e+00   8.1264666e+00
   7.4100000e+01   1.3693758e+00   2.8249834e+00   4.2981104e+00   7.7651977e+00
   7.4200000e+01   9.2785351e-01   2.3840783e+00   3.8577964e+00   7.3244171e+00
   7.4300000e+01   3.9715363e-01   1.8540051e+00   3.3283251e+00   6.7944712e+00
   7.4400000e+01             NaN   1.2218426e+00   2.6967765e+00   6.1624391e+00
   7.4500000e+01             NaN   4.6998452e-01   1.9455458e+00   5.4107152e+00
   7.4600000e+01             NaN             NaN   1.0500143e+00   4.5146792e+00
   7.4700000e+01             NaN             NaN             NaN   3.4386572e+00
   7.4800000e+01             NaN             NaN             NaN   2.1284156e+00
   7.4900000e+01             NaN             NaN             NaN   4.9587788e-01
   7.5000000e+01             NaN             NaN             NaN             NaN
   7.5100000e+01             NaN             NaN             NaN             NaN
   7.5200000e+01             NaN             NaN             NaN             NaN
   7.5300000e+01             NaN             NaN             NaN             NaN
   7.5400000e+01             NaN             NaN             NaN             NaN
   7.5500000e+01             NaN             NaN             NaN             NaN
   7.5600000e+01             NaN             NaN             NaN             NaN
   7.5700000e+01             NaN             NaN             NaN             NaN
   7.5800000e+01             NaN             NaN             NaN   1.3423116e+00
   7.5900000e+01             NaN             NaN             NaN   3.0078099e+00
   7.6000000e+01             NaN             NaN   9.1446126e-01   4.3720039e+00
   7.6100000e+01             NaN   5.7152959e-01   2.0574062e+00   5.5143236e+00
   7.6200000e+01   7.1151533e-02   1.5414134e+00   3.0280906e+00   6.4843803e+00
   7.6300000e+01   9.0089089e-01   2.3719867e+00   3.8594695e+00   7.3151267e+00
   7.6400000e+01   1.6141978e+00   3.0861382e+00   4.5744335e+00   8.0294520e+00
   7.6500000e+01   2.2274999e+00   3.7002959e+00   5.1894123e+00   8.6437851e+00
   7.6600000e+01   2.7528653e+00   4.2265290e+00   5.7164762e+00   9.1701952e+00
   7.6700000e+01   3.1992928e+00   4.6738364e+00   6.1646251e+00   9.6176818e+00
   7.6800000e+01   3.5735337e+00   5.0489700e+00   6.5406115e+00   9.9929969e+00
   7.6900000e+01   3.8806321e+00   5.3569743e+00   6.8494805e+00   1.0301185e+01
   7.7000000e+01   4.1242849e+00   5.6015466e+00   7.0949302e+00   1.0545944e+01
   7.7100000e+01   4.3070835e+00   5.7852786e+00   7.2795526e+00   1.0729866e+01
   7.7200000e+01   4.4306706e+00   5.9098134e+00   7.4049914e+00   1.0854593e+01
   7.7300000e+01   4.4958353e+00   5.9759405e+00   7.4720364e+00   1.0920916e+01
   7.7400000e+01   4.5025574e+00   5.9836401e+00   7.4806686e+00   1.0928814e+01
   7.7500000e+01   4.4500071e+00   5.9320827e+00   7.4300588e+00   1.0877459e+01
   7.7600000e+01   4.3364990e+00   5.8195833e+00   7.3185226e+00   1.0765166e+01
   7.7700000e+01   4.1593956e+00   5.6435050e+00   7.1434237e+00   1.0589297e+01
   7.7800000e+01   3.9149485e+00   5.4000996e+00   6.9010146e+00   1.0346105e+01
   7.7900000e+01   3.5980542e+00   5.0842641e+00   6.5861929e+00   1.0030488e+01
   7.8000000e+01   3.2018900e+00   4.6891766e+00   6.1921377e+00   9.6356226e+00
   7.8100000e+01   2.7173689e+00   4.2057505e+00   5.7097632e+00   9.1524235e+00
   7.8200000e+01   2.1323069e+00   3.6218026e+00   5.1268879e+00   8.5687080e+00
   7.8300000e+01   1.4301194e+00   2.9207492e+00   4.4269296e+00   7.8678929e+00
   7.8400000e+01   5.8769180e-01   2.0794771e+00   3.5867778e+00   7.0268657e+00
   7.8500000e+01             NaN   1.0646895e+00   2.5731397e+00   6.0123313e+00
   7.8600000e+01             NaN             NaN   1.3358398e+00   4.7741099e+00
   7.8700000e+01             NaN             NaN             NaN   3.2317324e+00
   7.8800000e+01             NaN             NaN             NaN   1.2442417e+00
   7.8900000e+01             NaN             NaN             NaN             NaN
   7.9000000e+01             NaN             NaN             NaN             NaN
   7.9100000e+01             NaN             NaN             NaN             NaN
   7.9200000e+01             NaN             NaN             NaN             NaN
   7.9300000e+01             NaN             NaN             NaN             NaN
   7.9400000e+01             NaN             NaN             NaN             NaN
   7.9500000e+01             NaN             NaN             NaN   1.4189687e+00
   7.9600000e+01             NaN             NaN   2.1427658e-01   3.6435153e+00
   7.9700000e+01             NaN   4.4243718e-01   1.9648451e+00   5.3929634e+00
   7.9800000e+01   3.6149375e-01   1.8711424e+00   3.3949926e+00   6.8219918e+00
   7.9900000e+01   1.5551379e+00   3.0662733e+00   4.5915714e+00   8.0174447e+00
   8.0000000e+01   2.5687116e+00   4.0813547e+00   5.6081138e+00   9.0328496e+00
   8.0100000e+01   3.4374173e+00   4.9515912e+00   6.4798288e+00   9.9034127e+00
   8.0200000e+01   4.1855191e+00   5.7012484e+00   7.2309846e+00   1.0653400e+01
   8.0300000e+01   4.8303203e+00   6.3476309e+00   7.8788882e+00   1.1300118e+01
   8.0400000e+01   5.3844595e+00   6.9033781e+00   8.4361806e+00   1.1856206e+01
   8.0500000e+01   5.8573067e+00   7.3778610e+00   8.9122340e+00   1.2331035e+01
   8.0600000e+01   6.2558469e+00   7.7780654e+00   9.3140356e+00   1.2731592e+01
   8.0700000e+01   6.5852563e+00   8.1091684e+00   9.6467635e+00   1.3063053e+01
   8.0800000e+01   6.8492833e+00   8.3749191e+00   9.9141678e+00   1.3329169e+01
   8.0900000e+01   7.0505002e+00   8.5778907e+00   1.0118823e+01   1.3532513e+01
   8.1000000e+01   7.1904645e+00   8.7196412e+00   1.0262287e+01   1.3674643e+01
   8.1100000e+01   7.2698112e+00   8.8008067e+00   1.0345198e+01   1.3756196e+01
   8.1200000e+01   7.2882899e+00   8.8211375e+00   1.0367307e+01   1.3776922e+01
   8.1300000e+01   7.2447498e+00   8.7794837e+00   1.0327465e+01   1.3735671e+01
   8.1400000e+01   7.1370713e+00   8.6737263e+00   1.0223553e+01   1.3630325e+01
   8.1500000e+01   6.9620356e+00   8.5006476e+00   1.0052356e+01   1.3457667e+01
   8.1600000e+01   6.7151144e+00   8.2557203e+00   9.8093476e+00   1.3213169e+01
   8.1700000e+01   6.3901494e+00   7.9327869e+00   9.4883709e+00   1.2890674e+01
   8.1800000e+01   5.9788680e+00   7.5235760e+00   9.0811565e+00   1.2481912e+01
   8.1900000e+01   5.4701475e+00   7.0169659e+00   8.5765843e+00   1.1975762e+01
   8.2000000e+01   4.8488666e+00   6.3978369e+00   7.9595368e+00   1.1357103e+01
   8.2100000e+01   4.0940535e+00   5.6452187e+00   7.2090466e+00   1.0604968e+01
   8.2200000e+01   3.1757496e+00   4.7291547e+00   6.2951613e+00   9.6894012e+00
   8.2300000e+01   2.0493700e+00   3.6050632e+00   5.1733051e+00   8.5658225e+00
   8.2400000e+01   6.4471078e-01   2.2027446e+00   3.7732892e+00   7.1640367e+00
   8.2500000e+01             NaN   4.0250377e-01   1.9754388e+00   5.3643559e+00
   8.2600000e+01             NaN             NaN             NaN   2.9370127e+00
   8.2700000e+01             NaN             NaN             NaN             NaN
   8.2800000e+01             NaN             NaN             NaN             NaN
   8.2900000e+01             NaN             NaN             NaN             NaN
   8.3000000e+01             NaN             NaN             NaN             NaN
   8.3100000e+01             NaN             NaN             NaN   1.1698998e+00
   8.3200000e+01             NaN             NaN   1.1783128e+00   4.5549004e+00
   8.3300000e+01   4.5394434e-01   2.0344055e+00   3.6258852e+00   7.0003222e+00
   8.3400000e+01   2.3577245e+00   3.9410180e+00   5.5353075e+00   8.9075998e+00
   8.3500000e+01   3.9082631e+00   5.4944279e+00   7.0915443e+00   1.0461675e+01
   8.3600000e+01   5.2060447e+00   6.7951269e+00   8.3951040e+00   1.1763046e+01
   8.3700000e+01   6.3116570e+00   7.9037067e+00   9.5065873e+00   1.2872308e+01
   8.3800000e+01   7.2643256e+00   8.8593956e+00   1.0465228e+01   1.3828691e+01
   8.3900000e+01   8.0907705e+00   9.6889154e+00   1.1297752e+01   1.4658918e+01
   8.4000000e+01   8.8098736e+00   1.0411150e+01   1.2023046e+01   1.5381874e+01
   8.4100000e+01   9.4353263e+00   1.1039792e+01   1.2654806e+01   1.6011253e+01
   8.4200000e+01   9.9772178e+00   1.1584931e+01   1.3203122e+01   1.6557145e+01
   8.4300000e+01   1.0443028e+01   1.2054049e+01   1.3675478e+01   1.7027033e+01
   8.4400000e+01   1.0838268e+01   1.2452658e+01   1.4077389e+01   1.7426429e+01
   8.4500000e+01   1.1166900e+01   1.2784720e+01   1.4412818e+01   1.7759296e+01
   8.4600000e+01   1.1431610e+01   1.3052922e+01   1.4684452e+01   1.8028322e+01
   8.4700000e+01   1.1633977e+01   1.3258845e+01   1.4893875e+01   1.8235088e+01
   8.4800000e+01   1.1774570e+01   1.3403058e+01   1.5041658e+01   1.8380164e+01
   8.4900000e+01   1.1852977e+01   1.3485149e+01   1.5127387e+01   1.8463138e+01
   8.5000000e+01   1.1867770e+01   1.3503689e+01   1.5149639e+01   1.8482583e+01
   8.5100000e+01   1.1816409e+01   1.3456141e+01   1.5105874e+01   1.8435961e+01
   8.5200000e+01   1.1695072e+01   1.3338681e+01   1.4992272e+01   1.8319450e+01
   8.5300000e+01   1.1498369e+01   1.3145921e+01   1.4803444e+01   1.8127660e+01
   8.5400000e+01   1.1218918e+01   1.2870477e+01   1.4532009e+01   1.7853212e+01
   8.5500000e+01   1.0846690e+01   1.2502320e+01   1.4167939e+01   1.7486075e+01
   8.5600000e+01   1.0367990e+01   1.2027754e+01   1.3697538e+01   1.7012554e+01
   8.5700000e+01   9.7638264e+00   1.1427788e+01   1.3101818e+01   1.6413659e+01
   8.5800000e+01   9.0071848e+00   1.0675405e+01   1.2353764e+01   1.5662376e+01
   8.5900000e+01   8.0582028e+00   9.7307443e+00   1.1413519e+01   1.4718844e+01
   8.6000000e+01   6.8549699e+00   8.5318936e+00   1.0219175e+01   1.3521155e+01
   8.6100000e+01   5.2941473e+00   6.9755163e+00   8.6674078e+00   1.1965976e+01
   8.6200000e+01   3.1839672e+00   4.8698508e+00   6.5664814e+00   9.8615584e+00
   8.6300000e+01   1.0277693e-01   1.7932690e+00   3.4948435e+00   6.7863029e+00
   8.6400000e+01             NaN             NaN             NaN   1.4593632e+00
   8.6500000e+01             NaN             NaN             NaN             NaN
   8.6600000e+01             NaN             NaN             NaN   2.8068072e-01
   8.6700000e+01   3.1014724e-01   2.0183945e+00   3.7376335e+00   7.0159189e+00
   8.6800000e+01   4.2122081e+00   5.9252281e+00   7.6498010e+00   1.0924243e+01
   8.6900000e+01   7.0024247e+00   8.7201641e+00   1.0449968e+01   1.3720635e+01
   8.7000000e+01   9.1893044e+00   1.0911736e+01   1.2646762e+01   1.5913669e+01
   8.7100000e+01   1.0994111e+01   1.2721207e+01   1.4461474e+01   1.7724621e+01
   8.7200000e+01   1.2533352e+01   1.4265078e+01   1.6010610e+01   1.9269994e+01
   8.7300000e+01   1.3876025e+01   1.5612331e+01   1.7363153e+01   2.0618775e+01
   8.7400000e+01   1.5066414e+01   1.6807237e+01   1.8563368e+01   2.1815236e+01
   8.7500000e+01   1.6134670e+01   1.7879926e+01   1.9641378e+01   2.2889506e+01
   8.7600000e+01   1.7102265e+01   1.8851849e+01   2.0618625e+01   2.3863037e+01
   8.7700000e+01   1.7985049e+01   1.9738833e+01   2.1510921e+01   2.4751653e+01
   8.7800000e+01   1.8795066e+01   2.0552892e+01   2.2330269e+01   2.5567371e+01
   8.7900000e+01   1.9541693e+01   2.1303375e+01   2.3085998e+01   2.6319534e+01
   8.8000000e+01   2.0232382e+01   2.1997697e+01   2.3785507e+01   2.7015559e+01
   8.8100000e+01   2.0873162e+01   2.2641847e+01   2.4434762e+01   2.7661430e+01
   8.8200000e+01   2.1468984e+01   2.3240732e+01   2.5038647e+01   2.8262052e+01
   8.8300000e+01   2.2023972e+01   2.3798427e+01   2.5601206e+01   2.8821498e+01
   8.8400000e+01   2.2541605e+01   2.4318356e+01   2.6125833e+01   2.9343186e+01
   8.8500000e+01   2.3024851e+01   2.4803423e+01   2.6615396e+01   2.9830017e+01
   8.8600000e+01   2.3476269e+01   2.5256119e+01   2.7072344e+01   3.0284475e+01
   8.8700000e+01   2.3898087e+01   2.5678594e+01   2.7498781e+01   3.0708705e+01
   8.8800000e+01   2.4292265e+01   2.6072724e+01   2.7896531e+01   3.1104574e+01
   8.8900000e+01   2.4660547e+01   2.6440154e+01   2.8267181e+01   3.1473720e+01
   8.9000000e+01   2.5004494e+01   2.6782339e+01   2.8612119e+01   3.1817588e+01
   8.9100000e+01   2.5325519e+01   2.7100577e+01   2.8932568e+01   3.2137463e+01
   8.9200000e+01   2.5624919e+01   2.7396030e+01   2.9229605e+01   3.2434496e+01
   8.9300000e+01   2.5903886e+01   2.7669750e+01   2.9504188e+01   3.2709723e+01
   8.9400000e+01   2.6163539e+01   2.7922693e+01   2.9757167e+01   3.2964084e+01
   8.9500000e+01   2.6404928e+01   2.8155738e+01   2.9989300e+01   3.3198438e+01
   8.9600000e+01   2.6629059e+01   2.8369698e+01   3.0201265e+01   3.3413576e+01
   8.9700000e+01   2.6836897e+01   2.8565331e+01   3.0393669e+01   3.3610231e+01
   8.9800000e+01   2.7029384e+01   2.8743353e+01   3.0567057e+01   3.3789090e+01
   8.9900000e+01   2.7207443e+01   2.8904442e+01   3.0721920e+01   3.3950802e+01
   9.0000000e+01   2.7371991e+01   2.9049253e+01   3.0858698e+01   3.4095984e+01
   9.0100000e+01   2.7523942e+01   2.9178422e+01   3.0977789e+01   3.4225233e+01
   9.0200000e+01   2.7664217e+01   2.9292572e+01   3.1079552e+01   3.4339128e+01
   9.0300000e+01   2.7793745e+01   2.9392325e+01   3.1164311e+01   3.4438239e+01
   9.0400000e+01   2.7913472e+01   2.9478302e+01   3.1232359e+01   3.4523133e+01
   9.0500000e+01   2.8024356e+01   2.9551135e+01   3.1283962e+01   3.4594382e+01
   9.0600000e+01   2.8127374e+01   2.9611470e+01   3.1319362e+01   3.4652564e+01
   9.0700000e+01   2.8223518e+01   2.9659972e+01   3.1338779e+01   3.4698272e+01
   9.0800000e+01   2.8313792e+01   2.9697333e+01   3.1342413e+01   3.4732119e+01
   9.0900000e+01   2.8399210e+01   2.9724276e+01   3.1330451e+01   3.4754744e+01
   9.1000000e+01   2.8480786e+01   2.9741559e+01   3.1303063e+01   3.4766814e+01
   9.1100000e+01   2.8559524e+01   2.9749976e+01   3.1260410e+01   3.4769030e+01
   9.1200000e+01   2.8636411e+01   2.9750365e+01   3.1202644e+01   3.4762133e+01
   9.1300000e+01   2.8712400e+01   2.9743604e+01   3.1129910e+01   3.4746902e+01
   9.1400000e+01   2.8788400e+01   2.9730615e+01   3.1042351e+01   3.4724160e+01
   9.1500000e+01   2.8865253e+01   2.9712359e+01   3.0940110e+01   3.4694773e+01
   9.1600000e+01   2.8943728e+01   2.9689832e+01   3.0823333e+01   3.4659648e+01
   9.1700000e+01   2.9024498e+01   2.9664061e+01   3.0692173e+01   3.4619735e+01
   9.1800000e+01   2.9108129e+01   2.9636091e+01   3.0546791e+01   3.4576015e+01
   9.1900000e+01   2.9195068e+01   2.9606975e+01   3.0387366e+01   3.4529496e+01
   9.2000000e+01   2.9285632e+01   2.9577761e+01   3.0214096e+01   3.4481205e+01
   9.2100000e+01   2.9380007e+01   2.9549468e+01   3.0027202e+01   3.4432172e+01
   9.2200000e+01   2.9478239e+01   2.9523077e+01   2.9826939e+01   3.4383414e+01
   9.2300000e+01   2.9580240e+01   2.9499500e+01   2.9613598e+01   3.4335922e+01
   9.2400000e+01   2.9685795e+01   2.9479565e+01   2.9387520e+01   3.4290637e+01
   9.2500000e+01   2.9794570e+01   2.9463991e+01   2.9149098e+01   3.4248429e+01
   9.2600000e+01   2.9906123e+01   2.9453373e+01   2.8898792e+01   3.4210081e+01
   9.2700000e+01   3.0019921e+01   2.9448164e+01   2.8637139e+01   3.4176264e+01
   9.2800000e+01   3.0135357e+01   2.9448661e+01   2.8364768e+01   3.4147522e+01
   9.2900000e+01   3.0251763e+01   2.9455001e+01   2.8082412e+01   3.4124257e+01
   9.3000000e+01   3.0368432e+01   2.9467158e+01   2.7790925e+01   3.4106719e+01
   9.3100000e+01   3.0484630e+01   2.9484947e+01   2.7491302e+01   3.4095000e+01
   9.3200000e+01   3.0599615e+01   2.9508033e+01   2.7184698e+01   3.4089035e+01
   9.3300000e+01   3.0712645e+01   2.9535948e+01   2.6872445e+01   3.4088610e+01
   9.3400000e+01   3.0822995e+01   2.9568105e+01   2.6556082e+01   3.4093368e+01
   9.3500000e+01   3.0929963e+01   2.9603824e+01   2.6237368e+01   3.4102831e+01
   9.3600000e+01   3.1032880e+01   2.9642351e+01   2.5918309e+01   3.4116415e+01
   9.3700000e+01   3.1131114e+01   2.9682884e+01   2.5601173e+01   3.4133453e+01
   9.3800000e+01   3.1224076e+01   2.9724594e+01   2.5288505e+01   3.4153219e+01
   9.3900000e+01   3.1311220e+01   2.9766646e+01   2.4983128e+01   3.4174950e+01
   9.4000000e+01   3.1392050e+01   2.9808220e+01   2.4688141e+01   3.4197869e+01
   9.4100000e+01   3.1466115e+01   2.9848528e+01   2.4406889e+01   3.4221207e+01
   9.4200000e+01   3.1533014e+01   2.9886827e+01   2.4142922e+01   3.4244220e+01
   9.4300000e+01   3.1592392e+01   2.9922429e+01   2.3899927e+01   3.4266208e+01
   9.4400000e+01   3.1643939e+01   2.9954716e+01   2.3681626e+01   3.4286528e+01
   9.4500000e+01   3.1687393e+01   2.9983143e+01   2.3491659e+01   3.4304604e+01
   9.4600000e+01   3.1722535e+01   3.0007244e+01   2.3333433e+01   3.4319940e+01
   9.4700000e+01   3.1749190e+01   3.0026637e+01   2.3209964e+01   3.4332125e+01
   9.4800000e+01   3.1767223e+01   3.0041026e+01   2.3123715e+01   3.4340839e+01
   9.4900000e+01   3.1776542e+01   3.0050203e+01   2.3076456e+01   3.4345856e+01
   9.5000000e+01   3.1777097e+01   3.0054050e+01   2.3069150e+01   3.4347049e+01
   9.5100000e+01   3.1768876e+01   3.0052537e+01   2.3101894e+01   3.4344389e+01
   9.5200000e+01   3.1751908e+01   3.0045723e+01   2.3173915e+01   3.4337947e+01
   9.5300000e+01   3.1726264e+01   3.0033755e+01   2.3283621e+01   3.4327889e+01
   9.5400000e+01   3.1692055e+01   3.0016870e+01   2.3428710e+01   3.4314481e+01
   9.5500000e+01   3.1649435e+01   2.9995386e+01   2.3606302e+01   3.4298079e+01
   9.5600000e+01   3.1598599e+01   2.9969706e+01   2.3813104e+01   3.4279128e+01
   9.5700000e+01   3.1539788e+01   2.9940312e+01   2.4045561e+01   3.4258155e+01
   9.5800000e+01   3.1473286e+01   2.9907758e+01   2.4300011e+01   3.4235759e+01
   9.5900000e+01   3.1399427e+01   2.9872669e+01   2.4572803e+01   3.4212602e+01
   9.6000000e+01   3.1318589e+01   2.9835726e+01   2.4860403e+01   3.4189398e+01
   9.6100000e+01   3.1231201e+01   2.9797661e+01   2.5159461e+01   3.4166895e+01
   9.6200000e+01   3.1137738e+01   2.9759242e+01   2.5466864e+01   3.4145858e+01
   9.6300000e+01   3.1038728e+01   2.9721258e+01   2.5779757e+01   3.4127053e+01
   9.6400000e+01   3.0934742e+01   2.9684506e+01   2.6095559e+01   3.4111219e+01
   9.6500000e+01   3.0826400e+01   2.9649767e+01   2.6411958e+01   3.4099054e+01
   9.6600000e+01   3.0714363e+01   2.9617787e+01   2.6726902e+01   3.4091187e+01
   9.6700000e+01   3.0599329e+01   2.9589260e+01   2.7038582e+01   3.4088154e+01
   9.6800000e+01   3.0482028e+01   2.9564801e+01   2.7345413e+01   3.4090384e+01
   9.6900000e+01   3.0363212e+01   2.9544928e+01   2.7646013e+01   3.4098177e+01
   9.7000000e+01   3.0243644e+01   2.9530043e+01   2.7939184e+01   3.4111693e+01
   9.7100000e+01   3.0124089e+01   2.9520418e+01   2.8223888e+01   3.4130940e+01
   9.7200000e+01   3.0005294e+01   2.9516182e+01   2.8499231e+01   3.4155773e+01
   9.7300000e+01   2.9887979e+01   2.9517313e+01   2.8764446e+01   3.4185896e+01
   9.7400000e+01   2.9772813e+01   2.9523639e+01   2.9018871e+01   3.4220866e+01
   9.7500000e+01   2.9660403e+01   2.9534838e+01   2.9261943e+01   3.4260108e+01
   9.7600000e+01   2.9551271e+01   2.9550448e+01   2.9493178e+01   3.4302930e+01
   9.7700000e+01   2.9445843e+01   2.9569878e+01   2.9712161e+01   3.4348537e+01
   9.7800000e+01   2.9344430e+01   2.9592427e+01   2.9918538e+01   3.4396057e+01
   9.7900000e+01   2.9247219e+01   2.9617295e+01   3.0112003e+01   3.4444557e+01
   9.8000000e+01   2.9154262e+01   2.9643609e+01   3.0292295e+01   3.4493063e+01
   9.8100000e+01   2.9065474e+01   2.9670439e+01   3.0459184e+01   3.4540579e+01
   9.8200000e+01   2.8980631e+01   2.9696820e+01   3.0612470e+01   3.4586107e+01
   9.8300000e+01   2.8899374e+01   2.9721765e+01   3.0751978e+01   3.4628653e+01
   9.8400000e+01   2.8821216e+01   2.9744282e+01   3.0877546e+01   3.4667246e+01
   9.8500000e+01   2.8745552e+01   2.9763390e+01   3.0989030e+01   3.4700946e+01
   9.8600000e+01   2.8671676e+01   2.9778127e+01   3.1086292e+01   3.4728845e+01
   9.8700000e+01   2.8598791e+01   2.9787559e+01   3.1169203e+01   3.4750079e+01
   9.8800000e+01   2.8526030e+01   2.9790784e+01   3.1237633e+01   3.4763823e+01
   9.8900000e+01   2.8452469e+01   2.9786940e+01   3.1291456e+01   3.4769296e+01
   9.9000000e+01   2.8377145e+01   2.9775200e+01   3.1330539e+01   3.4765761e+01
   9.9100000e+01   2.8299067e+01   2.9754781e+01   3.1354745e+01   3.4752517e+01
   9.9200000e+01   2.8217234e+01   2.9724934e+01   3.1363930e+01   3.4728903e+01
   9.9300000e+01   2.8130641e+01   2.9684949e+01   3.1357938e+01   3.4694289e+01
   9.9400000e+01   2.8038290e+01   2.9634145e+01   3.1336601e+01   3.4648075e+01
   9.9500000e+01   2.7939197e+01   2.9571872e+01   3.1299736e+01   3.4589684e+01
   9.9600000e+01   2.7832395e+01   2.9497503e+01   3.1247142e+01   3.4518561e+01
   9.9700000e+01   2.7716937e+01   2.9410430e+01   3.1178598e+01   3.4434161e+01
   9.9800000e+01   2.7591897e+01   2.9310059e+01   3.1093861e+01   3.4335953e+01
   9.9900000e+01   2.7456368e+01   2.9195805e+01   3.0992662e+01   3.4223404e+01
   1.0000000e+02   2.7309460e+01   2.9067085e+01   3.0874705e+01   3.4095984e+01
   1.0010000e+02   2.7150296e+01   2.8923313e+01   3.0739659e+01   3.3953153e+01
   1.0020000e+02   2.6978011e+01   2.8763895e+01   3.0587160e+01   3.3794356e+01
   1.0030000e+02   2.6791737e+01   2.8588217e+01   3.0416804e+01   3.3619020e+01
   1.0040000e+02   2.6590607e+01   2.8395645e+01   3.0228140e+01   3.3426543e+01
   1.0050000e+02   2.6373738e+01   2.8185514e+01   3.0020669e+01   3.3216291e+01
   1.0060000e+02   2.6140228e+01   2.7957118e+01   2.9793834e+01   3.2987585e+01
   1.0070000e+02   2.5889144e+01   2.7709705e+01   2.9547014e+01   3.2739699e+01
   1.0080000e+02   2.5619510e+01   2.7442463e+01   2.9279517e+01   3.2471840e+01
   1.0090000e+02   2.5330297e+01   2.7154509e+01   2.8990565e+01   3.2183148e+01
   1.0100000e+02   2.5020403e+01   2.6844879e+01   2.8679287e+01   3.1872673e+01
   1.0110000e+02   2.4688644e+01   2.6512507e+01   2.8344702e+01   3.1539367e+01
   1.0120000e+02   2.4333727e+01   2.6156209e+01   2.7985700e+01   3.1182059e+01
   1.0130000e+02   2.3954231e+01   2.5774663e+01   2.7601026e+01   3.0799439e+01
   1.0140000e+02   2.3548578e+01   2.5366379e+01   2.7189248e+01   3.0390026e+01
   1.0150000e+02   2.3115000e+01   2.4929664e+01   2.6748727e+01   2.9952140e+01
   1.0160000e+02   2.2651497e+01   2.4462590e+01   2.6277580e+01   2.9483859e+01
   1.0170000e+02   2.2155782e+01   2.3962932e+01   2.5773624e+01   2.8982966e+01
   1.0180000e+02   2.1625221e+01   2.3428112e+01   2.5234319e+01   2.8446889e+01
   1.0190000e+02   2.1056745e+01   2.2855110e+01   2.4656677e+01   2.7872615e+01
   1.0200000e+02   2.0446743e+01   2.2240358e+01   2.4037157e+01   2.7256580e+01
   1.0210000e+02   1.9790912e+01   2.1579593e+01   2.3371524e+01   2.6594526e+01
   1.0220000e+02   1.9084064e+01   2.0867662e+01   2.2654647e+01   2.5881302e+01
   1.0230000e+02   1.8319857e+01   2.0098251e+01   2.1880230e+01   2.5110600e+01
   1.0240000e+02   1.7490406e+01   1.9263504e+01   2.1040437e+01   2.4274565e+01
   1.0250000e+02   1.6585734e+01   1.8353467e+01   2.0125327e+01   2.3363246e+01
   1.0260000e+02   1.5592944e+01   1.7355263e+01   1.9122037e+01   2.2363768e+01
   1.0270000e+02   1.4494932e+01   1.6251807e+01   1.8013493e+01   2.1259047e+01
   1.0280000e+02   1.3268319e+01   1.5019735e+01   1.6776340e+01   2.0025721e+01
   1.0290000e+02   1.1879906e+01   1.3625862e+01   1.5377398e+01   1.8630603e+01
   1.0300000e+02   1.0280229e+01   1.2020734e+01   1.3767219e+01   1.7024241e+01
   1.0310000e+02   8.3907471e+00   1.0125817e+01   1.1867267e+01   1.5128097e+01
   1.0320000e+02   6.0752370e+00   7.8048904e+00   9.5413117e+00   1.2805947e+01
   1.0330000e+02   3.0641339e+00   4.7883812e+00   6.5197406e+00   9.7882006e+00
   1.0340000e+02             NaN   4.0956131e-01   2.1356835e+00   5.4080736e+00
   1.0350000e+02             NaN             NaN             NaN             NaN
   1.0360000e+02             NaN             NaN             NaN             NaN
   1.0370000e+02             NaN             NaN             NaN   3.0396066e+00
   1.0380000e+02   8.3171356e-01   2.5307222e+00   4.2399875e+00   7.5255374e+00
   1.0390000e+02   3.5970149e+00   5.2909696e+00   6.9954951e+00   1.0284644e+01
   1.0400000e+02   5.5437369e+00   7.2327522e+00   8.9327082e+00   1.2225345e+01
   1.0410000e+02   7.0065309e+00   8.6907001e+00   1.0386200e+01   1.3682247e+01
   1.0420000e+02   8.1461207e+00   9.8255299e+00   1.1516668e+01   1.4816059e+01
   1.0430000e+02   9.0520251e+00   1.0726758e+01   1.2413617e+01   1.5716294e+01
   1.0440000e+02   9.7790932e+00   1.1449232e+01   1.3131892e+01   1.6437796e+01
   1.0450000e+02   1.0363227e+01   1.2028852e+01   1.3707389e+01   1.7016467e+01
   1.0460000e+02   1.0829071e+01   1.2490264e+01   1.4164753e+01   1.7476948e+01
   1.0470000e+02   1.1194135e+01   1.2850977e+01   1.4521490e+01   1.7836749e+01
   1.0480000e+02   1.1471168e+01   1.3123738e+01   1.4790348e+01   1.8108618e+01
   1.0490000e+02   1.1669593e+01   1.3317970e+01   1.4980747e+01   1.8301975e+01
   1.0500000e+02   1.1796415e+01   1.3440678e+01   1.5099692e+01   1.8423826e+01
   1.0510000e+02   1.1856817e+01   1.3497044e+01   1.5152364e+01   1.8479352e+01
   1.0520000e+02   1.1854546e+01   1.3490813e+01   1.5142507e+01   1.8472299e+01
   1.0530000e+02   1.1792175e+01   1.3424558e+01   1.5072693e+01   1.8405237e+01
   1.0540000e+02   1.1671270e+01   1.3299845e+01   1.4944485e+01   1.8279734e+01
   1.0550000e+02   1.1492490e+01   1.3117329e+01   1.4758541e+01   1.8096444e+01
   1.0560000e+02   1.1255628e+01   1.2876805e+01   1.4514651e+01   1.7855160e+01
   1.0570000e+02   1.0959605e+01   1.2577190e+01   1.4211732e+01   1.7554801e+01
   1.0580000e+02   1.0602409e+01   1.2216473e+01   1.3847772e+01   1.7193354e+01
   1.0590000e+02   1.0180984e+01   1.1791595e+01   1.3419711e+01   1.6767761e+01
   1.0600000e+02   9.6910316e+00   1.1298257e+01   1.2923249e+01   1.6273721e+01
   1.0610000e+02   9.1267259e+00   1.0730632e+01   1.2352556e+01   1.5705408e+01
   1.0620000e+02   8.4802688e+00   1.0080920e+01   1.1699830e+01   1.5055020e+01
   1.0630000e+02   7.7412272e+00   9.3386868e+00   1.0954636e+01   1.4312122e+01
   1.0640000e+02   6.8955019e+00   8.4898305e+00   1.0102870e+01   1.3462613e+01
   1.0650000e+02   5.9236820e+00   7.5149388e+00   9.1251163e+00   1.2487078e+01
   1.0660000e+02   4.7982939e+00   6.3865354e+00   7.9938947e+00   1.1358041e+01
   1.0670000e+02   3.4789325e+00   5.0642123e+00   6.6687911e+00   1.0035091e+01
   1.0680000e+02   1.9029728e+00   3.4853396e+00   5.0871664e+00   8.4555952e+00
   1.0690000e+02             NaN   1.5454694e+00   3.1445544e+00   6.5150985e+00
   1.0700000e+02             NaN             NaN   6.4701669e-01   4.0196879e+00
   1.0710000e+02             NaN             NaN             NaN   5.4208404e-01
   1.0720000e+02             NaN             NaN             NaN             NaN
   1.0730000e+02             NaN             NaN             NaN             NaN
   1.0740000e+02             NaN             NaN             NaN             NaN
   1.0750000e+02             NaN             NaN             NaN             NaN
   1.0760000e+02             NaN             NaN             NaN   2.8133429e+00
   1.0770000e+02             NaN   2.2820911e-01   1.8092856e+00   5.1940416e+00
   1.0780000e+02   4.4846603e-01   2.0053721e+00   3.5841048e+00   6.9706679e+00
   1.0790000e+02   1.8424822e+00   3.3970347e+00   4.9735087e+00   8.3618195e+00
   1.0800000e+02   2.9660064e+00   4.5182599e+00   6.0925400e+00   9.4825519e+00
   1.0810000e+02   3.8870085e+00   5.4370128e+00   7.0091534e+00   1.0400827e+01
   1.0820000e+02   4.6488956e+00   6.1966974e+00   7.7667468e+00   1.1160045e+01
   1.0830000e+02   5.2809791e+00   6.8266228e+00   8.3946254e+00   1.1789516e+01
   1.0840000e+02   5.8038803e+00   7.3474086e+00   8.9134060e+00   1.2309857e+01
   1.0850000e+02   6.2325522e+00   7.7740064e+00   9.3380379e+00   1.2736019e+01
   1.0860000e+02   6.5780732e+00   8.1174933e+00   9.6795966e+00   1.3079080e+01
   1.0870000e+02   6.8487644e+00   8.3861891e+00   9.9464006e+00   1.3347358e+01
   1.0880000e+02   7.0509103e+00   8.5863774e+00   1.0144732e+01   1.3547136e+01
   1.0890000e+02   7.1892378e+00   8.7227840e+00   1.0279316e+01   1.3683141e+01
   1.0900000e+02   7.2672375e+00   8.7988988e+00   1.0353640e+01   1.3758861e+01
   1.0910000e+02   7.2873820e+00   8.8171932e+00   1.0370177e+01   1.3776768e+01
   1.0920000e+02   7.2512686e+00   8.7792637e+00   1.0330520e+01   1.3738458e+01
   1.0930000e+02   7.1597076e+00   8.6859199e+00   1.0235479e+01   1.3644740e+01
   1.0940000e+02   7.0127651e+00   8.5372269e+00   1.0085119e+01   1.3495680e+01
   1.0950000e+02   6.8097669e+00   8.3325098e+00   9.8787621e+00   1.3290602e+01
   1.0960000e+02   6.5492617e+00   8.0703164e+00   9.6149570e+00   1.3028054e+01
   1.0970000e+02   6.2289419e+00   7.7483385e+00   9.2913940e+00   1.2705727e+01
   1.0980000e+02   5.8455107e+00   7.3632782e+00   8.9047746e+00   1.2320323e+01
   1.0990000e+02   5.3944788e+00   6.9106456e+00   8.4506077e+00   1.1867352e+01
   1.1000000e+02   4.8698630e+00   6.3844567e+00   7.9229082e+00   1.1340830e+01
   1.1010000e+02   4.2637393e+00   5.7767865e+00   7.3137501e+00   1.0732831e+01
   1.1020000e+02   3.5655709e+00   5.0770974e+00   6.6125943e+00   1.0032818e+01
   1.1030000e+02   2.7611734e+00   4.2712037e+00   5.8052533e+00   9.2266031e+00
   1.1040000e+02   1.8310629e+00   3.3396203e+00   4.8722397e+00   8.2947017e+00
   1.1050000e+02   7.4769936e-01   2.2548055e+00   3.7860082e+00   7.2095704e+00
   1.1060000e+02             NaN   9.7628338e-01   2.5060776e+00   5.9307316e+00
   1.1070000e+02             NaN             NaN   9.6972341e-01   4.3954663e+00
   1.1080000e+02             NaN             NaN             NaN   2.4991796e+00
   1.1090000e+02             NaN             NaN             NaN   4.7657806e-02
   1.1100000e+02             NaN             NaN             NaN             NaN
   1.1110000e+02             NaN             NaN             NaN             NaN
   1.1120000e+02             NaN             NaN             NaN             NaN
   1.1130000e+02             NaN             NaN             NaN             NaN
   1.1140000e+02             NaN             NaN             NaN             NaN
   1.1150000e+02             NaN             NaN             NaN             NaN
   1.1160000e+02             NaN             NaN             NaN   1.5604067e+00
   1.1170000e+02             NaN             NaN             NaN   3.3844559e+00
   1.1180000e+02             NaN             NaN   1.3884237e+00   4.8239338e+00
   1.1190000e+02             NaN   1.0425057e+00   2.5574104e+00   5.9938139e+00
   1.1200000e+02   5.2243753e-01   2.0110020e+00   3.5247845e+00   6.9620583e+00
   1.1210000e+02   1.3338441e+00   2.8213000e+00   4.3339873e+00   7.7721117e+00
   1.1220000e+02   2.0164109e+00   3.5027787e+00   5.0143942e+00   8.4533519e+00
   1.1230000e+02   2.5908500e+00   4.0761490e+00   5.5867138e+00   9.0264891e+00
   1.1240000e+02   3.0722246e+00   4.5564731e+00   6.0660068e+00   9.5065850e+00
   1.1250000e+02   3.4717432e+00   4.9549590e+00   6.4634799e+00   9.9048470e+00
   1.1260000e+02   3.7978791e+00   5.2800793e+00   6.7876047e+00   1.0229748e+01
   1.1270000e+02   4.0570944e+00   5.5382955e+00   7.0448420e+00   1.0487748e+01
   1.1280000e+02   4.2543227e+00   5.7345409e+00   7.2401241e+00   1.0683781e+01
   1.1290000e+02   4.3932972e+00   5.8725480e+00   7.3771833e+00   1.0821579e+01
   1.1300000e+02   4.4767754e+00   5.9550743e+00   7.4587763e+00   1.0903900e+01
   1.1310000e+02   4.5066930e+00   5.9840547e+00   7.4868377e+00   1.0932678e+01
   1.1320000e+02   4.4842642e+00   5.9607032e+00   7.4625810e+00   1.0909127e+01
   1.1330000e+02   4.4100422e+00   5.8855728e+00   7.3865586e+00   1.0833801e+01
   1.1340000e+02   4.2839459e+00   5.7585819e+00   7.2586887e+00   1.0706616e+01
   1.1350000e+02   4.1052549e+00   5.5790097e+00   7.0782499e+00   1.0526853e+01
   1.1360000e+02   3.8725728e+00   5.3454596e+00   6.8438452e+00   1.0293115e+01
   1.1370000e+02   3.5837556e+00   5.0557872e+00   6.5533298e+00   1.0003256e+01
   1.1380000e+02   3.2357955e+00   4.7069843e+00   6.2036951e+00   9.6542698e+00
   1.1390000e+02   2.8246481e+00   4.2950063e+00   5.7908958e+00   9.2421103e+00
   1.1400000e+02   2.3449792e+00   3.8145183e+00   5.3095965e+00   8.7614428e+00
   1.1410000e+02   1.7897948e+00   3.2585262e+00   4.7528023e+00   8.2052727e+00
   1.1420000e+02   1.1498945e+00   2.6178289e+00   4.1113113e+00   7.5643990e+00
   1.1430000e+02   4.1304355e-01   1.8801911e+00   3.3728870e+00   6.8265857e+00
   1.1440000e+02             NaN   1.0290508e+00   2.5209656e+00   5.9752704e+00
   1.1450000e+02             NaN   4.1416677e-02   1.5325538e+00   4.9874609e+00
   1.1460000e+02             NaN             NaN   3.7462718e-01   3.8301353e+00
   1.1470000e+02             NaN             NaN             NaN   2.4536553e+00
   1.1480000e+02             NaN             NaN             NaN   7.7862893e-01
   1.1490000e+02             NaN             NaN             NaN             NaN
   1.1500000e+02             NaN             NaN             NaN             NaN
   1.1510000e+02             NaN             NaN             NaN             NaN
   1.1520000e+02             NaN             NaN             NaN             NaN
   1.1530000e+02             NaN             NaN             NaN             NaN
   1.1540000e+02             NaN             NaN             NaN             NaN
   1.1550000e+02             NaN             NaN             NaN             NaN
   1.1560000e+02             NaN             NaN             NaN             NaN
   1.1570000e+02             NaN             NaN             NaN             NaN
   1.1580000e+02             NaN             NaN             NaN   1.5841329e+00
   1.1590000e+02             NaN             NaN             NaN   2.9115380e+00
   1.1600000e+02             NaN             NaN   5.4497550e-01   4.0072800e+00
   1.1610000e+02             NaN             NaN   1.4629722e+00   4.9257661e+00
   1.1620000e+02             NaN   7.5903664e-01   2.2395642e+00   5.7028363e+00
   1.1630000e+02             NaN   1.4196214e+00   2.8995443e+00   6.3632849e+00
   1.1640000e+02   5.2805446e-01   1.9813785e+00   3.4607083e+00   6.9249090e+00
   1.1650000e+02   1.0046965e+00   2.4574444e+00   3.9361915e+00   7.4008446e+00
   1.1660000e+02   1.4055383e+00   2.8577187e+00   4.3358928e+00   7.8009910e+00
   1.1670000e+02   1.7381496e+00   3.1897706e+00   4.6673807e+00   8.1329172e+00
   1.1680000e+02   2.0083670e+00   3.4594365e+00   4.9364910e+00   8.4024595e+00
   1.1690000e+02   2.2206981e+00   3.6712239e+00   5.1477308e+00   8.6141251e+00
   1.1700000e+02   2.3786007e+00   3.8285901e+00   5.3045572e+00   8.7713714e+00
   1.1710000e+02   2.4846760e+00   3.9341364e+00   5.4095709e+00   8.8767994e+00
   1.1720000e+02   2.5408041e+00   3.9897426e+00   5.4646515e+00   8.9322888e+00
   1.1730000e+02   2.5482346e+00   3.9966580e+00   5.4710482e+00   8.9390891e+00
   1.1740000e+02   2.5076443e+00   3.9555592e+00   5.4294373e+00   8.8978766e+00
   1.1750000e+02   2.4191668e+00   3.8665800e+00   5.3399522e+00   8.8087849e+00
   1.1760000e+02   2.2823981e+00   3.7293159e+00   5.2021883e+00   8.6714098e+00
   1.1770000e+02   2.0963769e+00   3.5428056e+00   5.0151839e+00   8.4847895e+00
   1.1780000e+02   1.8595393e+00   3.3054849e+00   4.7773749e+00   8.2473602e+00
   1.1790000e+02   1.5696428e+00   3.0151112e+00   4.4865181e+00   7.9568788e+00
   1.1800000e+02   1.2236512e+00   2.6686482e+00   4.1395769e+00   7.6103091e+00
   1.1810000e+02   8.1756795e-01   2.2620991e+00   3.7325542e+00   7.2036541e+00
   1.1820000e+02   3.4619635e-01   1.7902669e+00   3.2602528e+00   6.7317168e+00
   1.1830000e+02             NaN   1.2464089e+00   2.7159292e+00   6.1877542e+00
   1.1840000e+02             NaN   6.2173016e-01   2.0907879e+00   5.5629711e+00
   1.1850000e+02             NaN             NaN   1.3732207e+00   4.8457599e+00
   1.1860000e+02             NaN             NaN   5.4763147e-01   4.0205255e+00
   1.1870000e+02             NaN             NaN             NaN   3.0657923e+00
   1.1880000e+02             NaN             NaN             NaN   1.9510042e+00
   1.1890000e+02             NaN             NaN             NaN   6.3075966e-01
   1.1900000e+02             NaN             NaN             NaN             NaN
   1.1910000e+02             NaN             NaN             NaN             NaN
   1.1920000e+02             NaN             NaN             NaN             NaN
   1.1930000e+02             NaN             NaN             NaN             NaN
   1.1940000e+02             NaN             NaN             NaN             NaN
   1.1950000e+02             NaN             NaN             NaN             NaN
   1.1960000e+02             NaN             NaN             NaN             NaN
   1.1970000e+02             NaN             NaN             NaN             NaN
   1.1980000e+02             NaN             NaN             NaN             NaN
   1.1990000e+02             NaN             NaN             NaN             NaN
   1.2000000e+02             NaN             NaN             NaN             NaN
   1.2010000e+02             NaN             NaN             NaN   6.7582231e-01
   1.2020000e+02             NaN             NaN             NaN   1.8363975e+00
   1.2030000e+02             NaN             NaN             NaN   2.8115857e+00
   1.2040000e+02             NaN             NaN   1.6233849e-01   3.6403991e+00
   1.2050000e+02             NaN             NaN   8.7126189e-01   4.3496081e+00
   1.2060000e+02             NaN   1.8843219e-02   1.4796995e+00   4.9583259e+00
   1.2070000e+02             NaN   5.4121777e-01   2.0017177e+00   5.4806193e+00
   1.2080000e+02             NaN   9.8776334e-01   2.4479129e+00   5.9270853e+00
   1.2090000e+02             NaN   1.3666032e+00   2.8264079e+00   6.3058471e+00
   1.2100000e+02   2.5058325e-01   1.6840396e+00   3.1435044e+00   6.6232067e+00
   1.2110000e+02   5.1186324e-01   1.9449952e+00   3.4041249e+00   6.8840867e+00
   1.2120000e+02   7.2050644e-01   2.1533180e+00   3.6121169e+00   7.0923349e+00
   1.2130000e+02   8.7950052e-01   2.3119956e+00   3.7704679e+00   7.2509390e+00
   1.2140000e+02   9.9112450e-01   2.4233068e+00   3.8814565e+00   7.3621776e+00
   1.2150000e+02   1.0570559e+00   2.4889291e+00   3.9467599e+00   7.4277281e+00
   1.2160000e+02   1.0784445e+00   2.5100122e+00   3.9675279e+00   7.4487402e+00
   1.2170000e+02   1.0559609e+00   2.4872266e+00   3.9444305e+00   7.4258844e+00
   1.2180000e+02   9.8982315e-01   2.4207901e+00   3.8776856e+00   7.3593785e+00
   1.2190000e+02   8.7980453e-01   2.3104761e+00   3.7670664e+00   7.2489958e+00
   1.2200000e+02   7.2522366e-01   2.1556031e+00   3.6118912e+00   7.0940546e+00
   1.2210000e+02   5.2491490e-01   1.9550053e+00   3.4109941e+00   6.8933892e+00
   1.2220000e+02   2.7717732e-01   1.7069817e+00   3.1626739e+00   6.6452986e+00
   1.2230000e+02             NaN   1.4092182e+00   2.8646163e+00   6.3474686e+00
   1.2240000e+02             NaN   1.0586756e+00   2.5137819e+00   5.9968598e+00
   1.2250000e+02             NaN   6.5143081e-01   2.1062474e+00   5.5895492e+00
   1.2260000e+02             NaN   1.8245274e-01   1.6369814e+00   5.1205055e+00
   1.2270000e+02             NaN             NaN   1.0995245e+00   4.5832696e+00
   1.2280000e+02             NaN             NaN   4.8552562e-01   3.9694909e+00
   1.2290000e+02             NaN             NaN             NaN   3.2682376e+00
   1.2300000e+02             NaN             NaN             NaN   2.4649416e+00
   1.2310000e+02             NaN             NaN             NaN   1.5397179e+00
   1.2320000e+02             NaN             NaN             NaN   4.6456147e-01
   1.2330000e+02             NaN             NaN             NaN             NaN
   1.2340000e+02             NaN             NaN             NaN             NaN
   1.2350000e+02             NaN             NaN             NaN             NaN
   1.2360000e+02             NaN             NaN             NaN             NaN
   1.2370000e+02             NaN             NaN             NaN             NaN
   1.2380000e+02             NaN             NaN             NaN             NaN
   1.2390000e+02             NaN             NaN             NaN             NaN
   1.2400000e+02             NaN             NaN             NaN             NaN
   1.2410000e+02             NaN             NaN             NaN             NaN
   1.2420000e+02             NaN             NaN             NaN             NaN
   1.2430000e+02             NaN             NaN             NaN             NaN
   1.2440000e+02             NaN             NaN             NaN             NaN
   1.2450000e+02             NaN             NaN             NaN             NaN
   1.2460000e+02             NaN             NaN             NaN             NaN
   1.2470000e+02             NaN             NaN             NaN   9.4797662e-01
   1.2480000e+02             NaN             NaN             NaN   1.8304123e+00
   1.2490000e+02             NaN             NaN             NaN   2.5892598e+00
   1.2500000e+02             NaN             NaN             NaN   3.2452723e+00
   1.2510000e+02             NaN             NaN   3.2560083e-01   3.8136525e+00
   1.2520000e+02             NaN             NaN   8.1760376e-01   4.3058282e+00
   1.2530000e+02             NaN             NaN   1.2421683e+00   4.7305628e+00
   1.2540000e+02             NaN   1.5803139e-01   1.6061175e+00   5.0946795e+00
   1.2550000e+02             NaN   4.6694914e-01   1.9148205e+00   5.4035479e+00
   1.2560000e+02             NaN   7.2486962e-01   2.1725290e+00   5.6614197e+00
   1.2570000e+02             NaN   9.3516404e-01   2.3826141e+00   5.8716662e+00
   1.2580000e+02             NaN   1.1004923e+00   2.5477356e+00   6.0369471e+00
   1.2590000e+02             NaN   1.2229256e+00   2.6699643e+00   6.1593335e+00
   1.2600000e+02             NaN   1.3040341e+00   2.7508705e+00   6.2403958e+00
   1.2610000e+02             NaN   1.3449503e+00   2.7915865e+00   6.2812661e+00
   1.2620000e+02             NaN   1.3464112e+00   2.7928492e+00   6.2826817e+00
   1.2630000e+02             NaN   1.3087856e+00   2.7550273e+00   6.2450111e+00
   1.2640000e+02             NaN   1.2320862e+00   2.6781333e+00   6.1682671e+00
   1.2650000e+02             NaN   1.1159693e+00   2.5618237e+00   6.0521061e+00
   1.2660000e+02             NaN   9.5972166e-01   2.4053849e+00   5.8958146e+00
   1.2670000e+02             NaN   7.6223208e-01   2.2077057e+00   5.6982815e+00
   1.2680000e+02             NaN   5.2194783e-01   1.9672332e+00   5.4579539e+00
   1.2690000e+02             NaN   2.3681007e-01   1.6819085e+00   5.1727731e+00
   1.2700000e+02             NaN             NaN   1.3490761e+00   4.8400837e+00
   1.2710000e+02             NaN             NaN   9.6535889e-01   4.4565085e+00
   1.2720000e+02             NaN             NaN   5.2648400e-01   4.0177750e+00
   1.2730000e+02             NaN             NaN   2.7039750e-02   3.5184716e+00
   1.2740000e+02             NaN             NaN             NaN   2.9517024e+00
   1.2750000e+02             NaN             NaN             NaN   2.3085859e+00
   1.2760000e+02             NaN             NaN             NaN   1.5775073e+00
   1.2770000e+02             NaN             NaN             NaN   7.4296807e-01
   1.2780000e+02             NaN             NaN             NaN             NaN
   1.2790000e+02             NaN             NaN             NaN             NaN
   1.2800000e+02             NaN             NaN             NaN             NaN
   1.2810000e+02             NaN             NaN             NaN             NaN
   1.2820000e+02             NaN             NaN             NaN             NaN
   1.2830000e+02             NaN             NaN             NaN             NaN
   1.2840000e+02             NaN             NaN             NaN             NaN
   1.2850000e+02             NaN             NaN             NaN             NaN
   1.2860000e+02             NaN             NaN             NaN             NaN
   1.2870000e+02             NaN             NaN             NaN             NaN
   1.2880000e+02             NaN             NaN             NaN             NaN
   1.2890000e+02             NaN             NaN             NaN             NaN
   1.2900000e+02             NaN             NaN             NaN             NaN
   1.2910000e+02             NaN             NaN             NaN             NaN
   1.2920000e+02             NaN             NaN             NaN             NaN
   1.2930000e+02             NaN             NaN             NaN             NaN
   1.2940000e+02             NaN             NaN             NaN             NaN
   1.2950000e+02             NaN             NaN             NaN   5.3204145e-01
   1.2960000e+02             NaN             NaN             NaN   1.2917784e+00
   1.2970000e+02             NaN             NaN             NaN   1.9538401e+00
   1.2980000e+02             NaN             NaN             NaN   2.5326817e+00
   1.2990000e+02             NaN             NaN             NaN   3.0392453e+00
   1.3000000e+02             NaN             NaN             NaN   3.4819823e+00
   1.3010000e+02             NaN             NaN   3.7294069e-01   3.8675255e+00
   1.3020000e+02             NaN             NaN   7.0645061e-01   4.2011431e+00
   1.3030000e+02             NaN             NaN   9.9225699e-01   4.4870558e+00
   1.3040000e+02             NaN             NaN   1.2337576e+00   4.7286615e+00
   1.3050000e+02             NaN             NaN   1.4336901e+00   4.9286978e+00
   1.3060000e+02             NaN   1.5461685e-01   1.5942513e+00   5.0893618e+00
   1.3070000e+02             NaN   2.7768332e-01   1.7171852e+00   5.2123973e+00
   1.3080000e+02             NaN   3.6447687e-01   1.8038474e+00   5.2991602e+00
   1.3090000e+02             NaN   4.1601266e-01   1.8552532e+00   5.3506657e+00
   1.3100000e+02             NaN   4.3299878e-01   1.8721105e+00   5.3676217e+00
   1.3110000e+02             NaN   4.1585860e-01   1.8548427e+00   5.3504518e+00
   1.3120000e+02             NaN   3.6474355e-01   1.8036011e+00   5.2993072e+00
   1.3130000e+02             NaN   2.7953707e-01   1.7182690e+00   5.2140714e+00
   1.3140000e+02             NaN   1.5985012e-01   1.5984575e+00   5.0943553e+00
   1.3150000e+02             NaN   5.0078518e-03   1.4434915e+00   4.9394841e+00
   1.3160000e+02             NaN             NaN   1.2523873e+00   4.7484740e+00
   1.3170000e+02             NaN             NaN   1.0238178e+00   4.5199979e+00
   1.3180000e+02             NaN             NaN   7.5606410e-01   4.2523370e+00
   1.3190000e+02             NaN             NaN   4.4694930e-01   3.9433146e+00
   1.3200000e+02             NaN             NaN   9.3748669e-02   3.5902058e+00
   1.3210000e+02             NaN             NaN             NaN   3.1896165e+00
   1.3220000e+02             NaN             NaN             NaN   2.7373160e+00
   1.3230000e+02             NaN             NaN             NaN   2.2280071e+00
   1.3240000e+02             NaN             NaN             NaN   1.6550009e+00
   1.3250000e+02             NaN             NaN             NaN   1.0097494e+00
   1.3260000e+02             NaN             NaN             NaN   2.8115332e-01
   1.3270000e+02             NaN             NaN             NaN             NaN
   1.3280000e+02             NaN             NaN             NaN             NaN
   1.3290000e+02             NaN             NaN             NaN             NaN
   1.3300000e+02             NaN             NaN             NaN             NaN
   1.3310000e+02             NaN             NaN             NaN             NaN
   1.3320000e+02             NaN             NaN             NaN             NaN
   1.3330000e+02             NaN             NaN             NaN             NaN
   1.3340000e+02             NaN             NaN             NaN             NaN
   1.3350000e+02             NaN             NaN             NaN             NaN
   1.3360000e+02             NaN             NaN             NaN             NaN
   1.3370000e+02             NaN             NaN             NaN             NaN
   1.3380000e+02             NaN             NaN             NaN             NaN
   1.3390000e+02             NaN             NaN             NaN             NaN
   1.3400000e+02             NaN             NaN             NaN             NaN
   1.3410000e+02             NaN             NaN             NaN             NaN
   1.3420000e+02             NaN             NaN             NaN             NaN
   1.3430000e+02             NaN             NaN             NaN             NaN
   1.3440000e+02             NaN             NaN             NaN             NaN
   1.3450000e+02             NaN             NaN             NaN             NaN
   1.3460000e+02             NaN             NaN             NaN             NaN
   1.3470000e+02             NaN             NaN             NaN   4.8762353e-01
   1.3480000e+02             NaN             NaN             NaN   1.1068311e+00
   1.3490000e+02             NaN             NaN             NaN   1.6540514e+00
   1.3500000e+02             NaN             NaN             NaN   2.1382439e+00
   1.3510000e+02             NaN             NaN             NaN   2.5664512e+00
   1.3520000e+02             NaN             NaN             NaN   2.9442895e+00
   1.3530000e+02             NaN             NaN             NaN   3.2762888e+00
   1.3540000e+02             NaN             NaN   6.7196355e-02   3.5661352e+00
   1.3550000e+02             NaN             NaN   3.1783807e-01   3.8168455e+00
   1.3560000e+02             NaN             NaN   5.3182166e-01   4.0308968e+00
   1.3570000e+02             NaN             NaN   7.1118086e-01   4.2103231e+00
   1.3580000e+02             NaN             NaN   8.5757872e-01   4.3567873e+00
   1.3590000e+02             NaN             NaN   9.7236266e-01   4.4716370e+00
   1.3600000e+02             NaN             NaN   1.0566062e+00   4.5559457e+00
   1.3610000e+02             NaN             NaN   1.1111404e+00   4.6105443e+00
   1.3620000e+02             NaN             NaN   1.1365766e+00   4.6360445e+00
   1.3630000e+02             NaN             NaN   1.1333229e+00   4.6328541e+00
   1.3640000e+02             NaN             NaN   1.1015943e+00   4.6011884e+00
   1.3650000e+02             NaN             NaN   1.0414178e+00   4.5410742e+00
   1.3660000e+02             NaN             NaN   9.5263230e-01   4.4523507e+00
   1.3670000e+02             NaN             NaN   8.3488393e-01   4.3346638e+00
   1.3680000e+02             NaN             NaN   6.8761544e-01   4.1874563e+00
   1.3690000e+02             NaN             NaN   5.1005027e-01   4.0099518e+00
   1.3700000e+02             NaN             NaN   3.0116951e-01   3.8011313e+00
   1.3710000e+02             NaN             NaN   5.9680625e-02   3.5597024e+00
   1.3720000e+02             NaN             NaN             NaN   3.2840571e+00
   1.3730000e+02             NaN             NaN             NaN   2.9722174e+00
   1.3740000e+02             NaN             NaN             NaN   2.6217619e+00
   1.3750000e+02             NaN             NaN             NaN   2.2297296e+00
   1.3760000e+02             NaN             NaN             NaN   1.7924908e+00
   1.3770000e+02             NaN             NaN             NaN   1.3055713e+00
   1.3780000e+02             NaN             NaN             NaN   7.6341032e-01
   1.3790000e+02             NaN             NaN             NaN   1.5901942e-01
   1.3800000e+02             NaN             NaN             NaN             NaN
   1.3810000e+02             NaN             NaN             NaN             NaN
   1.3820000e+02             NaN             NaN             NaN             NaN
   1.3830000e+02             NaN             NaN             NaN             NaN
   1.3840000e+02             NaN             NaN             NaN             NaN
   1.3850000e+02             NaN             NaN             NaN             NaN
   1.3860000e+02             NaN             NaN             NaN             NaN
   1.3870000e+02             NaN             NaN             NaN             NaN
   1.3880000e+02             NaN             NaN             NaN             NaN
   1.3890000e+02             NaN             NaN             NaN             NaN
   1.3900000e+02             NaN             NaN             NaN             NaN
   1.3910000e+02             NaN             NaN             NaN             NaN
   1.3920000e+02             NaN             NaN             NaN             NaN
   1.3930000e+02             NaN             NaN             NaN             NaN
   1.3940000e+02             NaN             NaN             NaN             NaN
   1.3950000e+02             NaN             NaN             NaN             NaN
   1.3960000e+02             NaN             NaN             NaN             NaN
   1.3970000e+02             NaN             NaN             NaN             NaN
   1.3980000e+02             NaN             NaN             NaN             NaN
   1.3990000e+02             NaN             NaN             NaN             NaN
   1.4000000e+02             NaN             NaN             NaN             NaN
   1.4010000e+02             NaN             NaN             NaN             NaN
   1.4020000e+02             NaN             NaN             NaN             NaN
   1.4030000e+02             NaN             NaN             NaN             NaN
   1.4040000e+02             NaN             NaN             NaN   3.8894157e-01
   1.4050000e+02             NaN             NaN             NaN   8.9628194e-01
   1.4060000e+02             NaN             NaN             NaN   1.3508456e+00
   1.4070000e+02             NaN             NaN             NaN   1.7581920e+00
   1.4080000e+02             NaN             NaN             NaN   2.1228400e+00
   1.4090000e+02             NaN             NaN             NaN   2.4485012e+00
   1.4100000e+02             NaN             NaN             NaN   2.7382502e+00
   1.4110000e+02             NaN             NaN             NaN   2.9946504e+00
   1.4120000e+02             NaN             NaN             NaN   3.2198492e+00
   1.4130000e+02             NaN             NaN             NaN   3.4156504e+00
   1.4140000e+02             NaN             NaN   8.1539443e-02   3.5835699e+00
   1.4150000e+02             NaN             NaN   2.2280686e-01   3.7248796e+00
   1.4160000e+02             NaN             NaN   3.3852597e-01   3.8406405e+00
   1.4170000e+02             NaN             NaN   4.2957403e-01   3.9317300e+00
   1.4180000e+02             NaN             NaN   4.9666511e-01   3.9988621e+00
   1.4190000e+02             NaN             NaN   5.4036605e-01   4.0426037e+00
   1.4200000e+02             NaN             NaN   5.6110859e-01   4.0633866e+00
   1.4210000e+02             NaN             NaN   5.5919819e-01   4.0615162e+00
   1.4220000e+02             NaN             NaN   5.3481999e-01   4.0371777e+00
   1.4230000e+02             NaN             NaN   4.8804214e-01   3.9904392e+00
   1.4240000e+02             NaN             NaN   4.1881672e-01   3.9212529e+00
   1.4250000e+02             NaN             NaN   3.2697823e-01   3.8294532e+00
   1.4260000e+02             NaN             NaN   2.1223955e-01   3.7147530e+00
   1.4270000e+02             NaN             NaN   7.4185293e-02   3.5767371e+00
   1.4280000e+02             NaN             NaN             NaN   3.4148520e+00
   1.4290000e+02             NaN             NaN             NaN   3.2283935e+00
   1.4300000e+02             NaN             NaN             NaN   3.0164893e+00
   1.4310000e+02             NaN             NaN             NaN   2.7780764e+00
   1.4320000e+02             NaN             NaN             NaN   2.5118736e+00
   1.4330000e+02             NaN             NaN             NaN   2.2163443e+00
   1.4340000e+02             NaN             NaN             NaN   1.8896507e+00
   1.4350000e+02             NaN             NaN             NaN   1.5295935e+00
   1.4360000e+02             NaN             NaN             NaN   1.1335335e+00
   1.4370000e+02             NaN             NaN             NaN   6.9828950e-01
   1.4380000e+02             NaN             NaN             NaN   2.2000098e-01
   1.4390000e+02             NaN             NaN             NaN             NaN
   1.4400000e+02             NaN             NaN             NaN             NaN
   1.4410000e+02             NaN             NaN             NaN             NaN
   1.4420000e+02             NaN             NaN             NaN             NaN
   1.4430000e+02             NaN             NaN             NaN             NaN
   1.4440000e+02             NaN             NaN             NaN             NaN
   1.4450000e+02             NaN             NaN             NaN             NaN
   1.4460000e+02             NaN             NaN             NaN             NaN
   1.4470000e+02             NaN             NaN             NaN             NaN
   1.4480000e+02             NaN             NaN             NaN             NaN
   1.4490000e+02             NaN             NaN             NaN             NaN
   1.4500000e+02             NaN             NaN             NaN             NaN
   1.4510000e+02             NaN             NaN             NaN             NaN
   1.4520000e+02             NaN             NaN             NaN             NaN
   1.4530000e+02             NaN             NaN             NaN             NaN
   1.4540000e+02             NaN             NaN             NaN             NaN
   1.4550000e+02             NaN             NaN             NaN             NaN
   1.4560000e+02             NaN             NaN             NaN             NaN
   1.4570000e+02             NaN             NaN             NaN             NaN
   1.4580000e+02             NaN             NaN             NaN             NaN
   1.4590000e+02             NaN             NaN             NaN             NaN
   1.4600000e+02             NaN             NaN             NaN             NaN
   1.4610000e+02             NaN             NaN             NaN             NaN
   1.4620000e+02             NaN             NaN             NaN             NaN
   1.4630000e+02             NaN             NaN             NaN             NaN
   1.4640000e+02             NaN             NaN             NaN             NaN
   1.4650000e+02             NaN             NaN             NaN             NaN
   1.4660000e+02             NaN             NaN             NaN             NaN
   1.4670000e+02             NaN             NaN             NaN             NaN
   1.4680000e+02             NaN             NaN             NaN             NaN
   1.4690000e+02             NaN             NaN             NaN   3.9715545e-01
   1.4700000e+02             NaN             NaN             NaN   7.9432072e-01
   1.4710000e+02             NaN             NaN             NaN   1.1557299e+00
   1.4720000e+02             NaN             NaN             NaN   1.4844674e+00
   1.4730000e+02             NaN             NaN             NaN   1.7831326e+00
   1.4740000e+02             NaN             NaN             NaN   2.0539321e+00
   1.4750000e+02             NaN             NaN             NaN   2.2987500e+00
   1.4760000e+02             NaN             NaN             NaN   2.5192033e+00
   1.4770000e+02             NaN             NaN             NaN   2.7166849e+00
   1.4780000e+02             NaN             NaN             NaN   2.8923975e+00
   1.4790000e+02             NaN             NaN             NaN   3.0473820e+00
   1.4800000e+02             NaN             NaN             NaN   3.1825385e+00
   1.4810000e+02             NaN             NaN             NaN   3.2986450e+00
   1.4820000e+02             NaN             NaN             NaN   3.3963718e+00
   1.4830000e+02             NaN             NaN             NaN   3.4762932e+00
   1.4840000e+02             NaN             NaN   3.4710380e-02   3.5388970e+00
   1.4850000e+02             NaN             NaN   8.0381931e-02   3.5845928e+00
   1.4860000e+02             NaN             NaN   1.0948288e-01   3.6137178e+00
   1.4870000e+02             NaN             NaN   1.2228316e-01   3.6265419e+00
   1.4880000e+02             NaN             NaN   1.1898918e-01   3.6232715e+00
   1.4890000e+02             NaN             NaN   9.9746589e-02   3.6040523e+00
   1.4900000e+02             NaN             NaN   6.4642118e-02   3.5689711e+00
   1.4910000e+02             NaN             NaN   1.3704494e-02   3.5180566e+00
   1.4920000e+02             NaN             NaN             NaN   3.4512795e+00
   1.4930000e+02             NaN             NaN             NaN   3.3685521e+00
   1.4940000e+02             NaN             NaN             NaN   3.2697262e+00
   1.4950000e+02             NaN             NaN             NaN   3.1545908e+00
   1.4960000e+02             NaN             NaN             NaN   3.0228685e+00
   1.4970000e+02             NaN             NaN             NaN   2.8742105e+00
   1.4980000e+02             NaN             NaN             NaN   2.7081913e+00
   1.4990000e+02             NaN             NaN             NaN   2.5243003e+00
   1.5000000e+02             NaN             NaN             NaN   2.3219334e+00
   1.5010000e+02             NaN             NaN             NaN   2.1003808e+00
   1.5020000e+02             NaN             NaN             NaN   1.8588135e+00
   1.5030000e+02             NaN             NaN             NaN   1.5962658e+00
   1.5040000e+02             NaN             NaN             NaN   1.3116139e+00
   1.5050000e+02             NaN             NaN             NaN   1.0035496e+00
   1.5060000e+02             NaN             NaN             NaN   6.7054713e-01
   1.5070000e+02             NaN             NaN             NaN   3.1082159e-01
   1.5080000e+02             NaN             NaN             NaN             NaN
   1.5090000e+02             NaN             NaN             NaN             NaN
   1.5100000e+02             NaN             NaN             NaN             NaN
   1.5110000e+02             NaN             NaN             NaN             NaN
   1.5120000e+02             NaN             NaN             NaN             NaN
   1.5130000e+02             NaN             NaN             NaN             NaN
   1.5140000e+02             NaN             NaN             NaN             NaN
   1.5150000e+02             NaN             NaN             NaN             NaN
   1.5160000e+02             NaN             NaN             NaN             NaN
   1.5170000e+02             NaN             NaN             NaN             NaN
   1.5180000e+02             NaN             NaN             NaN             NaN
   1.5190000e+02             NaN             NaN             NaN             NaN
   1.5200000e+02             NaN             NaN             NaN             NaN
   1.5210000e+02             NaN             NaN             NaN             NaN
   1.5220000e+02             NaN             NaN             NaN             NaN
   1.5230000e+02             NaN             NaN             NaN             NaN
   1.5240000e+02             NaN             NaN             NaN             NaN
   1.5250000e+02             NaN             NaN             NaN             NaN
   1.5260000e+02             NaN             NaN             NaN             NaN
   1.5270000e+02             NaN             NaN             NaN             NaN
   1.5280000e+02             NaN             NaN             NaN             NaN
   1.5290000e+02             NaN             NaN             NaN             NaN
   1.5300000e+02             NaN             NaN             NaN             NaN
   1.5310000e+02             NaN             NaN             NaN             NaN
   1.5320000e+02             NaN             NaN             NaN             NaN
   1.5330000e+02             NaN             NaN             NaN             NaN
   1.5340000e+02             NaN             NaN             NaN             NaN
   1.5350000e+02             NaN             NaN             NaN             NaN
   1.5360000e+02             NaN             NaN             NaN             NaN
   1.5370000e+02             NaN             NaN             NaN             NaN
   1.5380000e+02             NaN             NaN             NaN             NaN
   1.5390000e+02             NaN             NaN             NaN             NaN
   1.5400000e+02             NaN             NaN             NaN             NaN
   1.5410000e+02             NaN             NaN             NaN             NaN
   1.5420000e+02             NaN             NaN             NaN             NaN
   1.5430000e+02             NaN             NaN             NaN             NaN
   1.5440000e+02             NaN             NaN             NaN             NaN
   1.5450000e+02             NaN             NaN             NaN             NaN
   1.5460000e+02             NaN             NaN             NaN             NaN
   1.5470000e+02             NaN             NaN             NaN   1.2106543e-01
   1.5480000e+02             NaN             NaN             NaN   4.3101920e-01
   1.5490000e+02             NaN             NaN             NaN   7.1858097e-01
   1.5500000e+02             NaN             NaN             NaN   9.8535491e-01
   1.5510000e+02             NaN             NaN             NaN   1.2327427e+00
   1.5520000e+02             NaN             NaN             NaN   1.4619756e+00
   1.5530000e+02             NaN             NaN             NaN   1.6741399e+00
   1.5540000e+02             NaN             NaN             NaN   1.8701979e+00
   1.5550000e+02             NaN             NaN             NaN   2.0510056e+00
   1.5560000e+02             NaN             NaN             NaN   2.2173262e+00
   1.5570000e+02             NaN             NaN             NaN   2.3698426e+00
   1.5580000e+02             NaN             NaN             NaN   2.5091670e+00
   1.5590000e+02             NaN             NaN             NaN   2.6358492e+00
   1.5600000e+02             NaN             NaN             NaN   2.7503838e+00
   1.5610000e+02             NaN             NaN             NaN   2.8532165e+00
   1.5620000e+02             NaN             NaN             NaN   2.9447484e+00
   1.5630000e+02             NaN             NaN             NaN   3.0253412e+00
   1.5640000e+02             NaN             NaN             NaN   3.0953206e+00
   1.5650000e+02             NaN             NaN             NaN   3.1549795e+00
   1.5660000e+02             NaN             NaN             NaN   3.2045808e+00
   1.5670000e+02             NaN             NaN             NaN   3.2443597e+00
   1.5680000e+02             NaN             NaN             NaN   3.2745261e+00
   1.5690000e+02             NaN             NaN             NaN   3.2952658e+00
   1.5700000e+02             NaN             NaN             NaN   3.3067425e+00
   1.5710000e+02             NaN             NaN             NaN   3.3090987e+00
   1.5720000e+02             NaN             NaN             NaN   3.3024569e+00
   1.5730000e+02             NaN             NaN             NaN   3.2869207e+00
   1.5740000e+02             NaN             NaN             NaN   3.2625750e+00
   1.5750000e+02             NaN             NaN             NaN   3.2294869e+00
   1.5760000e+02             NaN             NaN             NaN   3.1877059e+00
   1.5770000e+02             NaN             NaN             NaN   3.1372646e+00
   1.5780000e+02             NaN             NaN             NaN   3.0781781e+00
   1.5790000e+02             NaN             NaN             NaN   3.0104445e+00
   1.5800000e+02             NaN             NaN             NaN   2.9340448e+00
   1.5810000e+02             NaN             NaN             NaN   2.8489420e+00
   1.5820000e+02             NaN             NaN             NaN   2.7550813e+00
   1.5830000e+02             NaN             NaN             NaN   2.6523893e+00
   1.5840000e+02             NaN             NaN             NaN   2.5407732e+00
   1.5850000e+02             NaN             NaN             NaN   2.4201198e+00
   1.5860000e+02             NaN             NaN             NaN   2.2902945e+00
   1.5870000e+02             NaN             NaN             NaN   2.1511398e+00
   1.5880000e+02             NaN             NaN             NaN   2.0024741e+00
   1.5890000e+02             NaN             NaN             NaN   1.8440893e+00
   1.5900000e+02             NaN             NaN             NaN   1.6757491e+00
   1.5910000e+02             NaN             NaN             NaN   1.4971862e+00
   1.5920000e+02             NaN             NaN             NaN   1.3080995e+00
   1.5930000e+02             NaN             NaN             NaN   1.1081505e+00
   1.5940000e+02             NaN             NaN             NaN   8.9695978e-01
   1.5950000e+02             NaN             NaN             NaN   6.7410161e-01
   1.5960000e+02             NaN             NaN             NaN   4.3909909e-01
   1.5970000e+02             NaN             NaN             NaN   1.9141747e-01
   1.5980000e+02             NaN             NaN             NaN             NaN
   1.5990000e+02             NaN             NaN             NaN             NaN
   1.6000000e+02             NaN             NaN             NaN             NaN
   1.6010000e+02             NaN             NaN             NaN             NaN
   1.6020000e+02             NaN             NaN             NaN             NaN
   1.6030000e+02             NaN             NaN             NaN             NaN
   1.6040000e+02             NaN             NaN             NaN             NaN
   1.6050000e+02             NaN             NaN             NaN             NaN
   1.6060000e+02             NaN             NaN             NaN             NaN
   1.6070000e+02             NaN             NaN             NaN             NaN
   1.6080000e+02             NaN             NaN             NaN             NaN
   1.6090000e+02             NaN             NaN             NaN             NaN
   1.6100000e+02             NaN             NaN             NaN             NaN
   1.6110000e+02             NaN             NaN             NaN             NaN
   1.6120000e+02             NaN             NaN             NaN             NaN
   1.6130000e+02             NaN             NaN             NaN             NaN
   1.6140000e+02             NaN             NaN             NaN             NaN
   1.6150000e+02             NaN             NaN             NaN             NaN
   1.6160000e+02             NaN             NaN             NaN             NaN
   1.6170000e+02             NaN             NaN             NaN             NaN
   1.6180000e+02             NaN             NaN             NaN             NaN
   1.6190000e+02             NaN             NaN             NaN             NaN
   1.6200000e+02             NaN             NaN             NaN             NaN
   1.6210000e+02             NaN             NaN             NaN             NaN
   1.6220000e+02             NaN             NaN             NaN             NaN
   1.6230000e+02             NaN             NaN             NaN             NaN
   1.6240000e+02             NaN             NaN             NaN             NaN
   1.6250000e+02             NaN             NaN             NaN             NaN
   1.6260000e+02             NaN             NaN             NaN             NaN
   1.6270000e+02             NaN             NaN             NaN             NaN
   1.6280000e+02             NaN             NaN             NaN             NaN
   1.6290000e+02             NaN             NaN             NaN             NaN
   1.6300000e+02             NaN             NaN             NaN             NaN
   1.6310000e+02             NaN             NaN             NaN             NaN
   1.6320000e+02             NaN             NaN             NaN             NaN
   1.6330000e+02             NaN             NaN             NaN             NaN
   1.6340000e+02             NaN             NaN             NaN             NaN
   1.6350000e+02             NaN             NaN             NaN             NaN
   1.6360000e+02             NaN             NaN             NaN             NaN
   1.6370000e+02             NaN             NaN             NaN             NaN
   1.6380000e+02             NaN             NaN             NaN             NaN
   1.6390000e+02             NaN             NaN             NaN             NaN
   1.6400000e+02             NaN             NaN             NaN             NaN
   1.6410000e+02             NaN             NaN             NaN             NaN
   1.6420000e+02             NaN             NaN             NaN             NaN
   1.6430000e+02             NaN             NaN             NaN             NaN
   1.6440000e+02             NaN             NaN             NaN             NaN
   1.6450000e+02             NaN             NaN             NaN             NaN
   1.6460000e+02             NaN             NaN             NaN             NaN
   1.6470000e+02             NaN             NaN             NaN             NaN
   1.6480000e+02             NaN             NaN             NaN             NaN
   1.6490000e+02             NaN             NaN             NaN             NaN
   1.6500000e+02             NaN             NaN             NaN             NaN
   1.6510000e+02             NaN             NaN             NaN             NaN
   1.6520000e+02             NaN             NaN             NaN             NaN
   1.6530000e+02             NaN             NaN             NaN             NaN
   1.6540000e+02             NaN             NaN             NaN             NaN
   1.6550000e+02             NaN             NaN             NaN             NaN
   1.6560000e+02             NaN             NaN             NaN             NaN
   1.6570000e+02             NaN             NaN             NaN             NaN
   1.6580000e+02             NaN             NaN             NaN             NaN
   1.6590000e+02             NaN             NaN             NaN             NaN
   1.6600000e+02             NaN             NaN             NaN             NaN
   1.6610000e+02             NaN             NaN             NaN   5.9459633e-02
   1.6620000e+02             NaN             NaN             NaN   2.2997603e-01
   1.6630000e+02             NaN             NaN             NaN   3.9268658e-01
   1.6640000e+02             NaN             NaN             NaN   5.4797262e-01
   1.6650000e+02             NaN             NaN             NaN   6.9618690e-01
   1.6660000e+02             NaN             NaN             NaN   8.3765651e-01
   1.6670000e+02             NaN             NaN             NaN   9.7268544e-01
   1.6680000e+02             NaN             NaN             NaN   1.1015568e+00
   1.6690000e+02             NaN             NaN             NaN   1.2245347e+00
   1.6700000e+02             NaN             NaN             NaN   1.3418663e+00
   1.6710000e+02             NaN             NaN             NaN   1.4537830e+00
   1.6720000e+02             NaN             NaN             NaN   1.5605019e+00
   1.6730000e+02             NaN             NaN             NaN   1.6622271e+00
   1.6740000e+02             NaN             NaN             NaN   1.7591510e+00
   1.6750000e+02             NaN             NaN             NaN   1.8514549e+00
   1.6760000e+02             NaN             NaN             NaN   1.9393100e+00
   1.6770000e+02             NaN             NaN             NaN   2.0228785e+00
   1.6780000e+02             NaN             NaN             NaN   2.1023138e+00
   1.6790000e+02             NaN             NaN             NaN   2.1777617e+00
   1.6800000e+02             NaN             NaN             NaN   2.2493605e+00
   1.6810000e+02             NaN             NaN             NaN   2.3172421e+00
   1.6820000e+02             NaN             NaN             NaN   2.3815317e+00
   1.6830000e+02             NaN             NaN             NaN   2.4423491e+00
   1.6840000e+02             NaN             NaN             NaN   2.4998085e+00
   1.6850000e+02             NaN             NaN             NaN   2.5540192e+00
   1.6860000e+02             NaN             NaN             NaN   2.6050858e+00
   1.6870000e+02             NaN             NaN             NaN   2.6531085e+00
   1.6880000e+02             NaN             NaN             NaN   2.6981835e+00
   1.6890000e+02             NaN             NaN             NaN   2.7404031e+00
   1.6900000e+02             NaN             NaN             NaN   2.7798562e+00
   1.6910000e+02             NaN             NaN             NaN   2.8166281e+00
   1.6920000e+02             NaN             NaN             NaN   2.8508014e+00
   1.6930000e+02             NaN             NaN             NaN   2.8824554e+00
   1.6940000e+02             NaN             NaN             NaN   2.9116669e+00
   1.6950000e+02             NaN             NaN             NaN   2.9385098e+00
   1.6960000e+02             NaN             NaN             NaN   2.9630559e+00
   1.6970000e+02             NaN             NaN             NaN   2.9853747e+00
   1.6980000e+02             NaN             NaN             NaN   3.0055333e+00
   1.6990000e+02             NaN             NaN             NaN   3.0235969e+00
   1.7000000e+02             NaN             NaN             NaN   3.0396290e+00
   1.7010000e+02             NaN             NaN             NaN   3.0536910e+00
   1.7020000e+02             NaN             NaN             NaN   3.0658428e+00
   1.7030000e+02             NaN             NaN             NaN   3.0761426e+00
   1.7040000e+02             NaN             NaN             NaN   3.0846470e+00
   1.7050000e+02             NaN             NaN             NaN   3.0914115e+00
   1.7060000e+02             NaN             NaN             NaN   3.0964899e+00
   1.7070000e+02             NaN             NaN             NaN   3.0999348e+00
   1.7080000e+02             NaN             NaN             NaN   3.1017978e+00
   1.7090000e+02             NaN             NaN             NaN   3.1021291e+00
   1.7100000e+02             NaN             NaN             NaN   3.1009779e+00
   1.7110000e+02             NaN             NaN             NaN   3.0983924e+00
   1.7120000e+02             NaN             NaN             NaN   3.0944199e+00
   1.7130000e+02             NaN             NaN             NaN   3.0891066e+00
   1.7140000e+02             NaN             NaN             NaN   3.0824980e+00
   1.7150000e+02             NaN             NaN             NaN   3.0746385e+00
   1.7160000e+02             NaN             NaN             NaN   3.0655721e+00
   1.7170000e+02             NaN             NaN             NaN   3.0553418e+00
   1.7180000e+02             NaN             NaN             NaN   3.0439898e+00
   1.7190000e+02             NaN             NaN             NaN   3.0315579e+00
   1.7200000e+02             NaN             NaN             NaN   3.0180869e+00
   1.7210000e+02             NaN             NaN             NaN   3.0036174e+00
   1.7220000e+02             NaN             NaN             NaN   2.9881891e+00
   1.7230000e+02             NaN             NaN             NaN   2.9718413e+00
   1.7240000e+02             NaN             NaN             NaN   2.9546126e+00
   1.7250000e+02             NaN             NaN             NaN   2.9365412e+00
   1.7260000e+02             NaN             NaN             NaN   2.9176649e+00
   1.7270000e+02             NaN             NaN             NaN   2.8980209e+00
   1.7280000e+02             NaN             NaN             NaN   2.8776460e+00
   1.7290000e+02             NaN             NaN             NaN   2.8565764e+00
   1.7300000e+02             NaN             NaN             NaN   2.8348483e+00
   1.7310000e+02             NaN             NaN             NaN   2.8124970e+00
   1.7320000e+02             NaN             NaN             NaN   2.7895578e+00
   1.7330000e+02             NaN             NaN             NaN   2.7660654e+00
   1.7340000e+02             NaN             NaN             NaN   2.7420543e+00
   1.7350000e+02             NaN             NaN             NaN   2.7175585e+00
   1.7360000e+02             NaN             NaN             NaN   2.6926118e+00
   1.7370000e+02             NaN             NaN             NaN   2.6672475e+00
   1.7380000e+02             NaN             NaN             NaN   2.6414987e+00
   1.7390000e+02             NaN             NaN             NaN   2.6153982e+00
   1.7400000e+02             NaN             NaN             NaN   2.5889784e+00
   1.7410000e+02             NaN             NaN             NaN   2.5622714e+00
   1.7420000e+02             NaN             NaN             NaN   2.5353091e+00
   1.7430000e+02             NaN             NaN             NaN   2.5081229e+00
   1.7440000e+02             NaN             NaN             NaN   2.4807441e+00
   1.7450000e+02             NaN             NaN             NaN   2.4532036e+00
   1.7460000e+02             NaN             NaN             NaN   2.4255320e+00
   1.7470000e+02             NaN             NaN             NaN   2.3977595e+00
   1.7480000e+02             NaN             NaN             NaN   2.3699163e+00
   1.7490000e+02             NaN             NaN             NaN   2.3420320e+00
   1.7500000e+02             NaN             NaN             NaN   2.3141360e+00
   1.7510000e+02             NaN             NaN             NaN   2.2862574e+00
   1.7520000e+02             NaN             NaN             NaN   2.2584249e+00
   1.7530000e+02             NaN             NaN             NaN   2.2306670e+00
   1.7540000e+02             NaN             NaN             NaN   2.2030117e+00
   1.7550000e+02             NaN             NaN             NaN   2.1754869e+00
   1.7560000e+02             NaN             NaN             NaN   2.1481200e+00
   1.7570000e+02             NaN             NaN             NaN   2.1209380e+00
   1.7580000e+02             NaN             NaN             NaN   2.0939678e+00
   1.7590000e+02             NaN             NaN             NaN   2.0672355e+00
   1.7600000e+02             NaN             NaN             NaN   2.0407672e+00
   1.7610000e+02             NaN             NaN             NaN   2.0145886e+00
   1.7620000e+02             NaN             NaN             NaN   1.9887247e+00
   1.7630000e+02             NaN             NaN             NaN   1.9632004e+00
   1.7640000e+02             NaN             NaN             NaN   1.9380400e+00
   1.7650000e+02             NaN             NaN             NaN   1.9132674e+00
   1.7660000e+02             NaN             NaN             NaN   1.8889061e+00
   1.7670000e+02             NaN             NaN             NaN   1.8649792e+00
   1.7680000e+02             NaN             NaN             NaN   1.8415092e+00
   1.7690000e+02             NaN             NaN             NaN   1.8185182e+00
   1.7700000e+02             NaN             NaN             NaN   1.7960277e+00
   1.7710000e+02             NaN             NaN             NaN   1.7740589e+00
   1.7720000e+02             NaN             NaN             NaN   1.7526322e+00
   1.7730000e+02             NaN             NaN             NaN   1.7317677e+00
   1.7740000e+02             NaN             NaN             NaN   1.7114849e+00
   1.7750000e+02             NaN             NaN             NaN   1.6918026e+00
   1.7760000e+02             NaN             NaN             NaN   1.6727392e+00
   1.7770000e+02             NaN             NaN             NaN   1.6543124e+00
   1.7780000e+02             NaN             NaN             NaN   1.6365393e+00
   1.7790000e+02             NaN             NaN             NaN   1.6194365e+00
   1.7800000e+02             NaN             NaN             NaN   1.6030198e+00
   1.7810000e+02             NaN             NaN             NaN   1.5873045e+00
   1.7820000e+02             NaN             NaN             NaN   1.5723052e+00
   1.7830000e+02             NaN             NaN             NaN   1.5580358e+00
   1.7840000e+02             NaN             NaN             NaN   1.5445095e+00
   1.7850000e+02             NaN             NaN             NaN   1.5317388e+00
   1.7860000e+02             NaN             NaN             NaN   1.5197357e+00
   1.7870000e+02             NaN             NaN             NaN   1.5085113e+00
   1.7880000e+02             NaN             NaN             NaN   1.4980760e+00
   1.7890000e+02             NaN             NaN             NaN   1.4884395e+00
   1.7900000e+02             NaN             NaN             NaN   1.4796106e+00
   1.7910000e+02             NaN             NaN             NaN   1.4715977e+00
   1.7920000e+02             NaN             NaN             NaN   1.4644082e+00
   1.7930000e+02             NaN             NaN             NaN   1.4580487e+00
   1.7940000e+02             NaN             NaN             NaN   1.4525251e+00
   1.7950000e+02             NaN             NaN             NaN   1.4478426e+00
   1.7960000e+02             NaN             NaN             NaN   1.4440055e+00
   1.7970000e+02             NaN             NaN             NaN   1.4410174e+00
   1.7980000e+02             NaN             NaN             NaN   1.4388810e+00
   1.7990000e+02             NaN             NaN             NaN   1.4375984e+00
   1.8000000e+02             NaN             NaN             NaN   1.4371707e+00


==> Data/dataOptBeamsAOD.dat <==
angles	beam1 beam2 beam3 total
   1.0000000e-01   6.0411418e+00   8.6879693e+00   3.4612799e+00   1.1345089e+01
   2.0000000e-01   6.0410717e+00   8.6867030e+00   3.4633413e+00   1.1344718e+01
   3.0000000e-01   6.0409549e+00   8.6845913e+00   3.4667754e+00   1.1344098e+01
   4.0000000e-01   6.0407914e+00   8.6816323e+00   3.4715802e+00   1.1343230e+01
   5.0000000e-01   6.0405813e+00   8.6778236e+00   3.4777527e+00   1.1342113e+01
   6.0000000e-01   6.0403246e+00   8.6731619e+00   3.4852890e+00   1.1340748e+01
   7.0000000e-01   6.0400213e+00   8.6676430e+00   3.4941844e+00   1.1339133e+01
   8.0000000e-01   6.0396715e+00   8.6612624e+00   3.5044334e+00   1.1337268e+01
   9.0000000e-01   6.0392754e+00   8.6540146e+00   3.5160295e+00   1.1335153e+01
   1.0000000e+00   6.0388329e+00   8.6458932e+00   3.5289655e+00   1.1332786e+01
   1.1000000e+00   6.0383443e+00   8.6368914e+00   3.5432333e+00   1.1330166e+01
   1.2000000e+00   6.0378096e+00   8.6270013e+00   3.5588239e+00   1.1327294e+01
   1.3000000e+00   6.0372289e+00   8.6162146e+00   3.5757276e+00   1.1324167e+01
   1.4000000e+00   6.0366024e+00   8.6045219e+00   3.5939338e+00   1.1320785e+01
   1.5000000e+00   6.0359302e+00   8.5919132e+00   3.6134310e+00   1.1317146e+01
   1.6000000e+00   6.0352126e+00   8.5783777e+00   3.6342069e+00   1.1313249e+01
   1.7000000e+00   6.0344496e+00   8.5639038e+00   3.6562485e+00   1.1309094e+01
   1.8000000e+00   6.0336416e+00   8.5484789e+00   3.6795419e+00   1.1304678e+01
   1.9000000e+00   6.0327887e+00   8.5320900e+00   3.7040723e+00   1.1300001e+01
   2.0000000e+00   6.0318911e+00   8.5147229e+00   3.7298242e+00   1.1295060e+01
   2.1000000e+00   6.0309492e+00   8.4963626e+00   3.7567814e+00   1.1289855e+01
   2.2000000e+00   6.0299631e+00   8.4769935e+00   3.7849267e+00   1.1284383e+01
   2.3000000e+00   6.0289332e+00   8.4565988e+00   3.8142423e+00   1.1278644e+01
   2.4000000e+00   6.0278599e+00   8.4351611e+00   3.8447097e+00   1.1272635e+01
   2.5000000e+00   6.0267433e+00   8.4126618e+00   3.8763093e+00   1.1266355e+01
   2.6000000e+00   6.0255839e+00   8.3890818e+00   3.9090211e+00   1.1259802e+01
   2.7000000e+00   6.0243821e+00   8.3644005e+00   3.9428243e+00   1.1252974e+01
   2.8000000e+00   6.0231383e+00   8.3385969e+00   3.9776974e+00   1.1245871e+01
   2.9000000e+00   6.0218529e+00   8.3116485e+00   4.0136180e+00   1.1238489e+01
   3.0000000e+00   6.0205263e+00   8.2835323e+00   4.0505632e+00   1.1230828e+01
   3.1000000e+00   6.0191591e+00   8.2542239e+00   4.0885094e+00   1.1222886e+01
   3.2000000e+00   6.0177518e+00   8.2236979e+00   4.1274324e+00   1.1214661e+01
   3.3000000e+00   6.0163048e+00   8.1919279e+00   4.1673072e+00   1.1206152e+01
   3.4000000e+00   6.0148189e+00   8.1588864e+00   4.2081083e+00   1.1197356e+01
   3.5000000e+00   6.0132946e+00   8.1245447e+00   4.2498096e+00   1.1188274e+01
   3.6000000e+00   6.0117325e+00   8.0888729e+00   4.2923843e+00   1.1178902e+01
   3.7000000e+00   6.0101334e+00   8.0518400e+00   4.3358052e+00   1.1169240e+01
   3.8000000e+00   6.0084979e+00   8.0134135e+00   4.3800445e+00   1.1159286e+01
   3.9000000e+00   6.0068268e+00   7.9735599e+00   4.4250738e+00   1.1149040e+01
   4.0000000e+00   6.0051209e+00   7.9322441e+00   4.4708641e+00   1.1138500e+01
   4.1000000e+00   6.0033811e+00   7.8894299e+00   4.5173862e+00   1.1127666e+01
   4.2000000e+00   6.0016082e+00   7.8450794e+00   4.5646103e+00   1.1116536e+01
   4.3000000e+00   5.9998031e+00   7.7991534e+00   4.6125059e+00   1.1105110e+01
   4.4000000e+00   5.9979668e+00   7.7516111e+00   4.6610425e+00   1.1093387e+01
   4.5000000e+00   5.9961003e+00   7.7024102e+00   4.7101890e+00   1.1081368e+01
   4.6000000e+00   5.9942047e+00   7.6515066e+00   4.7599137e+00   1.1069052e+01
   4.7000000e+00   5.9922810e+00   7.5988547e+00   4.8101849e+00   1.1056439e+01
   4.8000000e+00   5.9903305e+00   7.5444068e+00   4.8609704e+00   1.1043530e+01
   4.9000000e+00   5.9883544e+00   7.4881138e+00   4.9122375e+00   1.1030326e+01
   5.0000000e+00   5.9863538e+00   7.4299242e+00   4.9639535e+00   1.1016827e+01
   5.1000000e+00   5.9843301e+00   7.3697850e+00   5.0160852e+00   1.1003034e+01
   5.2000000e+00   5.9822848e+00   7.3076406e+00   5.0685993e+00   1.0988950e+01
   5.3000000e+00   5.9802191e+00   7.2434337e+00   5.1214619e+00   1.0974576e+01
   5.4000000e+00   5.9781347e+00   7.1771045e+00   5.1746394e+00   1.0959915e+01
   5.5000000e+00   5.9760329e+00   7.1085908e+00   5.2280974e+00   1.0944968e+01
   5.6000000e+00   5.9739155e+00   7.0378281e+00   5.2818018e+00   1.0929739e+01
   5.7000000e+00   5.9717841e+00   6.9647491e+00   5.3357181e+00   1.0914232e+01
   5.8000000e+00   5.9696403e+00   6.8892840e+00   5.3898115e+00   1.0898451e+01
   5.9000000e+00   5.9674861e+00   6.8113601e+00   5.4440474e+00   1.0882399e+01
   6.0000000e+00   5.9653231e+00   6.7309019e+00   5.4983906e+00   1.0866083e+01
   6.1000000e+00   5.9631534e+00   6.6478307e+00   5.5528061e+00   1.0849507e+01
   6.2000000e+00   5.9609789e+00   6.5620644e+00   5.6072587e+00   1.0832677e+01
   6.3000000e+00   5.9588015e+00   6.4735180e+00   5.6617131e+00   1.0815600e+01
   6.4000000e+00   5.9566235e+00   6.3821025e+00   5.7161340e+00   1.0798284e+01
   6.5000000e+00   5.9544470e+00   6.2877256e+00   5.7704857e+00   1.0780736e+01
   6.6000000e+00   5.9522742e+00   6.1902909e+00   5.8247327e+00   1.0762964e+01
   6.7000000e+00   5.9501073e+00   6.0896981e+00   5.8788394e+00   1.0744979e+01
   6.8000000e+00   5.9479488e+00   5.9858426e+00   5.9327700e+00   1.0726790e+01
   6.9000000e+00   5.9458010e+00   5.8786156e+00   5.9864889e+00   1.0708409e+01
   7.0000000e+00   5.9436665e+00   5.7679036e+00   6.0399600e+00   1.0689845e+01
   7.1000000e+00   5.9415477e+00   5.6535884e+00   6.0931476e+00   1.0671113e+01
   7.2000000e+00   5.9394472e+00   5.5355468e+00   6.1460158e+00   1.0652226e+01
   7.3000000e+00   5.9373678e+00   5.4136506e+00   6.1985284e+00   1.0633197e+01
   7.4000000e+00   5.9353120e+00   5.2877663e+00   6.2506495e+00   1.0614042e+01
   7.5000000e+00   5.9332828e+00   5.1577549e+00   6.3023430e+00   1.0594777e+01
   7.6000000e+00   5.9312829e+00   5.0234720e+00   6.3535727e+00   1.0575419e+01
   7.7000000e+00   5.9293153e+00   4.8847673e+00   6.4043025e+00   1.0555985e+01
   7.8000000e+00   5.9273828e+00   4.7414850e+00   6.4544959e+00   1.0536496e+01
   7.9000000e+00   5.9254884e+00   4.5934635e+00   6.5041168e+00   1.0516972e+01
   8.0000000e+00   5.9236352e+00   4.4405356e+00   6.5531286e+00   1.0497433e+01
   8.1000000e+00   5.9218263e+00   4.2825284e+00   6.6014949e+00   1.0477901e+01
   8.2000000e+00   5.9200647e+00   4.1192642e+00   6.6491791e+00   1.0458402e+01
   8.3000000e+00   5.9183537e+00   3.9505602e+00   6.6961445e+00   1.0438958e+01
   8.4000000e+00   5.9166963e+00   3.7762296e+00   6.7423542e+00   1.0419595e+01
   8.5000000e+00   5.9150959e+00   3.5960827e+00   6.7877714e+00   1.0400341e+01
   8.6000000e+00   5.9135557e+00   3.4099276e+00   6.8323590e+00   1.0381224e+01
   8.7000000e+00   5.9120789e+00   3.2175723e+00   6.8760798e+00   1.0362271e+01
   8.8000000e+00   5.9106689e+00   3.0188268e+00   6.9188964e+00   1.0343515e+01
   8.9000000e+00   5.9093289e+00   2.8135061e+00   6.9607713e+00   1.0324986e+01
   9.0000000e+00   5.9080622e+00   2.6014338e+00   7.0016666e+00   1.0306717e+01
   9.1000000e+00   5.9068722e+00   2.3824468e+00   7.0415445e+00   1.0288741e+01
   9.2000000e+00   5.9057621e+00   2.1564022e+00   7.0803667e+00   1.0271093e+01
   9.3000000e+00   5.9047353e+00   1.9231843e+00   7.1180947e+00   1.0253808e+01
   9.4000000e+00   5.9037950e+00   1.6827153e+00   7.1546898e+00   1.0236924e+01
   9.5000000e+00   5.9029444e+00   1.4349677e+00   7.1901130e+00   1.0220477e+01
   9.6000000e+00   5.9021869e+00   1.1799802e+00   7.2243249e+00   1.0204506e+01
   9.7000000e+00   5.9015256e+00   9.1787811e-01   7.2572858e+00   1.0189051e+01
   9.8000000e+00   5.9009636e+00   6.4889757e-01   7.2889555e+00   1.0174151e+01
   9.9000000e+00   5.9005040e+00   3.7341678e-01   7.3192937e+00   1.0159847e+01
   1.0000000e+01   5.9001499e+00   9.1993307e-02   7.3482593e+00   1.0146180e+01
   1.0100000e+01   5.8999043e+00             NaN   7.3758109e+00   1.0133191e+01
   1.0200000e+01   5.8997699e+00             NaN   7.4019066e+00   1.0120922e+01
   1.0300000e+01   5.8997497e+00             NaN   7.4265041e+00   1.0109415e+01
   1.0400000e+01   5.8998463e+00             NaN   7.4495602e+00   1.0098712e+01
   1.0500000e+01   5.9000623e+00             NaN   7.4710315e+00   1.0088855e+01
   1.0600000e+01   5.9004003e+00             NaN   7.4908735e+00   1.0079886e+01
   1.0700000e+01   5.9008627e+00             NaN   7.5090415e+00   1.0071846e+01
   1.0800000e+01   5.9014516e+00             NaN   7.5254897e+00   1.0064775e+01
   1.0900000e+01   5.9021692e+00             NaN   7.5401716e+00   1.0058714e+01
   1.1000000e+01   5.9030174e+00             NaN   7.5530401e+00   1.0053702e+01
   1.1100000e+01   5.9039981e+00             NaN   7.5640469e+00   1.0049776e+01
   1.1200000e+01   5.9051129e+00             NaN   7.5731430e+00   1.0046972e+01
   1.1300000e+01   5.9063632e+00             NaN   7.5802784e+00   1.0045327e+01
   1.1400000e+01   5.9077504e+00             NaN   7.5854020e+00   1.0044873e+01
   1.1500000e+01   5.9092755e+00             NaN   7.5884615e+00   1.0045642e+01
   1.1600000e+01   5.9109393e+00             NaN   7.5894037e+00   1.0047663e+01
   1.1700000e+01   5.9127426e+00             NaN   7.5881740e+00   1.0050963e+01
   1.1800000e+01   5.9146858e+00             NaN   7.5847165e+00   1.0055567e+01
   1.1900000e+01   5.9167691e+00             NaN   7.5789739e+00   1.0061496e+01
   1.2000000e+01   5.9189924e+00             NaN   7.5708877e+00   1.0068770e+01
   1.2100000e+01   5.9213554e+00             NaN   7.5603976e+00   1.0077405e+01
   1.2200000e+01   5.9238577e+00             NaN   7.5474417e+00   1.0087414e+01
   1.2300000e+01   5.9264983e+00             NaN   7.5319566e+00   1.0098806e+01
   1.2400000e+01   5.9292763e+00             NaN   7.5138767e+00   1.0111587e+01
   1.2500000e+01   5.9321903e+00             NaN   7.4931350e+00   1.0125761e+01
   1.2600000e+01   5.9352386e+00             NaN   7.4696621e+00   1.0141325e+01
   1.2700000e+01   5.9384193e+00             NaN   7.4433867e+00   1.0158276e+01
   1.2800000e+01   5.9417302e+00             NaN   7.4142350e+00   1.0176605e+01
   1.2900000e+01   5.9451686e+00   2.4648801e-01   7.3821312e+00   1.0196300e+01
   1.3000000e+01   5.9487319e+00   6.0730307e-01   7.3469966e+00   1.0217343e+01
   1.3100000e+01   5.9524168e+00   9.6438647e-01   7.3087501e+00   1.0239716e+01
   1.3200000e+01   5.9562198e+00   1.3164168e+00   7.2673078e+00   1.0263394e+01
   1.3300000e+01   5.9601373e+00   1.6623920e+00   7.2225828e+00   1.0288350e+01
   1.3400000e+01   5.9641650e+00   2.0015700e+00   7.1744850e+00   1.0314552e+01
   1.3500000e+01   5.9682986e+00   2.3334173e+00   7.1229212e+00   1.0341964e+01
   1.3600000e+01   5.9725333e+00   2.6575664e+00   7.0677946e+00   1.0370549e+01
   1.3700000e+01   5.9768641e+00   2.9737808e+00   7.0090048e+00   1.0400264e+01
   1.3800000e+01   5.9812856e+00   3.2819258e+00   6.9464475e+00   1.0431062e+01
   1.3900000e+01   5.9857921e+00   3.5819460e+00   6.8800142e+00   1.0462896e+01
   1.4000000e+01   5.9903777e+00   3.8738462e+00   6.8095925e+00   1.0495714e+01
   1.4100000e+01   5.9950359e+00   4.1576766e+00   6.7350649e+00   1.0529459e+01
   1.4200000e+01   5.9997602e+00   4.4335214e+00   6.6563096e+00   1.0564076e+01
   1.4300000e+01   6.0045438e+00   4.7014889e+00   6.5731996e+00   1.0599503e+01
   1.4400000e+01   6.0093793e+00   4.9617048e+00   6.4856025e+00   1.0635678e+01
   1.4500000e+01   6.0142593e+00   5.2143059e+00   6.3933805e+00   1.0672536e+01
   1.4600000e+01   6.0191760e+00   5.4594360e+00   6.2963900e+00   1.0710010e+01
   1.4700000e+01   6.0241214e+00   5.6972424e+00   6.1944810e+00   1.0748032e+01
   1.4800000e+01   6.0290873e+00   5.9278728e+00   6.0874976e+00   1.0786532e+01
   1.4900000e+01   6.0340650e+00   6.1514736e+00   5.9752769e+00   1.0825437e+01
   1.5000000e+01   6.0390458e+00   6.3681885e+00   5.8576492e+00   1.0864675e+01
   1.5100000e+01   6.0440208e+00   6.5781569e+00   5.7344377e+00   1.0904171e+01
   1.5200000e+01   6.0489806e+00   6.7815132e+00   5.6054584e+00   1.0943852e+01
   1.5300000e+01   6.0539160e+00   6.9783863e+00   5.4705196e+00   1.0983642e+01
   1.5400000e+01   6.0588173e+00   7.1688991e+00   5.3294221e+00   1.1023464e+01
   1.5500000e+01   6.0636749e+00   7.3531681e+00   5.1819593e+00   1.1063243e+01
   1.5600000e+01   6.0684788e+00   7.5313035e+00   5.0279172e+00   1.1102902e+01
   1.5700000e+01   6.0732190e+00   7.7034087e+00   4.8670744e+00   1.1142364e+01
   1.5800000e+01   6.0778855e+00   7.8695807e+00   4.6992032e+00   1.1181553e+01
   1.5900000e+01   6.0824680e+00   8.0299098e+00   4.5240699e+00   1.1220393e+01
   1.6000000e+01   6.0869563e+00   8.1844800e+00   4.3414360e+00   1.1258809e+01
   1.6100000e+01   6.0913401e+00   8.3333687e+00   4.1510604e+00   1.1296724e+01
   1.6200000e+01   6.0956089e+00   8.4766471e+00   3.9527005e+00   1.1334065e+01
   1.6300000e+01   6.0997525e+00   8.6143801e+00   3.7461166e+00   1.1370758e+01
   1.6400000e+01   6.1037606e+00   8.7466267e+00   3.5310746e+00   1.1406730e+01
   1.6500000e+01   6.1076229e+00   8.8734399e+00   3.3073525e+00   1.1441907e+01
   1.6600000e+01   6.1113292e+00   8.9948667e+00   3.0747465e+00   1.1476220e+01
   1.6700000e+01   6.1148693e+00   9.1109485e+00   2.8330807e+00   1.1509598e+01
   1.6800000e+01   6.1182333e+00   9.2217210e+00   2.5822189e+00   1.1541972e+01
   1.6900000e+01   6.1214113e+00   9.3272144e+00   2.3220795e+00   1.1573274e+01
   1.7000000e+01   6.1243937e+00   9.4274534e+00   2.0526559e+00   1.1603437e+01
   1.7100000e+01   6.1271710e+00   9.5224574e+00   1.7740409e+00   1.1632397e+01
   1.7200000e+01   6.1297340e+00   9.6122404e+00   1.4864591e+00   1.1660089e+01
   1.7300000e+01   6.1320736e+00   9.6968110e+00   1.1903068e+00   1.1686451e+01
   1.7400000e+01   6.1341813e+00   9.7761727e+00   8.8620246e-01   1.1711421e+01
   1.7500000e+01   6.1360485e+00   9.8503236e+00   5.7504793e-01   1.1734940e+01
   1.7600000e+01   6.1376672e+00   9.9192566e+00   2.5810329e-01   1.1756950e+01
   1.7700000e+01   6.1390299e+00   9.9829594e+00             NaN   1.1777394e+01
   1.7800000e+01   6.1401292e+00   1.0041414e+01             NaN   1.1796218e+01
   1.7900000e+01   6.1409582e+00   1.0094598e+01             NaN   1.1813367e+01
   1.8000000e+01   6.1415107e+00   1.0142483e+01             NaN   1.1828791e+01
   1.8100000e+01   6.1417807e+00   1.0185034e+01             NaN   1.1842440e+01
   1.8200000e+01   6.1417629e+00   1.0222212e+01             NaN   1.1854265e+01
   1.8300000e+01   6.1414524e+00   1.0253971e+01             NaN   1.1864221e+01
   1.8400000e+01   6.1408450e+00   1.0280260e+01             NaN   1.1872265e+01
   1.8500000e+01   6.1399371e+00   1.0301021e+01             NaN   1.1878353e+01
   1.8600000e+01   6.1387258e+00   1.0316191e+01             NaN   1.1882446e+01
   1.8700000e+01   6.1372086e+00   1.0325700e+01             NaN   1.1884507e+01
   1.8800000e+01   6.1353840e+00   1.0329469e+01             NaN   1.1884500e+01
   1.8900000e+01   6.1332511e+00   1.0327414e+01             NaN   1.1882393e+01
   1.9000000e+01   6.1308097e+00   1.0319445e+01             NaN   1.1878156e+01
   1.9100000e+01   6.1280604e+00   1.0305459e+01             NaN   1.1871762e+01
   1.9200000e+01   6.1250047e+00   1.0285351e+01             NaN   1.1863186e+01
   1.9300000e+01   6.1216449e+00   1.0259003e+01             NaN   1.1852407e+01
   1.9400000e+01   6.1179839e+00   1.0226288e+01             NaN   1.1839407e+01
   1.9500000e+01   6.1140259e+00   1.0187072e+01             NaN   1.1824173e+01
   1.9600000e+01   6.1097755e+00   1.0141207e+01             NaN   1.1806693e+01
   1.9700000e+01   6.1052387e+00   1.0088537e+01             NaN   1.1786962e+01
   1.9800000e+01   6.1004220e+00   1.0028891e+01             NaN   1.1764978e+01
   1.9900000e+01   6.0953331e+00   9.9620870e+00             NaN   1.1740742e+01
   2.0000000e+01   6.0899805e+00   9.8879291e+00   1.2871860e-01   1.1714265e+01
   2.0100000e+01   6.0843739e+00   9.8062059e+00   4.8916480e-01   1.1685557e+01
   2.0200000e+01   6.0785236e+00   9.7166903e+00   8.4652660e-01   1.1654639e+01
   2.0300000e+01   6.0724411e+00   9.6191376e+00   1.1986011e+00   1.1621536e+01
   2.0400000e+01   6.0661390e+00   9.5132843e+00   1.5437102e+00   1.1586279e+01
   2.0500000e+01   6.0596305e+00   9.3988462e+00   1.8806028e+00   1.1548908e+01
   2.0600000e+01   6.0529300e+00   9.2755169e+00   2.2083690e+00   1.1509470e+01
   2.0700000e+01   6.0460529e+00   9.1429653e+00   2.5263689e+00   1.1468019e+01
   2.0800000e+01   6.0390155e+00   9.0008339e+00   2.8341725e+00   1.1424620e+01
   2.0900000e+01   6.0318348e+00   8.8487357e+00   3.1315120e+00   1.1379345e+01
   2.1000000e+01   6.0245291e+00   8.6862517e+00   3.4182431e+00   1.1332279e+01
   2.1100000e+01   6.0171172e+00   8.5129275e+00   3.6943144e+00   1.1283514e+01
   2.1200000e+01   6.0096190e+00   8.3282701e+00   3.9597436e+00   1.1233155e+01
   2.1300000e+01   6.0020551e+00   8.1317436e+00   4.2145984e+00   1.1181320e+01
   2.1400000e+01   5.9944469e+00   7.9227651e+00   4.4589818e+00   1.1128137e+01
   2.1500000e+01   5.9868164e+00   7.7006998e+00   4.6930210e+00   1.1073749e+01
   2.1600000e+01   5.9791864e+00   7.4648559e+00   4.9168582e+00   1.1018310e+01
   2.1700000e+01   5.9715802e+00   7.2144788e+00   5.1306444e+00   1.0961991e+01
   2.1800000e+01   5.9640218e+00   6.9487448e+00   5.3345334e+00   1.0904975e+01
   2.1900000e+01   5.9565356e+00   6.6667552e+00   5.5286785e+00   1.0847461e+01
   2.2000000e+01   5.9491462e+00   6.3675300e+00   5.7132294e+00   1.0789662e+01
   2.2100000e+01   5.9418788e+00   6.0500012e+00   5.8883298e+00   1.0731804e+01
   2.2200000e+01   5.9347587e+00   5.7130091e+00   6.0541156e+00   1.0674131e+01
   2.2300000e+01   5.9278113e+00   5.3552989e+00   6.2107139e+00   1.0616898e+01
   2.2400000e+01   5.9210620e+00   4.9755227e+00   6.3582421e+00   1.0560376e+01
   2.2500000e+01   5.9145363e+00   4.5722486e+00   6.4968071e+00   1.0504845e+01
   2.2600000e+01   5.9082595e+00   4.1439812e+00   6.6265048e+00   1.0450599e+01
   2.2700000e+01   5.9022563e+00   3.6892031e+00   6.7474198e+00   1.0397941e+01
   2.2800000e+01   5.8965515e+00   3.2064477e+00   6.8596255e+00   1.0347179e+01
   2.2900000e+01   5.8911689e+00   2.6944247e+00   6.9631832e+00   1.0298629e+01
   2.3000000e+01   5.8861319e+00   2.1522288e+00   7.0581429e+00   1.0252609e+01
   2.3100000e+01   5.8814632e+00   1.5796787e+00   7.1445423e+00   1.0209435e+01
   2.3200000e+01   5.8771844e+00   9.7786070e-01   7.2224074e+00   1.0169420e+01
   2.3300000e+01   5.8733162e+00   3.4997735e-01   7.2917520e+00   1.0132869e+01
   2.3400000e+01   5.8698781e+00             NaN   7.3525779e+00   1.0100076e+01
   2.3500000e+01   5.8668885e+00             NaN   7.4048742e+00   1.0071319e+01
   2.3600000e+01   5.8643642e+00             NaN   7.4486180e+00   1.0046856e+01
   2.3700000e+01   5.8623205e+00             NaN   7.4837732e+00   1.0026920e+01
   2.3800000e+01   5.8607712e+00             NaN   7.5102911e+00   1.0011718e+01
   2.3900000e+01   5.8597283e+00             NaN   7.5281096e+00   1.0001425e+01
   2.4000000e+01   5.8592020e+00             NaN   7.5371530e+00   9.9961794e+00
   2.4100000e+01   5.8592004e+00             NaN   7.5373313e+00   9.9960834e+00
   2.4200000e+01   5.8597298e+00             NaN   7.5285404e+00   1.0001198e+01
   2.4300000e+01   5.8607942e+00             NaN   7.5106606e+00   1.0011544e+01
   2.4400000e+01   5.8623955e+00             NaN   7.4835566e+00   1.0027097e+01
   2.4500000e+01   5.8645334e+00             NaN   7.4470769e+00   1.0047793e+01
   2.4600000e+01   5.8672052e+00             NaN   7.4010522e+00   1.0073522e+01
   2.4700000e+01   5.8704059e+00             NaN   7.3452952e+00   1.0104136e+01
   2.4800000e+01   5.8741282e+00   4.6809529e-01   7.2795995e+00   1.0139448e+01
   2.4900000e+01   5.8783623e+00   1.1314891e+00   7.2037381e+00   1.0179233e+01
   2.5000000e+01   5.8830962e+00   1.7691412e+00   7.1174627e+00   1.0223236e+01
   2.5100000e+01   5.8883153e+00   2.3772254e+00   7.0205017e+00   1.0271170e+01
   2.5200000e+01   5.8940028e+00   2.9542420e+00   6.9125595e+00   1.0322724e+01
   2.5300000e+01   5.9001396e+00   3.5000944e+00   6.7933144e+00   1.0377565e+01
   2.5400000e+01   5.9067043e+00   4.0154957e+00   6.6624175e+00   1.0435342e+01
   2.5500000e+01   5.9136732e+00   4.5015963e+00   6.5194902e+00   1.0495694e+01
   2.5600000e+01   5.9210208e+00   4.9597537e+00   6.3641234e+00   1.0558247e+01
   2.5700000e+01   5.9287191e+00   5.3913941e+00   6.1958751e+00   1.0622624e+01
   2.5800000e+01   5.9367386e+00   5.7979307e+00   6.0142692e+00   1.0688445e+01
   2.5900000e+01   5.9450479e+00   6.1807174e+00   5.8187941e+00   1.0755332e+01
   2.6000000e+01   5.9536136e+00   6.5410244e+00   5.6089018e+00   1.0822911e+01
   2.6100000e+01   5.9624010e+00   6.8800273e+00   5.3840076e+00   1.0890814e+01
   2.6200000e+01   5.9713741e+00   7.1988039e+00   5.1434915e+00   1.0958683e+01
   2.6300000e+01   5.9804953e+00   7.4983362e+00   4.8867004e+00   1.1026168e+01
   2.6400000e+01   5.9897260e+00   7.7795144e+00   4.6129536e+00   1.1092934e+01
   2.6500000e+01   5.9990269e+00   8.0431422e+00   4.3215522e+00   1.1158657e+01
   2.6600000e+01   6.0083575e+00   8.2899433e+00   4.0117933e+00   1.1223027e+01
   2.6700000e+01   6.0176770e+00   8.5205670e+00   3.6829927e+00   1.1285750e+01
   2.6800000e+01   6.0269440e+00   8.7355942e+00   3.3345198e+00   1.1346545e+01
   2.6900000e+01   6.0361169e+00   8.9355428e+00   2.9658484e+00   1.1405147e+01
   2.7000000e+01   6.0451542e+00   9.1208726e+00   2.5766323e+00   1.1461305e+01
   2.7100000e+01   6.0540142e+00   9.2919897e+00   2.1668146e+00   1.1514785e+01
   2.7200000e+01   6.0626559e+00   9.4492504e+00   1.7367854e+00   1.1565365e+01
   2.7300000e+01   6.0710384e+00   9.5929649e+00   1.2876049e+00   1.1612839e+01
   2.7400000e+01   6.0791217e+00   9.7234003e+00   8.2131518e-01   1.1657015e+01
   2.7500000e+01   6.0868668e+00   9.8407828e+00   3.4136197e-01   1.1697715e+01
   2.7600000e+01   6.0942355e+00   9.9453004e+00             NaN   1.1734773e+01
   2.7700000e+01   6.1011911e+00   1.0037105e+01             NaN   1.1768039e+01
   2.7800000e+01   6.1076981e+00   1.0116312e+01             NaN   1.1797373e+01
   2.7900000e+01   6.1137228e+00   1.0183005e+01             NaN   1.1822648e+01
   2.8000000e+01   6.1192333e+00   1.0237234e+01             NaN   1.1843751e+01
   2.8100000e+01   6.1241995e+00   1.0279015e+01             NaN   1.1860580e+01
   2.8200000e+01   6.1285937e+00   1.0308333e+01             NaN   1.1873046e+01
   2.8300000e+01   6.1323903e+00   1.0325141e+01             NaN   1.1881070e+01
   2.8400000e+01   6.1355663e+00   1.0329359e+01             NaN   1.1884588e+01
   2.8500000e+01   6.1381014e+00   1.0320873e+01             NaN   1.1883548e+01
   2.8600000e+01   6.1399778e+00   1.0299537e+01             NaN   1.1877910e+01
   2.8700000e+01   6.1411811e+00   1.0265166e+01             NaN   1.1867649e+01
   2.8800000e+01   6.1416998e+00   1.0217541e+01             NaN   1.1852750e+01
   2.8900000e+01   6.1415254e+00   1.0156401e+01             NaN   1.1833219e+01
   2.9000000e+01   6.1406531e+00   1.0081444e+01             NaN   1.1809072e+01
   2.9100000e+01   6.1390814e+00   9.9923230e+00             NaN   1.1780345e+01
   2.9200000e+01   6.1368126e+00   9.8886415e+00   4.0208678e-01   1.1747090e+01
   2.9300000e+01   6.1338524e+00   9.7699506e+00   9.1069405e-01   1.1709379e+01
   2.9400000e+01   6.1302106e+00   9.6357428e+00   1.4064331e+00   1.1667304e+01
   2.9500000e+01   6.1259007e+00   9.4854469e+00   1.8851597e+00   1.1620981e+01
   2.9600000e+01   6.1209402e+00   9.3184205e+00   2.3443067e+00   1.1570549e+01
   2.9700000e+01   6.1153506e+00   9.1339424e+00   2.7824185e+00   1.1516172e+01
   2.9800000e+01   6.1091575e+00   8.9312035e+00   3.1988037e+00   1.1458043e+01
   2.9900000e+01   6.1023903e+00   8.7092955e+00   3.5932838e+00   1.1396386e+01
   3.0000000e+01   6.0950828e+00   8.4671988e+00   3.9660151e+00   1.1331456e+01
   3.0100000e+01   6.0872726e+00   8.2037682e+00   4.3173638e+00   1.1263545e+01
   3.0200000e+01   6.0790012e+00   7.9177164e+00   4.6478203e+00   1.1192978e+01
   3.0300000e+01   6.0703143e+00   7.6075952e+00   4.9579399e+00   1.1120122e+01
   3.0400000e+01   6.0612610e+00   7.2717748e+00   5.2483032e+00   1.1045384e+01
   3.0500000e+01   6.0518943e+00   6.9084209e+00   5.5194892e+00   1.0969209e+01
   3.0600000e+01   6.0422706e+00   6.5154707e+00   5.7720579e+00   1.0892089e+01
   3.0700000e+01   6.0324495e+00   6.0906102e+00   6.0065391e+00   1.0814555e+01
   3.0800000e+01   6.0224939e+00   5.6312562e+00   6.2234255e+00   1.0737180e+01
   3.0900000e+01   6.0124691e+00   5.1345504e+00   6.4231687e+00   1.0660578e+01
   3.1000000e+01   6.0024430e+00   4.5973808e+00   6.6061769e+00   1.0585396e+01
   3.1100000e+01   5.9924857e+00   4.0164552e+00   6.7728144e+00   1.0512315e+01
   3.1200000e+01   5.9826688e+00   3.3884777e+00   6.9234015e+00   1.0442038e+01
   3.1300000e+01   5.9730653e+00   2.7105147e+00   7.0582148e+00   1.0375287e+01
   3.1400000e+01   5.9637489e+00   1.9807146e+00   7.1774880e+00   1.0312788e+01
   3.1500000e+01   5.9547937e+00   1.1996685e+00   7.2814128e+00   1.0255265e+01
   3.1600000e+01   5.9462733e+00   3.7289606e-01   7.3701392e+00   1.0203420e+01
   3.1700000e+01   5.9382609e+00             NaN   7.4437764e+00   1.0157925e+01
   3.1800000e+01   5.9308278e+00             NaN   7.5023934e+00   1.0119404e+01
   3.1900000e+01   5.9240436e+00             NaN   7.5460187e+00   1.0088415e+01
   3.2000000e+01   5.9179751e+00             NaN   7.5746408e+00   1.0065440e+01
   3.2100000e+01   5.9126859e+00             NaN   7.5882074e+00   1.0050869e+01
   3.2200000e+01   5.9082355e+00             NaN   7.5866254e+00   1.0044987e+01
   3.2300000e+01   5.9046790e+00             NaN   7.5697594e+00   1.0047966e+01
   3.2400000e+01   5.9020662e+00             NaN   7.5374307e+00   1.0059858e+01
   3.2500000e+01   5.9004411e+00             NaN   7.4894158e+00   1.0080594e+01
   3.2600000e+01   5.8998415e+00             NaN   7.4254443e+00   1.0109982e+01
   3.2700000e+01   5.9002982e+00   1.2314920e-01   7.3451966e+00   1.0147716e+01
   3.2800000e+01   5.9018348e+00   9.9151153e-01   7.2483012e+00   1.0193378e+01
   3.2900000e+01   5.9044669e+00   1.8187785e+00   7.1343313e+00   1.0246454e+01
   3.3000000e+01   5.9082024e+00   2.5958080e+00   7.0028015e+00   1.0306344e+01
   3.3100000e+01   5.9130405e+00   3.3200725e+00   6.8531636e+00   1.0372380e+01
   3.3200000e+01   5.9189720e+00   3.9924359e+00   6.6848029e+00   1.0443834e+01
   3.3300000e+01   5.9259792e+00   4.6153569e+00   6.4970328e+00   1.0519943e+01
   3.3400000e+01   5.9340354e+00   5.1919233e+00   6.2890914e+00   1.0599916e+01
   3.3500000e+01   5.9431055e+00   5.7253510e+00   6.0601367e+00   1.0682951e+01
   3.3600000e+01   5.9531459e+00   6.2187358e+00   5.8092439e+00   1.0768248e+01
   3.3700000e+01   5.9641047e+00   6.6749408e+00   5.5354039e+00   1.0855018e+01
   3.3800000e+01   5.9759222e+00   7.0965550e+00   5.2375252e+00   1.0942494e+01
   3.3900000e+01   5.9885312e+00   7.4858886e+00   4.9144414e+00   1.1029936e+01
   3.4000000e+01   6.0018572e+00   7.8449866e+00   4.5649273e+00   1.1116639e+01
   3.4100000e+01   6.0158195e+00   8.1756490e+00   4.1877299e+00   1.1201934e+01
   3.4200000e+01   6.0303313e+00   8.4794543e+00   3.7816219e+00   1.1285195e+01
   3.4300000e+01   6.0453008e+00   8.7577824e+00   3.3454909e+00   1.1365836e+01
   3.4400000e+01   6.0606314e+00   9.0118354e+00   2.8784855e+00   1.1443316e+01
   3.4500000e+01   6.0762229e+00   9.2426567e+00   2.3802479e+00   1.1517133e+01
   3.4600000e+01   6.0919719e+00   9.4511474e+00   1.8512798e+00   1.1586831e+01
   3.4700000e+01   6.1077730e+00   9.6380805e+00   1.2935073e+00   1.1651991e+01
   3.4800000e+01   6.1235191e+00   9.8041136e+00   7.1112894e-01   1.1712235e+01
   3.4900000e+01   6.1391027e+00   9.9497981e+00   1.1184161e-01   1.1767222e+01
   3.5000000e+01   6.1544165e+00   1.0075589e+01             NaN   1.1816646e+01
   3.5100000e+01   6.1693540e+00   1.0181850e+01             NaN   1.1860236e+01
   3.5200000e+01   6.1838108e+00   1.0268861e+01             NaN   1.1897754e+01
   3.5300000e+01   6.1976848e+00   1.0336822e+01             NaN   1.1928994e+01
   3.5400000e+01   6.2108775e+00   1.0385855e+01             NaN   1.1953777e+01
   3.5500000e+01   6.2232943e+00   1.0416004e+01             NaN   1.1971957e+01
   3.5600000e+01   6.2348457e+00   1.0427244e+01             NaN   1.1983415e+01
   3.5700000e+01   6.2454474e+00   1.0419469e+01             NaN   1.1988062e+01
   3.5800000e+01   6.2550215e+00   1.0392501e+01             NaN   1.1985837e+01
   3.5900000e+01   6.2634968e+00   1.0346081e+01             NaN   1.1976710e+01
   3.6000000e+01   6.2708096e+00   1.0279869e+01             NaN   1.1960680e+01
   3.6100000e+01   6.2769042e+00   1.0193437e+01             NaN   1.1937779e+01
   3.6200000e+01   6.2817334e+00   1.0086263e+01   2.8763623e-01   1.1908071e+01
   3.6300000e+01   6.2852592e+00   9.9577239e+00   9.0948468e-01   1.1871660e+01
   3.6400000e+01   6.2874531e+00   9.8070838e+00   1.5134230e+00   1.1828685e+01
   3.6500000e+01   6.2882966e+00   9.6334837e+00   2.0917589e+00   1.1779330e+01
   3.6600000e+01   6.2877816e+00   9.4359257e+00   2.6402581e+00   1.1723822e+01
   3.6700000e+01   6.2859109e+00   9.2132554e+00   3.1569300e+00   1.1662442e+01
   3.6800000e+01   6.2826984e+00   8.9641411e+00   3.6411865e+00   1.1595521e+01
   3.6900000e+01   6.2781694e+00   8.6870479e+00   4.0932840e+00   1.1523451e+01
   3.7000000e+01   6.2723607e+00   8.3802081e+00   4.5139605e+00   1.1446689e+01
   3.7100000e+01   6.2653210e+00   8.0415856e+00   4.9042054e+00   1.1365759e+01
   3.7200000e+01   6.2571111e+00   7.6688346e+00   5.2651150e+00   1.1281258e+01
   3.7300000e+01   6.2478032e+00   7.2592521e+00   5.5978033e+00   1.1193860e+01
   3.7400000e+01   6.2374817e+00   6.8097270e+00   5.9033489e+00   1.1104319e+01
   3.7500000e+01   6.2262426e+00   6.3166869e+00   6.1827637e+00   1.1013469e+01
   3.7600000e+01   6.2141930e+00   5.7760537e+00   6.4369762e+00   1.0922226e+01
   3.7700000e+01   6.2014510e+00   5.1832264e+00   6.6668233e+00   1.0831581e+01
   3.7800000e+01   6.1881454e+00   4.5331319e+00   6.8730477e+00   1.0742598e+01
   3.7900000e+01   6.1744142e+00   3.8204287e+00   7.0562976e+00   1.0656400e+01
   3.8000000e+01   6.1604045e+00   3.0400356e+00   7.2171295e+00   1.0574156e+01
   3.8100000e+01   6.1462713e+00   2.1883390e+00   7.3560098e+00   1.0497064e+01
   3.8200000e+01   6.1321760e+00   1.2657744e+00   7.4733186e+00   1.0426323e+01
   3.8300000e+01   6.1182855e+00   2.8209445e-01   7.5693517e+00   1.0363108e+01
   3.8400000e+01   6.1047703e+00             NaN   7.6443231e+00   1.0308540e+01
   3.8500000e+01   6.0918033e+00             NaN   7.6983666e+00   1.0263648e+01
   3.8600000e+01   6.0795572e+00             NaN   7.7315368e+00   1.0229336e+01
   3.8700000e+01   6.0682034e+00             NaN   7.7438093e+00   1.0206351e+01
   3.8800000e+01   6.0579093e+00             NaN   7.7350801e+00   1.0195254e+01
   3.8900000e+01   6.0488364e+00             NaN   7.7051642e+00   1.0196393e+01
   3.9000000e+01   6.0411377e+00             NaN   7.6537932e+00   1.0209891e+01
   3.9100000e+01   6.0349562e+00             NaN   7.5806125e+00   1.0235637e+01
   3.9200000e+01   6.0304218e+00   1.5438100e-01   7.4851767e+00   1.0273290e+01
   3.9300000e+01   6.0276498e+00   1.1730300e+00   7.3669444e+00   1.0322292e+01
   3.9400000e+01   6.0267384e+00   2.1345913e+00   7.2252726e+00   1.0381885e+01
   3.9500000e+01   6.0277675e+00   3.0258089e+00   7.0594091e+00   1.0451142e+01
   3.9600000e+01   6.0307964e+00   3.8445703e+00   6.8684848e+00   1.0528999e+01
   3.9700000e+01   6.0358626e+00   4.5937360e+00   6.6515055e+00   1.0614287e+01
   3.9800000e+01   6.0429812e+00   5.2780748e+00   6.4073434e+00   1.0705768e+01
   3.9900000e+01   6.0521436e+00   5.9028153e+00   6.1347295e+00   1.0802166e+01
   4.0000000e+01   6.0633174e+00   6.4729985e+00   5.8322489e+00   1.0902199e+01
   4.0100000e+01   6.0764465e+00   6.9932182e+00   5.4983413e+00   1.1004601e+01
   4.0200000e+01   6.0914514e+00   7.4675433e+00   5.1313109e+00   1.1108148e+01
   4.0300000e+01   6.1082298e+00   7.8995236e+00   4.7293543e+00   1.1211667e+01
   4.0400000e+01   6.1266580e+00   8.2922287e+00   4.2906194e+00   1.1314055e+01
   4.0500000e+01   6.1465919e+00   8.6483001e+00   3.8133146e+00   1.1414284e+01
   4.0600000e+01   6.1678694e+00   8.9700014e+00   3.2959063e+00   1.1511405e+01
   4.0700000e+01   6.1903115e+00   9.2592664e+00   2.7374610e+00   1.1604549e+01
   4.0800000e+01   6.2137252e+00   9.5177400e+00   2.1382241e+00   1.1692930e+01
   4.0900000e+01   6.2379056e+00   9.7468141e+00   1.5005806e+00   1.1775841e+01
   4.1000000e+01   6.2626380e+00   9.9476566e+00   8.3059768e-01   1.1852649e+01
   4.1100000e+01   6.2877009e+00   1.0121237e+01   1.4038306e-01   1.1922795e+01
   4.1200000e+01   6.3128683e+00   1.0268344e+01             NaN   1.1985788e+01
   4.1300000e+01   6.3379122e+00   1.0389606e+01             NaN   1.2041202e+01
   4.1400000e+01   6.3626051e+00   1.0485500e+01             NaN   1.2088668e+01
   4.1500000e+01   6.3867224e+00   1.0556360e+01             NaN   1.2127880e+01
   4.1600000e+01   6.4100446e+00   1.0602388e+01             NaN   1.2158581e+01
   4.1700000e+01   6.4323598e+00   1.0623656e+01             NaN   1.2180570e+01
   4.1800000e+01   6.4534652e+00   1.0620104e+01             NaN   1.2193694e+01
   4.1900000e+01   6.4731696e+00   1.0591547e+01             NaN   1.2197850e+01
   4.2000000e+01   6.4912948e+00   1.0537663e+01             NaN   1.2192988e+01
   4.2100000e+01   6.5076776e+00   1.0457994e+01             NaN   1.2179106e+01
   4.2200000e+01   6.5221709e+00   1.0351932e+01   3.9713260e-01   1.2156255e+01
   4.2300000e+01   6.5346456e+00   1.0218711e+01   1.1089540e+00   1.2124545e+01
   4.2400000e+01   6.5449918e+00   1.0057390e+01   1.7972804e+00   1.2084142e+01
   4.2500000e+01   6.5531196e+00   9.8668316e+00   2.4511088e+00   1.2035279e+01
   4.2600000e+01   6.5589608e+00   9.6456789e+00   3.0650132e+00   1.1978258e+01
   4.2700000e+01   6.5624695e+00   9.3923254e+00   3.6369376e+00   1.1913461e+01
   4.2800000e+01   6.5636234e+00   9.1048756e+00   4.1667655e+00   1.1841350e+01
   4.2900000e+01   6.5624242e+00   8.7811005e+00   4.6554359e+00   1.1762482e+01
   4.3000000e+01   6.5588984e+00   8.4183806e+00   5.1044114e+00   1.1677515e+01
   4.3100000e+01   6.5530983e+00   8.0136399e+00   5.5153650e+00   1.1587217e+01
   4.3200000e+01   6.5451019e+00   7.5632673e+00   5.8900000e+00   1.1492469e+01
   4.3300000e+01   6.5350137e+00   7.0630284e+00   6.2299499e+00   1.1394280e+01
   4.3400000e+01   6.5229642e+00   6.5079739e+00   6.5367252e+00   1.1293783e+01
   4.3500000e+01   6.5091105e+00   5.8923624e+00   6.8116879e+00   1.1192239e+01
   4.3600000e+01   6.4936356e+00   5.2096401e+00   7.0560425e+00   1.1091035e+01
   4.3700000e+01   6.4767475e+00   4.4525767e+00   7.2708346e+00   1.0991671e+01
   4.3800000e+01   6.4586787e+00   3.6137780e+00   7.4569552e+00   1.0895744e+01
   4.3900000e+01   6.4396845e+00   2.6870685e+00   7.6151464e+00   1.0804924e+01
   4.4000000e+01   6.4200413e+00   1.6708208e+00   7.7460073e+00   1.0720918e+01
   4.4100000e+01   6.4000442e+00   5.7547014e-01   7.8500001e+00   1.0645425e+01
   4.4200000e+01   6.3800045e+00             NaN   7.9274549e+00   1.0580090e+01
   4.4300000e+01   6.3602461e+00             NaN   7.9785733e+00   1.0526437e+01
   4.4400000e+01   6.3411017e+00             NaN   8.0034301e+00   1.0485816e+01
   4.4500000e+01   6.3229087e+00             NaN   8.0019748e+00   1.0459337e+01
   4.4600000e+01   6.3060040e+00             NaN   7.9740294e+00   1.0447822e+01
   4.4700000e+01   6.2907191e+00             NaN   7.9192864e+00   1.0451758e+01
   4.4800000e+01   6.2773742e+00             NaN   7.8373041e+00   1.0471274e+01
   4.4900000e+01   6.2662726e+00   3.2373434e-01   7.7274998e+00   1.0506128e+01
   4.5000000e+01   6.2576946e+00   1.4631282e+00   7.5891417e+00   1.0555721e+01
   4.5100000e+01   6.2518916e+00   2.5307716e+00   7.4213389e+00   1.0619123e+01
   4.5200000e+01   6.2490812e+00   3.5096942e+00   7.2230294e+00   1.0695118e+01
   4.5300000e+01   6.2494409e+00   4.3987558e+00   6.9929669e+00   1.0782256e+01
   4.5400000e+01   6.2531048e+00   5.2030983e+00   6.7297074e+00   1.0878918e+01
   4.5500000e+01   6.2601591e+00   5.9298297e+00   6.4315963e+00   1.0983370e+01
   4.5600000e+01   6.2706397e+00   6.5861914e+00   6.0967599e+00   1.1093824e+01
   4.5700000e+01   6.2845301e+00   7.1788461e+00   5.7231054e+00   1.1208493e+01
   4.5800000e+01   6.3017617e+00   7.7136568e+00   5.3083400e+00   1.1325627e+01
   4.5900000e+01   6.3222133e+00   8.1956719e+00   4.8500227e+00   1.1443550e+01
   4.6000000e+01   6.3457138e+00   8.6291899e+00   4.3456807e+00   1.1560687e+01
   4.6100000e+01   6.3720446e+00   9.0178484e+00   3.7930363e+00   1.1675576e+01
   4.6200000e+01   6.4009432e+00   9.3647132e+00   3.1904336e+00   1.1786881e+01
   4.6300000e+01   6.4321083e+00   9.6723581e+00   2.5376106e+00   1.1893395e+01
   4.6400000e+01   6.4652049e+00   9.9429344e+00   1.8370614e+00   1.1994037e+01
   4.6500000e+01   6.4998701e+00   1.0178227e+01   1.0963564e+00   1.2087850e+01
   4.6600000e+01   6.5357190e+00   1.0379702e+01   3.3187912e-01   1.2173996e+01
   4.6700000e+01   6.5723511e+00   1.0548544e+01             NaN   1.2251746e+01
   4.6800000e+01   6.6093568e+00   1.0685686e+01             NaN   1.2320476e+01
   4.6900000e+01   6.6463227e+00   1.0791831e+01             NaN   1.2379658e+01
   4.7000000e+01   6.6828381e+00   1.0867469e+01             NaN   1.2428853e+01
   4.7100000e+01   6.7184999e+00   1.0912894e+01             NaN   1.2467707e+01
   4.7200000e+01   6.7529179e+00   1.0928202e+01             NaN   1.2495942e+01
   4.7300000e+01   6.7857191e+00   1.0913300e+01             NaN   1.2513361e+01
   4.7400000e+01   6.8165521e+00   1.0867904e+01             NaN   1.2519838e+01
   4.7500000e+01   6.8450905e+00   1.0791529e+01   4.3940601e-02   1.2515321e+01
   4.7600000e+01   6.8710364e+00   1.0683482e+01   8.3686073e-01   1.2499835e+01
   4.7700000e+01   6.8941230e+00   1.0542840e+01   1.6195540e+00   1.2473481e+01
   4.7800000e+01   6.9141176e+00   1.0368435e+01   2.3687410e+00   1.2436444e+01
   4.7900000e+01   6.9308233e+00   1.0158818e+01   3.0726249e+00   1.2388998e+01
   4.8000000e+01   6.9440817e+00   9.9122241e+00   3.7262643e+00   1.2331515e+01
   4.8100000e+01   6.9537741e+00   9.6265245e+00   4.3285550e+00   1.2264473e+01
   4.8200000e+01   6.9598237e+00   9.2991649e+00   4.8804115e+00   1.2188466e+01
   4.8300000e+01   6.9621966e+00   8.9270920e+00   5.3837190e+00   1.2104222e+01
   4.8400000e+01   6.9609036e+00   8.5066614e+00   5.8407450e+00   1.2012609e+01
   4.8500000e+01   6.9560012e+00   8.0335270e+00   6.2538200e+00   1.1914650e+01
   4.8600000e+01   6.9475927e+00   7.5025130e+00   6.6251683e+00   1.1811537e+01
   4.8700000e+01   6.9358289e+00   6.9074758e+00   6.9568261e+00   1.1704637e+01
   4.8800000e+01   6.9209088e+00   6.2411816e+00   7.2506055e+00   1.1595498e+01
   4.8900000e+01   6.9030795e+00   5.4952673e+00   7.5080843e+00   1.1485848e+01
   4.9000000e+01   6.8826365e+00   4.6604513e+00   7.7306094e+00   1.1377587e+01
   4.9100000e+01   6.8599221e+00   3.7273989e+00   7.9193049e+00   1.1272760e+01
   4.9200000e+01   6.8353245e+00   2.6891996e+00   8.0750834e+00   1.1173528e+01
   4.9300000e+01   6.8092753e+00   1.5476847e+00   8.1986563e+00   1.1082117e+01
   4.9400000e+01   6.7822457e+00   3.2833441e-01   8.2905431e+00   1.1000751e+01
   4.9500000e+01   6.7547428e+00             NaN   8.3510783e+00   1.0931575e+01
   4.9600000e+01   6.7273031e+00             NaN   8.3804163e+00   1.0876565e+01
   4.9700000e+01   6.7004862e+00             NaN   8.3785329e+00   1.0837431e+01
   4.9800000e+01   6.6748660e+00             NaN   8.3452245e+00   1.0815530e+01
   4.9900000e+01   6.6510212e+00             NaN   8.2801048e+00   1.0811783e+01
   5.0000000e+01   6.6295245e+00             NaN   8.1825974e+00   1.0826623e+01
   5.0100000e+01   6.6109306e+00   8.7044079e-01   8.0519262e+00   1.0859962e+01
   5.0200000e+01   6.5957636e+00   2.0961028e+00   7.8871027e+00   1.0911197e+01
   5.0300000e+01   6.5845044e+00   3.2302504e+00   7.6869097e+00   1.0979239e+01
   5.0400000e+01   6.5775773e+00   4.2581815e+00   7.4498833e+00   1.1062582e+01
   5.0500000e+01   6.5753389e+00   5.1821587e+00   7.1742926e+00   1.1159378e+01
   5.0600000e+01   6.5780663e+00   6.0102884e+00   6.8581208e+00   1.1267532e+01
   5.0700000e+01   6.5859487e+00   6.7519382e+00   6.4990505e+00   1.1384796e+01
   5.0800000e+01   6.5990803e+00   7.4159943e+00   6.0944620e+00   1.1508856e+01
   5.0900000e+01   6.6174562e+00   8.0102978e+00   5.6414592e+00   1.1637412e+01
   5.1000000e+01   6.6409710e+00   8.5415499e+00   5.1369506e+00   1.1768233e+01
   5.1100000e+01   6.6694207e+00   9.0153919e+00   4.5778356e+00   1.1899215e+01
   5.1200000e+01   6.7025068e+00   9.4365364e+00   3.9613900e+00   1.2028403e+01
   5.1300000e+01   6.7398439e+00   9.8089020e+00   3.2860172e+00   1.2154015e+01
   5.1400000e+01   6.7809686e+00   1.0135734e+01   2.5526645e+00   1.2274450e+01
   5.1500000e+01   6.8253507e+00   1.0419706e+01   1.7674031e+00   1.2388289e+01
   5.1600000e+01   6.8724059e+00   1.0663004e+01   9.4589562e-01   1.2494288e+01
   5.1700000e+01   6.9215084e+00   1.0867390e+01   1.2042597e-01   1.2591369e+01
   5.1800000e+01   6.9720044e+00   1.1034260e+01             NaN   1.2678609e+01
   5.1900000e+01   7.0232246e+00   1.1164677e+01             NaN   1.2755232e+01
   5.2000000e+01   7.0744970e+00   1.1259408e+01             NaN   1.2820590e+01
   5.2100000e+01   7.1251576e+00   1.1318941e+01             NaN   1.2874160e+01
   5.2200000e+01   7.1745613e+00   1.1343500e+01             NaN   1.2915533e+01
   5.2300000e+01   7.2220901e+00   1.1333052e+01             NaN   1.2944403e+01
   5.2400000e+01   7.2671614e+00   1.1287305e+01             NaN   1.2960568e+01
   5.2500000e+01   7.3092346e+00   1.1205701e+01   8.1328370e-01   1.2963927e+01
   5.2600000e+01   7.3478162e+00   1.1087403e+01   1.6720168e+00   1.2954475e+01
   5.2700000e+01   7.3824651e+00   1.0931268e+01   2.5022840e+00   1.2932313e+01
   5.2800000e+01   7.4127958e+00   1.0735818e+01   3.2837735e+00   1.2897648e+01
   5.2900000e+01   7.4384822e+00   1.0499195e+01   4.0077667e+00   1.2850802e+01
   5.3000000e+01   7.4592599e+00   1.0219106e+01   4.6718798e+00   1.2792225e+01
   5.3100000e+01   7.4749289e+00   9.8927464e+00   5.2769533e+00   1.2722505e+01
   5.3200000e+01   7.4853560e+00   9.5167132e+00   5.8253205e+00   1.2642387e+01
   5.3300000e+01   7.4904764e+00   9.0868855e+00   6.3198782e+00   1.2552787e+01
   5.3400000e+01   7.4902961e+00   8.5982834e+00   6.7636037e+00   1.2454810e+01
   5.3500000e+01   7.4848935e+00   8.0448995e+00   7.1593155e+00   1.2349769e+01
   5.3600000e+01   7.4744215e+00   7.4195109e+00   7.5095629e+00   1.2239202e+01
   5.3700000e+01   7.4591093e+00   6.7135070e+00   7.8165844e+00   1.2124882e+01
   5.3800000e+01   7.4392632e+00   5.9168260e+00   8.0823008e+00   1.2008820e+01
   5.3900000e+01   7.4152679e+00   5.0182493e+00   8.3083237e+00   1.1893262e+01
   5.4000000e+01   7.3875866e+00   4.0066898e+00   8.4959717e+00   1.1780665e+01
   5.4100000e+01   7.3567603e+00   2.8750719e+00   8.6462870e+00   1.1673656e+01
   5.4200000e+01   7.3234053e+00   1.6306812e+00   8.7600507e+00   1.1574973e+01
   5.4300000e+01   7.2882102e+00   3.2030890e-01   8.8377950e+00   1.1487378e+01
   5.4400000e+01   7.2519293e+00             NaN   8.8798127e+00   1.1413545e+01
   5.4500000e+01   7.2153749e+00             NaN   8.8861609e+00   1.1355943e+01
   5.4600000e+01   7.1794061e+00             NaN   8.8566621e+00   1.1316694e+01
   5.4700000e+01   7.1449152e+00             NaN   8.7909004e+00   1.1297452e+01
   5.4800000e+01   7.1128107e+00             NaN   8.6882125e+00   1.1299287e+01
   5.4900000e+01   7.0839975e+00   1.1149856e+00   8.5476755e+00   1.1322615e+01
   5.5000000e+01   7.0593545e+00   2.4337453e+00   8.3680888e+00   1.1367160e+01
   5.5100000e+01   7.0397109e+00   3.6543547e+00   8.1479519e+00   1.1431977e+01
   5.5200000e+01   7.0258206e+00   4.7550222e+00   7.8854394e+00   1.1515509e+01
   5.5300000e+01   7.0183378e+00   5.7377833e+00   7.5783727e+00   1.1615689e+01
   5.5400000e+01   7.0177936e+00   6.6124472e+00   7.2241947e+00   1.1730068e+01
   5.5500000e+01   7.0245755e+00   7.3903214e+00   6.8199540e+00   1.1855940e+01
   5.5600000e+01   7.0389117e+00   8.0819786e+00   6.3623141e+00   1.1990480e+01
   5.5700000e+01   7.0608606e+00   8.6966040e+00   5.8476183e+00   1.2130851e+01
   5.5800000e+01   7.0903063e+00   9.2419335e+00   5.2720676e+00   1.2274300e+01
   5.5900000e+01   7.1269611e+00   9.7243907e+00   4.6321225e+00   1.2418227e+01
   5.6000000e+01   7.1703739e+00   1.0149272e+01   3.9253388e+00   1.2560236e+01
   5.6100000e+01   7.2199446e+00   1.0520926e+01   3.1520296e+00   1.2698153e+01
   5.6200000e+01   7.2749434e+00   1.0842904e+01   2.3184447e+00   1.2830048e+01
   5.6300000e+01   7.3345328e+00   1.1118088e+01   1.4425411e+00   1.2954225e+01
   5.6400000e+01   7.3977930e+00   1.1348791e+01   5.6343526e-01   1.3069218e+01
   5.6500000e+01   7.4637465e+00   1.1536833e+01             NaN   1.3173777e+01
   5.6600000e+01   7.5313833e+00   1.1683605e+01             NaN   1.3266847e+01
   5.6700000e+01   7.5996841e+00   1.1790106e+01             NaN   1.3347558e+01
   5.6800000e+01   7.6676412e+00   1.1856985e+01             NaN   1.3415202e+01
   5.6900000e+01   7.7342771e+00   1.1884551e+01             NaN   1.3469224e+01
   5.7000000e+01   7.7986598e+00   1.1872788e+01   8.4117942e-02   1.3509206e+01
   5.7100000e+01   7.8599156e+00   1.1821355e+01   9.6262776e-01   1.3534866e+01
   5.7200000e+01   7.9172395e+00   1.1729575e+01   1.8841976e+00   1.3546043e+01
   5.7300000e+01   7.9699024e+00   1.1596412e+01   2.7874782e+00   1.3542705e+01
   5.7400000e+01   8.0172578e+00   1.1420445e+01   3.6408002e+00   1.3524944e+01
   5.7500000e+01   8.0587458e+00   1.1199815e+01   4.4304118e+00   1.3492987e+01
   5.7600000e+01   8.0938965e+00   1.0932169e+01   5.1521913e+00   1.3447201e+01
   5.7700000e+01   8.1223329e+00   1.0614578e+01   5.8067811e+00   1.3388111e+01
   5.7800000e+01   8.1437733e+00   1.0243428e+01   6.3969570e+00   1.3316412e+01
   5.7900000e+01   8.1580332e+00   9.8142903e+00   6.9262688e+00   1.3232996e+01
   5.8000000e+01   8.1650281e+00   9.3217510e+00   7.3983634e+00   1.3138967e+01
   5.8100000e+01   8.1647755e+00   8.7592058e+00   7.8166653e+00   1.3035671e+01
   5.8200000e+01   8.1573984e+00   8.1186269e+00   8.1842392e+00   1.2924718e+01
   5.8300000e+01   8.1431278e+00   7.3903351e+00   8.5037446e+00   1.2807999e+01
   5.8400000e+01   8.1223065e+00   6.5628899e+00   8.7774338e+00   1.2687708e+01
   5.8500000e+01   8.0953916e+00   5.6234054e+00   9.0071693e+00   1.2566336e+01
   5.8600000e+01   8.0629578e+00   4.5591229e+00   9.1944474e+00   1.2446662e+01
   5.8700000e+01   8.0256985e+00   3.3624220e+00   9.3404223e+00   1.2331714e+01
   5.8800000e+01   7.9844261e+00   2.0447822e+00   9.4459257e+00   1.2224703e+01
   5.8900000e+01   7.9400701e+00   6.7168499e-01   9.5114833e+00   1.2128923e+01
   5.9000000e+01   7.8936712e+00             NaN   9.5373237e+00   1.2047626e+01
   5.9100000e+01   7.8463724e+00             NaN   9.5233836e+00   1.1983853e+01
   5.9200000e+01   7.7994048e+00             NaN   9.4693048e+00   1.1940269e+01
   5.9300000e+01   7.7540673e+00             NaN   9.3744268e+00   1.1918979e+01
   5.9400000e+01   7.7117011e+00   1.0380064e+00   9.2377714e+00   1.1921382e+01
   5.9500000e+01   7.6736574e+00   2.4490860e+00   9.0580221e+00   1.1948056e+01
   5.9600000e+01   7.6412594e+00   3.7847121e+00   8.8334962e+00   1.1998715e+01
   5.9700000e+01   7.6157599e+00   4.9940531e+00   8.5621119e+00   1.2072223e+01
   5.9800000e+01   7.5982960e+00   6.0710806e+00   8.2413514e+00   1.2166686e+01
   5.9900000e+01   7.5898443e+00   7.0250048e+00   7.8682264e+00   1.2279580e+01
   6.0000000e+01   7.5911777e+00   7.8687414e+00   7.4392547e+00   1.2407927e+01
   6.0100000e+01   7.6028300e+00   8.6148522e+00   6.9504713e+00   1.2548468e+01
   6.0200000e+01   7.6250685e+00   9.2743256e+00   6.3975172e+00   1.2697834e+01
   6.0300000e+01   7.6578787e+00   9.8563833e+00   5.7758946e+00   1.2852685e+01
   6.0400000e+01   7.7009623e+00   1.0368627e+01   5.0815636e+00   1.3009829e+01
   6.0500000e+01   7.7537481e+00   1.0817272e+01   4.3122246e+00   1.3166295e+01
   6.0600000e+01   7.8154152e+00   1.1207372e+01   3.4699492e+00   1.3319386e+01
   6.0700000e+01   7.8849269e+00   1.1543020e+01   2.5663321e+00   1.3466703e+01
   6.0800000e+01   7.9610705e+00   1.1827502e+01   1.6318694e+00   1.3606146e+01
   6.0900000e+01   8.0425030e+00   1.2063427e+01   7.3050736e-01   1.3735906e+01
   6.1000000e+01   8.1277958e+00   1.2252819e+01             NaN   1.3854448e+01
   6.1100000e+01   8.2154788e+00   1.2397193e+01             NaN   1.3960489e+01
   6.1200000e+01   8.3040800e+00   1.2497607e+01             NaN   1.4052974e+01
   6.1300000e+01   8.3921597e+00   1.2554700e+01             NaN   1.4131054e+01
   6.1400000e+01   8.4783393e+00   1.2568707e+01   6.3025420e-01   1.4194068e+01
   6.1500000e+01   8.5613234e+00   1.2539477e+01   1.5535594e+00   1.4241524e+01
   6.1600000e+01   8.6399166e+00   1.2466462e+01   2.5329931e+00   1.4273090e+01
   6.1700000e+01   8.7130356e+00   1.2348698e+01   3.4934895e+00   1.4288584e+01
   6.1800000e+01   8.7797171e+00   1.2184777e+01   4.3975693e+00   1.4287974e+01
   6.1900000e+01   8.8391223e+00   1.1972798e+01   5.2298628e+00   1.4271379e+01
   6.2000000e+01   8.8905405e+00   1.1710295e+01   5.9864135e+00   1.4239076e+01
   6.2100000e+01   8.9333897e+00   1.1394149e+01   6.6686316e+00   1.4191513e+01
   6.2200000e+01   8.9672184e+00   1.1020466e+01   7.2801620e+00   1.4129326e+01
   6.2300000e+01   8.9917058e+00   1.0584422e+01   7.8253392e+00   1.4053363e+01
   6.2400000e+01   9.0066644e+00   1.0080066e+01   8.3084587e+00   1.3964707e+01
   6.2500000e+01   9.0120413e+00   9.5000760e+00   8.7334553e+00   1.3864710e+01
   6.2600000e+01   9.0079228e+00   8.8354792e+00   9.1037815e+00   1.3755022e+01
   6.2700000e+01   8.9945383e+00   8.0753847e+00   9.4223800e+00   1.3637621e+01
   6.2800000e+01   8.9722665e+00   7.2068745e+00   9.6916984e+00   1.3514838e+01
   6.2900000e+01   8.9416414e+00   6.2154874e+00   9.9137196e+00   1.3389371e+01
   6.3000000e+01   8.9033596e+00   5.0874991e+00   1.0089995e+01   1.3264280e+01
   6.3100000e+01   8.8582863e+00   3.8172585e+00   1.0221674e+01   1.3142956e+01
   6.3200000e+01   8.8074602e+00   2.4279411e+00   1.0309529e+01   1.3029057e+01
   6.3300000e+01   8.7520957e+00   1.0228877e+00   1.0353971e+01   1.2926398e+01
   6.3400000e+01   8.6935807e+00             NaN   1.0355059e+01   1.2838802e+01
   6.3500000e+01   8.6334684e+00             NaN   1.0312500e+01   1.2769905e+01
   6.3600000e+01   8.5734608e+00             NaN   1.0225641e+01   1.2722936e+01
   6.3700000e+01   8.5153822e+00   1.1423770e+00   1.0093453e+01   1.2700491e+01
   6.3800000e+01   8.4611417e+00   2.5958328e+00   9.9145091e+00   1.2704326e+01
   6.3900000e+01   8.4126826e+00   4.0301551e+00   9.6869446e+00   1.2735212e+01
   6.4000000e+01   8.3719207e+00   5.3441442e+00   9.4084204e+00   1.2792864e+01
   6.4100000e+01   8.3406722e+00   6.5154131e+00   9.0760736e+00   1.2875959e+01
   6.4200000e+01   8.3205755e+00   7.5498019e+00   8.6864708e+00   1.2982252e+01
   6.4300000e+01   8.3130120e+00   8.4609996e+00   8.2355741e+00   1.3108751e+01
   6.4400000e+01   8.3190327e+00   9.2633543e+00   7.7187503e+00   1.3251934e+01
   6.4500000e+01   8.3392981e+00   9.9696463e+00   7.1308821e+00   1.3407979e+01
   6.4600000e+01   8.3740366e+00   1.0590620e+01   6.4667073e+00   1.3572975e+01
   6.4700000e+01   8.4230277e+00   1.1135099e+01   5.7216466e+00   1.3743091e+01
   6.4800000e+01   8.4856109e+00   1.1610252e+01   4.8936456e+00   1.3914710e+01
   6.4900000e+01   8.5607197e+00   1.2021869e+01   3.9870720e+00   1.4084519e+01
   6.5000000e+01   8.6469363e+00   1.2374607e+01   3.0205195e+00   1.4249549e+01
   6.5100000e+01   8.7425618e+00   1.2672178e+01   2.0409569e+00   1.4407199e+01
   6.5200000e+01   8.8456936e+00   1.2917504e+01   1.1439077e+00   1.4555231e+01
   6.5300000e+01   8.9543047e+00   1.3112833e+01   4.8480280e-01   1.4691744e+01
   6.5400000e+01   9.0663177e+00   1.3259828e+01   2.3999599e-01   1.4815157e+01
   6.5500000e+01   9.1796700e+00   1.3359623e+01   4.9782807e-01   1.4924168e+01
   6.5600000e+01   9.2923680e+00   1.3412871e+01   1.1832641e+00   1.5017735e+01
   6.5700000e+01   9.4025281e+00   1.3419766e+01   2.1226551e+00   1.5095038e+01
   6.5800000e+01   9.5084075e+00   1.3380048e+01   3.1558767e+00   1.5155466e+01
   6.5900000e+01   9.6084237e+00   1.3292997e+01   4.1820330e+00   1.5198594e+01
   6.6000000e+01   9.7011656e+00   1.3157404e+01   5.1505819e+00   1.5224173e+01
   6.6100000e+01   9.7853992e+00   1.2971532e+01   6.0409825e+00   1.5232124e+01
   6.6200000e+01   9.8600679e+00   1.2733047e+01   6.8478916e+00   1.5222539e+01
   6.6300000e+01   9.9242907e+00   1.2438928e+01   7.5728888e+00   1.5195688e+01
   6.6400000e+01   9.9773591e+00   1.2085349e+01   8.2203176e+00   1.5152033e+01
   6.6500000e+01   1.0018734e+01   1.1667512e+01   8.7953099e+00   1.5092250e+01
   6.6600000e+01   1.0048045e+01   1.1179450e+01   9.3028930e+00   1.5017250e+01
   6.6700000e+01   1.0065090e+01   1.0613758e+01   9.7476186e+00   1.4928219e+01
   6.6800000e+01   1.0069834e+01   9.9612974e+00   1.0133435e+01   1.4826649e+01
   6.6900000e+01   1.0062422e+01   9.2108725e+00   1.0463672e+01   1.4714381e+01
   6.7000000e+01   1.0043180e+01   8.3490446e+00   1.0741065e+01   1.4593643e+01
   6.7100000e+01   1.0012626e+01   7.3604749e+00   1.0967806e+01   1.4467082e+01
   6.7200000e+01   9.9714883e+00   6.2299701e+00   1.1145577e+01   1.4337783e+01
   6.7300000e+01   9.9207125e+00   4.9494976e+00   1.1275600e+01   1.4209266e+01
   6.7400000e+01   9.8614804e+00   3.5388512e+00   1.1358654e+01   1.4085447e+01
   6.7500000e+01   9.7952215e+00   2.0989195e+00   1.1395104e+01   1.3970552e+01
   6.7600000e+01   9.7236218e+00   9.0967201e-01   1.1384900e+01   1.3868980e+01
   6.7700000e+01   9.6486262e+00   4.4466668e-01   1.1327583e+01   1.3785103e+01
   6.7800000e+01   9.5724295e+00   9.8341386e-01   1.1222266e+01   1.3723015e+01
   6.7900000e+01   9.4974527e+00   2.2378920e+00   1.1067614e+01   1.3686252e+01
   6.8000000e+01   9.4263000e+00   3.7359503e+00   1.0861804e+01   1.3677512e+01
   6.8100000e+01   9.3616943e+00   5.2015222e+00   1.0602481e+01   1.3698413e+01
   6.8200000e+01   9.3063878e+00   6.5358210e+00   1.0286700e+01   1.3749347e+01
   6.8300000e+01   9.2630504e+00   7.7197961e+00   9.9108605e+00   1.3829433e+01
   6.8400000e+01   9.2341408e+00   8.7616483e+00   9.4706474e+00   1.3936601e+01
   6.8500000e+01   9.2217697e+00   9.6765320e+00   8.9610031e+00   1.4067779e+01
   6.8600000e+01   9.2275673e+00   1.0479679e+01   8.3761805e+00   1.4219144e+01
   6.8700000e+01   9.2525722e+00   1.1184399e+01   7.7100024e+00   1.4386412e+01
   6.8800000e+01   9.2971539e+00   1.1801755e+01   6.9565850e+00   1.4565111e+01
   6.8900000e+01   9.3609820e+00   1.2340750e+01   6.1120757e+00   1.4750813e+01
   6.9000000e+01   9.4430443e+00   1.2808647e+01   5.1785580e+00   1.4939315e+01
   6.9100000e+01   9.5417132e+00   1.3211273e+01   4.1723329e+00   1.5126758e+01
   6.9200000e+01   9.6548491e+00   1.3553269e+01   3.1399551e+00   1.5309693e+01
   6.9300000e+01   9.7799284e+00   1.3838299e+01   2.1832371e+00   1.5485110e+01
   6.9400000e+01   9.9141800e+00   1.4069202e+01   1.4773719e+00   1.5650428e+01
   6.9500000e+01   1.0054717e+01   1.4248113e+01   1.2284301e+00   1.5803478e+01
   6.9600000e+01   1.0198652e+01   1.4376546e+01   1.5373602e+00   1.5942458e+01
   6.9700000e+01   1.0343192e+01   1.4455455e+01   2.3068796e+00   1.6065904e+01
   6.9800000e+01   1.0485709e+01   1.4485266e+01   3.3314180e+00   1.6172644e+01
   6.9900000e+01   1.0623788e+01   1.4465902e+01   4.4342929e+00   1.6261769e+01
   7.0000000e+01   1.0755255e+01   1.4396772e+01   5.5121821e+00   1.6332597e+01
   7.0100000e+01   1.0878187e+01   1.4276755e+01   6.5175801e+00   1.6384660e+01
   7.0200000e+01   1.0990917e+01   1.4104151e+01   7.4336703e+00   1.6417682e+01
   7.0300000e+01   1.1092024e+01   1.3876624e+01   8.2580922e+00   1.6431573e+01
   7.0400000e+01   1.1180323e+01   1.3591099e+01   8.9945336e+00   1.6426429e+01
   7.0500000e+01   1.1254854e+01   1.3243638e+01   9.6487617e+00   1.6402544e+01
   7.0600000e+01   1.1314871e+01   1.2829271e+01   1.0226852e+01   1.6360423e+01
   7.0700000e+01   1.1359831e+01   1.2341770e+01   1.0734452e+01   1.6300806e+01
   7.0800000e+01   1.1389393e+01   1.1773377e+01   1.1176510e+01   1.6224703e+01
   7.0900000e+01   1.1403410e+01   1.1114471e+01   1.1557218e+01   1.6133437e+01
   7.1000000e+01   1.1401943e+01   1.0353240e+01   1.1880040e+01   1.6028684e+01
   7.1100000e+01   1.1385263e+01   9.4755061e+00   1.2147765e+01   1.5912530e+01
   7.1200000e+01   1.1353866e+01   8.4652069e+00   1.2362568e+01   1.5787517e+01
   7.1300000e+01   1.1308501e+01   7.3069700e+00   1.2526063e+01   1.5656688e+01
   7.1400000e+01   1.1250186e+01   5.9948300e+00   1.2639347e+01   1.5523608e+01
   7.1500000e+01   1.1180243e+01   4.5578413e+00   1.2703028e+01   1.5392362e+01
   7.1600000e+01   1.1100325e+01   3.1247248e+00   1.2717240e+01   1.5267500e+01
   7.1700000e+01   1.1012448e+01   2.0300895e+00   1.2681647e+01   1.5153923e+01
   7.1800000e+01   1.0919009e+01   1.7718247e+00   1.2595433e+01   1.5056696e+01
   7.1900000e+01   1.0822801e+01   2.5249977e+00   1.2457273e+01   1.4980786e+01
   7.2000000e+01   1.0726998e+01   3.8967284e+00   1.2265298e+01   1.4930728e+01
   7.2100000e+01   1.0635117e+01   5.4284949e+00   1.2017032e+01   1.4910275e+01
   7.2200000e+01   1.0550936e+01   6.8884995e+00   1.1709330e+01   1.4922054e+01
   7.2300000e+01   1.0478374e+01   8.2033982e+00   1.1338288e+01   1.4967310e+01
   7.2400000e+01   1.0421317e+01   9.3645242e+00   1.0899155e+01   1.5045770e+01
   7.2500000e+01   1.0383401e+01   1.0383712e+01   1.0386267e+01   1.5155673e+01
   7.2600000e+01   1.0367780e+01   1.1277139e+01   9.7930485e+00   1.5293943e+01
   7.2700000e+01   1.0376885e+01   1.2060110e+01   9.1122143e+00   1.5456484e+01
   7.2800000e+01   1.0412221e+01   1.2745692e+01   8.3364525e+00   1.5638525e+01
   7.2900000e+01   1.0474234e+01   1.3344615e+01   7.4602281e+00   1.5834975e+01
   7.3000000e+01   1.0562261e+01   1.3865553e+01   6.4841063e+00   1.6040735e+01
   7.3100000e+01   1.0674585e+01   1.4315459e+01   5.4244741e+00   1.6250933e+01
   7.3200000e+01   1.0808573e+01   1.4699873e+01   4.3334375e+00   1.6461092e+01
   7.3300000e+01   1.0960888e+01   1.5023174e+01   3.3313433e+00   1.6667219e+01
   7.3400000e+01   1.1127719e+01   1.5288772e+01   2.6299155e+00   1.6865843e+01
   7.3500000e+01   1.1305022e+01   1.5499263e+01   2.4682341e+00   1.7054007e+01
   7.3600000e+01   1.1488730e+01   1.5656527e+01   2.9292303e+00   1.7229238e+01
   7.3700000e+01   1.1674915e+01   1.5761817e+01   3.8548773e+00   1.7389500e+01
   7.3800000e+01   1.1859915e+01   1.5815801e+01   4.9990051e+00   1.7533144e+01
   7.3900000e+01   1.2040403e+01   1.5818590e+01   6.1805912e+00   1.7658860e+01
   7.4000000e+01   1.2213430e+01   1.5769744e+01   7.3067687e+00   1.7765629e+01
   7.4100000e+01   1.2376428e+01   1.5668258e+01   8.3407259e+00   1.7852688e+01
   7.4200000e+01   1.2527198e+01   1.5512516e+01   9.2730555e+00   1.7919501e+01
   7.4300000e+01   1.2663893e+01   1.5300233e+01   1.0105953e+01   1.7965737e+01
   7.4400000e+01   1.2784982e+01   1.5028358e+01   1.0845803e+01   1.7991260e+01
   7.4500000e+01   1.2889225e+01   1.4692945e+01   1.1499945e+01   1.7996129e+01
   7.4600000e+01   1.2975642e+01   1.4288983e+01   1.2075371e+01   1.7980604e+01
   7.4700000e+01   1.3043494e+01   1.3810167e+01   1.2578247e+01   1.7945166e+01
   7.4800000e+01   1.3092266e+01   1.3248622e+01   1.3013801e+01   1.7890542e+01
   7.4900000e+01   1.3121657e+01   1.2594575e+01   1.3386354e+01   1.7817749e+01
   7.5000000e+01   1.3131583e+01   1.1836035e+01   1.3699392e+01   1.7728139e+01
   7.5100000e+01   1.3122183e+01   1.0958674e+01   1.3955655e+01   1.7623458e+01
   7.5200000e+01   1.3093839e+01   9.9464678e+00   1.4157212e+01   1.7505912e+01
   7.5300000e+01   1.3047202e+01   8.7847275e+00   1.4305518e+01   1.7378236e+01
   7.5400000e+01   1.2983234e+01   7.4700783e+00   1.4401463e+01   1.7243751e+01
   7.5500000e+01   1.2903253e+01   6.0392436e+00   1.4445394e+01   1.7106414e+01
   7.5600000e+01   1.2808992e+01   4.6393849e+00   1.4437125e+01   1.6970823e+01
   7.5700000e+01   1.2702663e+01   3.6317560e+00   1.4375932e+01   1.6842172e+01
   7.5800000e+01   1.2587020e+01   3.5048869e+00   1.4260522e+01   1.6726126e+01
   7.5900000e+01   1.2465413e+01   4.3618702e+00   1.4088994e+01   1.6628597e+01
   7.6000000e+01   1.2341828e+01   5.7749920e+00   1.3858768e+01   1.6555417e+01
   7.6100000e+01   1.2220882e+01   7.3099723e+00   1.3566501e+01   1.6511924e+01
   7.6200000e+01   1.2107762e+01   8.7596187e+00   1.3207975e+01   1.6502496e+01
   7.6300000e+01   1.2008081e+01   1.0061482e+01   1.2777967e+01   1.6530118e+01
   7.6400000e+01   1.1927639e+01   1.1210422e+01   1.2270119e+01   1.6596052e+01
   7.6500000e+01   1.1872081e+01   1.2219055e+01   1.1676849e+01   1.6699693e+01
   7.6600000e+01   1.1846472e+01   1.3103461e+01   1.0989411e+01   1.6838635e+01
   7.6700000e+01   1.1854851e+01   1.3878616e+01   1.0198392e+01   1.7008933e+01
   7.6800000e+01   1.1899811e+01   1.4557234e+01   9.2953074e+00   1.7205512e+01
   7.6900000e+01   1.1982212e+01   1.5149730e+01   8.2768717e+00   1.7422624e+01
   7.7000000e+01   1.2101074e+01   1.5664507e+01   7.1555381e+00   1.7654290e+01
   7.7100000e+01   1.2253678e+01   1.6108285e+01   5.9831921e+00   1.7894663e+01
   7.7200000e+01   1.2435861e+01   1.6486403e+01   4.8944878e+00   1.8138291e+01
   7.7300000e+01   1.2642418e+01   1.6803057e+01   4.1451704e+00   1.8380275e+01
   7.7400000e+01   1.2867561e+01   1.7061488e+01   4.0312909e+00   1.8616345e+01
   7.7500000e+01   1.3105337e+01   1.7264120e+01   4.6334755e+00   1.8842864e+01
   7.7600000e+01   1.3349969e+01   1.7412667e+01   5.7250747e+00   1.9056799e+01
   7.7700000e+01   1.3596092e+01   1.7508201e+01   7.0076852e+00   1.9255660e+01
   7.7800000e+01   1.3838901e+01   1.7551193e+01   8.2899730e+00   1.9437434e+01
   7.7900000e+01   1.4074207e+01   1.7541537e+01   9.4868769e+00   1.9600516e+01
   7.8000000e+01   1.4298440e+01   1.7478543e+01   1.0571138e+01   1.9743650e+01
   7.8100000e+01   1.4508607e+01   1.7360911e+01   1.1540378e+01   1.9865870e+01
   7.8200000e+01   1.4702241e+01   1.7186683e+01   1.2401338e+01   1.9966463e+01
   7.8300000e+01   1.4877327e+01   1.6953159e+01   1.3163235e+01   2.0044931e+01
   7.8400000e+01   1.5032243e+01   1.6656790e+01   1.3835168e+01   2.0100974e+01
   7.8500000e+01   1.5165698e+01   1.6293028e+01   1.4425225e+01   2.0134476e+01
   7.8600000e+01   1.5276680e+01   1.5856127e+01   1.4940255e+01   2.0145506e+01
   7.8700000e+01   1.5364422e+01   1.5338904e+01   1.5385909e+01   2.0134334e+01
   7.8800000e+01   1.5428371e+01   1.4732460e+01   1.5766753e+01   2.0101449e+01
   7.8900000e+01   1.5468176e+01   1.4025905e+01   1.6086401e+01   2.0047602e+01
   7.9000000e+01   1.5483680e+01   1.3206263e+01   1.6347630e+01   1.9973852e+01
   7.9100000e+01   1.5474936e+01   1.2259001e+01   1.6552474e+01   1.9881636e+01
   7.9200000e+01   1.5442233e+01   1.1170470e+01   1.6702295e+01   1.9772845e+01
   7.9300000e+01   1.5386136e+01   9.9357380e+00   1.6797824e+01   1.9649915e+01
   7.9400000e+01   1.5307547e+01   8.5807670e+00   1.6839192e+01   1.9515929e+01
   7.9500000e+01   1.5207788e+01   7.2169403e+00   1.6825923e+01   1.9374712e+01
   7.9600000e+01   1.5088704e+01   6.1326194e+00   1.6756920e+01   1.9230906e+01
   7.9700000e+01   1.4952788e+01   5.7810163e+00   1.6630417e+01   1.9090008e+01
   7.9800000e+01   1.4803327e+01   6.3913570e+00   1.6443908e+01   1.8958328e+01
   7.9900000e+01   1.4644546e+01   7.6657256e+00   1.6194041e+01   1.8842831e+01
   8.0000000e+01   1.4481756e+01   9.1612989e+00   1.5876485e+01   1.8750842e+01
   8.0100000e+01   1.4321439e+01   1.0621994e+01   1.5485746e+01   1.8689585e+01
   8.0200000e+01   1.4171245e+01   1.1954836e+01   1.5014947e+01   1.8665583e+01
   8.0300000e+01   1.4039827e+01   1.3141041e+01   1.4455579e+01   1.8684007e+01
   8.0400000e+01   1.3936454e+01   1.4187787e+01   1.3797283e+01   1.8748072e+01
   8.0500000e+01   1.3870361e+01   1.5109164e+01   1.3027825e+01   1.8858627e+01
   8.0600000e+01   1.3849876e+01   1.5919554e+01   1.2133733e+01   1.9014041e+01
   8.0700000e+01   1.3881428e+01   1.6631623e+01   1.1102851e+01   1.9210419e+01
   8.0800000e+01   1.3968662e+01   1.7255940e+01   9.9321513e+00   1.9442080e+01
   8.0900000e+01   1.4111884e+01   1.7801123e+01   8.6490346e+00   1.9702192e+01
   8.1000000e+01   1.4308000e+01   1.8274116e+01   7.3619320e+00   1.9983421e+01
   8.1100000e+01   1.4550985e+01   1.8680464e+01   6.3421866e+00   2.0278484e+01
   8.1200000e+01   1.4832713e+01   1.9024551e+01   6.0116034e+00   2.0580566e+01
   8.1300000e+01   1.5143946e+01   1.9309786e+01   6.5970441e+00   2.0883560e+01
   8.1400000e+01   1.5475242e+01   1.9538746e+01   7.8410240e+00   2.1182191e+01
   8.1500000e+01   1.5817652e+01   1.9713286e+01   9.3255258e+00   2.1472022e+01
   8.1600000e+01   1.6163160e+01   1.9834610e+01   1.0793550e+01   2.1749402e+01
   8.1700000e+01   1.6504881e+01   1.9903324e+01   1.2145274e+01   2.2011381e+01
   8.1800000e+01   1.6837096e+01   1.9919455e+01   1.3356813e+01   2.2255605e+01
   8.1900000e+01   1.7155167e+01   1.9882458e+01   1.4432363e+01   2.2480220e+01
   8.2000000e+01   1.7455404e+01   1.9791196e+01   1.5384351e+01   2.2683778e+01
   8.2100000e+01   1.7734908e+01   1.9643900e+01   1.6226212e+01   2.2865161e+01
   8.2200000e+01   1.7991421e+01   1.9438106e+01   1.6970048e+01   2.3023513e+01
   8.2300000e+01   1.8223190e+01   1.9170561e+01   1.7626068e+01   2.3158192e+01
   8.2400000e+01   1.8428851e+01   1.8837113e+01   1.8202636e+01   2.3268732e+01
   8.2500000e+01   1.8607338e+01   1.8432558e+01   1.8706494e+01   2.3354815e+01
   8.2600000e+01   1.8757809e+01   1.7950481e+01   1.9143008e+01   2.3416259e+01
   8.2700000e+01   1.8879590e+01   1.7383104e+01   1.9516384e+01   2.3453020e+01
   8.2800000e+01   1.8972136e+01   1.6721233e+01   1.9829837e+01   2.3465196e+01
   8.2900000e+01   1.9035014e+01   1.5954515e+01   2.0085728e+01   2.3453058e+01
   8.3000000e+01   1.9067888e+01   1.5072579e+01   2.0285653e+01   2.3417084e+01
   8.3100000e+01   1.9070531e+01   1.4068410e+01   2.0430505e+01   2.3358023e+01
   8.3200000e+01   1.9042854e+01   1.2947290e+01   2.0520508e+01   2.3276968e+01
   8.3300000e+01   1.8984952e+01   1.1748417e+01   2.0555217e+01   2.3175462e+01
   8.3400000e+01   1.8897181e+01   1.0589424e+01   2.0533493e+01   2.3055630e+01
   8.3500000e+01   1.8780276e+01   9.7220015e+00   2.0453446e+01   2.2920333e+01
   8.3600000e+01   1.8635510e+01   9.4867915e+00   2.0312341e+01   2.2773356e+01
   8.3700000e+01   1.8464913e+01   1.0037439e+01   2.0106461e+01   2.2619599e+01
   8.3800000e+01   1.8271574e+01   1.1160312e+01   1.9830906e+01   2.2465261e+01
   8.3900000e+01   1.8060010e+01   1.2516992e+01   1.9479326e+01   2.2317956e+01
   8.4000000e+01   1.7836627e+01   1.3883172e+01   1.9043549e+01   2.2186715e+01
   8.4100000e+01   1.7610209e+01   1.5160502e+01   1.8513082e+01   2.2081750e+01
   8.4200000e+01   1.7392355e+01   1.6318806e+01   1.7874476e+01   2.2013935e+01
   8.4300000e+01   1.7197676e+01   1.7356351e+01   1.7110559e+01   2.1993936e+01
   8.4400000e+01   1.7043468e+01   1.8281358e+01   1.6199798e+01   2.2031052e+01
   8.4500000e+01   1.6948547e+01   1.9104507e+01   1.5116652e+01   2.2131978e+01
   8.4600000e+01   1.6931069e+01   1.9836145e+01   1.3836145e+01   2.2299779e+01
   8.4700000e+01   1.7005549e+01   2.0485390e+01   1.2353532e+01   2.2533401e+01
   8.4800000e+01   1.7179900e+01   2.1059959e+01   1.0752521e+01   2.2827875e+01
   8.4900000e+01   1.7453618e+01   2.1566255e+01   9.3827603e+00   2.3175141e+01
   8.5000000e+01   1.7817929e+01   2.2009532e+01   8.9860468e+00   2.3565241e+01
   8.5100000e+01   1.8257843e+01   2.2394061e+01   9.9875835e+00   2.3987544e+01
   8.5200000e+01   1.8755195e+01   2.2723281e+01   1.1805572e+01   2.4431751e+01
   8.5300000e+01   1.9291532e+01   2.2999924e+01   1.3755968e+01   2.4888567e+01
   8.5400000e+01   1.9850156e+01   2.3226111e+01   1.5559851e+01   2.5350051e+01
   8.5500000e+01   2.0417152e+01   2.3403430e+01   1.7160742e+01   2.5809697e+01
   8.5600000e+01   2.0981614e+01   2.3533003e+01   1.8570816e+01   2.6262366e+01
   8.5700000e+01   2.1535400e+01   2.3615525e+01   1.9816461e+01   2.6704119e+01
   8.5800000e+01   2.2072681e+01   2.3651307e+01   2.0923119e+01   2.7132021e+01
   8.5900000e+01   2.2589445e+01   2.3640302e+01   2.1912021e+01   2.7543956e+01
   8.6000000e+01   2.3083053e+01   2.3582134e+01   2.2800163e+01   2.7938449e+01
   8.6100000e+01   2.3551874e+01   2.3476132e+01   2.3601020e+01   2.8314525e+01
   8.6200000e+01   2.3994996e+01   2.3321364e+01   2.4325302e+01   2.8671586e+01
   8.6300000e+01   2.4412014e+01   2.3116712e+01   2.4981571e+01   2.9009324e+01
   8.6400000e+01   2.4802865e+01   2.2860976e+01   2.5576730e+01   2.9327641e+01
   8.6500000e+01   2.5167720e+01   2.2553067e+01   2.6116386e+01   2.9626597e+01
   8.6600000e+01   2.5506898e+01   2.2192335e+01   2.6605118e+01   2.9906365e+01
   8.6700000e+01   2.5820809e+01   2.1779126e+01   2.7046690e+01   3.0167201e+01
   8.6800000e+01   2.6109915e+01   2.1315710e+01   2.7444203e+01   3.0409421e+01
   8.6900000e+01   2.6374698e+01   2.0807810e+01   2.7800213e+01   3.0633379e+01
   8.7000000e+01   2.6615647e+01   2.0266985e+01   2.8116825e+01   3.0839463e+01
   8.7100000e+01   2.6833242e+01   1.9714076e+01   2.8395755e+01   3.1028079e+01
   8.7200000e+01   2.7027950e+01   1.9183382e+01   2.8638395e+01   3.1199651e+01
   8.7300000e+01   2.7200218e+01   1.8725801e+01   2.8845841e+01   3.1354613e+01
   8.7400000e+01   2.7350476e+01   1.8406625e+01   2.9018935e+01   3.1493416e+01
   8.7500000e+01   2.7479138e+01   1.8292338e+01   2.9158281e+01   3.1616517e+01
   8.7600000e+01   2.7586603e+01   1.8426632e+01   2.9264262e+01   3.1724391e+01
   8.7700000e+01   2.7673262e+01   1.8809419e+01   2.9337051e+01   3.1817529e+01
   8.7800000e+01   2.7739507e+01   1.9396961e+01   2.9376617e+01   3.1896438e+01
   8.7900000e+01   2.7785733e+01   2.0123001e+01   2.9382719e+01   3.1961654e+01
   8.8000000e+01   2.7812355e+01   2.0922681e+01   2.9354906e+01   3.2013737e+01
   8.8100000e+01   2.7819817e+01   2.1745618e+01   2.9292502e+01   3.2053283e+01
   8.8200000e+01   2.7808607e+01   2.2558025e+01   2.9194592e+01   3.2080928e+01
   8.8300000e+01   2.7779277e+01   2.3339551e+01   2.9059996e+01   3.2097351e+01
   8.8400000e+01   2.7732459e+01   2.4079102e+01   2.8887241e+01   3.2103284e+01
   8.8500000e+01   2.7668893e+01   2.4771419e+01   2.8674519e+01   3.2099515e+01
   8.8600000e+01   2.7589455e+01   2.5414703e+01   2.8419638e+01   3.2086895e+01
   8.8700000e+01   2.7495187e+01   2.6009105e+01   2.8119958e+01   3.2066341e+01
   8.8800000e+01   2.7387335e+01   2.6555806e+01   2.7772318e+01   3.2038843e+01
   8.8900000e+01   2.7267386e+01   2.7056468e+01   2.7372937e+01   3.2005461e+01
   8.9000000e+01   2.7137111e+01   2.7512923e+01   2.6917306e+01   3.1967327e+01
   8.9100000e+01   2.6998607e+01   2.7926987e+01   2.6400071e+01   3.1925641e+01
   8.9200000e+01   2.6854330e+01   2.8300369e+01   2.5814908e+01   3.1881667e+01
   8.9300000e+01   2.6707121e+01   2.8634614e+01   2.5154450e+01   3.1836718e+01
   8.9400000e+01   2.6560221e+01   2.8931085e+01   2.4410366e+01   3.1792141e+01
   8.9500000e+01   2.6417244e+01   2.9190951e+01   2.3573817e+01   3.1749301e+01
   8.9600000e+01   2.6282130e+01   2.9415186e+01   2.2636887e+01   3.1709551e+01
   8.9700000e+01   2.6159039e+01   2.9604576e+01   2.1596292e+01   3.1674204e+01
   8.9800000e+01   2.6052197e+01   2.9759716e+01   2.0462299e+01   3.1644505e+01
   8.9900000e+01   2.5965695e+01   2.9881021e+01   1.9278409e+01   3.1621588e+01
   9.0000000e+01   2.5903242e+01   2.9968723e+01   1.8157633e+01   3.1606449e+01
   9.0100000e+01   2.5867908e+01   3.0022871e+01   1.7319807e+01   3.1599910e+01
   9.0200000e+01   2.5861880e+01   3.0043333e+01   1.7044072e+01   3.1602593e+01
   9.0300000e+01   2.5886276e+01   3.0029784e+01   1.7459085e+01   3.1614896e+01
   9.0400000e+01   2.5941048e+01   2.9981701e+01   1.8405262e+01   3.1636986e+01
   9.0500000e+01   2.6024984e+01   2.9898351e+01   1.9602156e+01   3.1668789e+01
   9.0600000e+01   2.6135823e+01   2.9778772e+01   2.0843200e+01   3.1710002e+01
   9.0700000e+01   2.6270453e+01   2.9621754e+01   2.2026113e+01   3.1760110e+01
   9.0800000e+01   2.6425154e+01   2.9425812e+01   2.3112932e+01   3.1818407e+01
   9.0900000e+01   2.6595860e+01   2.9189161e+01   2.4095741e+01   3.1884027e+01
   9.1000000e+01   2.6778400e+01   2.8909672e+01   2.4978660e+01   3.1955983e+01
   9.1100000e+01   2.6968696e+01   2.8584847e+01   2.5769793e+01   3.2033198e+01
   9.1200000e+01   2.7162915e+01   2.8211777e+01   2.6477907e+01   3.2114542e+01
   9.1300000e+01   2.7357561e+01   2.7787118e+01   2.7111167e+01   3.2198866e+01
   9.1400000e+01   2.7549529e+01   2.7307102e+01   2.7676743e+01   3.2285032e+01
   9.1500000e+01   2.7736123e+01   2.6767598e+01   2.8180761e+01   3.2371936e+01
   9.1600000e+01   2.7915042e+01   2.6164326e+01   2.8628383e+01   3.2458529e+01
   9.1700000e+01   2.8084356e+01   2.5493334e+01   2.9023933e+01   3.2543836e+01
   9.1800000e+01   2.8242474e+01   2.4752028e+01   2.9371007e+01   3.2626962e+01
   9.1900000e+01   2.8388103e+01   2.3941270e+01   2.9672588e+01   3.2707103e+01
   9.2000000e+01   2.8520210e+01   2.3069466e+01   2.9931130e+01   3.2783553e+01
   9.2100000e+01   2.8637989e+01   2.2160049e+01   3.0148635e+01   3.2855700e+01
   9.2200000e+01   2.8740829e+01   2.1263592e+01   3.0326708e+01   3.2923030e+01
   9.2300000e+01   2.8828287e+01   2.0471985e+01   3.0466607e+01   3.2985123e+01
   9.2400000e+01   2.8900069e+01   1.9919933e+01   3.0569273e+01   3.3041654e+01
   9.2500000e+01   2.8956009e+01   1.9745073e+01   3.0635360e+01   3.3092387e+01
   9.2600000e+01   2.8996059e+01   2.0006266e+01   3.0665254e+01   3.3137170e+01
   9.2700000e+01   2.9020284e+01   2.0638024e+01   3.0659079e+01   3.3175935e+01
   9.2800000e+01   2.9028852e+01   2.1500852e+01   3.0616702e+01   3.3208692e+01
   9.2900000e+01   2.9022038e+01   2.2461983e+01   3.0537735e+01   3.3235527e+01
   9.3000000e+01   2.9000229e+01   2.3432221e+01   3.0421520e+01   3.3256594e+01
   9.3100000e+01   2.8963927e+01   2.4362983e+01   3.0267115e+01   3.3272116e+01
   9.3200000e+01   2.8913759e+01   2.5232008e+01   3.0073272e+01   3.3282380e+01
   9.3300000e+01   2.8850494e+01   2.6031512e+01   2.9838403e+01   3.3287729e+01
   9.3400000e+01   2.8775055e+01   2.6760937e+01   2.9560540e+01   3.3288563e+01
   9.3500000e+01   2.8688537e+01   2.7423014e+01   2.9237287e+01   3.3285330e+01
   9.3600000e+01   2.8592222e+01   2.8021755e+01   2.8865756e+01   3.3278524e+01
   9.3700000e+01   2.8487600e+01   2.8561459e+01   2.8442497e+01   3.3268675e+01
   9.3800000e+01   2.8376378e+01   2.9046252e+01   2.7963429e+01   3.3256342e+01
   9.3900000e+01   2.8260495e+01   2.9479898e+01   2.7423765e+01   3.3242109e+01
   9.4000000e+01   2.8142113e+01   2.9865728e+01   2.6817986e+01   3.3226570e+01
   9.4100000e+01   2.8023617e+01   3.0206638e+01   2.6139904e+01   3.3210324e+01
   9.4200000e+01   2.7907576e+01   3.0505119e+01   2.5382967e+01   3.3193961e+01
   9.4300000e+01   2.7796702e+01   3.0763283e+01   2.4541093e+01   3.3178049e+01
   9.4400000e+01   2.7693777e+01   3.0982907e+01   2.3610697e+01   3.3163127e+01
   9.4500000e+01   2.7601565e+01   3.1165461e+01   2.2595231e+01   3.3149688e+01
   9.4600000e+01   2.7522692e+01   3.1312139e+01   2.1514807e+01   3.3138170e+01
   9.4700000e+01   2.7459527e+01   3.1423882e+01   2.0424568e+01   3.3128944e+01
   9.4800000e+01   2.7414048e+01   3.1501400e+01   1.9441706e+01   3.3122305e+01
   9.4900000e+01   2.7387727e+01   3.1545181e+01   1.8758540e+01   3.3118463e+01
   9.5000000e+01   2.7381427e+01   3.1555507e+01   1.8579222e+01   3.3117539e+01
   9.5100000e+01   2.7395350e+01   3.1532454e+01   1.8969102e+01   3.3119562e+01
   9.5200000e+01   2.7429022e+01   3.1475899e+01   1.9792099e+01   3.3124464e+01
   9.5300000e+01   2.7481324e+01   3.1385514e+01   2.0833730e+01   3.3132089e+01
   9.5400000e+01   2.7550567e+01   3.1260760e+01   2.1928824e+01   3.3142191e+01
   9.5500000e+01   2.7634606e+01   3.1100877e+01   2.2987262e+01   3.3154445e+01
   9.5600000e+01   2.7730955e+01   3.0904867e+01   2.3970192e+01   3.3168453e+01
   9.5700000e+01   2.7836928e+01   3.0671476e+01   2.4865511e+01   3.3183757e+01
   9.5800000e+01   2.7949751e+01   3.0399168e+01   2.5673266e+01   3.3199847e+01
   9.5900000e+01   2.8066673e+01   3.0086094e+01   2.6398370e+01   3.3216175e+01
   9.6000000e+01   2.8185046e+01   2.9730062e+01   2.7047255e+01   3.3232169e+01
   9.6100000e+01   2.8302384e+01   2.9328500e+01   2.7626408e+01   3.3247239e+01
   9.6200000e+01   2.8416407e+01   2.8878429e+01   2.8141796e+01   3.3260795e+01
   9.6300000e+01   2.8525057e+01   2.8376443e+01   2.8598675e+01   3.3272252e+01
   9.6400000e+01   2.8626505e+01   2.7818730e+01   2.9001571e+01   3.3281043e+01
   9.6500000e+01   2.8719148e+01   2.7201176e+01   2.9354337e+01   3.3286628e+01
   9.6600000e+01   2.8801599e+01   2.6519623e+01   2.9660216e+01   3.3288499e+01
   9.6700000e+01   2.8872667e+01   2.5770465e+01   2.9921925e+01   3.3286187e+01
   9.6800000e+01   2.8931345e+01   2.4951873e+01   3.0141714e+01   3.3279271e+01
   9.6900000e+01   2.8976788e+01   2.4066268e+01   3.0321426e+01   3.3267380e+01
   9.7000000e+01   2.9008300e+01   2.3125028e+01   3.0462545e+01   3.3250197e+01
   9.7100000e+01   2.9025317e+01   2.2156877e+01   3.0566230e+01   3.3227467e+01
   9.7200000e+01   2.9027397e+01   2.1220645e+01   3.0633351e+01   3.3198997e+01
   9.7300000e+01   2.9014210e+01   2.0417835e+01   3.0664501e+01   3.3164660e+01
   9.7400000e+01   2.8985531e+01   1.9886679e+01   3.0660019e+01   3.3124401e+01
   9.7500000e+01   2.8941240e+01   1.9751026e+01   3.0619990e+01   3.3078237e+01
   9.7600000e+01   2.8881319e+01   2.0040642e+01   3.0544253e+01   3.3026264e+01
   9.7700000e+01   2.8805861e+01   2.0667936e+01   3.0432392e+01   3.2968657e+01
   9.7800000e+01   2.8715073e+01   2.1492029e+01   3.0283728e+01   3.2905676e+01
   9.7900000e+01   2.8609294e+01   2.2390847e+01   3.0097298e+01   3.2837667e+01
   9.8000000e+01   2.8489009e+01   2.3286237e+01   2.9871828e+01   3.2765065e+01
   9.8100000e+01   2.8354869e+01   2.4136893e+01   2.9605702e+01   3.2688400e+01
   9.8200000e+01   2.8207720e+01   2.4924477e+01   2.9296912e+01   3.2608291e+01
   9.8300000e+01   2.8048632e+01   2.5643073e+01   2.8943004e+01   3.2525451e+01
   9.8400000e+01   2.7878929e+01   2.6292903e+01   2.8541003e+01   3.2440680e+01
   9.8500000e+01   2.7700231e+01   2.6876945e+01   2.8087327e+01   3.2354864e+01
   9.8600000e+01   2.7514483e+01   2.7399208e+01   2.7577688e+01   3.2268966e+01
   9.8700000e+01   2.7323987e+01   2.7863890e+01   2.7006973e+01   3.2184011e+01
   9.8800000e+01   2.7131425e+01   2.8274981e+01   2.6369142e+01   3.2101072e+01
   9.8900000e+01   2.6939862e+01   2.8636106e+01   2.5657165e+01   3.2021251e+01
   9.9000000e+01   2.6752723e+01   2.8950470e+01   2.4863103e+01   3.1945653e+01
   9.9100000e+01   2.6573742e+01   2.9220861e+01   2.3978565e+01   3.1875358e+01
   9.9200000e+01   2.6406859e+01   2.9449678e+01   2.2996077e+01   3.1811388e+01
   9.9300000e+01   2.6256075e+01   2.9638965e+01   2.1912579e+01   3.1754677e+01
   9.9400000e+01   2.6125262e+01   2.9790443e+01   2.0737724e+01   3.1706035e+01
   9.9500000e+01   2.6017931e+01   2.9905549e+01   1.9512022e+01   3.1666115e+01
   9.9600000e+01   2.5936992e+01   2.9985455e+01   1.8340232e+01   3.1635392e+01
   9.9700000e+01   2.5884527e+01   3.0031102e+01   1.7427385e+01   3.1614131e+01
   9.9800000e+01   2.5861616e+01   3.0043213e+01   1.7042444e+01   3.1602382e+01
   9.9900000e+01   2.5868236e+01   3.0022313e+01   1.7329447e+01   3.1599969e+01
   1.0000000e+02   2.5903267e+01   2.9968737e+01   1.8158373e+01   3.1606498e+01
   1.0010000e+02   2.5964585e+01   2.9882641e+01   1.9261112e+01   3.1621365e+01
   1.0020000e+02   2.6049241e+01   2.9764011e+01   2.0426768e+01   3.1643778e+01
   1.0030000e+02   2.6153690e+01   2.9612657e+01   2.1545701e+01   3.1672785e+01
   1.0040000e+02   2.6274024e+01   2.9428224e+01   2.2574849e+01   3.1707302e+01
   1.0050000e+02   2.6406208e+01   2.9210185e+01   2.3503480e+01   3.1746146e+01
   1.0060000e+02   2.6546266e+01   2.8957836e+01   2.4334288e+01   3.1788067e+01
   1.0070000e+02   2.6690426e+01   2.8670301e+01   2.5074699e+01   3.1831779e+01
   1.0080000e+02   2.6835217e+01   2.8346523e+01   2.5733183e+01   3.1875986e+01
   1.0090000e+02   2.6977523e+01   2.7985267e+01   2.6317811e+01   3.1919407e+01
   1.0100000e+02   2.7114599e+01   2.7585126e+01   2.6835765e+01   3.1960791e+01
   1.0110000e+02   2.7244072e+01   2.7144542e+01   2.7293244e+01   3.1998938e+01
   1.0120000e+02   2.7363909e+01   2.6661849e+01   2.7695520e+01   3.2032706e+01
   1.0130000e+02   2.7472389e+01   2.6135347e+01   2.8047047e+01   3.2061014e+01
   1.0140000e+02   2.7568065e+01   2.5563456e+01   2.8351578e+01   3.2082854e+01
   1.0150000e+02   2.7649724e+01   2.4944961e+01   2.8612263e+01   3.2097284e+01
   1.0160000e+02   2.7716355e+01   2.4279449e+01   2.8831746e+01   3.2103429e+01
   1.0170000e+02   2.7767106e+01   2.3568040e+01   2.9012235e+01   3.2100480e+01
   1.0180000e+02   2.7801264e+01   2.2814573e+01   2.9155566e+01   3.2087688e+01
   1.0190000e+02   2.7818220e+01   2.2027479e+01   2.9263252e+01   3.2064358e+01
   1.0200000e+02   2.7817451e+01   2.1222557e+01   2.9336521e+01   3.2029848e+01
   1.0210000e+02   2.7798496e+01   2.0426566e+01   2.9376346e+01   3.1983558e+01
   1.0220000e+02   2.7760942e+01   1.9680689e+01   2.9383476e+01   3.1924928e+01
   1.0230000e+02   2.7704411e+01   1.9041013e+01   2.9358444e+01   3.1853432e+01
   1.0240000e+02   2.7628542e+01   1.8571202e+01   2.9301586e+01   3.1768573e+01
   1.0250000e+02   2.7532990e+01   1.8324395e+01   2.9213049e+01   3.1669878e+01
   1.0260000e+02   2.7417407e+01   1.8320906e+01   2.9092789e+01   3.1556895e+01
   1.0270000e+02   2.7281445e+01   1.8538062e+01   2.8940575e+01   3.1429190e+01
   1.0280000e+02   2.7124746e+01   1.8921355e+01   2.8755980e+01   3.1286341e+01
   1.0290000e+02   2.6946937e+01   1.9406877e+01   2.8538373e+01   3.1127940e+01
   1.0300000e+02   2.6747631e+01   1.9938929e+01   2.8286901e+01   3.0953590e+01
   1.0310000e+02   2.6526426e+01   2.0476822e+01   2.8000466e+01   3.0762907e+01
   1.0320000e+02   2.6282903e+01   2.0994141e+01   2.7677698e+01   3.0555518e+01
   1.0330000e+02   2.6016635e+01   2.1475226e+01   2.7316912e+01   3.0331070e+01
   1.0340000e+02   2.5727192e+01   2.1911595e+01   2.6916062e+01   3.0089228e+01
   1.0350000e+02   2.5414152e+01   2.2299225e+01   2.6472668e+01   2.9829691e+01
   1.0360000e+02   2.5077122e+01   2.2636711e+01   2.5983740e+01   2.9552199e+01
   1.0370000e+02   2.4715765e+01   2.2924100e+01   2.5445660e+01   2.9256551e+01
   1.0380000e+02   2.4329836e+01   2.3162177e+01   2.4854041e+01   2.8942625e+01
   1.0390000e+02   2.3919240e+01   2.3352034e+01   2.4203534e+01   2.8610412e+01
   1.0400000e+02   2.3484107e+01   2.3494819e+01   2.3487583e+01   2.8260051e+01
   1.0410000e+02   2.3024897e+01   2.3591586e+01   2.2698090e+01   2.7891882e+01
   1.0420000e+02   2.2542546e+01   2.3643204e+01   2.1824983e+01   2.7506511e+01
   1.0430000e+02   2.2038657e+01   2.3650306e+01   2.0855665e+01   2.7104893e+01
   1.0440000e+02   2.1515753e+01   2.3613258e+01   1.9774359e+01   2.6688436e+01
   1.0450000e+02   2.0977601e+01   2.3532128e+01   1.8561515e+01   2.6259128e+01
   1.0460000e+02   2.0429588e+01   2.3406667e+01   1.7193879e+01   2.5819684e+01
   1.0470000e+02   1.9879152e+01   2.3236285e+01   1.5647363e+01   2.5373710e+01
   1.0480000e+02   1.9336160e+01   2.3020016e+01   1.3909703e+01   2.4925863e+01
   1.0490000e+02   1.8813129e+01   2.2756485e+01   1.2024533e+01   2.4481999e+01
   1.0500000e+02   1.8325060e+01   2.2443853e+01   1.0215691e+01   2.4049234e+01
   1.0510000e+02   1.7888627e+01   2.2079754e+01   9.0646620e+00   2.3635883e+01
   1.0520000e+02   1.7520541e+01   2.1661218e+01   9.1962932e+00   2.3251197e+01
   1.0530000e+02   1.7235156e+01   2.1184566e+01   1.0388631e+01   2.2904830e+01
   1.0540000e+02   1.7041825e+01   2.0645292e+01   1.1931241e+01   2.2606025e+01
   1.0550000e+02   1.6942895e+01   2.0037923e+01   1.3414131e+01   2.2362600e+01
   1.0560000e+02   1.6933147e+01   1.9355880e+01   1.4716333e+01   2.2179902e+01
   1.0570000e+02   1.7000940e+01   1.8591375e+01   1.5827951e+01   2.2059993e+01
   1.0580000e+02   1.7130562e+01   1.7735465e+01   1.6768908e+01   2.2001309e+01
   1.0590000e+02   1.7304865e+01   1.6778519e+01   1.7563200e+01   2.1998886e+01
   1.0600000e+02   1.7507423e+01   1.5711768e+01   1.8232072e+01   2.2045099e+01
   1.0610000e+02   1.7723861e+01   1.4531508e+01   1.8792842e+01   2.2130677e+01
   1.0620000e+02   1.7942408e+01   1.3249494e+01   1.9259256e+01   2.2245745e+01
   1.0630000e+02   1.8153888e+01   1.1916482e+01   1.9642138e+01   2.2380685e+01
   1.0640000e+02   1.8351433e+01   1.0665725e+01   1.9949999e+01   2.2526726e+01
   1.0650000e+02   1.8530064e+01   9.7528210e+00   2.0189523e+01   2.2676261e+01
   1.0660000e+02   1.8686280e+01   9.4776150e+00   2.0365945e+01   2.2822941e+01
   1.0670000e+02   1.8817702e+01   9.9263095e+00   2.0483329e+01   2.2961633e+01
   1.0680000e+02   1.8922772e+01   1.0872973e+01   2.0544773e+01   2.3088283e+01
   1.0690000e+02   1.9000529e+01   1.2016090e+01   2.0552560e+01   2.3199764e+01
   1.0700000e+02   1.9050437e+01   1.3161833e+01   2.0508267e+01   2.3293704e+01
   1.0710000e+02   1.9072260e+01   1.4224130e+01   2.0412834e+01   2.3368340e+01
   1.0720000e+02   1.9065974e+01   1.5175517e+01   2.0266610e+01   2.3422389e+01
   1.0730000e+02   1.9031705e+01   1.6013702e+01   2.0069370e+01   2.3454943e+01
   1.0740000e+02   1.8969692e+01   1.6745599e+01   1.9820315e+01   2.3465381e+01
   1.0750000e+02   1.8880266e+01   1.7380614e+01   1.9518042e+01   2.3453311e+01
   1.0760000e+02   1.8763843e+01   1.7928042e+01   1.9160499e+01   2.3418519e+01
   1.0770000e+02   1.8620931e+01   1.8396165e+01   1.8744904e+01   2.3360935e+01
   1.0780000e+02   1.8452144e+01   1.8792043e+01   1.8267647e+01   2.3280618e+01
   1.0790000e+02   1.8258239e+01   1.9121546e+01   1.7724150e+01   2.3177737e+01
   1.0800000e+02   1.8040152e+01   1.9389489e+01   1.7108696e+01   2.3052579e+01
   1.0810000e+02   1.7799061e+01   1.9599764e+01   1.6414242e+01   2.2905555e+01
   1.0820000e+02   1.7536452e+01   1.9755468e+01   1.5632221e+01   2.2737218e+01
   1.0830000e+02   1.7254212e+01   1.9859002e+01   1.4752462e+01   2.2548289e+01
   1.0840000e+02   1.6954731e+01   1.9912158e+01   1.3763447e+01   2.2339702e+01
   1.0850000e+02   1.6641022e+01   1.9916174e+01   1.2653586e+01   2.2112644e+01
   1.0860000e+02   1.6316843e+01   1.9871776e+01   1.1415175e+01   2.1868619e+01
   1.0870000e+02   1.5986814e+01   1.9779204e+01   1.0055204e+01   2.1609515e+01
   1.0880000e+02   1.5656503e+01   1.9638215e+01   8.6221435e+00   2.1337681e+01
   1.0890000e+02   1.5332450e+01   1.9448075e+01   7.2609308e+00   2.1056008e+01
   1.0900000e+02   1.5022075e+01   1.9207533e+01   6.2729384e+00   2.0768005e+01
   1.0910000e+02   1.4733439e+01   1.8914770e+01   6.0226333e+00   2.0477857e+01
   1.0920000e+02   1.4474803e+01   1.8567340e+01   6.5907561e+00   2.0190448e+01
   1.0930000e+02   1.4254004e+01   1.8162067e+01   7.6732187e+00   1.9911322e+01
   1.0940000e+02   1.4077691e+01   1.7694932e+01   8.9188374e+00   1.9646563e+01
   1.0950000e+02   1.3950552e+01   1.7160907e+01   1.0129503e+01   1.9402556e+01
   1.0960000e+02   1.3874711e+01   1.6553771e+01   1.1229453e+01   1.9185634e+01
   1.0970000e+02   1.3849432e+01   1.5865885e+01   1.2200904e+01   1.9001615e+01
   1.0980000e+02   1.3871236e+01   1.5087982e+01   1.3048048e+01   1.8855285e+01
   1.0990000e+02   1.3934386e+01   1.4209074e+01   1.3781783e+01   1.8749907e+01
   1.1000000e+02   1.4031602e+01   1.3216779e+01   1.4413932e+01   1.8686852e+01
   1.1010000e+02   1.4154853e+01   1.2098868e+01   1.4955275e+01   1.8665433e+01
   1.1020000e+02   1.4296060e+01   1.0848112e+01   1.5415024e+01   1.8682997e+01
   1.1030000e+02   1.4447615e+01   9.4756611e+00   1.5800832e+01   1.8735231e+01
   1.1040000e+02   1.4602722e+01   8.0442305e+00   1.6118958e+01   1.8816631e+01
   1.1050000e+02   1.4755541e+01   6.7335207e+00   1.6374473e+01   1.8921018e+01
   1.1060000e+02   1.4901221e+01   5.8932535e+00   1.6571439e+01   1.9042029e+01
   1.1070000e+02   1.5035834e+01   5.8785556e+00   1.6713067e+01   1.9173507e+01
   1.1080000e+02   1.5156277e+01   6.6661350e+00   1.6801832e+01   1.9309777e+01
   1.1090000e+02   1.5260148e+01   7.8843663e+00   1.6839570e+01   1.9445804e+01
   1.1100000e+02   1.5345632e+01   9.1985027e+00   1.6827547e+01   1.9577253e+01
   1.1110000e+02   1.5411394e+01   1.0443818e+01   1.6766498e+01   1.9700490e+01
   1.1120000e+02   1.5456483e+01   1.1565004e+01   1.6656665e+01   1.9812526e+01
   1.1130000e+02   1.5480267e+01   1.2553766e+01   1.6497798e+01   1.9910954e+01
   1.1140000e+02   1.5482366e+01   1.3418250e+01   1.6289156e+01   1.9993867e+01
   1.1150000e+02   1.5462618e+01   1.4170879e+01   1.6029481e+01   2.0059781e+01
   1.1160000e+02   1.5421039e+01   1.4823982e+01   1.5716963e+01   2.0107566e+01
   1.1170000e+02   1.5357815e+01   1.5388434e+01   1.5349183e+01   2.0136389e+01
   1.1180000e+02   1.5273289e+01   1.5873386e+01   1.4923040e+01   2.0145659e+01
   1.1190000e+02   1.5167964e+01   1.6286386e+01   1.4434665e+01   2.0134995e+01
   1.1200000e+02   1.5042516e+01   1.6633595e+01   1.3879324e+01   2.0104193e+01
   1.1210000e+02   1.4897815e+01   1.6919999e+01   1.3251329e+01   2.0053208e+01
   1.1220000e+02   1.4734949e+01   1.7149606e+01   1.2544008e+01   1.9982147e+01
   1.1230000e+02   1.4555267e+01   1.7325599e+01   1.1749845e+01   1.9891261e+01
   1.1240000e+02   1.4360417e+01   1.7450454e+01   1.0861032e+01   1.9780957e+01
   1.1250000e+02   1.4152392e+01   1.7526036e+01   9.8710403e+00   1.9651811e+01
   1.1260000e+02   1.3933585e+01   1.7553663e+01   8.7784878e+00   1.9504586e+01
   1.1270000e+02   1.3706831e+01   1.7534156e+01   7.5961103e+00   1.9340264e+01
   1.1280000e+02   1.3475440e+01   1.7467864e+01   6.3698063e+00   1.9160086e+01
   1.1290000e+02   1.3243210e+01   1.7354677e+01   5.2119592e+00   1.8965587e+01
   1.1300000e+02   1.3014406e+01   1.7194023e+01   4.3320178e+00   1.8758650e+01
   1.1310000e+02   1.2793684e+01   1.6984844e+01   3.9867247e+00   1.8541558e+01
   1.1320000e+02   1.2585958e+01   1.6725562e+01   4.2911598e+00   1.8317032e+01
   1.1330000e+02   1.2396193e+01   1.6414016e+01   5.0999455e+00   1.8088276e+01
   1.1340000e+02   1.2229133e+01   1.6047385e+01   6.1542287e+00   1.7858992e+01
   1.1350000e+02   1.2088976e+01   1.5622076e+01   7.2573575e+00   1.7633357e+01
   1.1360000e+02   1.1979048e+01   1.5133586e+01   8.3079487e+00   1.7415964e+01
   1.1370000e+02   1.1901502e+01   1.4576317e+01   9.2661011e+00   1.7211690e+01
   1.1380000e+02   1.1857120e+01   1.3943365e+01   1.0121810e+01   1.7025500e+01
   1.1390000e+02   1.1845240e+01   1.3226273e+01   1.0877579e+01   1.6862177e+01
   1.1400000e+02   1.1863831e+01   1.2414826e+01   1.1540352e+01   1.6726000e+01
   1.1410000e+02   1.1909696e+01   1.1497018e+01   1.2118059e+01   1.6620410e+01
   1.1420000e+02   1.1978773e+01   1.0459653e+01   1.2618239e+01   1.6547700e+01
   1.1430000e+02   1.2066463e+01   9.2907452e+00   1.3047561e+01   1.6508798e+01
   1.1440000e+02   1.2167959e+01   7.9867753e+00   1.3411722e+01   1.6503174e+01
   1.1450000e+02   1.2278510e+01   6.5724036e+00   1.3715490e+01   1.6528900e+01
   1.1460000e+02   1.2393638e+01   5.1473340e+00   1.3962801e+01   1.6582843e+01
   1.1470000e+02   1.2509266e+01   3.9645266e+00   1.4156853e+01   1.6660955e+01
   1.1480000e+02   1.2621793e+01   3.4318605e+00   1.4300204e+01   1.6758611e+01
   1.1490000e+02   1.2728120e+01   3.8016888e+00   1.4394843e+01   1.6870936e+01
   1.1500000e+02   1.2825637e+01   4.8572614e+00   1.4442252e+01   1.6993087e+01
   1.1510000e+02   1.2912190e+01   6.1867510e+00   1.4443450e+01   1.7120472e+01
   1.1520000e+02   1.2986038e+01   7.5206748e+00   1.4399025e+01   1.7248894e+01
   1.1530000e+02   1.3045804e+01   8.7492577e+00   1.4309153e+01   1.7374627e+01
   1.1540000e+02   1.3090430e+01   9.8437124e+00   1.4173604e+01   1.7494447e+01
   1.1550000e+02   1.3119135e+01   1.0806211e+01   1.3991735e+01   1.7605619e+01
   1.1560000e+02   1.3131377e+01   1.1648473e+01   1.3762478e+01   1.7705871e+01
   1.1570000e+02   1.3126825e+01   1.2383804e+01   1.3484305e+01   1.7793342e+01
   1.1580000e+02   1.3105336e+01   1.3024438e+01   1.3155201e+01   1.7866538e+01
   1.1590000e+02   1.3066943e+01   1.3580845e+01   1.2772601e+01   1.7924280e+01
   1.1600000e+02   1.3011840e+01   1.4061724e+01   1.2333345e+01   1.7965663e+01
   1.1610000e+02   1.2940384e+01   1.4474214e+01   1.1833616e+01   1.7990014e+01
   1.1620000e+02   1.2853097e+01   1.4824131e+01   1.1268902e+01   1.7996862e+01
   1.1630000e+02   1.2750669e+01   1.5116196e+01   1.0634009e+01   1.7985917e+01
   1.1640000e+02   1.2633977e+01   1.5354213e+01   9.9232187e+00   1.7957044e+01
   1.1650000e+02   1.2504098e+01   1.5541224e+01   9.1307465e+00   1.7910262e+01
   1.1660000e+02   1.2362328e+01   1.5679616e+01   8.2518911e+00   1.7845732e+01
   1.1670000e+02   1.2210201e+01   1.5771214e+01   7.2856305e+00   1.7763761e+01
   1.1680000e+02   1.2049509e+01   1.5817343e+01   6.2402040e+00   1.7664811e+01
   1.1690000e+02   1.1882318e+01   1.5818874e+01   5.1443292e+00   1.7549511e+01
   1.1700000e+02   1.1710972e+01   1.5776251e+01   4.0668583e+00   1.7418680e+01
   1.1710000e+02   1.1538092e+01   1.5689511e+01   3.1404774e+00   1.7273344e+01
   1.1720000e+02   1.1366549e+01   1.5558278e+01   2.5582544e+00   1.7114773e+01
   1.1730000e+02   1.1199422e+01   1.5381754e+01   2.4878274e+00   1.6944511e+01
   1.1740000e+02   1.1039922e+01   1.5158693e+01   2.9384141e+00   1.6764406e+01
   1.1750000e+02   1.0891288e+01   1.4887352e+01   3.7522220e+00   1.6576649e+01
   1.1760000e+02   1.0756660e+01   1.4565436e+01   4.7334477e+00   1.6383792e+01
   1.1770000e+02   1.0638919e+01   1.4190007e+01   5.7428058e+00   1.6188769e+01
   1.1780000e+02   1.0540529e+01   1.3757381e+01   6.7064904e+00   1.5994879e+01
   1.1790000e+02   1.0463383e+01   1.3262982e+01   7.5930920e+00   1.5805760e+01
   1.1800000e+02   1.0408667e+01   1.2701168e+01   8.3931425e+00   1.5625303e+01
   1.1810000e+02   1.0376785e+01   1.2065021e+01   9.1072019e+00   1.5457539e+01
   1.1820000e+02   1.0367329e+01   1.1346127e+01   9.7398809e+00   1.5306467e+01
   1.1830000e+02   1.0379116e+01   1.0534385e+01   1.0297045e+01   1.5175846e+01
   1.1840000e+02   1.0410285e+01   9.6180529e+00   1.0784574e+01   1.5068958e+01
   1.1850000e+02   1.0458426e+01   8.5844607e+00   1.1207858e+01   1.4988371e+01
   1.1860000e+02   1.0520745e+01   7.4226438e+00   1.1571628e+01   1.4935740e+01
   1.1870000e+02   1.0594221e+01   6.1310490e+00   1.1879929e+01   1.4911663e+01
   1.1880000e+02   1.0675763e+01   4.7378969e+00   1.2136165e+01   1.4915631e+01
   1.1890000e+02   1.0762333e+01   3.3480862e+00   1.2343156e+01   1.4946084e+01
   1.1900000e+02   1.0851046e+01   2.2168094e+00   1.2503198e+01   1.5000540e+01
   1.1910000e+02   1.0939241e+01   1.7380681e+00   1.2618119e+01   1.5075802e+01
   1.1920000e+02   1.1024518e+01   2.1373807e+00   1.2689321e+01   1.5168195e+01
   1.1930000e+02   1.1104763e+01   3.1942578e+00   1.2717823e+01   1.5273800e+01
   1.1940000e+02   1.1178147e+01   4.5143021e+00   1.2704281e+01   1.5388667e+01
   1.1950000e+02   1.1243123e+01   5.8401035e+00   1.2649007e+01   1.5508981e+01
   1.1960000e+02   1.1298400e+01   7.0653993e+00   1.2551979e+01   1.5631188e+01
   1.1970000e+02   1.1342933e+01   8.1614404e+00   1.2412840e+01   1.5752068e+01
   1.1980000e+02   1.1375897e+01   9.1296553e+00   1.2230892e+01   1.5868773e+01
   1.1990000e+02   1.1396668e+01   9.9810459e+00   1.2005078e+01   1.5978836e+01
   1.2000000e+02   1.1404804e+01   1.0728380e+01   1.1733960e+01   1.6080157e+01
   1.2010000e+02   1.1400033e+01   1.1383524e+01   1.1415692e+01   1.6170982e+01
   1.2020000e+02   1.1382234e+01   1.1956706e+01   1.1047980e+01   1.6249863e+01
   1.2030000e+02   1.1351437e+01   1.2456481e+01   1.0628046e+01   1.6315631e+01
   1.2040000e+02   1.1307810e+01   1.2889910e+01   1.0152599e+01   1.6367358e+01
   1.2050000e+02   1.1251660e+01   1.3262786e+01   9.6178308e+00   1.6404332e+01
   1.2060000e+02   1.1183433e+01   1.3579845e+01   9.0194639e+00   1.6426024e+01
   1.2070000e+02   1.1103716e+01   1.3844947e+01   8.3529424e+00   1.6432074e+01
   1.2080000e+02   1.1013243e+01   1.4061216e+01   7.6138922e+00   1.6422268e+01
   1.2090000e+02   1.0912902e+01   1.4231158e+01   6.7991485e+00   1.6396530e+01
   1.2100000e+02   1.0803739e+01   1.4356746e+01   5.9089119e+00   1.6354916e+01
   1.2110000e+02   1.0686968e+01   1.4439486e+01   4.9510769e+00   1.6297609e+01
   1.2120000e+02   1.0563973e+01   1.4480470e+01   3.9494113e+00   1.6224923e+01
   1.2130000e+02   1.0436309e+01   1.4480408e+01   2.9572144e+00   1.6137310e+01
   1.2140000e+02   1.0305700e+01   1.4439651e+01   2.0739488e+00   1.6035371e+01
   1.2150000e+02   1.0174025e+01   1.4358200e+01   1.4476140e+00   1.5919870e+01
   1.2160000e+02   1.0043296e+01   1.4235709e+01   1.2280019e+00   1.5791753e+01
   1.2170000e+02   9.9156256e+00   1.4071469e+01   1.4716623e+00   1.5652171e+01
   1.2180000e+02   9.7931825e+00   1.3864390e+01   2.0956455e+00   1.5502500e+01
   1.2190000e+02   9.6781287e+00   1.3612963e+01   2.9436019e+00   1.5344366e+01
   1.2200000e+02   9.5725506e+00   1.3315213e+01   3.8759366e+00   1.5179666e+01
   1.2210000e+02   9.4783784e+00   1.2968629e+01   4.8039015e+00   1.5010583e+01
   1.2220000e+02   9.3973025e+00   1.2570078e+01   5.6817596e+00   1.4839590e+01
   1.2230000e+02   9.3306932e+00   1.2115695e+01   6.4900426e+00   1.4669442e+01
   1.2240000e+02   9.2795307e+00   1.1600744e+01   7.2230633e+00   1.4503146e+01
   1.2250000e+02   9.2443534e+00   1.1019449e+01   7.8816916e+00   1.4343899e+01
   1.2260000e+02   9.2252305e+00   1.0364808e+01   8.4695902e+00   1.4195006e+01
   1.2270000e+02   9.2217621e+00   9.6284128e+00   8.9913594e+00   1.4059758e+01
   1.2280000e+02   9.2331061e+00   8.8003630e+00   9.4516612e+00   1.3941285e+01
   1.2290000e+02   9.2580300e+00   7.8695081e+00   9.8548331e+00   1.3842387e+01
   1.2300000e+02   9.2949807e+00   6.8246045e+00   1.0204740e+01   1.3765362e+01
   1.2310000e+02   9.3421652e+00   5.6578900e+00   1.0504741e+01   1.3711854e+01
   1.2320000e+02   9.3976348e+00   4.3747437e+00   1.0757700e+01   1.3682732e+01
   1.2330000e+02   9.4593650e+00   3.0174906e+00   1.0966029e+01   1.3678027e+01
   1.2340000e+02   9.5253275e+00   1.7148227e+00   1.1131720e+01   1.3696932e+01
   1.2350000e+02   9.5935500e+00   7.4139327e-01   1.1256391e+01   1.3737866e+01
   1.2360000e+02   9.6621627e+00   4.5488626e-01   1.1341318e+01   1.3798599e+01
   1.2370000e+02   9.7294319e+00   9.8304718e-01   1.1387459e+01   1.3876401e+01
   1.2380000e+02   9.7937818e+00   2.0682035e+00   1.1395479e+01   1.3968219e+01
   1.2390000e+02   9.8538062e+00   3.3596822e+00   1.1365763e+01   1.4070844e+01
   1.2400000e+02   9.9082726e+00   4.6425686e+00   1.1298427e+01   1.4181054e+01
   1.2410000e+02   9.9561208e+00   5.8287911e+00   1.1193319e+01   1.4295740e+01
   1.2420000e+02   9.9964565e+00   6.8943989e+00   1.1050018e+01   1.4411985e+01
   1.2430000e+02   1.0028544e+01   7.8409095e+00   1.0867824e+01   1.4527130e+01
   1.2440000e+02   1.0051798e+01   8.6782032e+00   1.0645748e+01   1.4638795e+01
   1.2450000e+02   1.0065771e+01   9.4178374e+00   1.0382492e+01   1.4744894e+01
   1.2460000e+02   1.0070149e+01   1.0070668e+01   1.0076428e+01   1.4843629e+01
   1.2470000e+02   1.0064742e+01   1.0646151e+01   9.7255713e+00   1.4933471e+01
   1.2480000e+02   1.0049477e+01   1.1152269e+01   9.3275616e+00   1.5013143e+01
   1.2490000e+02   1.0024392e+01   1.1595673e+01   8.8796475e+00   1.5081593e+01
   1.2500000e+02   9.9896361e+00   1.1981869e+01   8.3786970e+00   1.5137971e+01
   1.2510000e+02   9.9454653e+00   1.2315404e+01   7.8212607e+00   1.5181606e+01
   1.2520000e+02   9.8922407e+00   1.2600025e+01   7.2037410e+00   1.5211987e+01
   1.2530000e+02   9.8304301e+00   1.2838805e+01   6.5227707e+00   1.5228747e+01
   1.2540000e+02   9.7606084e+00   1.3034256e+01   5.7759978e+00   1.5231644e+01
   1.2550000e+02   9.6834587e+00   1.3188403e+01   4.9636365e+00   1.5220557e+01
   1.2560000e+02   9.5997735e+00   1.3302852e+01   4.0914253e+00   1.5195474e+01
   1.2570000e+02   9.5104545e+00   1.3378840e+01   3.1759882e+00   1.5156493e+01
   1.2580000e+02   9.4165119e+00   1.3417269e+01   2.2536658e+00   1.5103817e+01
   1.2590000e+02   9.3190605e+00   1.3418734e+01   1.3921631e+00   1.5037758e+01
   1.2600000e+02   9.2193131e+00   1.3383537e+01   6.9759531e-01   1.4958744e+01
   1.2610000e+02   9.1185701e+00   1.3311699e+01   2.9754052e-01   1.4867328e+01
   1.2620000e+02   9.0182040e+00   1.3202958e+01   2.8457849e-01   1.4764195e+01
   1.2630000e+02   8.9196385e+00   1.3056758e+01   6.5479776e-01   1.4650180e+01
   1.2640000e+02   8.8243222e+00   1.2872240e+01   1.3107460e+00   1.4526280e+01
   1.2650000e+02   8.7336962e+00   1.2648213e+01   2.1250519e+00   1.4393672e+01
   1.2660000e+02   8.6491570e+00   1.2383117e+01   2.9943488e+00   1.4253724e+01
   1.2670000e+02   8.5720152e+00   1.2074980e+01   3.8536818e+00   1.4108014e+01
   1.2680000e+02   8.5034533e+00   1.1721353e+01   4.6686215e+00   1.3958336e+01
   1.2690000e+02   8.4444832e+00   1.1319235e+01   5.4236937e+00   1.3806703e+01
   1.2700000e+02   8.3959083e+00   1.0864975e+01   6.1138199e+00   1.3655338e+01
   1.2710000e+02   8.3582918e+00   1.0354152e+01   6.7391696e+00   1.3506657e+01
   1.2720000e+02   8.3319342e+00   9.7814413e+00   7.3023348e+00   1.3363223e+01
   1.2730000e+02   8.3168631e+00   9.1404621e+00   7.8068529e+00   1.3227697e+01
   1.2740000e+02   8.3128342e+00   8.4236541e+00   8.2564620e+00   1.3102752e+01
   1.2750000e+02   8.3193451e+00   7.6222512e+00   8.6547439e+00   1.2990980e+01
   1.2760000e+02   8.3356601e+00   6.7265655e+00   9.0049670e+00   1.2894773e+01
   1.2770000e+02   8.3608441e+00   5.7270807e+00   9.3100300e+00   1.2816211e+01
   1.2780000e+02   8.3938014e+00   4.6175618e+00   9.5724563e+00   1.2756939e+01
   1.2790000e+02   8.4333187e+00   3.4029987e+00   9.7944112e+00   1.2718069e+01
   1.2800000e+02   8.4781077e+00   2.1183000e+00   9.9777270e+00   1.2700115e+01
   1.2810000e+02   8.5268449e+00   8.6614290e-01   1.0123931e+01   1.2702954e+01
   1.2820000e+02   8.5782085e+00             NaN   1.0234271e+01   1.2725841e+01
   1.2830000e+02   8.6309087e+00             NaN   1.0309737e+01   1.2767462e+01
   1.2840000e+02   8.6837126e+00             NaN   1.0351083e+01   1.2826019e+01
   1.2850000e+02   8.7354640e+00   6.4554655e-01   1.0358835e+01   1.2899340e+01
   1.2860000e+02   8.7850964e+00   1.8365416e+00   1.0333307e+01   1.2984999e+01
   1.2870000e+02   8.8316426e+00   3.0784483e+00   1.0274604e+01   1.3080433e+01
   1.2880000e+02   8.8742391e+00   4.2578335e+00   1.0182628e+01   1.3183050e+01
   1.2890000e+02   8.9121286e+00   5.3345899e+00   1.0057072e+01   1.3290315e+01
   1.2900000e+02   8.9446586e+00   6.3016875e+00   9.8974183e+00   1.3399823e+01
   1.2910000e+02   8.9712801e+00   7.1647385e+00   9.7029298e+00   1.3509339e+01
   1.2920000e+02   8.9915435e+00   7.9332152e+00   9.4726390e+00   1.3616836e+01
   1.2930000e+02   9.0050954e+00   8.6169812e+00   9.2053336e+00   1.3720501e+01
   1.2940000e+02   9.0116741e+00   9.2250529e+00   8.8995419e+00   1.3818742e+01
   1.2950000e+02   9.0111060e+00   9.7652585e+00   8.5535180e+00   1.3910180e+01
   1.2960000e+02   9.0033019e+00   1.0244243e+01   8.1652320e+00   1.3993636e+01
   1.2970000e+02   8.9882540e+00   1.0667591e+01   7.7323721e+00   1.4068117e+01
   1.2980000e+02   8.9660328e+00   1.1039975e+01   7.2523717e+00   1.4132798e+01
   1.2990000e+02   8.9367858e+00   1.1365297e+01   6.7224867e+00   1.4187008e+01
   1.3000000e+02   8.9007350e+00   1.1646809e+01   6.1399662e+00   1.4230210e+01
   1.3010000e+02   8.8581762e+00   1.1887221e+01   5.5023963e+00   1.4261993e+01
   1.3020000e+02   8.8094777e+00   1.2088774e+01   4.8083599e+00   1.4282053e+01
   1.3030000e+02   8.7550795e+00   1.2253315e+01   4.0586590e+00   1.4290190e+01
   1.3040000e+02   8.6954922e+00   1.2382343e+01   3.2585138e+00   1.4286295e+01
   1.3050000e+02   8.6312956e+00   1.2477054e+01   2.4213362e+00   1.4270347e+01
   1.3060000e+02   8.5631363e+00   1.2538373e+01   1.5746821e+00   1.4242408e+01
   1.3070000e+02   8.4917253e+00   1.2566973e+01   7.6804675e-01   1.4202625e+01
   1.3080000e+02   8.4178331e+00   1.2563297e+01   7.8728637e-02   1.4151227e+01
   1.3090000e+02   8.3422840e+00   1.2527566e+01             NaN   1.4088528e+01
   1.3100000e+02   8.2659481e+00   1.2459785e+01             NaN   1.4014937e+01
   1.3110000e+02   8.1897318e+00   1.2359741e+01             NaN   1.3930957e+01
   1.3120000e+02   8.1145647e+00   1.2227002e+01   7.3465739e-02   1.3837197e+01
   1.3130000e+02   8.0413856e+00   1.2060901e+01   7.4034790e-01   1.3734379e+01
   1.3140000e+02   7.9711254e+00   1.1860520e+01   1.5119202e+00   1.3623353e+01
   1.3150000e+02   7.9046881e+00   1.1624671e+01   2.3150822e+00   1.3505098e+01
   1.3160000e+02   7.8429305e+00   1.1351857e+01   3.1041250e+00   1.3380739e+01
   1.3170000e+02   7.7866417e+00   1.1040239e+01   3.8541177e+00   1.3251552e+01
   1.3180000e+02   7.7365219e+00   1.0687580e+01   4.5532673e+00   1.3118969e+01
   1.3190000e+02   7.6931636e+00   1.0291186e+01   5.1973038e+00   1.2984578e+01
   1.3200000e+02   7.6570338e+00   9.8478265e+00   5.7859787e+00   1.2850120e+01
   1.3210000e+02   7.6284610e+00   9.3536488e+00   6.3210420e+00   1.2717469e+01
   1.3220000e+02   7.6076257e+00   8.8040729e+00   6.8051231e+00   1.2588612e+01
   1.3230000e+02   7.5945562e+00   8.1936903e+00   7.2411310e+00   1.2465613e+01
   1.3240000e+02   7.5891291e+00   7.5161848e+00   7.6319433e+00   1.2350561e+01
   1.3250000e+02   7.5910758e+00   6.7643411e+00   7.9802543e+00   1.2245512e+01
   1.3260000e+02   7.5999928e+00   5.9302875e+00   8.2885087e+00   1.2152417e+01
   1.3270000e+02   7.6153570e+00   5.0063111e+00   8.5588811e+00   1.2073045e+01
   1.3280000e+02   7.6365435e+00   3.9870117e+00   8.7932780e+00   1.2008902e+01
   1.3290000e+02   7.6628454e+00   2.8744848e+00   8.9933510e+00   1.1961161e+01
   1.3300000e+02   7.6934944e+00   1.6899817e+00   9.1605145e+00   1.1930600e+01
   1.3310000e+02   7.7276821e+00   4.9742979e-01   9.2959633e+00   1.1917560e+01
   1.3320000e+02   7.7645792e+00             NaN   9.4006902e+00   1.1921929e+01
   1.3330000e+02   7.8033537e+00             NaN   9.4755007e+00   1.1943152e+01
   1.3340000e+02   7.8431870e+00             NaN   9.5210256e+00   1.1980262e+01
   1.3350000e+02   7.8832873e+00             NaN   9.5377309e+00   1.2031937e+01
   1.3360000e+02   7.9229005e+00   1.7395490e-01   9.5259258e+00   1.2096568e+01
   1.3370000e+02   7.9613193e+00   1.3146795e+00   9.4857676e+00   1.2172340e+01
   1.3380000e+02   7.9978898e+00   2.4686142e+00   9.4172647e+00   1.2257307e+01
   1.3390000e+02   8.0320152e+00   3.5593321e+00   9.3202766e+00   1.2349470e+01
   1.3400000e+02   8.0631596e+00   4.5595394e+00   9.1945133e+00   1.2446835e+01
   1.3410000e+02   8.0908488e+00   5.4646580e+00   9.0395307e+00   1.2547473e+01
   1.3420000e+02   8.1146711e+00   6.2792638e+00   8.8547257e+00   1.2649555e+01
   1.3430000e+02   8.1342764e+00   7.0109610e+00   8.6393287e+00   1.2751385e+01
   1.3440000e+02   8.1493757e+00   7.6678031e+00   8.3923952e+00   1.2851412e+01
   1.3450000e+02   8.1597390e+00   8.2572931e+00   8.1127972e+00   1.2948240e+01
   1.3460000e+02   8.1651941e+00   8.7860638e+00   7.7992150e+00   1.3040632e+01
   1.3470000e+02   8.1656246e+00   9.2598388e+00   7.4501330e+00   1.3127504e+01
   1.3480000e+02   8.1609683e+00   9.6835024e+00   7.0638433e+00   1.3207915e+01
   1.3490000e+02   8.1512152e+00   1.0061202e+01   6.6384634e+00   1.3281062e+01
   1.3500000e+02   8.1364063e+00   1.0396450e+01   6.1719833e+00   1.3346267e+01
   1.3510000e+02   8.1166314e+00   1.0692223e+01   5.6623604e+00   1.3402966e+01
   1.3520000e+02   8.0920285e+00   1.0951036e+01   5.1077023e+00   1.3450697e+01
   1.3530000e+02   8.0627820e+00   1.1175014e+01   4.5065983e+00   1.3489093e+01
   1.3540000e+02   8.0291214e+00   1.1365947e+01   3.8587065e+00   1.3517873e+01
   1.3550000e+02   7.9913202e+00   1.1525335e+01   3.1657657e+00   1.3536832e+01
   1.3560000e+02   7.9496943e+00   1.1654421e+01   2.4332938e+00   1.3545838e+01
   1.3570000e+02   7.9046005e+00   1.1754226e+01   1.6733060e+00   1.3544821e+01
   1.3580000e+02   7.8564344e+00   1.1825568e+01   9.0831438e-01   1.3533779e+01
   1.3590000e+02   7.8056286e+00   1.1869079e+01   1.7624659e-01   1.3512766e+01
   1.3600000e+02   7.7526493e+00   1.1885224e+01             NaN   1.3481897e+01
   1.3610000e+02   7.6979934e+00   1.1874303e+01             NaN   1.3441345e+01
   1.3620000e+02   7.6421843e+00   1.1836465e+01             NaN   1.3391345e+01
   1.3630000e+02   7.5857670e+00   1.1771702e+01             NaN   1.3332193e+01
   1.3640000e+02   7.5293025e+00   1.1679857e+01             NaN   1.3264250e+01
   1.3650000e+02   7.4733615e+00   1.1560616e+01             NaN   1.3187951e+01
   1.3660000e+02   7.4185167e+00   1.1413502e+01   2.9196445e-01   1.3103800e+01
   1.3670000e+02   7.3653352e+00   1.1237863e+01   1.0033219e+00   1.3012386e+01
   1.3680000e+02   7.3143694e+00   1.1032862e+01   1.7322307e+00   1.2914381e+01
   1.3690000e+02   7.2661480e+00   1.0797457e+01   2.4470388e+00   1.2810550e+01
   1.3700000e+02   7.2211670e+00   1.0530374e+01   3.1297001e+00   1.2701755e+01
   1.3710000e+02   7.1798797e+00   1.0230085e+01   3.7710666e+00   1.2588957e+01
   1.3720000e+02   7.1426887e+00   9.8947649e+00   4.3673643e+00   1.2473221e+01
   1.3730000e+02   7.1099370e+00   9.5222560e+00   4.9178860e+00   1.2355716e+01
   1.3740000e+02   7.0819014e+00   9.1100126e+00   5.4235793e+00   1.2237709e+01
   1.3750000e+02   7.0587871e+00   8.6550449e+00   5.8862142e+00   1.2120560e+01
   1.3760000e+02   7.0407229e+00   8.1538549e+00   6.3079057e+00   1.2005704e+01
   1.3770000e+02   7.0277602e+00   7.6023734e+00   6.6908468e+00   1.1894639e+01
   1.3780000e+02   7.0198718e+00   6.9959118e+00   7.0371642e+00   1.1788895e+01
   1.3790000e+02   7.0169544e+00   6.3291609e+00   7.3488449e+00   1.1690001e+01
   1.3800000e+02   7.0188322e+00   5.5963085e+00   7.6277035e+00   1.1599451e+01
   1.3810000e+02   7.0252620e+00   4.7914238e+00   7.8753720e+00   1.1518657e+01
   1.3820000e+02   7.0359400e+00   3.9094248e+00   8.0933009e+00   1.1448902e+01
   1.3830000e+02   7.0505102e+00   2.9482854e+00   8.2827679e+00   1.1391296e+01
   1.3840000e+02   7.0685724e+00   1.9137934e+00   8.4448879e+00   1.1346731e+01
   1.3850000e+02   7.0896919e+00   8.2920254e-01   8.5806245e+00   1.1315848e+01
   1.3860000e+02   7.1134083e+00             NaN   8.6908009e+00   1.1299002e+01
   1.3870000e+02   7.1392446e+00             NaN   8.7761099e+00   1.1296255e+01
   1.3880000e+02   7.1667159e+00             NaN   8.8371224e+00   1.1307373e+01
   1.3890000e+02   7.1953370e+00             NaN   8.8742948e+00   1.1331837e+01
   1.3900000e+02   7.2246296e+00             NaN   8.8879753e+00   1.1368870e+01
   1.3910000e+02   7.2541286e+00             NaN   8.8784080e+00   1.1417472e+01
   1.3920000e+02   7.2833871e+00   1.4153724e-01   8.8457366e+00   1.1476462e+01
   1.3930000e+02   7.3119813e+00   1.1973580e+00   8.7900066e+00   1.1544529e+01
   1.3940000e+02   7.3395134e+00   2.2282807e+00   8.7111657e+00   1.1620269e+01
   1.3950000e+02   7.3656147e+00   3.1955382e+00   8.6090638e+00   1.1702240e+01
   1.3960000e+02   7.3899474e+00   4.0859025e+00   8.4834521e+00   1.1788994e+01
   1.3970000e+02   7.4122062e+00   4.8982349e+00   8.3339798e+00   1.1879111e+01
   1.3980000e+02   7.4321188e+00   5.6365184e+00   8.1601921e+00   1.1971231e+01
   1.3990000e+02   7.4494466e+00   6.3065310e+00   7.9615251e+00   1.2064068e+01
   1.4000000e+02   7.4639845e+00   6.9143416e+00   7.7373026e+00   1.2156426e+01
   1.4010000e+02   7.4755605e+00   7.4656751e+00   7.4867309e+00   1.2247210e+01
   1.4020000e+02   7.4840355e+00   7.9656812e+00   7.2088962e+00   1.2335425e+01
   1.4030000e+02   7.4893027e+00   8.4188869e+00   6.9027631e+00   1.2420180e+01
   1.4040000e+02   7.4912864e+00   8.8292259e+00   6.5671773e+00   1.2500686e+01
   1.4050000e+02   7.4899415e+00   9.2000978e+00   6.2008771e+00   1.2576249e+01
   1.4060000e+02   7.4852525e+00   9.5344337e+00   5.8025159e+00   1.2646266e+01
   1.4070000e+02   7.4772328e+00   9.8347588e+00   5.3707087e+00   1.2710219e+01
   1.4080000e+02   7.4659235e+00   1.0103248e+01   4.9041122e+00   1.2767667e+01
   1.4090000e+02   7.4513926e+00   1.0341776e+01   4.4015640e+00   1.2818241e+01
   1.4100000e+02   7.4337342e+00   1.0551953e+01   3.8623154e+00   1.2861639e+01
   1.4110000e+02   7.4130673e+00   1.0735167e+01   3.2864116e+00   1.2897617e+01
   1.4120000e+02   7.3895348e+00   1.0892604e+01   2.6753059e+00   1.2925986e+01
   1.4130000e+02   7.3633030e+00   1.1025278e+01   2.0328227e+00   1.2946609e+01
   1.4140000e+02   7.3345599e+00   1.1134047e+01   1.3666183e+00   1.2959391e+01
   1.4150000e+02   7.3035141e+00   1.1219629e+01   6.9025723e-01   1.2964285e+01
   1.4160000e+02   7.2703939e+00   1.1282615e+01   2.5828923e-02   1.2961283e+01
   1.4170000e+02   7.2354454e+00   1.1323482e+01             NaN   1.2950413e+01
   1.4180000e+02   7.1989313e+00   1.1342595e+01             NaN   1.2931745e+01
   1.4190000e+02   7.1611287e+00   1.1340219e+01             NaN   1.2905383e+01
   1.4200000e+02   7.1223275e+00   1.1316522e+01             NaN   1.2871470e+01
   1.4210000e+02   7.0828280e+00   1.1271573e+01             NaN   1.2830183e+01
   1.4220000e+02   7.0429382e+00   1.1205349e+01             NaN   1.2781742e+01
   1.4230000e+02   7.0029716e+00   1.1117729e+01             NaN   1.2726404e+01
   1.4240000e+02   6.9632440e+00   1.1008498e+01             NaN   1.2664469e+01
   1.4250000e+02   6.9240703e+00   1.0877337e+01   7.6441489e-02   1.2596279e+01
   1.4260000e+02   6.8857616e+00   1.0723823e+01   7.1392031e-01   1.2522224e+01
   1.4270000e+02   6.8486212e+00   1.0547416e+01   1.3556081e+00   1.2442744e+01
   1.4280000e+02   6.8129414e+00   1.0347455e+01   1.9825998e+00   1.2358329e+01
   1.4290000e+02   6.7790003e+00   1.0123146e+01   2.5836289e+00   1.2269524e+01
   1.4300000e+02   6.7470573e+00   9.8735436e+00   3.1525938e+00   1.2176930e+01
   1.4310000e+02   6.7173510e+00   9.5975384e+00   3.6866889e+00   1.2081207e+01
   1.4320000e+02   6.6900948e+00   9.2938356e+00   4.1851226e+00   1.1983072e+01
   1.4330000e+02   6.6654752e+00   8.9609319e+00   4.6482835e+00   1.1883304e+01
   1.4340000e+02   6.6436484e+00   8.5970882e+00   5.0772142e+00   1.1782735e+01
   1.4350000e+02   6.6247389e+00   8.2002996e+00   5.4732873e+00   1.1682252e+01
   1.4360000e+02   6.6088375e+00   7.7682630e+00   5.8380085e+00   1.1582789e+01
   1.4370000e+02   6.5960007e+00   7.2983452e+00   6.1729009e+00   1.1485320e+01
   1.4380000e+02   6.5862504e+00   6.7875558e+00   6.4794381e+00   1.1390846e+01
   1.4390000e+02   6.5795738e+00   6.2325376e+00   6.7590078e+00   1.1300382e+01
   1.4400000e+02   6.5759245e+00   5.6295946e+00   7.0128946e+00   1.1214940e+01
   1.4410000e+02   6.5752237e+00   4.9747998e+00   7.2422732e+00   1.1135513e+01
   1.4420000e+02   6.5773623e+00   4.2642633e+00   7.4482082e+00   1.1063047e+01
   1.4430000e+02   6.5822033e+00   3.4947140e+00   7.6316576e+00   1.0998424e+01
   1.4440000e+02   6.5895841e+00   2.6646855e+00   7.7934781e+00   1.0942437e+01
   1.4450000e+02   6.5993202e+00   1.7768378e+00   7.9344310e+00   1.0895768e+01
   1.4460000e+02   6.6112078e+00   8.4231037e-01   8.0551890e+00   1.0858966e+01
   1.4470000e+02   6.6250275e+00             NaN   8.1563411e+00   1.0832431e+01
   1.4480000e+02   6.6405476e+00             NaN   8.2383992e+00   1.0816405e+01
   1.4490000e+02   6.6575274e+00             NaN   8.3018022e+00   1.0810959e+01
   1.4500000e+02   6.6757205e+00             NaN   8.3469210e+00   1.0815997e+01
   1.4510000e+02   6.6948779e+00             NaN   8.3740614e+00   1.0831256e+01
   1.4520000e+02   6.7147508e+00             NaN   8.3834679e+00   1.0856321e+01
   1.4530000e+02   6.7350934e+00             NaN   8.3753259e+00   1.0890639e+01
   1.4540000e+02   6.7556648e+00             NaN   8.3497636e+00   1.0933536e+01
   1.4550000e+02   6.7762319e+00   5.1653497e-02   8.3068535e+00   1.0984239e+01
   1.4560000e+02   6.7965704e+00   9.7104484e-01   8.2466133e+00   1.1041904e+01
   1.4570000e+02   6.8164667e+00   1.8604474e+00   8.1690060e+00   1.1105631e+01
   1.4580000e+02   6.8357194e+00   2.6989208e+00   8.0739403e+00   1.1174493e+01
   1.4590000e+02   6.8541400e+00   3.4787673e+00   7.9612699e+00   1.1247552e+01
   1.4600000e+02   6.8715537e+00   4.1990949e+00   7.8307928e+00   1.1323879e+01
   1.4610000e+02   6.8878002e+00   4.8622330e+00   7.6822498e+00   1.1402568e+01
   1.4620000e+02   6.9027342e+00   5.4718500e+00   7.5153236e+00   1.1482747e+01
   1.4630000e+02   6.9162253e+00   6.0320033e+00   7.3296370e+00   1.1563592e+01
   1.4640000e+02   6.9281582e+00   6.5466810e+00   7.1247517e+00   1.1644326e+01
   1.4650000e+02   6.9384331e+00   7.0195975e+00   6.9001668e+00   1.1724231e+01
   1.4660000e+02   6.9469652e+00   7.4541180e+00   6.6553188e+00   1.1802645e+01
   1.4670000e+02   6.9536845e+00   7.8532462e+00   6.3895826e+00   1.1878966e+01
   1.4680000e+02   6.9585357e+00   8.2196420e+00   6.1022741e+00   1.1952649e+01
   1.4690000e+02   6.9614780e+00   8.5556512e+00   5.7926576e+00   1.2023206e+01
   1.4700000e+02   6.9624843e+00   8.8633390e+00   5.4599572e+00   1.2090202e+01
   1.4710000e+02   6.9615414e+00   9.1445225e+00   5.1033776e+00   1.2153256e+01
   1.4720000e+02   6.9586490e+00   9.4008011e+00   4.7221373e+00   1.2212032e+01
   1.4730000e+02   6.9538198e+00   9.6335833e+00   4.3155207e+00   1.2266241e+01
   1.4740000e+02   6.9470787e+00   9.8441095e+00   3.8829590e+00   1.2315634e+01
   1.4750000e+02   6.9384624e+00   1.0033473e+01   3.4241534e+00   1.2360002e+01
   1.4760000e+02   6.9280188e+00   1.0202637e+01   2.9392607e+00   1.2399170e+01
   1.4770000e+02   6.9158068e+00   1.0352450e+01   2.4291690e+00   1.2432996e+01
   1.4780000e+02   6.9018957e+00   1.0483656e+01   1.8959011e+00   1.2461370e+01
   1.4790000e+02   6.8863643e+00   1.0596909e+01   1.3431876e+00   1.2484207e+01
   1.4800000e+02   6.8693007e+00   1.0692780e+01   7.7725471e-01   1.2501450e+01
   1.4810000e+02   6.8508019e+00   1.0771763e+01   2.0783361e-01   1.2513064e+01
   1.4820000e+02   6.8309727e+00   1.0834285e+01             NaN   1.2519037e+01
   1.4830000e+02   6.8099252e+00   1.0880709e+01             NaN   1.2519379e+01
   1.4840000e+02   6.7877787e+00   1.0911338e+01             NaN   1.2514120e+01
   1.4850000e+02   6.7646582e+00   1.0926422e+01             NaN   1.2503309e+01
   1.4860000e+02   6.7406942e+00   1.0926156e+01             NaN   1.2487013e+01
   1.4870000e+02   6.7160216e+00   1.0910685e+01             NaN   1.2465320e+01
   1.4880000e+02   6.6907793e+00   1.0880107e+01             NaN   1.2438335e+01
   1.4890000e+02   6.6651090e+00   1.0834470e+01             NaN   1.2406180e+01
   1.4900000e+02   6.6391544e+00   1.0773776e+01             NaN   1.2368998e+01
   1.4910000e+02   6.6130605e+00   1.0697979e+01             NaN   1.2326950e+01
   1.4920000e+02   6.5869723e+00   1.0606984e+01             NaN   1.2280218e+01
   1.4930000e+02   6.5610342e+00   1.0500649e+01             NaN   1.2229001e+01
   1.4940000e+02   6.5353885e+00   1.0378780e+01   3.3535448e-01   1.2173523e+01
   1.4950000e+02   6.5101752e+00   1.0241129e+01   8.7188505e-01   1.2114027e+01
   1.4960000e+02   6.4855299e+00   1.0087391e+01   1.3990626e+00   1.2050778e+01
   1.4970000e+02   6.4615841e+00   9.9172030e+00   1.9095868e+00   1.1984068e+01
   1.4980000e+02   6.4384630e+00   9.7301367e+00   2.3990049e+00   1.1914209e+01
   1.4990000e+02   6.4162853e+00   9.5256940e+00   2.8648402e+00   1.1841539e+01
   1.5000000e+02   6.3951621e+00   9.3033017e+00   3.3059432e+00   1.1766422e+01
   1.5010000e+02   6.3751961e+00   9.0623037e+00   3.7220316e+00   1.1689247e+01
   1.5020000e+02   6.3564806e+00   8.8019535e+00   4.1133715e+00   1.1610428e+01
   1.5030000e+02   6.3390993e+00   8.5214050e+00   4.4805630e+00   1.1530403e+01
   1.5040000e+02   6.3231250e+00   8.2197026e+00   4.8243970e+00   1.1449635e+01
   1.5050000e+02   6.3086199e+00   7.8957704e+00   5.1457604e+00   1.1368610e+01
   1.5060000e+02   6.2956346e+00   7.5484010e+00   5.4455755e+00   1.1287834e+01
   1.5070000e+02   6.2842079e+00   7.1762441e+00   5.7247607e+00   1.1207829e+01
   1.5080000e+02   6.2743672e+00   6.7777970e+00   5.9842070e+00   1.1129134e+01
   1.5090000e+02   6.2661279e+00   6.3513986e+00   6.2247631e+00   1.1052296e+01
   1.5100000e+02   6.2594936e+00   5.8952304e+00   6.4472284e+00   1.0977868e+01
   1.5110000e+02   6.2544566e+00   5.4073325e+00   6.6523486e+00   1.0906401e+01
   1.5120000e+02   6.2509979e+00   4.8856434e+00   6.8408157e+00   1.0838438e+01
   1.5130000e+02   6.2490879e+00   4.3280856e+00   7.0132681e+00   1.0774509e+01
   1.5140000e+02   6.2486870e+00   3.7327267e+00   7.1702927e+00   1.0715119e+01
   1.5150000e+02   6.2497459e+00   3.0980711e+00   7.3124274e+00   1.0660745e+01
   1.5160000e+02   6.2522065e+00   2.4235730e+00   7.4401635e+00   1.0611822e+01
   1.5170000e+02   6.2560027e+00   1.7105142e+00   7.5539486e+00   1.0568742e+01
   1.5180000e+02   6.2610612e+00   9.6346783e-01   7.6541892e+00   1.0531841e+01
   1.5190000e+02   6.2673024e+00   1.9263910e-01   7.7412532e+00   1.0501396e+01
   1.5200000e+02   6.2746413e+00             NaN   7.8154721e+00   1.0477618e+01
   1.5210000e+02   6.2829879e+00             NaN   7.8771439e+00   1.0460649e+01
   1.5220000e+02   6.2922490e+00             NaN   7.9265341e+00   1.0450558e+01
   1.5230000e+02   6.3023282e+00             NaN   7.9638782e+00   1.0447344e+01
   1.5240000e+02   6.3131272e+00             NaN   7.9893831e+00   1.0450930e+01
   1.5250000e+02   6.3245466e+00             NaN   8.0032284e+00   1.0461172e+01
   1.5260000e+02   6.3364865e+00             NaN   8.0055677e+00   1.0477862e+01
   1.5270000e+02   6.3488472e+00             NaN   7.9965296e+00   1.0500728e+01
   1.5280000e+02   6.3615301e+00             NaN   7.9762188e+00   1.0529448e+01
   1.5290000e+02   6.3744382e+00             NaN   7.9447165e+00   1.0563653e+01
   1.5300000e+02   6.3874765e+00             NaN   7.9020811e+00   1.0602935e+01
   1.5310000e+02   6.4005529e+00   5.9681086e-01   7.8483490e+00   1.0646855e+01
   1.5320000e+02   6.4135780e+00   1.3152464e+00   7.7835345e+00   1.0694952e+01
   1.5330000e+02   6.4264663e+00   2.0016824e+00   7.7076301e+00   1.0746753e+01
   1.5340000e+02   6.4391359e+00   2.6508072e+00   7.6206071e+00   1.0801773e+01
   1.5350000e+02   6.4515090e+00   3.2609562e+00   7.5224149e+00   1.0859531e+01
   1.5360000e+02   6.4635124e+00   3.8325107e+00   7.4129816e+00   1.0919546e+01
   1.5370000e+02   6.4750771e+00   4.3669317e+00   7.2922136e+00   1.0981351e+01
   1.5380000e+02   6.4861389e+00   4.8661931e+00   7.1599958e+00   1.1044492e+01
   1.5390000e+02   6.4966384e+00   5.3324577e+00   7.0161909e+00   1.1108533e+01
   1.5400000e+02   6.5065212e+00   5.7678973e+00   6.8606402e+00   1.1173059e+01
   1.5410000e+02   6.5157375e+00   6.1745966e+00   6.6931628e+00   1.1237676e+01
   1.5420000e+02   6.5242426e+00   6.5545066e+00   6.5135564e+00   1.1302016e+01
   1.5430000e+02   6.5319966e+00   6.9094261e+00   6.3215972e+00   1.1365734e+01
   1.5440000e+02   6.5389644e+00   7.2409983e+00   6.1170413e+00   1.1428512e+01
   1.5450000e+02   6.5451159e+00   7.5507165e+00   5.8996257e+00   1.1490054e+01
   1.5460000e+02   6.5504253e+00   7.8399336e+00   5.6690706e+00   1.1550093e+01
   1.5470000e+02   6.5548717e+00   8.1098736e+00   5.4250824e+00   1.1608382e+01
   1.5480000e+02   6.5584386e+00   8.3616429e+00   5.1673589e+00   1.1664698e+01
   1.5490000e+02   6.5611138e+00   8.5962424e+00   4.8955954e+00   1.1718842e+01
   1.5500000e+02   6.5628894e+00   8.8145777e+00   4.6094948e+00   1.1770634e+01
   1.5510000e+02   6.5637615e+00   9.0174688e+00   4.3087803e+00   1.1819915e+01
   1.5520000e+02   6.5637302e+00   9.2056592e+00   3.9932142e+00   1.1866545e+01
   1.5530000e+02   6.5627995e+00   9.3798235e+00   3.6626230e+00   1.1910401e+01
   1.5540000e+02   6.5609769e+00   9.5405744e+00   3.3169314e+00   1.1951376e+01
   1.5550000e+02   6.5582734e+00   9.6884690e+00   2.9562089e+00   1.1989378e+01
   1.5560000e+02   6.5547033e+00   9.8240139e+00   2.5807327e+00   1.2024332e+01
   1.5570000e+02   6.5502842e+00   9.9476705e+00   2.1910705e+00   1.2056174e+01
   1.5580000e+02   6.5450366e+00   1.0059859e+01   1.7881903e+00   1.2084853e+01
   1.5590000e+02   6.5389837e+00   1.0160962e+01   1.3736034e+00   1.2110328e+01
   1.5600000e+02   6.5321516e+00   1.0251328e+01   9.4954429e-01   1.2132570e+01
   1.5610000e+02   6.5245687e+00   1.0331274e+01   5.1919263e-01   1.2151561e+01
   1.5620000e+02   6.5162657e+00   1.0401088e+01   8.6931469e-02   1.2167291e+01
   1.5630000e+02   6.5072758e+00   1.0461033e+01             NaN   1.2179757e+01
   1.5640000e+02   6.4976336e+00   1.0511345e+01             NaN   1.2188966e+01
   1.5650000e+02   6.4873761e+00   1.0552240e+01             NaN   1.2194933e+01
   1.5660000e+02   6.4765414e+00   1.0583911e+01             NaN   1.2197679e+01
   1.5670000e+02   6.4651695e+00   1.0606531e+01             NaN   1.2197232e+01
   1.5680000e+02   6.4533014e+00   1.0620255e+01             NaN   1.2193626e+01
   1.5690000e+02   6.4409794e+00   1.0625219e+01             NaN   1.2186902e+01
   1.5700000e+02   6.4282467e+00   1.0621544e+01             NaN   1.2177107e+01
   1.5710000e+02   6.4151471e+00   1.0609334e+01             NaN   1.2164292e+01
   1.5720000e+02   6.4017253e+00   1.0588676e+01             NaN   1.2148515e+01
   1.5730000e+02   6.3880262e+00   1.0559644e+01             NaN   1.2129839e+01
   1.5740000e+02   6.3740951e+00   1.0522297e+01             NaN   1.2108333e+01
   1.5750000e+02   6.3599774e+00   1.0476680e+01             NaN   1.2084070e+01
   1.5760000e+02   6.3457182e+00   1.0422821e+01             NaN   1.2057130e+01
   1.5770000e+02   6.3313627e+00   1.0360739e+01             NaN   1.2027594e+01
   1.5780000e+02   6.3169555e+00   1.0290435e+01             NaN   1.1995554e+01
   1.5790000e+02   6.3025406e+00   1.0211898e+01             NaN   1.1961103e+01
   1.5800000e+02   6.2881616e+00   1.0125103e+01   1.2324237e-01   1.1924341e+01
   1.5810000e+02   6.2738607e+00   1.0030010e+01   5.1749306e-01   1.1885371e+01
   1.5820000e+02   6.2596797e+00   9.9265654e+00   9.0647056e-01   1.1844305e+01
   1.5830000e+02   6.2456588e+00   9.8147006e+00   1.2870058e+00   1.1801256e+01
   1.5840000e+02   6.2318371e+00   9.6943314e+00   1.6568913e+00   1.1756346e+01
   1.5850000e+02   6.2182524e+00   9.5653584e+00   2.0146571e+00   1.1709699e+01
   1.5860000e+02   6.2049407e+00   9.4276653e+00   2.3593879e+00   1.1661446e+01
   1.5870000e+02   6.1919366e+00   9.2811193e+00   2.6905783e+00   1.1611724e+01
   1.5880000e+02   6.1792729e+00   9.1255695e+00   3.0080215e+00   1.1560673e+01
   1.5890000e+02   6.1669804e+00   8.9608462e+00   3.3117243e+00   1.1508440e+01
   1.5900000e+02   6.1550882e+00   8.7867605e+00   3.6018440e+00   1.1455175e+01
   1.5910000e+02   6.1436234e+00   8.6031023e+00   3.8786409e+00   1.1401035e+01
   1.5920000e+02   6.1326108e+00   8.4096401e+00   4.1424436e+00   1.1346179e+01
   1.5930000e+02   6.1220733e+00   8.2061190e+00   4.3936236e+00   1.1290773e+01
   1.5940000e+02   6.1120315e+00   7.9922601e+00   4.6325766e+00   1.1234985e+01
   1.5950000e+02   6.1025040e+00   7.7677589e+00   4.8597091e+00   1.1178987e+01
   1.5960000e+02   6.0935071e+00   7.5322838e+00   5.0754293e+00   1.1122955e+01
   1.5970000e+02   6.0850547e+00   7.2854755e+00   5.2801403e+00   1.1067068e+01
   1.5980000e+02   6.0771587e+00   7.0269454e+00   5.4742351e+00   1.1011504e+01
   1.5990000e+02   6.0698286e+00   6.7562752e+00   5.6580942e+00   1.0956445e+01
   1.6000000e+02   6.0630720e+00   6.4730163e+00   5.8320835e+00   1.0902074e+01
   1.6010000e+02   6.0568941e+00   6.1766909e+00   5.9965527e+00   1.0848572e+01
   1.6020000e+02   6.0512979e+00   5.8667925e+00   6.1518357e+00   1.0796120e+01
   1.6030000e+02   6.0462846e+00   5.5427902e+00   6.2982498e+00   1.0744898e+01
   1.6040000e+02   6.0418532e+00   5.2041334e+00   6.4360959e+00   1.0695082e+01
   1.6050000e+02   6.0380008e+00   4.8502612e+00   6.5656593e+00   1.0646843e+01
   1.6060000e+02   6.0347227e+00   4.4806160e+00   6.6872102e+00   1.0600348e+01
   1.6070000e+02   6.0320123e+00   4.0946641e+00   6.8010038e+00   1.0555760e+01
   1.6080000e+02   6.0298614e+00   3.6919268e+00   6.9072815e+00   1.0513232e+01
   1.6090000e+02   6.0282601e+00   3.2720245e+00   7.0062713e+00   1.0472909e+01
   1.6100000e+02   6.0271971e+00   2.8347407e+00   7.0981886e+00   1.0434928e+01
   1.6110000e+02   6.0266595e+00   2.3801139e+00   7.1832369e+00   1.0399414e+01
   1.6120000e+02   6.0266333e+00   1.9085662e+00   7.2616084e+00   1.0366484e+01
   1.6130000e+02   6.0271032e+00   1.4210828e+00   7.3334845e+00   1.0336239e+01
   1.6140000e+02   6.0280528e+00   9.1945870e-01   7.3990368e+00   1.0308770e+01
   1.6150000e+02   6.0294647e+00   4.0662815e-01   7.4584271e+00   1.0284153e+01
   1.6160000e+02   6.0313205e+00             NaN   7.5118085e+00   1.0262450e+01
   1.6170000e+02   6.0336014e+00             NaN   7.5593256e+00   1.0243709e+01
   1.6180000e+02   6.0362874e+00             NaN   7.6011149e+00   1.0227964e+01
   1.6190000e+02   6.0393584e+00             NaN   7.6373057e+00   1.0215232e+01
   1.6200000e+02   6.0427934e+00             NaN   7.6680200e+00   1.0205518e+01
   1.6210000e+02   6.0465715e+00             NaN   7.6933730e+00   1.0198811e+01
   1.6220000e+02   6.0506710e+00             NaN   7.7134739e+00   1.0195085e+01
   1.6230000e+02   6.0550704e+00             NaN   7.7284256e+00   1.0194303e+01
   1.6240000e+02   6.0597480e+00             NaN   7.7383255e+00   1.0196413e+01
   1.6250000e+02   6.0646820e+00             NaN   7.7432657e+00   1.0201351e+01
   1.6260000e+02   6.0698506e+00             NaN   7.7433329e+00   1.0209042e+01
   1.6270000e+02   6.0752323e+00             NaN   7.7386093e+00   1.0219399e+01
   1.6280000e+02   6.0808056e+00             NaN   7.7291723e+00   1.0232329e+01
   1.6290000e+02   6.0865496e+00             NaN   7.7150950e+00   1.0247727e+01
   1.6300000e+02   6.0924434e+00             NaN   7.6964464e+00   1.0265482e+01
   1.6310000e+02   6.0984664e+00             NaN   7.6732914e+00   1.0285477e+01
   1.6320000e+02   6.1045989e+00             NaN   7.6456912e+00   1.0307590e+01
   1.6330000e+02   6.1108211e+00             NaN   7.6137034e+00   1.0331693e+01
   1.6340000e+02   6.1171141e+00   1.8701437e-01   7.5773822e+00   1.0357658e+01
   1.6350000e+02   6.1234594e+00   6.4740903e-01   7.5367783e+00   1.0385352e+01
   1.6360000e+02   6.1298391e+00   1.0955700e+00   7.4919396e+00   1.0414642e+01
   1.6370000e+02   6.1362360e+00   1.5292492e+00   7.4429106e+00   1.0445395e+01
   1.6380000e+02   6.1426332e+00   1.9471595e+00   7.3897334e+00   1.0477479e+01
   1.6390000e+02   6.1490150e+00   2.3486896e+00   7.3324468e+00   1.0510761e+01
   1.6400000e+02   6.1553658e+00   2.7336939e+00   7.2710875e+00   1.0545113e+01
   1.6410000e+02   6.1616710e+00   3.1023398e+00   7.2056892e+00   1.0580408e+01
   1.6420000e+02   6.1679167e+00   3.4550002e+00   7.1362837e+00   1.0616521e+01
   1.6430000e+02   6.1740895e+00   3.7921767e+00   7.0629002e+00   1.0653332e+01
   1.6440000e+02   6.1801770e+00   4.1144463e+00   6.9855657e+00   1.0690726e+01
   1.6450000e+02   6.1861671e+00   4.4224246e+00   6.9043053e+00   1.0728588e+01
   1.6460000e+02   6.1920487e+00   4.7167412e+00   6.8191422e+00   1.0766812e+01
   1.6470000e+02   6.1978114e+00   4.9980220e+00   6.7300977e+00   1.0805295e+01
   1.6480000e+02   6.2034453e+00   5.2668790e+00   6.6371912e+00   1.0843937e+01
   1.6490000e+02   6.2089413e+00   5.5239026e+00   6.5404410e+00   1.0882646e+01
   1.6500000e+02   6.2142909e+00   5.7696581e+00   6.4398634e+00   1.0921333e+01
   1.6510000e+02   6.2194865e+00   6.0046832e+00   6.3354738e+00   1.0959914e+01
   1.6520000e+02   6.2245207e+00   6.2294871e+00   6.2272864e+00   1.0998311e+01
   1.6530000e+02   6.2293872e+00   6.4445509e+00   6.1153142e+00   1.1036450e+01
   1.6540000e+02   6.2340801e+00   6.6503276e+00   5.9995697e+00   1.1074261e+01
   1.6550000e+02   6.2385941e+00   6.8472439e+00   5.8800646e+00   1.1111681e+01
   1.6560000e+02   6.2429244e+00   7.0357011e+00   5.7568101e+00   1.1148649e+01
   1.6570000e+02   6.2470671e+00   7.2160762e+00   5.6298176e+00   1.1185111e+01
   1.6580000e+02   6.2510185e+00   7.3887238e+00   5.4990984e+00   1.1221015e+01
   1.6590000e+02   6.2547756e+00   7.5539772e+00   5.3646642e+00   1.1256314e+01
   1.6600000e+02   6.2583360e+00   7.7121501e+00   5.2265276e+00   1.1290967e+01
   1.6610000e+02   6.2616975e+00   7.8635376e+00   5.0847022e+00   1.1324933e+01
   1.6620000e+02   6.2648587e+00   8.0084175e+00   4.9392032e+00   1.1358177e+01
   1.6630000e+02   6.2678185e+00   8.1470518e+00   4.7900479e+00   1.1390668e+01
   1.6640000e+02   6.2705762e+00   8.2796875e+00   4.6372560e+00   1.1422378e+01
   1.6650000e+02   6.2731318e+00   8.4065581e+00   4.4808506e+00   1.1453280e+01
   1.6660000e+02   6.2754853e+00   8.5278838e+00   4.3208584e+00   1.1483353e+01
   1.6670000e+02   6.2776373e+00   8.6438731e+00   4.1573109e+00   1.1512577e+01
   1.6680000e+02   6.2795887e+00   8.7547235e+00   3.9902449e+00   1.1540935e+01
   1.6690000e+02   6.2813409e+00   8.8606220e+00   3.8197038e+00   1.1568414e+01
   1.6700000e+02   6.2828955e+00   8.9617461e+00   3.6457384e+00   1.1595002e+01
   1.6710000e+02   6.2842542e+00   9.0582643e+00   3.4684083e+00   1.1620689e+01
   1.6720000e+02   6.2854195e+00   9.1503369e+00   3.2877832e+00   1.1645467e+01
   1.6730000e+02   6.2863936e+00   9.2381163e+00   3.1039442e+00   1.1669332e+01
   1.6740000e+02   6.2871794e+00   9.3217477e+00   2.9169861e+00   1.1692280e+01
   1.6750000e+02   6.2877797e+00   9.4013695e+00   2.7270186e+00   1.1714310e+01
   1.6760000e+02   6.2881978e+00   9.4771139e+00   2.5341688e+00   1.1735420e+01
   1.6770000e+02   6.2884370e+00   9.5491071e+00   2.3385835e+00   1.1755614e+01
   1.6780000e+02   6.2885010e+00   9.6174698e+00   2.1404315e+00   1.1774893e+01
   1.6790000e+02   6.2883933e+00   9.6823177e+00   1.9399067e+00   1.1793262e+01
   1.6800000e+02   6.2881180e+00   9.7437613e+00   1.7372305e+00   1.1810726e+01
   1.6810000e+02   6.2876791e+00   9.8019068e+00   1.5326559e+00   1.1827292e+01
   1.6820000e+02   6.2870806e+00   9.8568563e+00   1.3264700e+00   1.1842969e+01
   1.6830000e+02   6.2863269e+00   9.9087075e+00   1.1189982e+00   1.1857763e+01
   1.6840000e+02   6.2854224e+00   9.9575547e+00   9.1060749e-01   1.1871686e+01
   1.6850000e+02   6.2843715e+00   1.0003489e+01   7.0171038e-01   1.1884748e+01
   1.6860000e+02   6.2831788e+00   1.0046596e+01   4.9276835e-01   1.1896959e+01
   1.6870000e+02   6.2818489e+00   1.0086962e+01   2.8429531e-01   1.1908333e+01
   1.6880000e+02   6.2803864e+00   1.0124668e+01   7.6860565e-02   1.1918881e+01
   1.6890000e+02   6.2787960e+00   1.0159791e+01             NaN   1.1928617e+01
   1.6900000e+02   6.2770825e+00   1.0192409e+01             NaN   1.1937554e+01
   1.6910000e+02   6.2752505e+00   1.0222593e+01             NaN   1.1945708e+01
   1.6920000e+02   6.2733050e+00   1.0250416e+01             NaN   1.1953092e+01
   1.6930000e+02   6.2712507e+00   1.0275947e+01             NaN   1.1959722e+01
   1.6940000e+02   6.2690922e+00   1.0299252e+01             NaN   1.1965614e+01
   1.6950000e+02   6.2668345e+00   1.0320396e+01             NaN   1.1970783e+01
   1.6960000e+02   6.2644822e+00   1.0339442e+01             NaN   1.1975245e+01
   1.6970000e+02   6.2620400e+00   1.0356451e+01             NaN   1.1979018e+01
   1.6980000e+02   6.2595126e+00   1.0371484e+01             NaN   1.1982117e+01
   1.6990000e+02   6.2569046e+00   1.0384598e+01             NaN   1.1984560e+01
   1.7000000e+02   6.2542207e+00   1.0395851e+01             NaN   1.1986363e+01
   1.7010000e+02   6.2514653e+00   1.0405296e+01             NaN   1.1987544e+01
   1.7020000e+02   6.2486430e+00   1.0412988e+01             NaN   1.1988120e+01
   1.7030000e+02   6.2457581e+00   1.0418979e+01             NaN   1.1988108e+01
   1.7040000e+02   6.2428151e+00   1.0423322e+01             NaN   1.1987526e+01
   1.7050000e+02   6.2398181e+00   1.0426066e+01             NaN   1.1986391e+01
   1.7060000e+02   6.2367715e+00   1.0427260e+01             NaN   1.1984721e+01
   1.7070000e+02   6.2336792e+00   1.0426953e+01             NaN   1.1982533e+01
   1.7080000e+02   6.2305454e+00   1.0425192e+01             NaN   1.1979844e+01
   1.7090000e+02   6.2273741e+00   1.0422023e+01             NaN   1.1976673e+01
   1.7100000e+02   6.2241690e+00   1.0417491e+01             NaN   1.1973036e+01
   1.7110000e+02   6.2209340e+00   1.0411642e+01             NaN   1.1968951e+01
   1.7120000e+02   6.2176728e+00   1.0404518e+01             NaN   1.1964434e+01
   1.7130000e+02   6.2143890e+00   1.0396163e+01             NaN   1.1959504e+01
   1.7140000e+02   6.2110861e+00   1.0386619e+01             NaN   1.1954176e+01
   1.7150000e+02   6.2077674e+00   1.0375927e+01             NaN   1.1948469e+01
   1.7160000e+02   6.2044364e+00   1.0364130e+01             NaN   1.1942398e+01
   1.7170000e+02   6.2010961e+00   1.0351266e+01             NaN   1.1935980e+01
   1.7180000e+02   6.1977498e+00   1.0337376e+01             NaN   1.1929232e+01
   1.7190000e+02   6.1944005e+00   1.0322498e+01             NaN   1.1922170e+01
   1.7200000e+02   6.1910511e+00   1.0306672e+01             NaN   1.1914810e+01
   1.7210000e+02   6.1877043e+00   1.0289936e+01             NaN   1.1907168e+01
   1.7220000e+02   6.1843630e+00   1.0272327e+01             NaN   1.1899260e+01
   1.7230000e+02   6.1810297e+00   1.0253882e+01             NaN   1.1891100e+01
   1.7240000e+02   6.1777071e+00   1.0234637e+01             NaN   1.1882705e+01
   1.7250000e+02   6.1743974e+00   1.0214630e+01             NaN   1.1874090e+01
   1.7260000e+02   6.1711031e+00   1.0193896e+01             NaN   1.1865268e+01
   1.7270000e+02   6.1678264e+00   1.0172470e+01             NaN   1.1856256e+01
   1.7280000e+02   6.1645694e+00   1.0150387e+01             NaN   1.1847067e+01
   1.7290000e+02   6.1613342e+00   1.0127682e+01             NaN   1.1837715e+01
   1.7300000e+02   6.1581229e+00   1.0104389e+01             NaN   1.1828215e+01
   1.7310000e+02   6.1549371e+00   1.0080541e+01             NaN   1.1818580e+01
   1.7320000e+02   6.1517788e+00   1.0056174e+01             NaN   1.1808822e+01
   1.7330000e+02   6.1486496e+00   1.0031319e+01             NaN   1.1798957e+01
   1.7340000e+02   6.1455512e+00   1.0006010e+01             NaN   1.1788996e+01
   1.7350000e+02   6.1424850e+00   9.9802784e+00             NaN   1.1778951e+01
   1.7360000e+02   6.1394526e+00   9.9541575e+00   9.2020611e-02   1.1768836e+01
   1.7370000e+02   6.1364553e+00   9.9276789e+00   2.0872738e-01   1.1758663e+01
   1.7380000e+02   6.1334944e+00   9.9008741e+00   3.2340005e-01   1.1748442e+01
   1.7390000e+02   6.1305711e+00   9.8737745e+00   4.3595222e-01   1.1738186e+01
   1.7400000e+02   6.1276867e+00   9.8464110e+00   5.4631399e-01   1.1727907e+01
   1.7410000e+02   6.1248420e+00   9.8188145e+00   6.5442999e-01   1.1717614e+01
   1.7420000e+02   6.1220383e+00   9.7910153e+00   7.6025761e-01   1.1707318e+01
   1.7430000e+02   6.1192763e+00   9.7630436e+00   8.6376539e-01   1.1697031e+01
   1.7440000e+02   6.1165570e+00   9.7349291e+00   9.6493161e-01   1.1686763e+01
   1.7450000e+02   6.1138812e+00   9.7067015e+00   1.0637430e+00   1.1676522e+01
   1.7460000e+02   6.1112497e+00   9.6783899e+00   1.1601937e+00   1.1666319e+01
   1.7470000e+02   6.1086631e+00   9.6500233e+00   1.2542840e+00   1.1656164e+01
   1.7480000e+02   6.1061221e+00   9.6216303e+00   1.3460198e+00   1.1646064e+01
   1.7490000e+02   6.1036273e+00   9.5932393e+00   1.4354115e+00   1.1636030e+01
   1.7500000e+02   6.1011792e+00   9.5648783e+00   1.5224738e+00   1.1626070e+01
   1.7510000e+02   6.0987783e+00   9.5365750e+00   1.6072242e+00   1.1616192e+01
   1.7520000e+02   6.0964251e+00   9.5083568e+00   1.6896835e+00   1.1606403e+01
   1.7530000e+02   6.0941198e+00   9.4802507e+00   1.7698745e+00   1.1596713e+01
   1.7540000e+02   6.0918630e+00   9.4522835e+00   1.8478221e+00   1.1587128e+01
   1.7550000e+02   6.0896548e+00   9.4244815e+00   1.9235527e+00   1.1577655e+01
   1.7560000e+02   6.0874956e+00   9.3968708e+00   1.9970938e+00   1.1568303e+01
   1.7570000e+02   6.0853856e+00   9.3694772e+00   2.0684739e+00   1.1559077e+01
   1.7580000e+02   6.0833250e+00   9.3423259e+00   2.1377223e+00   1.1549984e+01
   1.7590000e+02   6.0813139e+00   9.3154418e+00   2.2048685e+00   1.1541030e+01
   1.7600000e+02   6.0793526e+00   9.2888497e+00   2.2699427e+00   1.1532222e+01
   1.7610000e+02   6.0774411e+00   9.2625736e+00   2.3329747e+00   1.1523565e+01
   1.7620000e+02   6.0755794e+00   9.2366373e+00   2.3939947e+00   1.1515066e+01
   1.7630000e+02   6.0737677e+00   9.2110643e+00   2.4530325e+00   1.1506729e+01
   1.7640000e+02   6.0720059e+00   9.1858775e+00   2.5101178e+00   1.1498559e+01
   1.7650000e+02   6.0702942e+00   9.1610994e+00   2.5652797e+00   1.1490562e+01
   1.7660000e+02   6.0686324e+00   9.1367522e+00   2.6185471e+00   1.1482742e+01
   1.7670000e+02   6.0670205e+00   9.1128574e+00   2.6699482e+00   1.1475105e+01
   1.7680000e+02   6.0654586e+00   9.0894363e+00   2.7195109e+00   1.1467654e+01
   1.7690000e+02   6.0639464e+00   9.0665095e+00   2.7672622e+00   1.1460393e+01
   1.7700000e+02   6.0624841e+00   9.0440974e+00   2.8132286e+00   1.1453327e+01
   1.7710000e+02   6.0610714e+00   9.0222195e+00   2.8574357e+00   1.1446459e+01
   1.7720000e+02   6.0597082e+00   9.0008952e+00   2.8999087e+00   1.1439794e+01
   1.7730000e+02   6.0583946e+00   8.9801431e+00   2.9406717e+00   1.1433334e+01
   1.7740000e+02   6.0571303e+00   8.9599814e+00   2.9797481e+00   1.1427082e+01
   1.7750000e+02   6.0559152e+00   8.9404278e+00   3.0171607e+00   1.1421043e+01
   1.7760000e+02   6.0547492e+00   8.9214992e+00   3.0529312e+00   1.1415219e+01
   1.7770000e+02   6.0536322e+00   8.9032122e+00   3.0870807e+00   1.1409612e+01
   1.7780000e+02   6.0525641e+00   8.8855828e+00   3.1196293e+00   1.1404226e+01
   1.7790000e+02   6.0515446e+00   8.8686262e+00   3.1505963e+00   1.1399062e+01
   1.7800000e+02   6.0505737e+00   8.8523573e+00   3.1800002e+00   1.1394124e+01
   1.7810000e+02   6.0496512e+00   8.8367901e+00   3.2078586e+00   1.1389414e+01
   1.7820000e+02   6.0487770e+00   8.8219381e+00   3.2341881e+00   1.1384933e+01
   1.7830000e+02   6.0479509e+00   8.8078144e+00   3.2590047e+00   1.1380684e+01
   1.7840000e+02   6.0471728e+00   8.7944310e+00   3.2823234e+00   1.1376668e+01
   1.7850000e+02   6.0464427e+00   8.7817997e+00   3.3041583e+00   1.1372887e+01
   1.7860000e+02   6.0457603e+00   8.7699313e+00   3.3245226e+00   1.1369344e+01
   1.7870000e+02   6.0451255e+00   8.7588362e+00   3.3434287e+00   1.1366038e+01
   1.7880000e+02   6.0445382e+00   8.7485239e+00   3.3608883e+00   1.1362972e+01
   1.7890000e+02   6.0439983e+00   8.7390035e+00   3.3769119e+00   1.1360146e+01
   1.7900000e+02   6.0435058e+00   8.7302830e+00   3.3915094e+00   1.1357563e+01
   1.7910000e+02   6.0430605e+00   8.7223702e+00   3.4046897e+00   1.1355223e+01
   1.7920000e+02   6.0426622e+00   8.7152718e+00   3.4164610e+00   1.1353126e+01
   1.7930000e+02   6.0423111e+00   8.7089940e+00   3.4268303e+00   1.1351274e+01
   1.7940000e+02   6.0420069e+00   8.7035422e+00   3.4358042e+00   1.1349668e+01
   1.7950000e+02   6.0417496e+00   8.6989211e+00   3.4433882e+00   1.1348308e+01
   1.7960000e+02   6.0415391e+00   8.6951347e+00   3.4495869e+00   1.1347194e+01
   1.7970000e+02   6.0413755e+00   8.6921864e+00   3.4544042e+00   1.1346328e+01
   1.7980000e+02   6.0412586e+00   8.6900786e+00   3.4578429e+00   1.1345709e+01
   1.7990000e+02   6.0411885e+00   8.6888132e+00   3.4599053e+00   1.1345337e+01
   1.8000000e+02   6.0411652e+00   8.6883913e+00   3.4605927e+00   1.1345213e+01


==> Data/precodersComparison.dat <==
	Npilots			Opt_30			Beams_30		Sector_30
   2.0000000e+00             NaN   1.9553925e+02   2.0862553e+00
   3.0000000e+00             NaN   4.2224418e-01   9.3616379e-01
   4.0000000e+00   1.7590206e-01   3.4078779e-01   8.1394997e-01
   5.0000000e+00   1.7590206e-01   3.2585604e-01   7.7357398e-01
   6.0000000e+00   1.7590206e-01   3.1978873e-01   7.5430986e-01
   7.0000000e+00   1.7590206e-01   3.1661449e-01   7.4344399e-01
   8.0000000e+00   1.7590206e-01   3.1471655e-01   7.3666426e-01
   9.0000000e+00   1.7590206e-01   3.1348152e-01   7.3213268e-01
   1.0000000e+01   1.7590206e-01   3.1262890e-01   7.2894713e-01
   1.1000000e+01   1.7590206e-01   3.1201380e-01   7.2661935e-01


==> Data/rankX.dat <==
	Ntraining			DEB_10			DEB_20			DEB_30			OEB_10			OEB_20			OEB_30
   2.0000000e+00             NaN             NaN             NaN             NaN             NaN             NaN
   3.0000000e+00             NaN             NaN             NaN   4.0650361e-01             NaN             NaN
   4.0000000e+00   3.8212199e-01             NaN             NaN   4.0650361e-01             NaN             NaN
   5.0000000e+00   3.8212199e-01             NaN             NaN   4.0650361e-01   1.2934301e+00             NaN
   6.0000000e+00   3.8212199e-01   6.9592214e-01             NaN   4.0650361e-01   1.2934301e+00             NaN
   7.0000000e+00   3.8212199e-01   6.9592214e-01             NaN   4.0650361e-01   1.2934301e+00             NaN
   8.0000000e+00   3.8212199e-01   6.9592214e-01             NaN   4.0650361e-01   1.2934301e+00   2.2227768e+00
   9.0000000e+00   3.8212199e-01   6.9592214e-01   1.1501843e+00   4.0650361e-01   1.2934301e+00   2.2227768e+00
   1.0000000e+01   3.8212199e-01   6.9592214e-01   1.1501843e+00   4.0650361e-01   1.2934301e+00   2.2227768e+00
   1.1000000e+01   3.8212199e-01   6.9592214e-01   1.1501843e+00   4.0650361e-01   1.2934301e+00   2.2227768e+00


==> Data/variance.dat <==
		SNR				DEB			MLE.4			MLE.6			MLE.8			MLE1
  -2.0000000e+01   1.2064273e+00   6.4380694e+00   6.3710587e+00   6.3272760e+00   5.8979917e+00
  -1.8000000e+01   9.5829924e-01   5.7930159e+00   6.2089721e+00   6.3034388e+00   6.0159943e+00
  -1.6000000e+01   7.6120414e-01   5.4569059e+00   5.6908817e+00   5.7979654e+00   5.8867276e+00
  -1.4000000e+01   6.0464594e-01   4.2045990e+00   4.8227310e+00   5.8469992e+00   5.4170132e+00
  -1.2000000e+01   4.8028735e-01   2.7260298e+00   4.5765972e+00   5.4302816e+00   4.9345971e+00
  -1.0000000e+01   3.8150580e-01   1.8286379e+00   3.8204319e+00   4.7995241e+00   4.4384702e+00
  -8.0000000e+00   3.0304083e-01   1.5729089e+00   2.5484232e+00   4.2962926e+00   4.4292784e+00
  -6.0000000e+00   2.4071389e-01   2.6452620e-01   1.5486618e+00   3.8201202e+00   4.2756549e+00
  -4.0000000e+00   1.9120584e-01   2.0340978e-01   5.6717579e-01   3.1585879e+00   4.4644193e+00
  -2.0000000e+00   1.5188019e-01   1.5822212e-01   1.6883974e-01   2.2081573e+00   4.2165474e+00
   0.0000000e+00   1.2064273e-01   1.3033323e-01   1.3966847e-01   1.5598473e+00   4.6031971e+00
   2.0000000e+00   9.5829924e-02   1.0312147e-01   1.0234632e-01   1.1034133e+00   4.3155098e+00
   4.0000000e+00   7.6120414e-02   7.6137648e-02   8.1434483e-02   7.8534944e-02   4.3557943e+00
   6.0000000e+00   6.0464594e-02   6.5078801e-02   6.5636070e-02   6.5631737e-02   4.3222892e+00
   8.0000000e+00   4.8028735e-02   5.8108685e-02   5.2409436e-02   5.3187077e-02   4.3146247e+00
   1.0000000e+01   3.8150580e-02   4.4110012e-02   4.4948283e-02   4.0541446e-02   4.4944004e+00

